Product of Gaussian Mixture Diffusion Model for non-linear MRI Inversion

Diffusion models have recently shown remarkable results in magnetic resonance imaging reconstruction. However, the employed networks typically are black-box estimators of the (smoothed) prior score with tens of millions of parameters, restricting interpretability and increasing reconstruction time. Furthermore, parallel imaging reconstruction algorithms either rely on off-line coil sensitivity estimation, which is prone to misalignment and restricting sampling trajectories, or perform per-coil reconstruction, making the computational cost proportional to the number of coils. To overcome this, we jointly reconstruct the image and the coil sensitivities using the lightweight, parameter-efficient, and interpretable product of Gaussian mixture diffusion model as an image prior and a classical smoothness priors on the coil sensitivities. The proposed method delivers promising results while allowing for fast inference and demonstrating robustness to contrast out-of-distribution data and sampling trajectories, comparable to classical variational penalties such as total variation. Finally, the probabilistic formulation allows the calculation of the posterior expectation and pixel-wise variance.

==> figures/shearlets/0/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,inf
-1.615999937057495117e-01,inf,inf,inf,inf,inf
-1.535199880599975586e-01,inf,inf,inf,inf,inf
-1.454399824142456055e-01,inf,inf,inf,inf,inf
-1.373599916696548462e-01,inf,inf,inf,inf,inf
-1.292800009250640869e-01,inf,inf,inf,inf,inf
-1.211999952793121338e-01,inf,inf,inf,inf,inf
-1.131199896335601807e-01,inf,inf,inf,inf,inf
-1.050399988889694214e-01,inf,inf,inf,inf,inf
-9.695999324321746826e-02,inf,inf,inf,inf,inf
-8.887998759746551514e-02,inf,inf,inf,inf,inf
-8.079999685287475586e-02,inf,inf,inf,inf,inf
-7.271999120712280273e-02,inf,inf,inf,inf,inf
-6.463998556137084961e-02,inf,inf,inf,inf,inf
-5.655999109148979187e-02,inf,inf,inf,inf,inf
-4.847999289631843567e-02,inf,inf,inf,inf,-1.098612288668109782e+00
-4.039999097585678101e-02,inf,inf,-6.931471805599452862e-01,-1.945910149055313232e+00,-4.330733340286331057e+00
-3.231999278068542480e-02,-3.828641396489095072e+00,-3.988984046564274522e+00,-4.158883083359671495e+00,-4.867534450455582196e+00,-6.784457062637643254e+00
-2.423999086022377014e-02,-7.133295954896068380e+00,-7.161622002939187048e+00,-7.275864600546532834e+00,-7.630461261783627158e+00,-9.250426095515468461e+00
-1.615999266505241394e-02,-9.170247278409737746e+00,-9.185945215141460451e+00,-9.239607869656751404e+00,-9.589940513889292362e+00,-1.143927892480192909e+01
-8.079991675913333893e-03,-1.110636976238003371e+01,-1.118720917520051472e+01,-1.160841744642944917e+01,-1.250631056242574601e+01,-1.288402750498157623e+01
0.000000000000000000e+00,-1.420774451922329540e+01,-1.419991953346664282e+01,-1.414828095121027118e+01,-1.388042994406357700e+01,-1.337604389318009446e+01
8.079991675913333893e-03,-1.115489245642192451e+01,-1.123077473307598595e+01,-1.160959835223048842e+01,-1.249690848961203571e+01,-1.287868287924732336e+01
1.615999266505241394e-02,-9.036701015565062889e+00,-9.061027968789174381e+00,-9.129130316550639890e+00,-9.554780778246572126e+00,-1.142793386503876008e+01
2.423999086022377014e-02,-7.482118923552115497e+00,-7.491087593534875744e+00,-7.506591780070841047e+00,-7.704361167910312780e+00,-9.268231850391959625e+00
3.231999278068542480e-02,-6.244166900663736364e+00,-6.236369590203704405e+00,-6.248042874508429101e+00,-6.335054251498059230e+00,-7.088408778675394650e+00
4.039999097585678101e-02,-2.639057329615258407e+00,-2.944438979166440262e+00,-3.637586159726385659e+00,-4.276666119016055312e+00,-5.463831805025610500e+00
4.847999289631843567e-02,inf,inf,inf,-6.931471805599452862e-01,-3.332204510175203804e+00
5.655999109148979187e-02,inf,inf,inf,inf,inf
6.463998556137084961e-02,inf,inf,inf,inf,inf
7.271999120712280273e-02,inf,inf,inf,inf,inf
8.079999685287475586e-02,inf,inf,inf,inf,inf
8.887998759746551514e-02,inf,inf,inf,inf,inf
9.695999324321746826e-02,inf,inf,inf,inf,inf
1.050399988889694214e-01,inf,inf,inf,inf,inf
1.131199896335601807e-01,inf,inf,inf,inf,inf
1.211999952793121338e-01,inf,inf,inf,inf,inf
1.292800009250640869e-01,inf,inf,inf,inf,inf
1.373599916696548462e-01,inf,inf,inf,inf,inf
1.454399824142456055e-01,inf,inf,inf,inf,inf
1.535199880599975586e-01,inf,inf,inf,inf,inf
1.615999937057495117e-01,inf,inf,inf,inf,inf
1.696799993515014648e-01,inf,inf,inf,inf,inf
1.777599900960922241e-01,inf,inf,inf,inf,inf
1.858399957418441772e-01,inf,inf,inf,inf,inf
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/0/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689582519531250000e+02,-3.834409484863281250e+02,-1.597086181640625000e+02,-5.546756744384765625e+01,-2.051817512512207031e+01
-5.472431182861328125e-01,-7.266325073242187500e+02,-3.628580932617187500e+02,-1.520072784423828125e+02,-5.343991088867187500e+01,-2.004230499267578125e+01
-5.444862246513366699e-01,-6.843331909179687500e+02,-3.423564147949218750e+02,-1.443673248291015625e+02,-5.143371963500976562e+01,-1.957021903991699219e+01
-5.417293310165405273e-01,-6.420705566406250000e+02,-3.219514465332031250e+02,-1.367954254150390625e+02,-4.945024108886718750e+01,-1.910202407836914062e+01
-5.389724373817443848e-01,-5.998598022460937500e+02,-3.016619262695312500e+02,-1.292987518310546875e+02,-4.749077606201171875e+01,-1.863777160644531250e+01
-5.362155437469482422e-01,-5.577218017578125000e+02,-2.815101013183593750e+02,-1.218856277465820312e+02,-4.555667877197265625e+01,-1.817755508422851562e+01
-5.334586501121520996e-01,-5.156860961914062500e+02,-2.615227050781250000e+02,-1.145651931762695312e+02,-4.364939498901367188e+01,-1.772144889831542969e+01
-5.307017564773559570e-01,-4.737938232421875000e+02,-2.417320098876953125e+02,-1.073476867675781250e+02,-4.177043151855468750e+01,-1.726952171325683594e+01
-5.279448628425598145e-01,-4.321026611328125000e+02,-2.221766815185546875e+02,-1.002446060180664062e+02,-3.992132568359375000e+01,-1.682186698913574219e+01
-5.251879692077636719e-01,-3.906926879882812500e+02,-2.029030151367187500e+02,-9.326856231689453125e+01,-3.810368347167968750e+01,-1.637856864929199219e+01
-5.224310755729675293e-01,-3.496751708984375000e+02,-1.839665832519531250e+02,-8.643370819091796875e+01,-3.631918334960937500e+01,-1.593968582153320312e+01
-5.196741819381713867e-01,-3.092031860351562500e+02,-1.654339447021484375e+02,-7.975553894042968750e+01,-3.456953048706054688e+01,-1.550530338287353516e+01
-5.169172883033752441e-01,-2.694856872558593750e+02,-1.473840332031250000e+02,-7.325115966796875000e+01,-3.285645675659179688e+01,-1.507550430297851562e+01
-5.141603946685791016e-01,-2.308043823242187500e+02,-1.299100036621093750e+02,-6.693907165527343750e+01,-3.118178558349609375e+01,-1.465034770965576172e+01
-5.114035010337829590e-01,-1.935313262939453125e+02,-1.131203842163085938e+02,-6.083934783935546875e+01,-2.954726982116699219e+01,-1.422991657257080078e+01
-5.086466073989868164e-01,-1.581448822021484375e+02,-9.713928985595703125e+01,-5.497333908081054688e+01,-2.795472145080566406e+01,-1.381429958343505859e+01
-5.058897137641906738e-01,-1.252345657348632812e+02,-8.210505676269531250e+01,-4.936344528198242188e+01,-2.640592193603515625e+01,-1.340354251861572266e+01
-5.031328201293945312e-01,-9.548169708251953125e+01,-6.816616058349609375e+01,-4.403281784057617188e+01,-2.490261268615722656e+01,-1.299773311614990234e+01
-5.003759264945983887e-01,-6.959686279296875000e+01,-5.547343444824218750e+01,-3.900469207763671875e+01,-2.344649124145507812e+01,-1.259693241119384766e+01
-4.976190626621246338e-01,-4.819789505004882812e+01,-4.416777420043945312e+01,-3.430171585083007812e+01,-2.203917884826660156e+01,-1.220121002197265625e+01
-4.948621690273284912e-01,-3.163471794128417969e+01,-3.436289596557617188e+01,-2.994485664367675781e+01,-2.068218040466308594e+01,-1.181062984466552734e+01
-4.921052753925323486e-01,-1.982023620605468750e+01,-2.612675666809082031e+01,-2.595250701904296875e+01,-1.937685585021972656e+01,-1.142525291442871094e+01
-4.893483817577362061e-01,-1.216539573669433594e+01,-1.946302604675292969e+01,-2.233906173706054688e+01,-1.812444305419921875e+01,-1.104513740539550781e+01
-4.865914881229400635e-01,-7.703082084655761719e+00,-1.430037784576416016e+01,-1.911367416381835938e+01,-1.692597198486328125e+01,-1.067035198211669922e+01
-4.838345944881439209e-01,-5.363300323486328125e+00,-1.049427032470703125e+01,-1.627897644042968750e+01,-1.578222942352294922e+01,-1.030094146728515625e+01
-4.810777008533477783e-01,-4.246545314788818359e+00,-7.843285560607910156e+00,-1.383014965057373047e+01,-1.469380092620849609e+01,-9.936964988708496094e+00
-4.783208072185516357e-01,-3.756835937500000000e+00,-6.116658687591552734e+00,-1.175425243377685547e+01,-1.366097068786621094e+01,-9.578462600708007812e+00
-4.755639135837554932e-01,-3.580074071884155273e+00,-5.084847450256347656e+00,-1.003022384643554688e+01,-1.268373680114746094e+01,-9.225490570068359375e+00
-4.728070199489593506e-01,-3.585144042968750000e+00,-4.544029235839843750e+00,-8.629471778869628906e+00,-1.176177120208740234e+01,-8.878089904785156250e+00
-4.700501263141632080e-01,-3.725445270538330078e+00,-4.328992366790771484e+00,-7.517114639282226562e+00,-1.089445114135742188e+01,-8.536309242248535156e+00
-4.672932326793670654e-01,-3.974263906478881836e+00,-4.314527511596679688e+00,-6.653828620910644531e+00,-1.008079338073730469e+01,-8.200171470642089844e+00
-4.645363390445709229e-01,-4.294912338256835938e+00,-4.409349918365478516e+00,-5.998030662536621094e+00,-9.319503784179687500e+00,-7.869718551635742188e+00
-4.617794752120971680e-01,-4.634755611419677734e+00,-4.547870635986328125e+00,-5.508164405822753906e+00,-8.608970642089843750e+00,-7.544993400573730469e+00
-4.590225815773010254e-01,-4.933597087860107422e+00,-4.683332443237304688e+00,-5.144819736480712891e+00,-7.947248458862304688e+00,-7.226003170013427734e+00
-4.562656879425048828e-01,-5.138948440551757812e+00,-4.783561229705810547e+00,-4.872530937194824219e+00,-7.332154750823974609e+00,-6.912785053253173828e+00
-4.535087943077087402e-01,-5.220688343048095703e+00,-4.828742027282714844e+00,-4.660892963409423828e+00,-6.761243343353271484e+00,-6.605359077453613281e+00
-4.507519006729125977e-01,-5.177227497100830078e+00,-4.809916019439697266e+00,-4.485207080841064453e+00,-6.231874465942382812e+00,-6.303740501403808594e+00
-4.479950070381164551e-01,-5.030311107635498047e+00,-4.727219104766845703e+00,-4.326515197753906250e+00,-5.741231918334960938e+00,-6.007952690124511719e+00
-4.452381134033203125e-01,-4.812211036682128906e+00,-4.587460994720458984e+00,-4.171200275421142578e+00,-5.286402702331542969e+00,-5.718002796173095703e+00
-4.424812197685241699e-01,-4.553432941436767578e+00,-4.401360034942626953e+00,-4.010293960571289062e+00,-4.864418029785156250e+00,-5.433901309967041016e+00
-4.397243261337280273e-01,-4.276116847991943359e+00,-4.180893421173095703e+00,-3.838612794876098633e+00,-4.472283363342285156e+00,-5.155656337738037109e+00
-4.369674324989318848e-01,-3.993211269378662109e+00,-3.937294006347656250e+00,-3.653871536254882812e+00,-4.107053279876708984e+00,-4.883271694183349609e+00
-4.342105388641357422e-01,-3.710995912551879883e+00,-3.679820775985717773e+00,-3.455849647521972656e+00,-3.765871047973632812e+00,-4.616751194000244141e+00
-4.314536452293395996e-01,-3.431980848312377930e+00,-3.415368556976318359e+00,-3.245669126510620117e+00,-3.445996284484863281e+00,-4.356094837188720703e+00
-4.286967515945434570e-01,-3.156906843185424805e+00,-3.148599386215209961e+00,-3.025207757949829102e+00,-3.144858598709106445e+00,-4.101299762725830078e+00
-4.259398579597473145e-01,-2.885924339294433594e+00,-2.882408380508422852e+00,-2.796655416488647461e+00,-2.860066652297973633e+00,-3.852362394332885742e+00
-4.231829643249511719e-01,-2.618989944458007812e+00,-2.618425130844116211e+00,-2.562232732772827148e+00,-2.589443922042846680e+00,-3.609279870986938477e+00
-4.204260706901550293e-01,-2.356001377105712891e+00,-2.357485294342041016e+00,-2.323972463607788086e+00,-2.331030368804931641e+00,-3.372042417526245117e+00
-4.176691770553588867e-01,-2.096874475479125977e+00,-2.099945783615112305e+00,-2.083632469177246094e+00,-2.083096265792846680e+00,-3.140645503997802734e+00
-4.149122834205627441e-01,-1.841514348983764648e+00,-1.845928311347961426e+00,-1.842664122581481934e+00,-1.844143033027648926e+00,-2.915081501007080078e+00
-4.121553897857666016e-01,-1.589758157730102539e+00,-1.595423698425292969e+00,-1.602206587791442871e+00,-1.612882614135742188e+00,-2.695340633392333984e+00
-4.093984961509704590e-01,-1.341497659683227539e+00,-1.348403692245483398e+00,-1.363132476806640625e+00,-1.388249754905700684e+00,-2.481417894363403320e+00
-4.066416025161743164e-01,-1.096647024154663086e+00,-1.104789257049560547e+00,-1.126073956489562988e+00,-1.169371604919433594e+00,-2.273300409317016602e+00
-4.038847088813781738e-01,-8.550994992256164551e-01,-8.645388484001159668e-01,-8.915023803710937500e-01,-9.555598497390747070e-01,-2.070982694625854492e+00
-4.011278450489044189e-01,-6.168308258056640625e-01,-6.276236772537231445e-01,-6.597599983215332031e-01,-7.462908625602722168e-01,-1.874459505081176758e+00
-3.983709514141082764e-01,-3.818339407444000244e-01,-3.940208256244659424e-01,-4.310820698738098145e-01,-5.411797165870666504e-01,-1.683719635009765625e+00
-3.956140577793121338e-01,-1.501018851995468140e-01,-1.637517213821411133e-01,-2.056617438793182373e-01,-3.399750888347625732e-01,-1.498760223388671875e+00
-3.928571641445159912e-01,7.832443714141845703e-02,6.314691901206970215e-02,1.633928902447223663e-02,-1.425415277481079102e-01,-1.319578409194946289e+00
-3.901002705097198486e-01,3.033672571182250977e-01,2.865946590900421143e-01,2.347778975963592529e-01,5.117174610495567322e-02,-1.146169662475585938e+00
-3.873433768749237061e-01,5.249902009963989258e-01,5.064967870712280273e-01,4.495043158531188965e-01,2.411313951015472412e-01,-9.785332083702087402e-01
-3.845864832401275635e-01,7.430676221847534180e-01,7.227069139480590820e-01,6.603497862815856934e-01,4.272352159023284912e-01,-8.166705965995788574e-01
-3.818295896053314209e-01,9.574097990989685059e-01,9.350438714027404785e-01,8.671399950981140137e-01,6.093275547027587891e-01,-6.605839729309082031e-01
-3.790726959705352783e-01,1.167765974998474121e+00,1.143306016921997070e+00,1.069671511650085449e+00,7.872076630592346191e-01,-5.102764964103698730e-01
-3.763158023357391357e-01,1.373825192451477051e+00,1.347251772880554199e+00,1.267713069915771484e+00,9.606366157531738281e-01,-3.657542765140533447e-01
-3.735589087009429932e-01,1.575263857841491699e+00,1.546611785888671875e+00,1.461007356643676758e+00,1.129338979721069336e+00,-2.270233482122421265e-01
-3.708020150661468506e-01,1.771772027015686035e+00,1.741105556488037109e+00,1.649258613586425781e+00,1.293020367622375488e+00,-9.409554302692413330e-02
-3.680451214313507080e-01,1.963097572326660156e+00,1.930393218994140625e+00,1.832154870033264160e+00,1.451357007026672363e+00,3.302312642335891724e-02
-3.652882277965545654e-01,2.148943424224853516e+00,2.114158868789672852e+00,2.009342908859252930e+00,1.604013204574584961e+00,1.543184220790863037e-01
-3.625313341617584229e-01,2.329037904739379883e+00,2.292008161544799805e+00,2.180442810058593750e+00,1.750630617141723633e+00,2.697802484035491943e-01
-3.597744405269622803e-01,2.502961635589599609e+00,2.463510751724243164e+00,2.345022201538085938e+00,1.890842437744140625e+00,3.793941438198089600e-01
-3.570175468921661377e-01,2.670212268829345703e+00,2.628204345703125000e+00,2.502654790878295898e+00,2.024261713027954102e+00,4.831489920616149902e-01
-3.542606532573699951e-01,2.830235958099365234e+00,2.785575866699218750e+00,2.652842283248901367e+00,2.150503873825073242e+00,5.810312032699584961e-01
-3.515037596225738525e-01,2.982366323471069336e+00,2.935068130493164062e+00,2.795080184936523438e+00,2.269165754318237305e+00,6.730313897132873535e-01
-3.487468659877777100e-01,3.125998497009277344e+00,3.076096057891845703e+00,2.928823709487915039e+00,2.379842519760131836e+00,7.591367959976196289e-01
-3.459899723529815674e-01,3.260473728179931641e+00,3.208015203475952148e+00,3.053511619567871094e+00,2.482124328613281250e+00,8.393409252166748047e-01
-3.432331085205078125e-01,3.385185003280639648e+00,3.330187797546386719e+00,3.168548345565795898e+00,2.575600862503051758e+00,9.136328697204589844e-01
-3.404762148857116699e-01,3.499437808990478516e+00,3.441935300827026367e+00,3.273320913314819336e+00,2.659870862960815430e+00,9.820146560668945312e-01
-3.377193212509155273e-01,3.602538108825683594e+00,3.542541980743408203e+00,3.367205619812011719e+00,2.734530448913574219e+00,1.044481635093688965e+00
-3.349624276161193848e-01,3.693709611892700195e+00,3.631306648254394531e+00,3.449563741683959961e+00,2.799189090728759766e+00,1.101041436195373535e+00
-3.322055339813232422e-01,3.772135257720947266e+00,3.707488059997558594e+00,3.519756793975830078e+00,2.853481054306030273e+00,1.151697039604187012e+00
-3.294486403465270996e-01,3.837074995040893555e+00,3.770383119583129883e+00,3.577143907546997070e+00,2.897044181823730469e+00,1.196466565132141113e+00
-3.266917467117309570e-01,3.887743473052978516e+00,3.819248199462890625e+00,3.621107578277587891e+00,2.929561853408813477e+00,1.235367774963378906e+00
-3.239348530769348145e-01,3.923445224761962891e+00,3.853415966033935547e+00,3.651036739349365234e+00,2.950741052627563477e+00,1.268425941467285156e+00
-3.211779594421386719e-01,3.943532228469848633e+00,3.872198343276977539e+00,3.666366815567016602e+00,2.960335493087768555e+00,1.295671463012695312e+00
-3.184210658073425293e-01,3.947348833084106445e+00,3.874979734420776367e+00,3.666564702987670898e+00,2.958141565322875977e+00,1.317147970199584961e+00
-3.156641721725463867e-01,3.934284925460815430e+00,3.861189365386962891e+00,3.651160717010498047e+00,2.944017171859741211e+00,1.332897782325744629e+00
-3.129072785377502441e-01,3.903795003890991211e+00,3.830306291580200195e+00,3.619740962982177734e+00,2.917877197265625000e+00,1.342981815338134766e+00
-3.101503849029541016e-01,3.855373859405517578e+00,3.781894922256469727e+00,3.571981906890869141e+00,2.879714250564575195e+00,1.347459793090820312e+00
-3.073934912681579590e-01,3.788644552230834961e+00,3.715614318847656250e+00,3.507665157318115234e+00,2.829595804214477539e+00,1.346405267715454102e+00
-3.046365976333618164e-01,3.703362464904785156e+00,3.631227970123291016e+00,3.426668643951416016e+00,2.767673254013061523e+00,1.339900255203247070e+00
-3.018797039985656738e-01,3.599363088607788086e+00,3.528631687164306641e+00,3.328996896743774414e+00,2.694194078445434570e+00,1.328034162521362305e+00
-2.991228103637695312e-01,3.476654052734375000e+00,3.407864332199096680e+00,3.214814662933349609e+00,2.609495639801025391e+00,1.310907602310180664e+00
-2.963659167289733887e-01,3.335370063781738281e+00,3.269127607345581055e+00,3.084419727325439453e+00,2.514026403427124023e+00,1.288627147674560547e+00
-2.936090230941772461e-01,3.175816059112548828e+00,3.112809181213378906e+00,2.938287734985351562e+00,2.408327579498291016e+00,1.261311411857604980e+00
-2.908521294593811035e-01,2.998508453369140625e+00,2.939511299133300781e+00,2.777080059051513672e+00,2.293053388595581055e+00,1.229088068008422852e+00
-2.880952358245849609e-01,2.804260730743408203e+00,2.750040769577026367e+00,2.601625919342041016e+00,2.168953657150268555e+00,1.192091941833496094e+00
-2.853383421897888184e-01,2.594120740890502930e+00,2.545439243316650391e+00,2.412957668304443359e+00,2.036887645721435547e+00,1.150466918945312500e+00
-2.825814783573150635e-01,2.369451761245727539e+00,2.326956748962402344e+00,2.212302684783935547e+00,1.897803783416748047e+00,1.104366064071655273e+00
-2.798245847225189209e-01,2.131780624389648438e+00,2.096093416213989258e+00,2.001060724258422852e+00,1.752739071846008301e+00,1.053948163986206055e+00
-2.770676910877227783e-01,1.882846355438232422e+00,1.854537606239318848e+00,1.780826807022094727e+00,1.602817893028259277e+00,9.993842244148254395e-01
-2.743107974529266357e-01,1.624589562416076660e+00,1.604194045066833496e+00,1.553363204002380371e+00,1.449226737022399902e+00,9.408509135246276855e-01
-2.715539038181304932e-01,1.359091639518737793e+00,1.347150325775146484e+00,1.320581436157226562e+00,1.293203473091125488e+00,8.785291910171508789e-01
-2.687970101833343506e-01,1.088601589202880859e+00,1.085640311241149902e+00,1.084525585174560547e+00,1.136024832725524902e+00,8.126130104064941406e-01
-2.660401165485382080e-01,8.156203627586364746e-01,8.220682144165039062e-01,8.473431468009948730e-01,9.789922237396240234e-01,7.432982921600341797e-01
-2.632832229137420654e-01,5.427348613739013672e-01,5.589253306388854980e-01,6.112685203552246094e-01,8.234011530876159668e-01,6.707932353019714355e-01
-2.605263292789459229e-01,2.726780772209167480e-01,2.987748086452484131e-01,3.785771131515502930e-01,6.705350875854492188e-01,5.953127741813659668e-01
-2.577694356441497803e-01,8.205533027648925781e-03,4.422923550009727478e-02,1.515638828277587891e-01,5.216299891471862793e-01,5.170725584030151367e-01
-2.550125420093536377e-01,-2.479767799377441406e-01,-2.021206319332122803e-01,-6.750202924013137817e-02,3.778720498085021973e-01,4.363002777099609375e-01
-2.522556483745574951e-01,-4.932408034801483154e-01,-4.377115666866302490e-01,-2.764039039611816406e-01,2.403533756732940674e-01,3.532336652278900146e-01
-2.494987547397613525e-01,-7.250153422355651855e-01,-6.600911617279052734e-01,-4.730069041252136230e-01,1.100729480385780334e-01,2.681165337562561035e-01
-2.467418611049652100e-01,-9.409000277519226074e-01,-8.669024109840393066e-01,-6.553140282630920410e-01,-1.209694426506757736e-02,1.811948120594024658e-01
-2.439849674701690674e-01,-1.138581037521362305e+00,-1.055956125259399414e+00,-8.214614391326904297e-01,-1.254276484251022339e-01,9.273351728916168213e-02
-2.412280738353729248e-01,-1.315871238708496094e+00,-1.225228905677795410e+00,-9.697812795639038086e-01,-2.293428033590316772e-01,2.998926909640431404e-03
-2.384711951017379761e-01,-1.470857143402099609e+00,-1.372924208641052246e+00,-1.098804473876953125e+00,-3.234423398971557617e-01,-8.772958070039749146e-02
-2.357143014669418335e-01,-1.601816415786743164e+00,-1.497483849525451660e+00,-1.207299709320068359e+00,-4.075166881084442139e-01,-1.791650056838989258e-01
-2.329574078321456909e-01,-1.707327246665954590e+00,-1.597601413726806641e+00,-1.294281959533691406e+00,-4.815548360347747803e-01,-2.710059881210327148e-01
-2.302005141973495483e-01,-1.786296725273132324e+00,-1.672243475914001465e+00,-1.359026670455932617e+00,-5.457560420036315918e-01,-3.629480004310607910e-01
-2.274436205625534058e-01,-1.837910890579223633e+00,-1.720673561096191406e+00,-1.401101469993591309e+00,-6.005349159240722656e-01,-4.546662867069244385e-01
-2.246867269277572632e-01,-1.861626982688903809e+00,-1.742463231086730957e+00,-1.420361876487731934e+00,-6.465331912040710449e-01,-5.458291769027709961e-01
-2.219298332929611206e-01,-1.857253074645996094e+00,-1.737478137016296387e+00,-1.416961908340454102e+00,-6.846164464950561523e-01,-6.360932588577270508e-01
-2.191729396581649780e-01,-1.824852943420410156e+00,-1.705914258956909180e+00,-1.391389489173889160e+00,-7.158762216567993164e-01,-7.251022458076477051e-01
-2.164160460233688354e-01,-1.764776349067687988e+00,-1.648285508155822754e+00,-1.344433307647705078e+00,-7.416276931762695312e-01,-8.124905824661254883e-01
-2.136591523885726929e-01,-1.677784085273742676e+00,-1.565452218055725098e+00,-1.277230024337768555e+00,-7.634055018424987793e-01,-8.978811502456665039e-01
-2.109022736549377441e-01,-1.564953207969665527e+00,-1.458618640899658203e+00,-1.191264152526855469e+00,-7.829546332359313965e-01,-9.808840155601501465e-01
-2.081453800201416016e-01,-1.427754878997802734e+00,-1.329345226287841797e+00,-1.088367223739624023e+00,-8.022040724754333496e-01,-1.061103105545043945e+00
-2.053884863853454590e-01,-1.268105983734130859e+00,-1.179564237594604492e+00,-9.707593321800231934e-01,-8.232762813568115234e-01,-1.138132691383361816e+00
-2.026315927505493164e-01,-1.088240385055541992e+00,-1.011613368988037109e+00,-8.410403132438659668e-01,-8.484312891960144043e-01,-1.211560606956481934e+00
-1.998746991157531738e-01,-8.907997608184814453e-01,-8.282159566879272461e-01,-7.022312879562377930e-01,-8.800527453422546387e-01,-1.280971765518188477e+00
-1.971178054809570312e-01,-6.788395643234252930e-01,-6.325467824935913086e-01,-5.577834844589233398e-01,-9.206163287162780762e-01,-1.345939993858337402e+00
-1.943609118461608887e-01,-4.558316469192504883e-01,-4.282366037368774414e-01,-4.115967154502868652e-01,-9.726266860961914062e-01,-1.406047105789184570e+00
-1.916040182113647461e-01,-2.257682681083679199e-01,-2.194426655769348145e-01,-2.680577337741851807e-01,-1.038570642471313477e+00,-1.460871696472167969e+00
-1.888471245765686035e-01,6.786663550883531570e-03,-1.086106337606906891e-02,-1.320428401231765747e-01,-1.120863795280456543e+00,-1.509996533393859863e+00
-1.860902309417724609e-01,2.366990447044372559e-01,1.921751648187637329e-01,-8.935335092246532440e-03,-1.221764445304870605e+00,-1.553014159202575684e+00
-1.833333373069763184e-01,4.580909311771392822e-01,3.837097883224487305e-01,9.537567198276519775e-02,-1.343298316001892090e+00,-1.589522123336791992e+00
-1.805764585733413696e-01,6.643338203430175781e-01,5.570774078369140625e-01,1.745055764913558960e-01,-1.487168192863464355e+00,-1.619132399559020996e+00
-1.778195649385452271e-01,8.479995727539062500e-01,7.048807740211486816e-01,2.216183245182037354e-01,-1.654664874076843262e+00,-1.641472458839416504e+00
-1.750626713037490845e-01,1.000800967216491699e+00,8.190318942070007324e-01,2.294972389936447144e-01,-1.846571087837219238e+00,-1.656191945075988770e+00
-1.723057776689529419e-01,1.113635063171386719e+00,8.906999826431274414e-01,1.906474679708480835e-01,-2.063059091567993164e+00,-1.662956237792968750e+00
-1.695488840341567993e-01,1.176675558090209961e+00,9.104611873626708984e-01,9.747464954853057861e-02,-2.303613424301147461e+00,-1.661458492279052734e+00
-1.667919903993606567e-01,1.179430127143859863e+00,8.683841228485107422e-01,-5.751899629831314087e-02,-2.566946029663085938e+00,-1.651420474052429199e+00
-1.640350967645645142e-01,1.110834598541259766e+00,7.542287707328796387e-01,-2.814301550388336182e-01,-2.850941419601440430e+00,-1.632595300674438477e+00
-1.612782031297683716e-01,9.595807194709777832e-01,5.577616691589355469e-01,-5.805985331535339355e-01,-3.152624130249023438e+00,-1.604765295982360840e+00
-1.585213094949722290e-01,7.143337130546569824e-01,2.691339552402496338e-01,-9.601964354515075684e-01,-3.468140363693237305e+00,-1.567754268646240234e+00
-1.557644158601760864e-01,3.642931878566741943e-01,-1.206060796976089478e-01,-1.423722624778747559e+00,-3.792801141738891602e+00,-1.521418094635009766e+00
-1.530075371265411377e-01,-1.000666618347167969e-01,-6.188389658927917480e-01,-1.972484469413757324e+00,-4.121129989624023438e+00,-1.465659022331237793e+00
-1.502506434917449951e-01,-6.863737702369689941e-01,-1.230687022209167480e+00,-2.605089902877807617e+00,-4.446975231170654297e+00,-1.400417327880859375e+00
-1.474937498569488525e-01,-1.399380683898925781e+00,-1.958192825317382812e+00,-3.316921234130859375e+00,-4.763630867004394531e+00,-1.325679063796997070e+00
-1.447368562221527100e-01,-2.240001916885375977e+00,-2.799465656280517578e+00,-4.099771022796630859e+00,-5.063994884490966797e+00,-1.241473674774169922e+00
-1.419799625873565674e-01,-3.204470157623291016e+00,-3.747960567474365234e+00,-4.941594123840332031e+00,-5.340765953063964844e+00,-1.147881507873535156e+00
-1.392230689525604248e-01,-4.283508300781250000e+00,-4.791872978210449219e+00,-5.826475143432617188e+00,-5.586625099182128906e+00,-1.045027256011962891e+00
-1.364661753177642822e-01,-5.461709499359130859e+00,-5.913808822631835938e+00,-6.734875202178955078e+00,-5.794431686401367188e+00,-9.330887198448181152e-01
-1.337092816829681396e-01,-6.717349052429199219e+00,-7.090810298919677734e+00,-7.644108295440673828e+00,-5.957406520843505859e+00,-8.122874498367309570e-01
-1.309523880481719971e-01,-8.022621154785156250e+00,-8.294870376586914062e+00,-8.529110908508300781e+00,-6.069309234619140625e+00,-6.828998923301696777e-01
-1.281954944133758545e-01,-9.344345092773437500e+00,-9.493728637695312500e+00,-9.363421440124511719e+00,-6.124565601348876953e+00,-5.452538728713989258e-01
-1.254386007785797119e-01,-1.064527225494384766e+01,-1.065222454071044922e+01,-1.012026119232177734e+01,-6.118386745452880859e+00,-3.997286260128021240e-01
-1.226817145943641663e-01,-1.188570117950439453e+01,-1.173375129699707031e+01,-1.077370548248291016e+01,-6.046833992004394531e+00,-2.467543929815292358e-01
-1.199248209595680237e-01,-1.302534675598144531e+01,-1.270193862915039062e+01,-1.129974079132080078e+01,-5.906860828399658203e+00,-8.681590110063552856e-02
-1.171679273247718811e-01,-1.402522373199462891e+01,-1.352205657958984375e+01,-1.167717647552490234e+01,-5.696301937103271484e+00,7.954747974872589111e-02
-1.144110411405563354e-01,-1.484925842285156250e+01,-1.416237258911132812e+01,-1.188836574554443359e+01,-5.413875102996826172e+00,2.517450451850891113e-01
-1.116541475057601929e-01,-1.546545886993408203e+01,-1.459493446350097656e+01,-1.191962528228759766e+01,-5.059092521667480469e+00,4.291301071643829346e-01
-1.088972538709640503e-01,-1.584642601013183594e+01,-1.479613399505615234e+01,-1.176141643524169922e+01,-4.632220745086669922e+00,6.109988689422607422e-01
-1.061403602361679077e-01,-1.596920585632324219e+01,-1.474682235717773438e+01,-1.140827465057373047e+01,-4.134186744689941406e+00,7.965943813323974609e-01
-1.033834666013717651e-01,-1.581467247009277344e+01,-1.443228912353515625e+01,-1.085853576660156250e+01,-3.566487312316894531e+00,9.851036667823791504e-01
-1.006265804171562195e-01,-1.536661434173583984e+01,-1.384215641021728516e+01,-1.011391830444335938e+01,-2.931109666824340820e+00,1.175655245780944824e+00
-9.786968678236007690e-02,-1.461082744598388672e+01,-1.297037410736083984e+01,-9.178975105285644531e+00,-2.230428218841552734e+00,1.367322683334350586e+00
-9.511279314756393433e-02,-1.353492641448974609e+01,-1.181543445587158203e+01,-8.060485839843750000e+00,-1.467143058776855469e+00,1.559120059013366699e+00
-9.235589951276779175e-02,-1.212878513336181641e+01,-1.038082408905029297e+01,-6.766837596893310547e+00,-6.442021727561950684e-01,1.750008702278137207e+00
-8.959900587797164917e-02,-1.038601970672607422e+01,-8.675650596618652344e+00,-5.307381153106689453e+00,2.352557182312011719e-01,1.938888430595397949e+00
-8.684211969375610352e-02,-8.306768417358398438e+00,-6.715313434600830078e+00,-3.691832304000854492e+00,1.167936801910400391e+00,2.124609947204589844e+00
-8.408522605895996094e-02,-5.901084899902343750e+00,-4.521786212921142578e+00,-1.929682970046997070e+00,2.150437593460083008e+00,2.305961608886718750e+00
-8.132833242416381836e-02,-3.193176507949829102e+00,-2.123338699340820312e+00,-2.977048046886920929e-02,3.179238796234130859e+00,2.481693983078002930e+00
-7.857143878936767578e-02,-2.255894094705581665e-01,4.471432566642761230e-01,2.000100374221801758e+00,4.250718116760253906e+00,2.650494337081909180e+00
-7.581454515457153320e-02,2.938016653060913086e+00,3.155562400817871094e+00,4.153382778167724609e+00,5.361108303070068359e+00,2.811015844345092773e+00
-7.305765151977539062e-02,6.212862491607666016e+00,5.972315311431884766e+00,6.424814701080322266e+00,6.506478309631347656e+00,2.961871862411499023e+00
-7.030076533555984497e-02,9.499192237854003906e+00,8.880061149597167969e+00,8.810288429260253906e+00,7.682637691497802734e+00,3.101641654968261719e+00
-6.754387170076370239e-02,1.270100975036621094e+01,1.188280677795410156e+01,1.130651187896728516e+01,8.885087966918945312e+00,3.228885412216186523e+00
-6.478697806596755981e-02,1.576253223419189453e+01,1.501373195648193359e+01,1.391044998168945312e+01,1.010885143280029297e+01,3.342154026031494141e+00
-6.203008443117141724e-02,1.872296333312988281e+01,1.833858489990234375e+01,1.661870002746582031e+01,1.134833240509033203e+01,3.439995527267456055e+00
-5.927319452166557312e-02,2.177902412414550781e+01,2.195055198669433594e+01,1.942672729492187500e+01,1.259711551666259766e+01,3.520975351333618164e+00
-5.651630088686943054e-02,2.532330703735351562e+01,2.595347785949707031e+01,2.232816123962402344e+01,1.384767246246337891e+01,3.583696126937866211e+00
-5.375941097736358643e-02,2.991343307495117188e+01,3.043331336975097656e+01,2.531411170959472656e+01,1.509108352661132812e+01,3.626815795898437500e+00
-5.100251734256744385e-02,3.614762115478515625e+01,3.542083358764648438e+01,2.837278747558593750e+01,1.631657981872558594e+01,3.649063825607299805e+00
-4.824562370777130127e-02,4.445928192138671875e+01,4.085238265991210938e+01,3.148926734924316406e+01,1.751106643676757812e+01,3.649271965026855469e+00
-4.548873379826545715e-02,5.484466171264648438e+01,4.653743743896484375e+01,3.464562225341796875e+01,1.865855598449707031e+01,3.626406192779541016e+00
-4.273184016346931458e-02,6.648744964599609375e+01,5.214556884765625000e+01,3.782117843627929688e+01,1.973941230773925781e+01,3.579577684402465820e+00
-3.997494652867317200e-02,7.724300384521484375e+01,5.723008728027343750e+01,4.099285125732421875e+01,2.072963142395019531e+01,3.508096456527709961e+00
-3.721805661916732788e-02,8.324557495117187500e+01,6.131177902221679688e+01,4.413501358032226562e+01,2.159995269775390625e+01,3.411471605300903320e+00
-3.446116298437118530e-02,7.986027526855468750e+01,6.404021453857421875e+01,4.721839523315429688e+01,2.231509208679199219e+01,3.289464235305786133e+00
-3.170426934957504272e-02,6.590997314453125000e+01,6.541023254394531250e+01,5.020666885375976562e+01,2.283302307128906250e+01,3.142099618911743164e+00
-2.894737944006919861e-02,4.877144622802734375e+01,6.593336486816406250e+01,5.304945373535156250e+01,2.310474777221679688e+01,2.969699621200561523e+00
-2.619048580527305603e-02,4.072359085083007812e+01,6.661001586914062500e+01,5.566914749145507812e+01,2.307471847534179688e+01,2.772900104522705078e+00
-2.343359403312206268e-02,4.818310928344726562e+01,6.863072204589843750e+01,5.793897247314453125e+01,2.268242454528808594e+01,2.552662372589111328e+00
-2.067670226097106934e-02,6.918423461914062500e+01,7.293846130371093750e+01,5.964914321899414062e+01,2.186570167541503906e+01,2.310276746749877930e+00
-1.791981048882007599e-02,9.871909332275390625e+01,7.988674163818359375e+01,6.045984649658203125e+01,2.056623268127441406e+01,2.047382831573486328e+00
-1.516291778534650803e-02,1.325693206787109375e+02,8.906745147705078125e+01,5.984681320190429688e+01,1.873741531372070312e+01,1.765930652618408203e+00
-1.240602508187294006e-02,1.679512939453125000e+02,9.908963012695312500e+01,5.706428909301757812e+01,1.635452461242675781e+01,1.468181729316711426e+00
-9.649133309721946716e-03,2.026056213378906250e+02,1.068512268066406250e+02,5.118706130981445312e+01,1.342545700073242188e+01,1.156679511070251465e+00
-6.892241071909666061e-03,2.314393920898437500e+02,1.058473892211914062e+02,4.133768463134765625e+01,1.000007915496826172e+01,8.342139720916748047e-01
-4.135348834097385406e-03,2.310526580810546875e+02,8.469352722167968750e+01,2.717879104614257812e+01,6.174638271331787109e+00,5.037624239921569824e-01
-1.378456596285104752e-03,1.181886978149414062e+02,3.376074218750000000e+01,9.516708374023437500e+00,2.088438749313354492e+00,1.684637367725372314e-01
1.378456596285104752e-03,-1.181887054443359375e+02,-3.376071548461914062e+01,-9.516711235046386719e+00,-2.088439941406250000e+00,-1.684634685516357422e-01
4.135348834097385406e-03,-2.310526885986328125e+02,-8.469354248046875000e+01,-2.717878723144531250e+01,-6.174639225006103516e+00,-5.037633180618286133e-01
6.892241071909666061e-03,-2.314394073486328125e+02,-1.058473739624023438e+02,-4.133768463134765625e+01,-1.000007820129394531e+01,-8.342127203941345215e-01
9.649133309721946716e-03,-2.026056213378906250e+02,-1.068512268066406250e+02,-5.118705749511718750e+01,-1.342545700073242188e+01,-1.156680822372436523e+00
1.240602508187294006e-02,-1.679512939453125000e+02,-9.908963775634765625e+01,-5.706429672241210938e+01,-1.635451889038085938e+01,-1.468180894851684570e+00
1.516291778534650803e-02,-1.325693206787109375e+02,-8.906745910644531250e+01,-5.984682083129882812e+01,-1.873741149902343750e+01,-1.765929102897644043e+00
1.791981048882007599e-02,-9.871907043457031250e+01,-7.988674926757812500e+01,-6.045983505249023438e+01,-2.056622314453125000e+01,-2.047380924224853516e+00
2.067670226097106934e-02,-6.918423461914062500e+01,-7.293845367431640625e+01,-5.964915084838867188e+01,-2.186570167541503906e+01,-2.310277223587036133e+00
2.343359403312206268e-02,-4.818310546875000000e+01,-6.863072204589843750e+01,-5.793896865844726562e+01,-2.268242263793945312e+01,-2.552659273147583008e+00
2.619048580527305603e-02,-4.072359085083007812e+01,-6.661000823974609375e+01,-5.566913604736328125e+01,-2.307471656799316406e+01,-2.772899150848388672e+00
2.894737944006919861e-02,-4.877144241333007812e+01,-6.593335723876953125e+01,-5.304944992065429688e+01,-2.310474205017089844e+01,-2.969699382781982422e+00
3.170426934957504272e-02,-6.590998840332031250e+01,-6.541024780273437500e+01,-5.020666122436523438e+01,-2.283301544189453125e+01,-3.142098665237426758e+00
3.446116298437118530e-02,-7.986027526855468750e+01,-6.404019927978515625e+01,-4.721839141845703125e+01,-2.231509590148925781e+01,-3.289463758468627930e+00
3.721805661916732788e-02,-8.324556732177734375e+01,-6.131175613403320312e+01,-4.413500976562500000e+01,-2.159995460510253906e+01,-3.411471843719482422e+00
3.997494652867317200e-02,-7.724300384521484375e+01,-5.723007202148437500e+01,-4.099285125732421875e+01,-2.072962951660156250e+01,-3.508097410202026367e+00
4.273184016346931458e-02,-6.648745727539062500e+01,-5.214556884765625000e+01,-3.782118606567382812e+01,-1.973941040039062500e+01,-3.579581022262573242e+00
4.548873379826545715e-02,-5.484466171264648438e+01,-4.653742599487304688e+01,-3.464561843872070312e+01,-1.865854644775390625e+01,-3.626406908035278320e+00
4.824562370777130127e-02,-4.445928573608398438e+01,-4.085237884521484375e+01,-3.148926734924316406e+01,-1.751106071472167969e+01,-3.649272441864013672e+00
5.100251734256744385e-02,-3.614761352539062500e+01,-3.542083740234375000e+01,-2.837278175354003906e+01,-1.631658172607421875e+01,-3.649063110351562500e+00
5.375941097736358643e-02,-2.991342735290527344e+01,-3.043330955505371094e+01,-2.531410217285156250e+01,-1.509108066558837891e+01,-3.626815319061279297e+00
5.651630088686943054e-02,-2.532330513000488281e+01,-2.595347976684570312e+01,-2.232815742492675781e+01,-1.384767532348632812e+01,-3.583696603775024414e+00
5.927319452166557312e-02,-2.177902412414550781e+01,-2.195055198669433594e+01,-1.942672538757324219e+01,-1.259711456298828125e+01,-3.520973443984985352e+00
6.203008443117141724e-02,-1.872295951843261719e+01,-1.833858680725097656e+01,-1.661869812011718750e+01,-1.134833717346191406e+01,-3.439994096755981445e+00
6.478697806596755981e-02,-1.576253414154052734e+01,-1.501372528076171875e+01,-1.391044902801513672e+01,-1.010885143280029297e+01,-3.342153787612915039e+00
6.754387170076370239e-02,-1.270101356506347656e+01,-1.188280773162841797e+01,-1.130651092529296875e+01,-8.885086059570312500e+00,-3.228885650634765625e+00
7.030076533555984497e-02,-9.499191284179687500e+00,-8.880059242248535156e+00,-8.810287475585937500e+00,-7.682638645172119141e+00,-3.101641416549682617e+00
7.305765151977539062e-02,-6.212863445281982422e+00,-5.972313404083251953e+00,-6.424815177917480469e+00,-6.506475925445556641e+00,-2.961871862411499023e+00
7.581454515457153320e-02,-2.938019752502441406e+00,-3.155562877655029297e+00,-4.153383255004882812e+00,-5.361107826232910156e+00,-2.811015844345092773e+00
7.857143878936767578e-02,2.255870699882507324e-01,-4.471440613269805908e-01,-2.000099182128906250e+00,-4.250718593597412109e+00,-2.650494813919067383e+00
8.132833242416381836e-02,3.193175554275512695e+00,2.123338460922241211e+00,2.976975962519645691e-02,-3.179240226745605469e+00,-2.481693506240844727e+00
8.408522605895996094e-02,5.901085853576660156e+00,4.521783351898193359e+00,1.929682731628417969e+00,-2.150437355041503906e+00,-2.305963993072509766e+00
8.684211969375610352e-02,8.306767463684082031e+00,6.715314388275146484e+00,3.691832304000854492e+00,-1.167937040328979492e+00,-2.124607801437377930e+00
8.959900587797164917e-02,1.038601875305175781e+01,8.675652503967285156e+00,5.307384014129638672e+00,-2.352555692195892334e-01,-1.938888072967529297e+00
9.235589951276779175e-02,1.212878322601318359e+01,1.038082599639892578e+01,6.766839027404785156e+00,6.442015171051025391e-01,-1.750007390975952148e+00
9.511279314756393433e-02,1.353492641448974609e+01,1.181543827056884766e+01,8.060486793518066406e+00,1.467143177986145020e+00,-1.559120655059814453e+00
9.786968678236007690e-02,1.461082649230957031e+01,1.297037220001220703e+01,9.178977966308593750e+00,2.230429887771606445e+00,-1.367321610450744629e+00
1.006265804171562195e-01,1.536661434173583984e+01,1.384216308593750000e+01,1.011391830444335938e+01,2.931109666824340820e+00,-1.175655364990234375e+00
1.033834666013717651e-01,1.581467247009277344e+01,1.443228721618652344e+01,1.085853958129882812e+01,3.566489458084106445e+00,-9.851034879684448242e-01
1.061403602361679077e-01,1.596920394897460938e+01,1.474682140350341797e+01,1.140827178955078125e+01,4.134187698364257812e+00,-7.965935468673706055e-01
1.088972538709640503e-01,1.584643173217773438e+01,1.479613208770751953e+01,1.176141834259033203e+01,4.632221221923828125e+00,-6.109988689422607422e-01
1.116541475057601929e-01,1.546545886993408203e+01,1.459493255615234375e+01,1.191962623596191406e+01,5.059091567993164062e+00,-4.291303455829620361e-01
1.144110411405563354e-01,1.484925746917724609e+01,1.416237449645996094e+01,1.188836860656738281e+01,5.413873195648193359e+00,-2.517449855804443359e-01
1.171679273247718811e-01,1.402522373199462891e+01,1.352205848693847656e+01,1.167717838287353516e+01,5.696304798126220703e+00,-7.954753190279006958e-02
1.199248209595680237e-01,1.302534389495849609e+01,1.270194149017333984e+01,1.129974079132080078e+01,5.906860351562500000e+00,8.681564778089523315e-02
1.226817145943641663e-01,1.188570117950439453e+01,1.173374938964843750e+01,1.077371120452880859e+01,6.046838760375976562e+00,2.467544078826904297e-01
1.254386007785797119e-01,1.064527606964111328e+01,1.065222549438476562e+01,1.012025833129882812e+01,6.118388652801513672e+00,3.997289538383483887e-01
1.281954944133758545e-01,9.344346046447753906e+00,9.493731498718261719e+00,9.363420486450195312e+00,6.124566078186035156e+00,5.452541112899780273e-01
1.309523880481719971e-01,8.022621154785156250e+00,8.294869422912597656e+00,8.529110908508300781e+00,6.069311618804931641e+00,6.829003095626831055e-01
1.337092816829681396e-01,6.717348575592041016e+00,7.090806961059570312e+00,7.644109249114990234e+00,5.957405567169189453e+00,8.122872710227966309e-01
1.364661753177642822e-01,5.461712837219238281e+00,5.913807868957519531e+00,6.734874248504638672e+00,5.794431209564208984e+00,9.330882430076599121e-01
1.392230689525604248e-01,4.283511638641357422e+00,4.791871547698974609e+00,5.826476573944091797e+00,5.586626529693603516e+00,1.045028328895568848e+00
1.419799625873565674e-01,3.204468727111816406e+00,3.747958898544311523e+00,4.941593647003173828e+00,5.340770244598388672e+00,1.147882103919982910e+00
1.447368562221527100e-01,2.240002155303955078e+00,2.799463987350463867e+00,4.099769592285156250e+00,5.063993930816650391e+00,1.241473913192749023e+00
1.474937498569488525e-01,1.399381041526794434e+00,1.958190917968750000e+00,3.316921472549438477e+00,4.763631343841552734e+00,1.325678110122680664e+00
1.502506434917449951e-01,6.863723993301391602e-01,1.230686783790588379e+00,2.605092048645019531e+00,4.446978092193603516e+00,1.400417327880859375e+00
1.530075371265411377e-01,1.000650823116302490e-01,6.188403964042663574e-01,1.972483277320861816e+00,4.121131420135498047e+00,1.465659022331237793e+00
1.557644158601760864e-01,-3.642953336238861084e-01,1.206045225262641907e-01,1.423723220825195312e+00,3.792803287506103516e+00,1.521417498588562012e+00
1.585213094949722290e-01,-7.143326997756958008e-01,-2.691315412521362305e-01,9.601953029632568359e-01,3.468143224716186523e+00,1.567753553390502930e+00
1.612782031297683716e-01,-9.595778584480285645e-01,-5.577569007873535156e-01,5.805994868278503418e-01,3.152624845504760742e+00,1.604766130447387695e+00
1.640350967645645142e-01,-1.110834240913391113e+00,-7.542292475700378418e-01,2.814296483993530273e-01,2.850940942764282227e+00,1.632595062255859375e+00
1.667919903993606567e-01,-1.179427742958068848e+00,-8.683840632438659668e-01,5.751940980553627014e-02,2.566945791244506836e+00,1.651419758796691895e+00
1.695488840341567993e-01,-1.176674127578735352e+00,-9.104650616645812988e-01,-9.747498482465744019e-02,2.303614616394042969e+00,1.661457777023315430e+00
1.723057776689529419e-01,-1.113633394241333008e+00,-8.906981945037841797e-01,-1.906473487615585327e-01,2.063059329986572266e+00,1.662956357002258301e+00
1.750626713037490845e-01,-1.000804781913757324e+00,-8.190286159515380859e-01,-2.294975817203521729e-01,1.846570372581481934e+00,1.656191587448120117e+00
1.778195649385452271e-01,-8.480026125907897949e-01,-7.048816680908203125e-01,-2.216180562973022461e-01,1.654665470123291016e+00,1.641472935676574707e+00
1.805764585733413696e-01,-6.643353700637817383e-01,-5.570760965347290039e-01,-1.745058596134185791e-01,1.487168669700622559e+00,1.619131565093994141e+00
1.833333373069763184e-01,-4.580926597118377686e-01,-3.837087750434875488e-01,-9.537503868341445923e-02,1.343298316001892090e+00,1.589522600173950195e+00
1.860902309417724609e-01,-2.366950809955596924e-01,-1.921746432781219482e-01,8.934561163187026978e-03,1.221763610839843750e+00,1.553014516830444336e+00
1.888471245765686035e-01,-6.784419994801282883e-03,1.086127758026123047e-02,1.320424228906631470e-01,1.120863795280456543e+00,1.509997129440307617e+00
1.916040182113647461e-01,2.257685810327529907e-01,2.194423079490661621e-01,2.680570781230926514e-01,1.038572072982788086e+00,1.460871100425720215e+00
1.943609118461608887e-01,4.558337926864624023e-01,4.282377362251281738e-01,4.115965962409973145e-01,9.726281762123107910e-01,1.406047821044921875e+00
1.971178054809570312e-01,6.788384318351745605e-01,6.325441598892211914e-01,5.577839016914367676e-01,9.206151366233825684e-01,1.345939993858337402e+00
1.998746991157531738e-01,8.907987475395202637e-01,8.282198905944824219e-01,7.022319436073303223e-01,8.800529837608337402e-01,1.280971169471740723e+00
2.026315927505493164e-01,1.088240265846252441e+00,1.011614918708801270e+00,8.410400748252868652e-01,8.484314084053039551e-01,1.211560726165771484e+00
2.053884863853454590e-01,1.268104314804077148e+00,1.179566740989685059e+00,9.707590341567993164e-01,8.232754468917846680e-01,1.138132691383361816e+00
2.081453800201416016e-01,1.427756786346435547e+00,1.329344391822814941e+00,1.088367581367492676e+00,8.022045493125915527e-01,1.061103582382202148e+00
2.109022736549377441e-01,1.564952731132507324e+00,1.458619594573974609e+00,1.191262722015380859e+00,7.829549908638000488e-01,9.808840155601501465e-01
2.136591523885726929e-01,1.677783370018005371e+00,1.565454840660095215e+00,1.277229547500610352e+00,7.634057998657226562e-01,8.978801369667053223e-01
2.164160460233688354e-01,1.764773607254028320e+00,1.648283958435058594e+00,1.344433307647705078e+00,7.416274547576904297e-01,8.124906420707702637e-01
2.191729396581649780e-01,1.824853539466857910e+00,1.705917954444885254e+00,1.391390681266784668e+00,7.158765792846679688e-01,7.251027822494506836e-01
2.219298332929611206e-01,1.857248902320861816e+00,1.737474679946899414e+00,1.416961669921875000e+00,6.846153140068054199e-01,6.360932588577270508e-01
2.246867269277572632e-01,1.861624717712402344e+00,1.742462515830993652e+00,1.420363306999206543e+00,6.465328931808471680e-01,5.458288788795471191e-01
2.274436205625534058e-01,1.837912917137145996e+00,1.720671296119689941e+00,1.401102662086486816e+00,6.005350351333618164e-01,4.546660482883453369e-01
2.302005141973495483e-01,1.786298155784606934e+00,1.672241806983947754e+00,1.359027266502380371e+00,5.457553863525390625e-01,3.629482090473175049e-01
2.329574078321456909e-01,1.707327127456665039e+00,1.597602128982543945e+00,1.294281482696533203e+00,4.815555512905120850e-01,2.710059583187103271e-01
2.357143014669418335e-01,1.601815223693847656e+00,1.497484803199768066e+00,1.207300305366516113e+00,4.075164496898651123e-01,1.791649758815765381e-01
2.384711951017379761e-01,1.470854878425598145e+00,1.372927546501159668e+00,1.098805904388427734e+00,3.234422802925109863e-01,8.772979676723480225e-02
2.412280738353729248e-01,1.315873861312866211e+00,1.225227952003479004e+00,9.697807431221008301e-01,2.293426394462585449e-01,-2.998724579811096191e-03
2.439849674701690674e-01,1.138578534126281738e+00,1.055955052375793457e+00,8.214603066444396973e-01,1.254275590181350708e-01,-9.273310750722885132e-02
2.467418611049652100e-01,9.409007430076599121e-01,8.668982386589050293e-01,6.553130149841308594e-01,1.209624763578176498e-02,-1.811947375535964966e-01
2.494987547397613525e-01,7.250131368637084961e-01,6.600904464721679688e-01,4.730065762996673584e-01,-1.100724413990974426e-01,-2.681163847446441650e-01
2.522556483745574951e-01,4.932377338409423828e-01,4.377114772796630859e-01,2.764018774032592773e-01,-2.403529435396194458e-01,-3.532339334487915039e-01
2.550125420093536377e-01,2.479791790246963501e-01,2.021189033985137939e-01,6.750451773405075073e-02,-3.778714835643768311e-01,-4.362997710704803467e-01
2.577694356441497803e-01,-8.204800076782703400e-03,-4.422877728939056396e-02,-1.515622884035110474e-01,-5.216304659843444824e-01,-5.170714855194091797e-01
2.605263292789459229e-01,-2.726825773715972900e-01,-2.987747490406036377e-01,-3.785763084888458252e-01,-6.705353856086730957e-01,-5.953132510185241699e-01
2.632832229137420654e-01,-5.427339673042297363e-01,-5.589198470115661621e-01,-6.112704277038574219e-01,-8.234016895294189453e-01,-6.707937717437744141e-01
2.660401165485382080e-01,-8.156173229217529297e-01,-8.220670223236083984e-01,-8.473439812660217285e-01,-9.789930582046508789e-01,-7.432984113693237305e-01
2.687970101833343506e-01,-1.088604092597961426e+00,-1.085643768310546875e+00,-1.084524989128112793e+00,-1.136024475097656250e+00,-8.126125931739807129e-01
2.715539038181304932e-01,-1.359092950820922852e+00,-1.347145676612854004e+00,-1.320581793785095215e+00,-1.293203115463256836e+00,-8.785287141799926758e-01
2.743107974529266357e-01,-1.624587893486022949e+00,-1.604197144508361816e+00,-1.553364753723144531e+00,-1.449227213859558105e+00,-9.408506751060485840e-01
2.770676910877227783e-01,-1.882846236228942871e+00,-1.854536652565002441e+00,-1.780827164649963379e+00,-1.602818489074707031e+00,-9.993842244148254395e-01
2.798245847225189209e-01,-2.131778717041015625e+00,-2.096092700958251953e+00,-2.001059532165527344e+00,-1.752739071846008301e+00,-1.053948760032653809e+00
2.825814783573150635e-01,-2.369449615478515625e+00,-2.326960086822509766e+00,-2.212302684783935547e+00,-1.897803783416748047e+00,-1.104366064071655273e+00
2.853383421897888184e-01,-2.594119787216186523e+00,-2.545435190200805664e+00,-2.412957191467285156e+00,-2.036885499954223633e+00,-1.150466918945312500e+00
2.880952358245849609e-01,-2.804257154464721680e+00,-2.750039100646972656e+00,-2.601625680923461914e+00,-2.168953657150268555e+00,-1.192092061042785645e+00
2.908521294593811035e-01,-2.998509407043457031e+00,-2.939512729644775391e+00,-2.777080297470092773e+00,-2.293054103851318359e+00,-1.229088783264160156e+00
2.936090230941772461e-01,-3.175815343856811523e+00,-3.112811326980590820e+00,-2.938288688659667969e+00,-2.408327341079711914e+00,-1.261311888694763184e+00
2.963659167289733887e-01,-3.335372447967529297e+00,-3.269129991531372070e+00,-3.084420919418334961e+00,-2.514027595520019531e+00,-1.288627028465270996e+00
2.991228103637695312e-01,-3.476653337478637695e+00,-3.407862186431884766e+00,-3.214814662933349609e+00,-2.609495401382446289e+00,-1.310907006263732910e+00
3.018797039985656738e-01,-3.599363327026367188e+00,-3.528631210327148438e+00,-3.328997373580932617e+00,-2.694193363189697266e+00,-1.328033924102783203e+00
3.046365976333618164e-01,-3.703362941741943359e+00,-3.631227254867553711e+00,-3.426669359207153320e+00,-2.767673254013061523e+00,-1.339900135993957520e+00
3.073934912681579590e-01,-3.788642644882202148e+00,-3.715612411499023438e+00,-3.507665872573852539e+00,-2.829595088958740234e+00,-1.346405744552612305e+00
3.101503849029541016e-01,-3.855373382568359375e+00,-3.781894445419311523e+00,-3.571982145309448242e+00,-2.879714250564575195e+00,-1.347459197044372559e+00
3.129072785377502441e-01,-3.903797149658203125e+00,-3.830301284790039062e+00,-3.619740009307861328e+00,-2.917877435684204102e+00,-1.342982292175292969e+00
3.156641721725463867e-01,-3.934285879135131836e+00,-3.861190557479858398e+00,-3.651159286499023438e+00,-2.944016695022583008e+00,-1.332899332046508789e+00
3.184210658073425293e-01,-3.947348594665527344e+00,-3.874981880187988281e+00,-3.666567087173461914e+00,-2.958141088485717773e+00,-1.317147374153137207e+00
3.211779594421386719e-01,-3.943531513214111328e+00,-3.872198343276977539e+00,-3.666367053985595703e+00,-2.960335493087768555e+00,-1.295672178268432617e+00
3.239348530769348145e-01,-3.923444271087646484e+00,-3.853410959243774414e+00,-3.651037454605102539e+00,-2.950741052627563477e+00,-1.268425226211547852e+00
3.266917467117309570e-01,-3.887743473052978516e+00,-3.819251060485839844e+00,-3.621107339859008789e+00,-2.929561853408813477e+00,-1.235367178916931152e+00
3.294486403465270996e-01,-3.837073087692260742e+00,-3.770379304885864258e+00,-3.577145814895629883e+00,-2.897043228149414062e+00,-1.196466922760009766e+00
3.322055339813232422e-01,-3.772135734558105469e+00,-3.707491636276245117e+00,-3.519754409790039062e+00,-2.853479146957397461e+00,-1.151697397232055664e+00
3.349624276161193848e-01,-3.693706750869750977e+00,-3.631307125091552734e+00,-3.449564218521118164e+00,-2.799190759658813477e+00,-1.101040959358215332e+00
3.377193212509155273e-01,-3.602535486221313477e+00,-3.542539358139038086e+00,-3.367203474044799805e+00,-2.734529018402099609e+00,-1.044481635093688965e+00
3.404762148857116699e-01,-3.499436616897583008e+00,-3.441934108734130859e+00,-3.273320198059082031e+00,-2.659869909286499023e+00,-9.820141196250915527e-01
3.432331085205078125e-01,-3.385181665420532227e+00,-3.330189466476440430e+00,-3.168547630310058594e+00,-2.575601100921630859e+00,-9.136334061622619629e-01
3.459899723529815674e-01,-3.260475397109985352e+00,-3.208014488220214844e+00,-3.053513050079345703e+00,-2.482124567031860352e+00,-8.393409252166748047e-01
3.487468659877777100e-01,-3.125995635986328125e+00,-3.076094865798950195e+00,-2.928824663162231445e+00,-2.379841804504394531e+00,-7.591360807418823242e-01
3.515037596225738525e-01,-2.982372045516967773e+00,-2.935068130493164062e+00,-2.795079469680786133e+00,-2.269165039062500000e+00,-6.730315685272216797e-01
3.542606532573699951e-01,-2.830233573913574219e+00,-2.785574674606323242e+00,-2.652843713760375977e+00,-2.150504112243652344e+00,-5.810318589210510254e-01
3.570175468921661377e-01,-2.670208692550659180e+00,-2.628204584121704102e+00,-2.502652883529663086e+00,-2.024263620376586914e+00,-4.831489026546478271e-01
3.597744405269622803e-01,-2.502961874008178711e+00,-2.463512420654296875e+00,-2.345025539398193359e+00,-1.890840291976928711e+00,-3.793938159942626953e-01
3.625313341617584229e-01,-2.329035997390747070e+00,-2.292008638381958008e+00,-2.180439472198486328e+00,-1.750630736351013184e+00,-2.697800099849700928e-01
3.652882277965545654e-01,-2.148944139480590820e+00,-2.114159822463989258e+00,-2.009343147277832031e+00,-1.604013204574584961e+00,-1.543185114860534668e-01
3.680451214313507080e-01,-1.963095903396606445e+00,-1.930395007133483887e+00,-1.832157611846923828e+00,-1.451357603073120117e+00,-3.302298486232757568e-02
3.708020150661468506e-01,-1.771774530410766602e+00,-1.741106271743774414e+00,-1.649259805679321289e+00,-1.293019771575927734e+00,9.409567713737487793e-02
3.735589087009429932e-01,-1.575262784957885742e+00,-1.546611666679382324e+00,-1.461005926132202148e+00,-1.129339218139648438e+00,2.270230203866958618e-01
3.763158023357391357e-01,-1.373824596405029297e+00,-1.347252130508422852e+00,-1.267714619636535645e+00,-9.606367945671081543e-01,3.657548129558563232e-01
3.790726959705352783e-01,-1.167765378952026367e+00,-1.143307209014892578e+00,-1.069671750068664551e+00,-7.872076630592346191e-01,5.102764368057250977e-01
3.818295896053314209e-01,-9.574088454246520996e-01,-9.350427389144897461e-01,-8.671399354934692383e-01,-6.093279123306274414e-01,6.605839133262634277e-01
3.845864832401275635e-01,-7.430685758590698242e-01,-7.227062582969665527e-01,-6.603500843048095703e-01,-4.272355139255523682e-01,8.166700601577758789e-01
3.873433768749237061e-01,-5.249887704849243164e-01,-5.064955949783325195e-01,-4.495044350624084473e-01,-2.411309480667114258e-01,9.785340428352355957e-01
3.901002705097198486e-01,-3.033708631992340088e-01,-2.865945994853973389e-01,-2.347799092531204224e-01,-5.117189884185791016e-02,1.146169424057006836e+00
3.928571641445159912e-01,-7.832305878400802612e-02,-6.314560770988464355e-02,-1.634099893271923065e-02,1.425412893295288086e-01,1.319578289985656738e+00
3.956140577793121338e-01,1.501031070947647095e-01,1.637515425682067871e-01,2.056600749492645264e-01,3.399752378463745117e-01,1.498759984970092773e+00
3.983709514141082764e-01,3.818342089653015137e-01,3.940193057060241699e-01,4.310806393623352051e-01,5.411797165870666504e-01,1.683719873428344727e+00
4.011278450489044189e-01,6.168259978294372559e-01,6.276229023933410645e-01,6.597580313682556152e-01,7.462903261184692383e-01,1.874459505081176758e+00
4.038847088813781738e-01,8.550996780395507812e-01,8.645379543304443359e-01,8.915028572082519531e-01,9.555592536926269531e-01,2.070982456207275391e+00
4.066416025161743164e-01,1.096651077270507812e+00,1.104789733886718750e+00,1.126072645187377930e+00,1.169371724128723145e+00,2.273300647735595703e+00
4.093984961509704590e-01,1.341498017311096191e+00,1.348403334617614746e+00,1.363133072853088379e+00,1.388250112533569336e+00,2.481418132781982422e+00
4.121553897857666016e-01,1.589758396148681641e+00,1.595423817634582520e+00,1.602205872535705566e+00,1.612881660461425781e+00,2.695341110229492188e+00
4.149122834205627441e-01,1.841510057449340820e+00,1.845927238464355469e+00,1.842664718627929688e+00,1.844143390655517578e+00,2.915081262588500977e+00
4.176691770553588867e-01,2.096872806549072266e+00,2.099946975708007812e+00,2.083633184432983398e+00,2.083098173141479492e+00,3.140646934509277344e+00
4.204260706901550293e-01,2.356000661849975586e+00,2.357486963272094727e+00,2.323971271514892578e+00,2.331031084060668945e+00,3.372042417526245117e+00
4.231829643249511719e-01,2.618986368179321289e+00,2.618424415588378906e+00,2.562233448028564453e+00,2.589443922042846680e+00,3.609278440475463867e+00
4.259398579597473145e-01,2.885926008224487305e+00,2.882409572601318359e+00,2.796656370162963867e+00,2.860066890716552734e+00,3.852362871170043945e+00
4.286967515945434570e-01,3.156908273696899414e+00,3.148597717285156250e+00,3.025207042694091797e+00,3.144858360290527344e+00,4.101299762725830078e+00
4.314536452293395996e-01,3.431978225708007812e+00,3.415368080139160156e+00,3.245669841766357422e+00,3.445996761322021484e+00,4.356094360351562500e+00
4.342105388641357422e-01,3.710994005203247070e+00,3.679822444915771484e+00,3.455851316452026367e+00,3.765870332717895508e+00,4.616751194000244141e+00
4.369674324989318848e-01,3.993211984634399414e+00,3.937291860580444336e+00,3.653872966766357422e+00,4.107053756713867188e+00,4.883271694183349609e+00
4.397243261337280273e-01,4.276117324829101562e+00,4.180892944335937500e+00,3.838608741760253906e+00,4.472280979156494141e+00,5.155657768249511719e+00
4.424812197685241699e-01,4.553433418273925781e+00,4.401360034942626953e+00,4.010290622711181641e+00,4.864416122436523438e+00,5.433902740478515625e+00
4.452381134033203125e-01,4.812209129333496094e+00,4.587460041046142578e+00,4.171201229095458984e+00,5.286407470703125000e+00,5.718002796173095703e+00
4.479950070381164551e-01,5.030311584472656250e+00,4.727218151092529297e+00,4.326516628265380859e+00,5.741230964660644531e+00,6.007954597473144531e+00
4.507519006729125977e-01,5.177226066589355469e+00,4.809920310974121094e+00,4.485207080841064453e+00,6.231871604919433594e+00,6.303741931915283203e+00
4.535087943077087402e-01,5.220688819885253906e+00,4.828742027282714844e+00,4.660893440246582031e+00,6.761243343353271484e+00,6.605359554290771484e+00
4.562656879425048828e-01,5.138952255249023438e+00,4.783563137054443359e+00,4.872527599334716797e+00,7.332156181335449219e+00,6.912785530090332031e+00
4.590225815773010254e-01,4.933593273162841797e+00,4.683330059051513672e+00,5.144822120666503906e+00,7.947249412536621094e+00,7.226004600524902344e+00
4.617794752120971680e-01,4.634755134582519531e+00,4.547869205474853516e+00,5.508164882659912109e+00,8.608967781066894531e+00,7.544992923736572266e+00
4.645363390445709229e-01,4.294913768768310547e+00,4.409353733062744141e+00,5.998034954071044922e+00,9.319504737854003906e+00,7.869721889495849609e+00
4.672932326793670654e-01,3.974261045455932617e+00,4.314528465270996094e+00,6.653830528259277344e+00,1.008079338073730469e+01,8.200172424316406250e+00
4.700501263141632080e-01,3.725445747375488281e+00,4.328993797302246094e+00,7.517114162445068359e+00,1.089444923400878906e+01,8.536308288574218750e+00
4.728070199489593506e-01,3.585146665573120117e+00,4.544030666351318359e+00,8.629469871520996094e+00,1.176177406311035156e+01,8.878093719482421875e+00
4.755639135837554932e-01,3.580074787139892578e+00,5.084843635559082031e+00,1.003022480010986328e+01,1.268373394012451172e+01,9.225492477416992188e+00
4.783208072185516357e-01,3.756835460662841797e+00,6.116656303405761719e+00,1.175425052642822266e+01,1.366097259521484375e+01,9.578462600708007812e+00
4.810777008533477783e-01,4.246544837951660156e+00,7.843286991119384766e+00,1.383014774322509766e+01,1.469380283355712891e+01,9.936962127685546875e+00
4.838345944881439209e-01,5.363296985626220703e+00,1.049426937103271484e+01,1.627898216247558594e+01,1.578223133087158203e+01,1.030094337463378906e+01
4.865914881229400635e-01,7.703083515167236328e+00,1.430037689208984375e+01,1.911366844177246094e+01,1.692596435546875000e+01,1.067035293579101562e+01
4.893483817577362061e-01,1.216539669036865234e+01,1.946302032470703125e+01,2.233906364440917969e+01,1.812444305419921875e+01,1.104513931274414062e+01
4.921052753925323486e-01,1.982024192810058594e+01,2.612675666809082031e+01,2.595250320434570312e+01,1.937685966491699219e+01,1.142525291442871094e+01
4.948621690273284912e-01,3.163471984863281250e+01,3.436289215087890625e+01,2.994485664367675781e+01,2.068217468261718750e+01,1.181062984466552734e+01
4.976190626621246338e-01,4.819789505004882812e+01,4.416777038574218750e+01,3.430172348022460938e+01,2.203918838500976562e+01,1.220121097564697266e+01
5.003759264945983887e-01,6.959686279296875000e+01,5.547343444824218750e+01,3.900469207763671875e+01,2.344649124145507812e+01,1.259692764282226562e+01
5.031328201293945312e-01,9.548169708251953125e+01,6.816616058349609375e+01,4.403282165527343750e+01,2.490261459350585938e+01,1.299773120880126953e+01
5.058897137641906738e-01,1.252345581054687500e+02,8.210504913330078125e+01,4.936344146728515625e+01,2.640591812133789062e+01,1.340354347229003906e+01
5.086466073989868164e-01,1.581448822021484375e+02,9.713928222656250000e+01,5.497332763671875000e+01,2.795472145080566406e+01,1.381429767608642578e+01
5.114035010337829590e-01,1.935313262939453125e+02,1.131203842163085938e+02,6.083934402465820312e+01,2.954727363586425781e+01,1.422992229461669922e+01
5.141603946685791016e-01,2.308043823242187500e+02,1.299100036621093750e+02,6.693907165527343750e+01,3.118178749084472656e+01,1.465034675598144531e+01
5.169172883033752441e-01,2.694857177734375000e+02,1.473840332031250000e+02,7.325114440917968750e+01,3.285646820068359375e+01,1.507549476623535156e+01
5.196741819381713867e-01,3.092031860351562500e+02,1.654339447021484375e+02,7.975553894042968750e+01,3.456952667236328125e+01,1.550530242919921875e+01
5.224310755729675293e-01,3.496752014160156250e+02,1.839665679931640625e+02,8.643370056152343750e+01,3.631917953491210938e+01,1.593968486785888672e+01
5.251879692077636719e-01,3.906927490234375000e+02,2.029029846191406250e+02,9.326856231689453125e+01,3.810368347167968750e+01,1.637856674194335938e+01
5.279448628425598145e-01,4.321026611328125000e+02,2.221766510009765625e+02,1.002445755004882812e+02,3.992132949829101562e+01,1.682187271118164062e+01
5.307017564773559570e-01,4.737938537597656250e+02,2.417320251464843750e+02,1.073476943969726562e+02,4.177043151855468750e+01,1.726952362060546875e+01
5.334586501121520996e-01,5.156860961914062500e+02,2.615227050781250000e+02,1.145651779174804688e+02,4.364940643310546875e+01,1.772144317626953125e+01
5.362155437469482422e-01,5.577218017578125000e+02,2.815101013183593750e+02,1.218856201171875000e+02,4.555668258666992188e+01,1.817755126953125000e+01
5.389724373817443848e-01,5.998598022460937500e+02,3.016619567871093750e+02,1.292987518310546875e+02,4.749076461791992188e+01,1.863777160644531250e+01
5.417293310165405273e-01,6.420705566406250000e+02,3.219515075683593750e+02,1.367953948974609375e+02,4.945023727416992188e+01,1.910202217102050781e+01
5.444862246513366699e-01,6.843331909179687500e+02,3.423564147949218750e+02,1.443673706054687500e+02,5.143371582031250000e+01,1.957022476196289062e+01
5.472431182861328125e-01,7.266325683593750000e+02,3.628580932617187500e+02,1.520072784423828125e+02,5.343991088867187500e+01,2.004230117797851562e+01
5.500000119209289551e-01,7.689582519531250000e+02,3.834409484863281250e+02,1.597086181640625000e+02,5.546757888793945312e+01,2.051817512512207031e+01


==> figures/shearlets/0/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,2.031621551513671875e+01,1.093892955780029297e+01,5.399177074432373047e+00,2.599339962005615234e+00,1.458969354629516602e+00
-5.472431182861328125e-01,1.825462913513183594e+01,9.910212516784667969e+00,4.969506740570068359e+00,2.449221611022949219e+00,1.403059720993041992e+00
-5.444862246513366699e-01,1.630969429016113281e+01,8.938132286071777344e+00,4.560984611511230469e+00,2.304663896560668945e+00,1.348456382751464844e+00
-5.417293310165405273e-01,1.448132801055908203e+01,8.022443771362304688e+00,4.173433303833007812e+00,2.165606021881103516e+00,1.295149803161621094e+00
-5.389724373817443848e-01,1.276940727233886719e+01,7.162854671478271484e+00,3.806654930114746094e+00,2.031983852386474609e+00,1.243128538131713867e+00
-5.362155437469482422e-01,1.117376136779785156e+01,6.359017372131347656e+00,3.460431098937988281e+00,1.903728723526000977e+00,1.192381739616394043e+00
-5.334586501121520996e-01,9.694154739379882812e+00,5.610516548156738281e+00,3.134518623352050781e+00,1.780769228935241699e+00,1.142897605895996094e+00
-5.307017564773559570e-01,8.330246925354003906e+00,4.916856288909912109e+00,2.828648328781127930e+00,1.663029193878173828e+00,1.094665288925170898e+00
-5.279448628425598145e-01,7.081571578979492188e+00,4.277441978454589844e+00,2.542520999908447266e+00,1.550428628921508789e+00,1.047672748565673828e+00
-5.251879692077636719e-01,5.947467803955078125e+00,3.691563129425048828e+00,2.275804281234741211e+00,1.442882776260375977e+00,1.001909375190734863e+00
-5.224310755729675293e-01,4.927015304565429688e+00,3.158368110656738281e+00,2.028128385543823242e+00,1.340302467346191406e+00,9.573611021041870117e-01
-5.196741819381713867e-01,4.018933296203613281e+00,2.676839590072631836e+00,1.799083232879638672e+00,1.242594361305236816e+00,9.140169620513916016e-01
-5.169172883033752441e-01,3.221443653106689453e+00,2.245757579803466797e+00,1.588213682174682617e+00,1.149659395217895508e+00,8.718640208244323730e-01
-5.141603946685791016e-01,2.532097101211547852e+00,1.863666534423828125e+00,1.395015239715576172e+00,1.061395525932312012e+00,8.308897614479064941e-01
-5.114035010337829590e-01,1.947546482086181641e+00,1.528833031654357910e+00,1.218930840492248535e+00,9.776931405067443848e-01,7.910804748535156250e-01
-5.086466073989868164e-01,1.463276267051696777e+00,1.239202499389648438e+00,1.059345602989196777e+00,8.984394669532775879e-01,7.524243593215942383e-01
-5.058897137641906738e-01,1.073296904563903809e+00,9.923578500747680664e-01,9.155839681625366211e-01,8.235166072845458984e-01,7.149071693420410156e-01
-5.031328201293945312e-01,7.698590755462646484e-01,7.854860424995422363e-01,7.869091629981994629e-01,7.528011798858642578e-01,6.785155534744262695e-01
-5.003759264945983887e-01,5.432739257812500000e-01,6.153584718704223633e-01,6.725186109542846680e-01,6.861655712127685547e-01,6.432359814643859863e-01
-4.976190626621246338e-01,3.819879293441772461e-01,4.783432483673095703e-01,5.715476274490356445e-01,6.234778165817260742e-01,6.090546250343322754e-01
-4.948621690273284912e-01,2.730650901794433594e-01,3.704479038715362549e-01,4.830691516399383545e-01,5.646007061004638672e-01,5.759566426277160645e-01
-4.921052753925323486e-01,2.031806856393814087e-01,2.874297499656677246e-01,4.061032831668853760e-01,5.093933343887329102e-01,5.439282655715942383e-01
-4.893483817577362061e-01,1.599456220865249634e-01,2.249433100223541260e-01,3.396241068840026855e-01,4.577120542526245117e-01,5.129552483558654785e-01
-4.865914881229400635e-01,1.331663429737091064e-01,1.787331998348236084e-01,2.825735807418823242e-01,4.094097018241882324e-01,4.830229282379150391e-01
-4.838345944881439209e-01,1.155278310179710388e-01,1.448455303907394409e-01,2.338760942220687866e-01,3.643356561660766602e-01,4.541166424751281738e-01
-4.810777008533477783e-01,1.024801284074783325e-01,1.198076158761978149e-01,1.924599409103393555e-01,3.223387300968170166e-01,4.262208640575408936e-01
-4.783208072185516357e-01,9.154589474201202393e-02,1.007498577237129211e-01,1.572767049074172974e-01,2.832660079002380371e-01,3.993211686611175537e-01
-4.755639135837554932e-01,8.148381114006042480e-02,8.544399589300155640e-02,1.273256987333297729e-01,2.469640821218490601e-01,3.734019100666046143e-01
-4.728070199489593506e-01,7.164147496223449707e-02,7.226313650608062744e-02,1.016748324036598206e-01,2.132796794176101685e-01,3.484485149383544922e-01
-4.700501263141632080e-01,6.159227341413497925e-02,6.009108573198318481e-02,7.947964966297149658e-02,1.820616573095321655e-01,3.244451582431793213e-01
-4.672932326793670654e-01,5.100014433264732361e-02,4.821076616644859314e-02,5.999814346432685852e-02,1.531607806682586670e-01,3.013758063316345215e-01
-4.645363390445709229e-01,3.961253538727760315e-02,3.620194643735885620e-02,4.260097071528434753e-02,1.264302730560302734e-01,2.792256474494934082e-01
-4.617794752120971680e-01,2.730105072259902954e-02,2.385915629565715790e-02,2.677413076162338257e-02,1.017286479473114014e-01,2.579790353775024414e-01
-4.590225815773010254e-01,1.409553270787000656e-02,1.112936809659004211e-02,1.211419142782688141e-02,7.891772687435150146e-02,2.376192957162857056e-01
-4.562656879425048828e-01,1.848638057708740234e-04,-1.931115984916687012e-03,-1.676747575402259827e-03,5.786616355180740356e-02,2.181308865547180176e-01
-4.535087943077087402e-01,-1.412508077919483185e-02,-1.519521139562129974e-02,-1.480748411267995834e-02,3.844916820526123047e-02,1.994984000921249390e-01
-4.507519006729125977e-01,-2.848501503467559814e-02,-2.849680744111537933e-02,-2.740879729390144348e-02,2.054822444915771484e-02,1.817050278186798096e-01
-4.479950070381164551e-01,-4.257583618164062500e-02,-4.165720567107200623e-02,-3.955340757966041565e-02,4.052734933793544769e-03,1.647353917360305786e-01
-4.452381134033203125e-01,-5.615564435720443726e-02,-5.450884997844696045e-02,-5.126743763685226440e-02,-1.114095188677310944e-02,1.485733240842819214e-01
-4.424812197685241699e-01,-6.907215714454650879e-02,-6.690886616706848145e-02,-6.254713237285614014e-02,-2.512585744261741638e-02,1.332021057605743408e-01
-4.397243261337280273e-01,-8.124566078186035156e-02,-7.874552905559539795e-02,-7.336926460266113281e-02,-3.798949718475341797e-02,1.186063513159751892e-01
-4.369674324989318848e-01,-9.264488518238067627e-02,-8.994031697511672974e-02,-8.370033651590347290e-02,-4.980985820293426514e-02,1.047695055603981018e-01
-4.342105388641357422e-01,-1.032640933990478516e-01,-1.004423201084136963e-01,-9.350360184907913208e-02,-6.065683811902999878e-02,9.167580306529998779e-02
-4.314536452293395996e-01,-1.131094023585319519e-01,-1.102236956357955933e-01,-1.027440801262855530e-01,-7.059371471405029297e-02,7.930841296911239624e-02
-4.286967515945434570e-01,-1.221910268068313599e-01,-1.192717403173446655e-01,-1.113901883363723755e-01,-7.967457920312881470e-02,6.765177100896835327e-02
-4.259398579597473145e-01,-1.305197030305862427e-01,-1.275849491357803345e-01,-1.194169968366622925e-01,-8.794861286878585815e-02,5.668929219245910645e-02
-4.231829643249511719e-01,-1.381070464849472046e-01,-1.351668238639831543e-01,-1.268048435449600220e-01,-9.545749425888061523e-02,4.640541225671768188e-02
-4.204260706901550293e-01,-1.449639201164245605e-01,-1.420250535011291504e-01,-1.335410773754119873e-01,-1.022375449538230896e-01,3.678324446082115173e-02
-4.176691770553588867e-01,-1.511011123657226562e-01,-1.481687128543853760e-01,-1.396170556545257568e-01,-1.083203256130218506e-01,2.780688740313053131e-02
-4.149122834205627441e-01,-1.565292477607727051e-01,-1.536070108413696289e-01,-1.450291275978088379e-01,-1.137314066290855408e-01,1.946074515581130981e-02
-4.121553897857666016e-01,-1.612582653760910034e-01,-1.583500206470489502e-01,-1.497777104377746582e-01,-1.184954196214675903e-01,1.172875054180622101e-02
-4.093984961509704590e-01,-1.652977466583251953e-01,-1.624071300029754639e-01,-1.538645476102828979e-01,-1.226310357451438904e-01,4.594149067997932434e-03
-4.066416025161743164e-01,-1.686581075191497803e-01,-1.657878756523132324e-01,-1.572954952716827393e-01,-1.261550188064575195e-01,-1.958619570359587669e-03
-4.038847088813781738e-01,-1.713477373123168945e-01,-1.685017496347427368e-01,-1.600759178400039673e-01,-1.290831118822097778e-01,-7.945599965751171112e-03
-4.011278450489044189e-01,-1.733759194612503052e-01,-1.705577522516250610e-01,-1.622136086225509644e-01,-1.314279437065124512e-01,-1.338280551135540009e-02
-3.983709514141082764e-01,-1.747518777847290039e-01,-1.719652712345123291e-01,-1.637163013219833374e-01,-1.332015842199325562e-01,-1.828623749315738678e-02
-3.956140577793121338e-01,-1.754842400550842285e-01,-1.727333217859268188e-01,-1.645932048559188843e-01,-1.344155371189117432e-01,-2.267218008637428284e-02
-3.928571641445159912e-01,-1.755823642015457153e-01,-1.728714257478713989e-01,-1.648536026477813721e-01,-1.350795030593872070e-01,-2.655541524291038513e-02
-3.901002705097198486e-01,-1.750554442405700684e-01,-1.723884344100952148e-01,-1.645065695047378540e-01,-1.352048218250274658e-01,-2.995325066149234772e-02
-3.873433768749237061e-01,-1.739127486944198608e-01,-1.712943762540817261e-01,-1.635624617338180542e-01,-1.348012387752532959e-01,-3.288077190518379211e-02
-3.845864832401275635e-01,-1.721639186143875122e-01,-1.695989519357681274e-01,-1.620316505432128906e-01,-1.338788419961929321e-01,-3.535406664013862610e-02
-3.818295896053314209e-01,-1.698190271854400635e-01,-1.673130691051483154e-01,-1.599250733852386475e-01,-1.324489563703536987e-01,-3.738866001367568970e-02
-3.790726959705352783e-01,-1.668887287378311157e-01,-1.644471436738967896e-01,-1.572542935609817505e-01,-1.305231600999832153e-01,-3.900130093097686768e-02
-3.763158023357391357e-01,-1.633842587471008301e-01,-1.610129326581954956e-01,-1.540312767028808594e-01,-1.281127035617828369e-01,-4.020777344703674316e-02
-3.735589087009429932e-01,-1.593180149793624878e-01,-1.570229381322860718e-01,-1.502687633037567139e-01,-1.252307891845703125e-01,-4.102326929569244385e-02
-3.708020150661468506e-01,-1.547030806541442871e-01,-1.524897962808609009e-01,-1.459801495075225830e-01,-1.218902394175529480e-01,-4.146479815244674683e-02
-3.680451214313507080e-01,-1.495534777641296387e-01,-1.474276930093765259e-01,-1.411800980567932129e-01,-1.181061491370201111e-01,-4.154750332236289978e-02
-3.652882277965545654e-01,-1.438841223716735840e-01,-1.418510526418685913e-01,-1.358832865953445435e-01,-1.138930618762969971e-01,-4.128789529204368591e-02
-3.625313341617584229e-01,-1.377099901437759399e-01,-1.357759833335876465e-01,-1.301064193248748779e-01,-1.092674434185028076e-01,-4.070218279957771301e-02
-3.597744405269622803e-01,-1.310479789972305298e-01,-1.292192637920379639e-01,-1.238668337464332581e-01,-1.042460724711418152e-01,-3.980569541454315186e-02
-3.570175468921661377e-01,-1.239154413342475891e-01,-1.221989542245864868e-01,-1.171830445528030396e-01,-9.884806722402572632e-02,-3.861534222960472107e-02
-3.542606532573699951e-01,-1.163316443562507629e-01,-1.147346496582031250e-01,-1.100746542215347290e-01,-9.309159964323043823e-02,-3.714756667613983154e-02
-3.515037596225738525e-01,-1.083173751831054688e-01,-1.068471372127532959e-01,-1.025632098317146301e-01,-8.699737489223480225e-02,-3.541722148656845093e-02
-3.487468659877777100e-01,-9.989517927169799805e-02,-9.855925291776657104e-02,-9.467095136642456055e-02,-8.058723062276840210e-02,-3.344199061393737793e-02
-3.459899723529815674e-01,-9.108957648277282715e-02,-8.989474922418594360e-02,-8.642243593931198120e-02,-7.388325035572052002e-02,-3.123704716563224792e-02
-3.432331085205078125e-01,-8.192680776119232178e-02,-8.087999373674392700e-02,-7.784342020750045776e-02,-6.690958887338638306e-02,-2.881951257586479187e-02
-3.404762148857116699e-01,-7.243412733078002930e-02,-7.154235243797302246e-02,-6.896128505468368530e-02,-5.969045311212539673e-02,-2.620498277246952057e-02
-3.377193212509155273e-01,-6.264179944992065430e-02,-6.191194057464599609e-02,-5.980499833822250366e-02,-5.225210264325141907e-02,-2.341016009449958801e-02
-3.349624276161193848e-01,-5.258136987686157227e-02,-5.202032998204231262e-02,-5.040605366230010986e-02,-4.462222382426261902e-02,-2.045141719281673431e-02
-3.322055339813232422e-01,-4.228718578815460205e-02,-4.190130531787872314e-02,-4.079592227935791016e-02,-3.682738170027732849e-02,-1.734453439712524414e-02
-3.294486403465270996e-01,-3.179491683840751648e-02,-3.159010410308837891e-02,-3.101043775677680969e-02,-2.889800816774368286e-02,-1.410670019686222076e-02
-3.266917467117309570e-01,-2.114355564117431641e-02,-2.112517505884170532e-02,-2.108501456677913666e-02,-2.086442708969116211e-02,-1.075281295925378799e-02
-3.239348530769348145e-01,-1.037264429032802582e-02,-1.054536085575819016e-02,-1.105743926018476486e-02,-1.275593042373657227e-02,-7.300179917365312576e-03
-3.211779594421386719e-01,4.751700907945632935e-04,1.075020991265773773e-04,-9.671645238995552063e-04,-4.605249036103487015e-03,-3.764557419344782829e-03
-3.184210658073425293e-01,1.135627925395965576e-02,1.079050824046134949e-02,9.144204668700695038e-03,3.556160954758524895e-03,-1.615007640793919563e-04
-3.156641721725463867e-01,2.222469262778759003e-02,2.145824953913688660e-02,1.923512667417526245e-02,1.169437542557716370e-02,3.492552554234862328e-03
-3.129072785377502441e-01,3.303301334381103516e-02,3.206450119614601135e-02,2.926138602197170258e-02,1.977755688130855560e-02,7.182667963206768036e-03
-3.101503849029541016e-01,4.373275116086006165e-02,4.256156086921691895e-02,3.917850553989410400e-02,2.777198702096939087e-02,1.089253835380077362e-02
-3.073934912681579590e-01,5.427382513880729675e-02,5.290071666240692139e-02,4.894129559397697449e-02,3.564481064677238464e-02,1.460714638233184814e-02
-3.046365976333618164e-01,6.460554152727127075e-02,6.303214281797409058e-02,5.850376561284065247e-02,4.336280375719070435e-02,1.831123046576976776e-02
-3.018797039985656738e-01,7.467603683471679688e-02,7.290571182966232300e-02,6.781978905200958252e-02,5.089445039629936218e-02,2.199002914130687714e-02
-2.991228103637695312e-01,8.443441241979598999e-02,8.247142285108566284e-02,7.684400677680969238e-02,5.820797011256217957e-02,2.562896534800529480e-02
-2.963659167289733887e-01,9.382864832878112793e-02,9.167949855327606201e-02,8.553084731101989746e-02,6.527272611856460571e-02,2.921335585415363312e-02
-2.936090230941772461e-01,1.028081998229026794e-01,1.004807204008102417e-01,9.383643418550491333e-02,7.206020504236221313e-02,3.272960335016250610e-02
-2.908521294593811035e-01,1.113231554627418518e-01,1.088273376226425171e-01,1.017180234193801880e-01,7.854283601045608521e-02,3.616352379322052002e-02
-2.880952358245849609e-01,1.193257272243499756e-01,1.166734397411346436e-01,1.091354489326477051e-01,8.469555526971817017e-02,3.950212523341178894e-02
-2.853383421897888184e-01,1.267705857753753662e-01,1.239763498306274414e-01,1.160507798194885254e-01,9.049480408430099487e-02,4.273223131895065308e-02
-2.825814783573150635e-01,1.336157023906707764e-01,1.306957900524139404e-01,1.224289387464523315e-01,9.591980278491973877e-02,4.584138095378875732e-02
-2.798245847225189209e-01,1.398231834173202515e-01,1.367953121662139893e-01,1.282390803098678589e-01,1.009530425071716309e-01,4.881736636161804199e-02
-2.770676910877227783e-01,1.453596353530883789e-01,1.422433257102966309e-01,1.334540545940399170e-01,1.055797860026359558e-01,5.164875462651252747e-02
-2.743107974529266357e-01,1.501963138580322266e-01,1.470127999782562256e-01,1.380514949560165405e-01,1.097874268889427185e-01,5.432439222931861877e-02
-2.715539038181304932e-01,1.543105989694595337e-01,1.510823816061019897e-01,1.420141607522964478e-01,1.135681495070457458e-01,5.683293566107749939e-02
-2.687970101833343506e-01,1.576854288578033447e-01,1.544365584850311279e-01,1.453298926353454590e-01,1.169168055057525635e-01,5.916486307978630066e-02
-2.660401165485382080e-01,1.603105664253234863e-01,1.570663750171661377e-01,1.479929238557815552e-01,1.198321431875228882e-01,6.131049618124961853e-02
-2.632832229137420654e-01,1.621827185153961182e-01,1.589696705341339111e-01,1.500031054019927979e-01,1.223161295056343079e-01,6.326036900281906128e-02
-2.605263292789459229e-01,1.633057296276092529e-01,1.601509302854537964e-01,1.513663828372955322e-01,1.243748962879180908e-01,6.500636786222457886e-02
-2.577694356441497803e-01,1.636914014816284180e-01,1.606221199035644531e-01,1.520956903696060181e-01,1.260168850421905518e-01,6.654018163681030273e-02
-2.550125420093536377e-01,1.633586436510086060e-01,1.604022979736328125e-01,1.522094905376434326e-01,1.272556036710739136e-01,6.785501539707183838e-02
-2.522556483745574951e-01,1.623339951038360596e-01,1.595176756381988525e-01,1.517327278852462769e-01,1.281063854694366455e-01,6.894405186176300049e-02
-2.494987547397613525e-01,1.606513708829879761e-01,1.580009162425994873e-01,1.506966054439544678e-01,1.285875737667083740e-01,6.980074197053909302e-02
-2.467418611049652100e-01,1.583509743213653564e-01,1.558923572301864624e-01,1.491377949714660645e-01,1.287207901477813721e-01,7.042042165994644165e-02
-2.439849674701690674e-01,1.554802805185317993e-01,1.532374620437622070e-01,1.470983624458312988e-01,1.285288929939270020e-01,7.079859077930450439e-02
-2.412280738353729248e-01,1.520919352769851685e-01,1.500882655382156372e-01,1.446247994899749756e-01,1.280377954244613647e-01,7.093070447444915771e-02
-2.384711951017379761e-01,1.482453495264053345e-01,1.465016454458236694e-01,1.417687833309173584e-01,1.272735297679901123e-01,7.081401348114013672e-02
-2.357143014669418335e-01,1.440041959285736084e-01,1.425396800041198730e-01,1.385850161314010620e-01,1.262634396553039551e-01,7.044623792171478271e-02
-2.329574078321456909e-01,1.394366323947906494e-01,1.382673531770706177e-01,1.351319700479507446e-01,1.250356882810592651e-01,6.982583552598953247e-02
-2.302005141973495483e-01,1.346146017313003540e-01,1.337541043758392334e-01,1.314691305160522461e-01,1.236173883080482483e-01,6.895185261964797974e-02
-2.274436205625534058e-01,1.296124905347824097e-01,1.290710270404815674e-01,1.276593804359436035e-01,1.220353022217750549e-01,6.782480329275131226e-02
-2.246867269277572632e-01,1.245064511895179749e-01,1.242910847067832947e-01,1.237648352980613708e-01,1.203142479062080383e-01,6.644536554813385010e-02
-2.219298332929611206e-01,1.193737164139747620e-01,1.194881200790405273e-01,1.198485940694808960e-01,1.184775009751319885e-01,6.481631100177764893e-02
-2.191729396581649780e-01,1.142918616533279419e-01,1.147355958819389343e-01,1.159723177552223206e-01,1.165456026792526245e-01,6.293938308954238892e-02
-2.164160460233688354e-01,1.093373373150825500e-01,1.101059541106224060e-01,1.121965050697326660e-01,1.145355328917503357e-01,6.081939861178398132e-02
-2.136591523885726929e-01,1.045859158039093018e-01,1.056703552603721619e-01,1.085781976580619812e-01,1.124599874019622803e-01,5.846145004034042358e-02
-2.109022736549377441e-01,1.001100912690162659e-01,1.014965996146202087e-01,1.051713749766349792e-01,1.103284433484077454e-01,5.587071552872657776e-02
-2.081453800201416016e-01,9.597945213317871094e-02,9.764858335256576538e-02,1.020253226161003113e-01,1.081434413790702820e-01,5.305545777082443237e-02
-2.053884863853454590e-01,9.225849807262420654e-02,9.418575465679168701e-02,9.918380528688430786e-02,1.059035435318946838e-01,5.002320930361747742e-02
-2.026315927505493164e-01,8.900596201419830322e-02,9.116148948669433594e-02,9.668378531932830811e-02,1.036001741886138916e-01,4.678329080343246460e-02
-1.998746991157531738e-01,8.627434074878692627e-02,8.862221986055374146e-02,9.455478936433792114e-02,1.012194082140922546e-01,4.334664344787597656e-02
-1.971178054809570312e-01,8.410771936178207397e-02,8.660595118999481201e-02,9.281724691390991211e-02,9.873968362808227539e-02,3.972427174448966980e-02
-1.943609118461608887e-01,8.254147320985794067e-02,8.514237403869628906e-02,9.148091822862625122e-02,9.613261371850967407e-02,3.592970967292785645e-02
-1.916040182113647461e-01,8.160084486007690430e-02,8.424893021583557129e-02,9.054507315158843994e-02,9.336385875940322876e-02,3.197653964161872864e-02
-1.888471245765686035e-01,8.129887282848358154e-02,8.393225073814392090e-02,8.999606221914291382e-02,9.039124846458435059e-02,2.788013219833374023e-02
-1.860902309417724609e-01,8.163569122552871704e-02,8.418396115303039551e-02,8.980519324541091919e-02,8.716653287410736084e-02,2.365645021200180054e-02
-1.833333373069763184e-01,8.259618282318115234e-02,8.498121052980422974e-02,8.992955088615417480e-02,8.363579213619232178e-02,1.932330988347530365e-02
-1.805764585733413696e-01,8.414766192436218262e-02,8.628307282924652100e-02,9.030821174383163452e-02,7.973957806825637817e-02,1.489839982241392136e-02
-1.778195649385452271e-01,8.623838424682617188e-02,8.802922070026397705e-02,9.086235612630844116e-02,7.541421800851821899e-02,1.040231436491012573e-02
-1.750626713037490845e-01,8.879499882459640503e-02,9.013858437538146973e-02,9.149401634931564331e-02,7.059346139430999756e-02,5.854781251400709152e-03
-1.723057776689529419e-01,9.171994030475616455e-02,9.250627458095550537e-02,9.208475053310394287e-02,6.521002203226089478e-02,1.277667470276355743e-03
-1.695488840341567993e-01,9.488970041275024414e-02,9.500212222337722778e-02,9.249529987573623657e-02,5.919621139764785767e-02,-3.306893166154623032e-03
-1.667919903993606567e-01,9.815251827239990234e-02,9.746952354907989502e-02,9.256535768508911133e-02,5.248738452792167664e-02,-7.875392213463783264e-03
-1.640350967645645142e-01,1.013272330164909363e-01,9.972395002841949463e-02,9.211486577987670898e-02,4.502365738153457642e-02,-1.240426767617464066e-02
-1.612782031297683716e-01,1.042014509439468384e-01,1.015526056289672852e-01,9.094449877738952637e-02,3.675156086683273315e-02,-1.686901785433292389e-02
-1.585213094949722290e-01,1.065317243337631226e-01,1.027145534753799438e-01,8.883945643901824951e-02,2.762786671519279480e-02,-2.124424092471599579e-02
-1.557644158601760864e-01,1.080437898635864258e-01,1.029435545206069946e-01,8.557301759719848633e-02,1.762047782540321350e-02,-2.550456114113330841e-02
-1.530075371265411377e-01,1.084352731704711914e-01,1.019497811794281006e-01,8.091099560260772705e-02,6.711804773658514023e-03,-2.962406165897846222e-02
-1.502506434917449951e-01,1.073798686265945435e-01,9.942685067653656006e-02,7.462000846862792969e-02,-5.100022070109844208e-03,-3.357709944248199463e-02
-1.474937498569488525e-01,1.045341789722442627e-01,9.505771845579147339e-02,6.647419184446334839e-02,-1.779931411147117615e-02,-3.733727708458900452e-02
-1.447368562221527100e-01,9.954658895730972290e-02,8.852520585060119629e-02,5.626589059829711914e-02,-3.135074675083160400e-02,-4.087778925895690918e-02
-1.419799625873565674e-01,9.206932038068771362e-02,7.952336966991424561e-02,4.381465166807174683e-02,-4.569955915212631226e-02,-4.417383298277854919e-02
-1.392230689525604248e-01,8.177236467599868774e-02,6.777185201644897461e-02,2.897919714450836182e-02,-6.077038869261741638e-02,-4.719877988100051880e-02
-1.364661753177642822e-01,6.835960596799850464e-02,5.303014442324638367e-02,1.166693400591611862e-02,-7.646781206130981445e-02,-4.992719739675521851e-02
-1.337092816829681396e-01,5.158625543117523193e-02,3.511357679963111877e-02,-8.156215772032737732e-03,-9.267827868461608887e-02,-5.233541876077651978e-02
-1.309523880481719971e-01,3.127579391002655029e-02,1.390789076685905457e-02,-3.045896999537944794e-02,-1.092687547206878662e-01,-5.439830943942070007e-02
-1.281954944133758545e-01,7.336020469665527344e-03,-1.061789970844984055e-02,-5.513743311166763306e-02,-1.260910928249359131e-01,-5.609310045838356018e-02
-1.254386007785797119e-01,-2.022794634103775024e-02,-3.840143978595733643e-02,-8.201542496681213379e-02,-1.429819464683532715e-01,-5.739783868193626404e-02
-1.226817145943641663e-01,-5.130395293235778809e-02,-6.928125023841857910e-02,-1.108432337641716003e-01,-1.597664356231689453e-01,-5.829025059938430786e-02
-1.199248209595680237e-01,-8.567035198211669922e-02,-1.029946506023406982e-01,-1.413021683692932129e-01,-1.762602031230926514e-01,-5.875136330723762512e-02
-1.171679273247718811e-01,-1.229945644736289978e-01,-1.391808241605758667e-01,-1.730108857154846191e-01,-1.922708451747894287e-01,-5.876328051090240479e-02
-1.144110411405563354e-01,-1.628406196832656860e-01,-1.773868799209594727e-01,-2.055348008871078491e-01,-2.076020240783691406e-01,-5.830758064985275269e-02
-1.116541475057601929e-01,-2.046789973974227905e-01,-2.170780152082443237e-01,-2.383952587842941284e-01,-2.220548540353775024e-01,-5.737041309475898743e-02
-1.088972538709640503e-01,-2.478976249694824219e-01,-2.576473355293273926e-01,-2.710827887058258057e-01,-2.354304790496826172e-01,-5.593754351139068604e-02
-1.061403602361679077e-01,-2.918154299259185791e-01,-2.984303832054138184e-01,-3.030659258365631104e-01,-2.475307881832122803e-01,-5.399791151285171509e-02
-1.033834666013717651e-01,-3.356934189796447754e-01,-3.387143909931182861e-01,-3.338048160076141357e-01,-2.581615746021270752e-01,-5.154246836900711060e-02
-1.006265804171562195e-01,-3.787442147731781006e-01,-3.777534663677215576e-01,-3.627583086490631104e-01,-2.671334743499755859e-01,-4.856412112712860107e-02
-9.786968678236007690e-02,-4.201388061046600342e-01,-4.147781729698181152e-01,-3.893955349922180176e-01,-2.742633521556854248e-01,-4.505896195769309998e-02
-9.511279314756393433e-02,-4.590109288692474365e-01,-4.490089416503906250e-01,-4.132006764411926270e-01,-2.793740332126617432e-01,-4.102502763271331787e-02
-9.235589951276779175e-02,-4.944638907909393311e-01,-4.796686768531799316e-01,-4.336785078048706055e-01,-2.822977900505065918e-01,-3.646332025527954102e-02
-8.959900587797164917e-02,-5.255770087242126465e-01,-5.059978365898132324e-01,-4.503591060638427734e-01,-2.828740179538726807e-01,-3.137775138020515442e-02
-8.684211969375610352e-02,-5.514204502105712891e-01,-5.272696614265441895e-01,-4.627988338470458984e-01,-2.809517681598663330e-01,-2.577541023492813110e-02
-8.408522605895996094e-02,-5.710781812667846680e-01,-5.428099632263183594e-01,-4.705803692340850830e-01,-2.763884663581848145e-01,-1.966744288802146912e-02
-8.132833242416381836e-02,-5.836796164512634277e-01,-5.520135760307312012e-01,-4.733120799064636230e-01,-2.690521776676177979e-01,-1.306622475385665894e-02
-7.857143878936767578e-02,-5.884454846382141113e-01,-5.543596744537353516e-01,-4.706250429153442383e-01,-2.588195800781250000e-01,-5.990052595734596252e-03
-7.581454515457153320e-02,-5.847427248954772949e-01,-5.494213700294494629e-01,-4.621705412864685059e-01,-2.455788254737854004e-01,1.540422788821160793e-03
-7.305765151977539062e-02,-5.721431374549865723e-01,-5.368612408638000488e-01,-4.476156532764434814e-01,-2.292272597551345825e-01,9.500595740973949432e-03
-7.030076533555984497e-02,-5.504758954048156738e-01,-5.164082050323486328e-01,-4.266406297683715820e-01,-2.096750736236572266e-01,1.786134578287601471e-02
-6.754387170076370239e-02,-5.198454856872558594e-01,-4.878121018409729004e-01,-3.989359438419342041e-01,-1.868429929018020630e-01,2.659077569842338562e-02
-6.478697806596755981e-02,-4.805771112442016602e-01,-4.507723152637481689e-01,-3.642001450061798096e-01,-1.606650203466415405e-01,3.565210476517677307e-02
-6.203008443117141724e-02,-4.330321252346038818e-01,-4.048523604869842529e-01,-3.221409320831298828e-01,-1.310905367136001587e-01,4.500441625714302063e-02
-5.927319452166557312e-02,-3.772609233856201172e-01,-3.493938446044921875e-01,-2.724763453006744385e-01,-9.808432310819625854e-02,5.460397526621818542e-02
-5.651630088686943054e-02,-3.125039637088775635e-01,-2.834618985652923584e-01,-2.149401456117630005e-01,-6.163123622536659241e-02,6.440136581659317017e-02
-5.375941097736358643e-02,-2.366742193698883057e-01,-2.058519721031188965e-01,-1.492860466241836548e-01,-2.173766866326332092e-02,7.434556633234024048e-02
-5.100251734256744385e-02,-1.460521370172500610e-01,-1.151897534728050232e-01,-7.529670745134353638e-02,2.156162634491920471e-02,8.437985926866531372e-02
-4.824562370777130127e-02,-3.544186428189277649e-02,-1.013707835227251053e-02,7.208742666989564896e-03,6.819999217987060547e-02,9.444523602724075317e-02
-4.548873379826545715e-02,1.010166108608245850e-01,1.102988794445991516e-01,9.836503863334655762e-02,1.180706545710563660e-01,1.044800654053688049e-01
-4.273184016346931458e-02,2.681559324264526367e-01,2.463933378458023071e-01,1.982546746730804443e-01,1.710181832313537598e-01,1.144183874130249023e-01
-3.997494652867317200e-02,4.668557047843933105e-01,3.973385691642761230e-01,3.068995475769042969e-01,2.268265336751937866e-01,1.241941228508949280e-01
-3.721805661916732788e-02,6.897265911102294922e-01,5.610224008560180664e-01,4.242534935474395752e-01,2.852067947387695312e-01,1.337380260229110718e-01
-3.446116298437118530e-02,9.171316623687744141e-01,7.341440916061401367e-01,5.501965284347534180e-01,3.457818031311035156e-01,1.429812759160995483e-01
-3.170426934957504272e-02,1.120049238204956055e+00,9.128614068031311035e-01,6.845188736915588379e-01,4.080665111541748047e-01,1.518527716398239136e-01
-2.894737944006919861e-02,1.277423143386840820e+00,1.094007611274719238e+00,8.268923759460449219e-01,4.714521169662475586e-01,1.602830141782760620e-01
-2.619048580527305603e-02,1.397545814514160156e+00,1.276538610458374023e+00,9.768185615539550781e-01,5.351839065551757812e-01,1.682041436433792114e-01
-2.343359403312206268e-02,1.516505002975463867e+00,1.462524175643920898e+00,1.133521080017089844e+00,5.983482599258422852e-01,1.755505949258804321e-01
-2.067670226097106934e-02,1.675741434097290039e+00,1.657074093818664551e+00,1.295771002769470215e+00,6.598596572875976562e-01,1.822586357593536377e-01
-1.791981048882007599e-02,1.905777215957641602e+00,1.867140889167785645e+00,1.461592674255371094e+00,7.184671163558959961e-01,1.882698982954025269e-01
-1.516291778534650803e-02,2.223974466323852539e+00,2.099632024765014648e+00,1.627832174301147461e+00,7.727703452110290527e-01,1.935306489467620850e-01
-1.240602508187294006e-02,2.638122081756591797e+00,2.359061479568481445e+00,1.789587616920471191e+00,8.212708830833435059e-01,1.979921609163284302e-01
-9.649133309721946716e-03,3.149408817291259766e+00,2.644015073776245117e+00,1.939628124237060547e+00,8.624426126480102539e-01,2.016130089759826660e-01
-6.892241071909666061e-03,3.750315427780151367e+00,2.940333366394042969e+00,2.068156003952026367e+00,8.948381543159484863e-01,2.043595761060714722e-01
-4.135348834097385406e-03,4.400644779205322266e+00,3.209150075912475586e+00,2.163558244705200195e+00,9.172118306159973145e-01,2.062055021524429321e-01
-1.378456596285104752e-03,4.921735763549804688e+00,3.379176855087280273e+00,2.214750051498413086e+00,9.286434650421142578e-01,2.071329206228256226e-01
1.378456596285104752e-03,4.921735763549804688e+00,3.379177093505859375e+00,2.214750289916992188e+00,9.286432266235351562e-01,2.071329802274703979e-01
4.135348834097385406e-03,4.400644779205322266e+00,3.209150314331054688e+00,2.163558483123779297e+00,9.172118902206420898e-01,2.062053531408309937e-01
6.892241071909666061e-03,3.750315427780151367e+00,2.940333127975463867e+00,2.068156003952026367e+00,8.948383331298828125e-01,2.043597996234893799e-01
9.649133309721946716e-03,3.149408817291259766e+00,2.644015073776245117e+00,1.939628124237060547e+00,8.624426126480102539e-01,2.016132175922393799e-01
1.240602508187294006e-02,2.638122081756591797e+00,2.359061479568481445e+00,1.789587616920471191e+00,8.212708234786987305e-01,1.979918628931045532e-01
1.516291778534650803e-02,2.223974466323852539e+00,2.099632024765014648e+00,1.627832174301147461e+00,7.727704644203186035e-01,1.935305744409561157e-01
1.791981048882007599e-02,1.905776977539062500e+00,1.867140889167785645e+00,1.461592674255371094e+00,7.184669971466064453e-01,1.882698982954025269e-01
2.067670226097106934e-02,1.675741434097290039e+00,1.657073974609375000e+00,1.295770883560180664e+00,6.598596572875976562e-01,1.822586357593536377e-01
2.343359403312206268e-02,1.516505002975463867e+00,1.462524175643920898e+00,1.133521080017089844e+00,5.983480215072631836e-01,1.755503118038177490e-01
2.619048580527305603e-02,1.397545814514160156e+00,1.276538491249084473e+00,9.768183231353759766e-01,5.351840257644653320e-01,1.682042777538299561e-01
2.894737944006919861e-02,1.277423143386840820e+00,1.094007611274719238e+00,8.268924355506896973e-01,4.714518189430236816e-01,1.602828055620193481e-01
3.170426934957504272e-02,1.120049476623535156e+00,9.128615856170654297e-01,6.845186352729797363e-01,4.080665111541748047e-01,1.518525034189224243e-01
3.446116298437118530e-02,9.171316027641296387e-01,7.341440320014953613e-01,5.501966476440429688e-01,3.457818031311035156e-01,1.429810076951980591e-01
3.721805661916732788e-02,6.897265911102294922e-01,5.610221624374389648e-01,4.242534935474395752e-01,2.852068841457366943e-01,1.337384432554244995e-01
3.997494652867317200e-02,4.668557643890380859e-01,3.973384797573089600e-01,3.068994581699371338e-01,2.268268316984176636e-01,1.241943240165710449e-01
4.273184016346931458e-02,2.681559920310974121e-01,2.463932633399963379e-01,1.982548236846923828e-01,1.710181236267089844e-01,1.144187226891517639e-01
4.548873379826545715e-02,1.010166108608245850e-01,1.102988123893737793e-01,9.836497157812118530e-02,1.180707886815071106e-01,1.044799983501434326e-01
4.824562370777130127e-02,-3.544186428189277649e-02,-1.013707835227251053e-02,7.208622526377439499e-03,6.819992512464523315e-02,9.444536268711090088e-02
5.100251734256744385e-02,-1.460522413253784180e-01,-1.151896491646766663e-01,-7.529670745134353638e-02,2.156162634491920471e-02,8.437979966402053833e-02
5.375941097736358643e-02,-2.366742193698883057e-01,-2.058520615100860596e-01,-1.492861509323120117e-01,-2.173778600990772247e-02,7.434556633234024048e-02
5.651630088686943054e-02,-3.125039637088775635e-01,-2.834618091583251953e-01,-2.149401456117630005e-01,-6.163090094923973083e-02,6.440149247646331787e-02
5.927319452166557312e-02,-3.772609233856201172e-01,-3.493938446044921875e-01,-2.724765241146087646e-01,-9.808410704135894775e-02,5.460353568196296692e-02
6.203008443117141724e-02,-4.330321252346038818e-01,-4.048523604869842529e-01,-3.221407532691955566e-01,-1.310902237892150879e-01,4.500435665249824524e-02
6.478697806596755981e-02,-4.805769622325897217e-01,-4.507723748683929443e-01,-3.642000555992126465e-01,-1.606651246547698975e-01,3.565191850066184998e-02
6.754387170076370239e-02,-5.198454856872558594e-01,-4.878121614456176758e-01,-3.989359438419342041e-01,-1.868430972099304199e-01,2.659065276384353638e-02
7.030076533555984497e-02,-5.504758954048156738e-01,-5.164083242416381836e-01,-4.266408681869506836e-01,-2.096750736236572266e-01,1.786146685481071472e-02
7.305765151977539062e-02,-5.721430778503417969e-01,-5.368612408638000488e-01,-4.476157128810882568e-01,-2.292274534702301025e-01,9.500475600361824036e-03
7.581454515457153320e-02,-5.847427845001220703e-01,-5.494211912155151367e-01,-4.621706008911132812e-01,-2.455786168575286865e-01,1.540363184176385403e-03
7.857143878936767578e-02,-5.884454846382141113e-01,-5.543596148490905762e-01,-4.706252515316009521e-01,-2.588195800781250000e-01,-5.989933386445045471e-03
8.132833242416381836e-02,-5.836794972419738770e-01,-5.520133376121520996e-01,-4.733121395111083984e-01,-2.690519690513610840e-01,-1.306622475385665894e-02
8.408522605895996094e-02,-5.710781812667846680e-01,-5.428099632263183594e-01,-4.705802798271179199e-01,-2.763884663581848145e-01,-1.966721005737781525e-02
8.684211969375610352e-02,-5.514206290245056152e-01,-5.272697210311889648e-01,-4.627989828586578369e-01,-2.809515595436096191e-01,-2.577587403357028961e-02
8.959900587797164917e-02,-5.255769491195678711e-01,-5.059976577758789062e-01,-4.503591060638427734e-01,-2.828739285469055176e-01,-3.137798234820365906e-02
9.235589951276779175e-02,-4.944638907909393311e-01,-4.796686768531799316e-01,-4.336785078048706055e-01,-2.822978794574737549e-01,-3.646366298198699951e-02
9.511279314756393433e-02,-4.590109288692474365e-01,-4.490088224411010742e-01,-4.132005870342254639e-01,-2.793742120265960693e-01,-4.102502763271331787e-02
9.786968678236007690e-02,-4.201388061046600342e-01,-4.147780835628509521e-01,-3.893955349922180176e-01,-2.742626368999481201e-01,-4.505907744169235229e-02
1.006265804171562195e-01,-3.787442147731781006e-01,-3.777532875537872314e-01,-3.627584874629974365e-01,-2.671334743499755859e-01,-4.856423661112785339e-02
1.033834666013717651e-01,-3.356934189796447754e-01,-3.387145400047302246e-01,-3.338047266006469727e-01,-2.581614851951599121e-01,-5.154246836900711060e-02
1.061403602361679077e-01,-2.918154895305633545e-01,-2.984303832054138184e-01,-3.030660152435302734e-01,-2.475308775901794434e-01,-5.399802327156066895e-02
1.088972538709640503e-01,-2.478976249694824219e-01,-2.576475143432617188e-01,-2.710826098918914795e-01,-2.354305684566497803e-01,-5.593754351139068604e-02
1.116541475057601929e-01,-2.046789079904556274e-01,-2.170779258012771606e-01,-2.383952587842941284e-01,-2.220553308725357056e-01,-5.736996233463287354e-02
1.144110411405563354e-01,-1.628405153751373291e-01,-1.773868799209594727e-01,-2.055345028638839722e-01,-2.076020240783691406e-01,-5.830758064985275269e-02
1.171679273247718811e-01,-1.229944750666618347e-01,-1.391807347536087036e-01,-1.730108857154846191e-01,-1.922706514596939087e-01,-5.876316875219345093e-02
1.199248209595680237e-01,-8.567047119140625000e-02,-1.029945462942123413e-01,-1.413023769855499268e-01,-1.762599945068359375e-01,-5.875158682465553284e-02
1.226817145943641663e-01,-5.130395293235778809e-02,-6.928113847970962524e-02,-1.108430176973342896e-01,-1.597664356231689453e-01,-5.829013884067535400e-02
1.254386007785797119e-01,-2.022794634103775024e-02,-3.840143978595733643e-02,-8.201552927494049072e-02,-1.429819464683532715e-01,-5.739749968051910400e-02
1.281954944133758545e-01,7.336080074310302734e-03,-1.061789970844984055e-02,-5.513731762766838074e-02,-1.260911971330642700e-01,-5.609321221709251404e-02
1.309523880481719971e-01,3.127585351467132568e-02,1.390789076685905457e-02,-3.045896999537944794e-02,-1.092687547206878662e-01,-5.439842119812965393e-02
1.337092816829681396e-01,5.158637091517448425e-02,3.511357679963111877e-02,-8.156215772032737732e-03,-9.267838299274444580e-02,-5.233519524335861206e-02
1.364661753177642822e-01,6.835967302322387695e-02,5.303002148866653442e-02,1.166705414652824402e-02,-7.646814733743667603e-02,-4.992753639817237854e-02
1.392230689525604248e-01,8.177236467599868774e-02,6.777191907167434692e-02,2.897919714450836182e-02,-6.077027693390846252e-02,-4.719855263829231262e-02
1.419799625873565674e-01,9.206937998533248901e-02,7.952331006526947021e-02,4.381465166807174683e-02,-4.569933563470840454e-02,-4.417349025607109070e-02
1.447368562221527100e-01,9.954652190208435059e-02,8.852513879537582397e-02,5.626582726836204529e-02,-3.135074675083160400e-02,-4.087778925895690918e-02
1.474937498569488525e-01,1.045341193675994873e-01,9.505771845579147339e-02,6.647431850433349609e-02,-1.779931411147117615e-02,-3.733704611659049988e-02
1.502506434917449951e-01,1.073799878358840942e-01,9.942692518234252930e-02,7.462007552385330200e-02,-5.099786445498466492e-03,-3.357721865177154541e-02
1.530075371265411377e-01,1.084353402256965637e-01,1.019498482346534729e-01,8.091099560260772705e-02,6.711984984576702118e-03,-2.962417714297771454e-02
1.557644158601760864e-01,1.080437898635864258e-01,1.029434949159622192e-01,8.557301759719848633e-02,1.762066036462783813e-02,-2.550490945577621460e-02
1.585213094949722290e-01,1.065317913889884949e-01,1.027145534753799438e-01,8.883945643901824951e-02,2.762804925441741943e-02,-2.124424092471599579e-02
1.612782031297683716e-01,1.042014509439468384e-01,1.015524715185165405e-01,9.094449877738952637e-02,3.675168380141258240e-02,-1.686901785433292389e-02
1.640350967645645142e-01,1.013271734118461609e-01,9.972388297319412231e-02,9.211467206478118896e-02,4.502347111701965332e-02,-1.240438502281904221e-02
1.667919903993606567e-01,9.815245866775512695e-02,9.746952354907989502e-02,9.256542474031448364e-02,5.248732119798660278e-02,-7.875628769397735596e-03
1.695488840341567993e-01,9.488963335752487183e-02,9.500205516815185547e-02,9.249516576528549194e-02,5.919621139764785767e-02,-3.307011909782886505e-03
1.723057776689529419e-01,9.171994030475616455e-02,9.250627458095550537e-02,9.208481758832931519e-02,6.521008908748626709e-02,1.277846400626003742e-03
1.750626713037490845e-01,8.879506587982177734e-02,9.013865143060684204e-02,9.149394929409027100e-02,7.059346139430999756e-02,5.854900926351547241e-03
1.778195649385452271e-01,8.623838424682617188e-02,8.802928775548934937e-02,9.086242318153381348e-02,7.541434466838836670e-02,1.040237490087747574e-02
1.805764585733413696e-01,8.414766192436218262e-02,8.628307282924652100e-02,9.030807763338088989e-02,7.973951846361160278e-02,1.489833928644657135e-02
1.833333373069763184e-01,8.259612321853637695e-02,8.498121052980422974e-02,8.992955088615417480e-02,8.363585919141769409e-02,1.932294666767120361e-02
1.860902309417724609e-01,8.163581788539886475e-02,8.418408781290054321e-02,8.980538696050643921e-02,8.716659992933273315e-02,2.365645021200180054e-02
1.888471245765686035e-01,8.129887282848358154e-02,8.393207192420959473e-02,8.999599516391754150e-02,9.039130806922912598e-02,2.788013219833374023e-02
1.916040182113647461e-01,8.160072565078735352e-02,8.424911648035049438e-02,9.054526686668395996e-02,9.336405247449874878e-02,3.197653964161872864e-02
1.943609118461608887e-01,8.254141360521316528e-02,8.514223992824554443e-02,9.148091822862625122e-02,9.613294154405593872e-02,3.592983260750770569e-02
1.971178054809570312e-01,8.410748094320297241e-02,8.660601079463958740e-02,9.281724691390991211e-02,9.873961657285690308e-02,3.972433134913444519e-02
1.998746991157531738e-01,8.627420663833618164e-02,8.862209320068359375e-02,9.455485641956329346e-02,1.012193411588668823e-01,4.334658384323120117e-02
2.026315927505493164e-01,8.900596201419830322e-02,9.116142243146896362e-02,9.668391942977905273e-02,1.036003082990646362e-01,4.678329080343246460e-02
2.053884863853454590e-01,9.225837886333465576e-02,9.418562799692153931e-02,9.918373823165893555e-02,1.059034094214439392e-01,5.002320930361747742e-02
2.081453800201416016e-01,9.597951918840408325e-02,9.764852374792098999e-02,1.020251885056495667e-01,1.081435084342956543e-01,5.305533111095428467e-02
2.109022736549377441e-01,1.001100912690162659e-01,1.014965996146202087e-01,1.051712408661842346e-01,1.103282421827316284e-01,5.587090551853179932e-02
2.136591523885726929e-01,1.045859158039093018e-01,1.056703552603721619e-01,1.085780039429664612e-01,1.124603226780891418e-01,5.846119672060012817e-02
2.164160460233688354e-01,1.093372777104377747e-01,1.101060211658477783e-01,1.121963709592819214e-01,1.145354658365249634e-01,6.081939861178398132e-02
2.191729396581649780e-01,1.142918616533279419e-01,1.147354617714881897e-01,1.159723848104476929e-01,1.165457367897033691e-01,6.293938308954238892e-02
2.219298332929611206e-01,1.193737164139747620e-01,1.194880604743957520e-01,1.198485940694808960e-01,1.184775009751319885e-01,6.481612473726272583e-02
2.246867269277572632e-01,1.245064511895179749e-01,1.242911517620086670e-01,1.237649023532867432e-01,1.203142479062080383e-01,6.644543260335922241e-02
2.274436205625534058e-01,1.296126246452331543e-01,1.290710270404815674e-01,1.276593804359436035e-01,1.220352351665496826e-01,6.782473623752593994e-02
2.302005141973495483e-01,1.346146017313003540e-01,1.337541043758392334e-01,1.314692646265029907e-01,1.236173883080482483e-01,6.895197927951812744e-02
2.329574078321456909e-01,1.394366323947906494e-01,1.382673531770706177e-01,1.351318359375000000e-01,1.250356882810592651e-01,6.982564926147460938e-02
2.357143014669418335e-01,1.440041959285736084e-01,1.425395458936691284e-01,1.385851651430130005e-01,1.262633055448532104e-01,7.044623792171478271e-02
2.384711951017379761e-01,1.482452303171157837e-01,1.465017050504684448e-01,1.417687833309173584e-01,1.272735297679901123e-01,7.081407308578491211e-02
2.412280738353729248e-01,1.520919352769851685e-01,1.500882655382156372e-01,1.446247994899749756e-01,1.280376613140106201e-01,7.093063741922378540e-02
2.439849674701690674e-01,1.554802060127258301e-01,1.532375216484069824e-01,1.470983624458312988e-01,1.285288184881210327e-01,7.079821079969406128e-02
2.467418611049652100e-01,1.583511084318161011e-01,1.558924317359924316e-01,1.491377949714660645e-01,1.287206560373306274e-01,7.042048871517181396e-02
2.494987547397613525e-01,1.606513708829879761e-01,1.580011248588562012e-01,1.506968140602111816e-01,1.285875737667083740e-01,6.980093568563461304e-02
2.522556483745574951e-01,1.623340696096420288e-01,1.595176756381988525e-01,1.517328023910522461e-01,1.281060427427291870e-01,6.894379109144210815e-02
2.550125420093536377e-01,1.633587181568145752e-01,1.604023575782775879e-01,1.522094905376434326e-01,1.272557377815246582e-01,6.785501539707183838e-02
2.577694356441497803e-01,1.636913269758224487e-01,1.606221795082092285e-01,1.520956158638000488e-01,1.260170191526412964e-01,6.654018163681030273e-02
2.605263292789459229e-01,1.633056551218032837e-01,1.601510643959045410e-01,1.513664424419403076e-01,1.243745610117912292e-01,6.500624120235443115e-02
2.632832229137420654e-01,1.621826589107513428e-01,1.589695960283279419e-01,1.500028967857360840e-01,1.223161965608596802e-01,6.326049566268920898e-02
2.660401165485382080e-01,1.603106409311294556e-01,1.570664495229721069e-01,1.479929983615875244e-01,1.198322102427482605e-01,6.131049618124961853e-02
2.687970101833343506e-01,1.576854288578033447e-01,1.544365584850311279e-01,1.453298926353454590e-01,1.169168725609779358e-01,5.916511639952659607e-02
2.715539038181304932e-01,1.543105244636535645e-01,1.510823816061019897e-01,1.420141607522964478e-01,1.135681495070457458e-01,5.683299899101257324e-02
2.743107974529266357e-01,1.501962393522262573e-01,1.470127999782562256e-01,1.380517035722732544e-01,1.097874939441680908e-01,5.432420596480369568e-02
2.770676910877227783e-01,1.453595757484436035e-01,1.422432661056518555e-01,1.334541141986846924e-01,1.055795252323150635e-01,5.164869129657745361e-02
2.798245847225189209e-01,1.398231834173202515e-01,1.367953717708587646e-01,1.282390803098678589e-01,1.009532362222671509e-01,4.881755262613296509e-02
2.825814783573150635e-01,1.336157619953155518e-01,1.306956410408020020e-01,1.224288716912269592e-01,9.591986984014511108e-02,4.584138095378875732e-02
2.853383421897888184e-01,1.267706453800201416e-01,1.239763498306274414e-01,1.160506457090377808e-01,9.049473702907562256e-02,4.273223131895065308e-02
2.880952358245849609e-01,1.193257942795753479e-01,1.166735067963600159e-01,1.091354489326477051e-01,8.469542860984802246e-02,3.950212523341178894e-02
2.908521294593811035e-01,1.113231554627418518e-01,1.088272035121917725e-01,1.017180234193801880e-01,7.854296267032623291e-02,3.616358712315559387e-02
2.936090230941772461e-01,1.028081998229026794e-01,1.004806607961654663e-01,9.383630752563476562e-02,7.206020504236221313e-02,3.272972255945205688e-02
2.963659167289733887e-01,9.382851421833038330e-02,9.167943894863128662e-02,8.553078025579452515e-02,6.527272611856460571e-02,2.921341732144355774e-02
2.991228103637695312e-01,8.443441241979598999e-02,8.247142285108566284e-02,7.684394717216491699e-02,5.820784345269203186e-02,2.562884427607059479e-02
3.018797039985656738e-01,7.467626780271530151e-02,7.290571182966232300e-02,6.781984865665435791e-02,5.089439079165458679e-02,2.198984660208225250e-02
3.046365976333618164e-01,6.460547447204589844e-02,6.303214281797409058e-02,5.850382894277572632e-02,4.336292669177055359e-02,1.831129193305969238e-02
3.073934912681579590e-01,5.427388846874237061e-02,5.290065333247184753e-02,4.894135892391204834e-02,3.564468398690223694e-02,1.460714638233184814e-02
3.101503849029541016e-01,4.373263940215110779e-02,4.256168007850646973e-02,3.917856886982917786e-02,2.777210809290409088e-02,1.089259795844554901e-02
3.129072785377502441e-01,3.303301334381103516e-02,3.206444159150123596e-02,2.926132455468177795e-02,1.977755688130855560e-02,7.182667963206768036e-03
3.156641721725463867e-01,2.222457155585289001e-02,2.145831100642681122e-02,1.923506520688533783e-02,1.169449649751186371e-02,3.492732066661119461e-03
3.184210658073425293e-01,1.135616749525070190e-02,1.079050824046134949e-02,9.144322015345096588e-03,3.555804491043090820e-03,-1.615007640793919563e-04
3.211779594421386719e-01,4.752874374389648438e-04,1.077386550605297089e-04,-9.672832675278186798e-04,-4.605249036103487015e-03,-3.764319932088255882e-03
3.239348530769348145e-01,-1.037252880632877350e-02,-1.054536085575819016e-02,-1.105720363557338715e-02,-1.275604777038097382e-02,-7.300416473299264908e-03
3.266917467117309570e-01,-2.114334702491760254e-02,-2.112528681755065918e-02,-2.108478359878063202e-02,-2.086431160569190979e-02,-1.075316593050956726e-02
3.294486403465270996e-01,-3.179514780640602112e-02,-3.159033507108688354e-02,-3.101032227277755737e-02,-2.889858745038509369e-02,-1.410646457225084305e-02
3.322055339813232422e-01,-4.228707402944564819e-02,-4.190118610858917236e-02,-4.079614952206611633e-02,-3.682772815227508545e-02,-1.734476909041404724e-02
3.349624276161193848e-01,-5.258128046989440918e-02,-5.202044174075126648e-02,-5.040571838617324829e-02,-4.462222382426261902e-02,-2.045118436217308044e-02
3.377193212509155273e-01,-6.264168024063110352e-02,-6.191194057464599609e-02,-5.980522185564041138e-02,-5.225266516208648682e-02,-2.341016009449958801e-02
3.404762148857116699e-01,-7.243402302265167236e-02,-7.154245674610137939e-02,-6.896128505468368530e-02,-5.969056487083435059e-02,-2.620498277246952057e-02
3.432331085205078125e-01,-8.192671835422515869e-02,-8.087999373674392700e-02,-7.784330844879150391e-02,-6.690947711467742920e-02,-2.881928160786628723e-02
3.459899723529815674e-01,-9.108957648277282715e-02,-8.989464491605758667e-02,-8.642243593931198120e-02,-7.388336211442947388e-02,-3.123704716563224792e-02
3.487468659877777100e-01,-9.989517927169799805e-02,-9.855925291776657104e-02,-9.467084705829620361e-02,-8.058734238147735596e-02,-3.344187512993812561e-02
3.515037596225738525e-01,-1.083172708749771118e-01,-1.068472415208816528e-01,-1.025629937648773193e-01,-8.699747920036315918e-02,-3.541733697056770325e-02
3.542606532573699951e-01,-1.163315400481224060e-01,-1.147346496582031250e-01,-1.100746542215347290e-01,-9.309138357639312744e-02,-3.714722394943237305e-02
3.570175468921661377e-01,-1.239153370261192322e-01,-1.221990585327148438e-01,-1.171831488609313965e-01,-9.884785115718841553e-02,-3.861556947231292725e-02
3.597744405269622803e-01,-1.310477852821350098e-01,-1.292194575071334839e-01,-1.238667294383049011e-01,-1.042466089129447937e-01,-3.980581089854240417e-02
3.625313341617584229e-01,-1.377100944519042969e-01,-1.357759833335876465e-01,-1.301065236330032349e-01,-1.092674434185028076e-01,-4.070195183157920837e-02
3.652882277965545654e-01,-1.438839435577392578e-01,-1.418512463569641113e-01,-1.358833909034729004e-01,-1.138930618762969971e-01,-4.128800705075263977e-02
3.680451214313507080e-01,-1.495535671710968018e-01,-1.474275887012481689e-01,-1.411799937486648560e-01,-1.181062534451484680e-01,-4.154761880636215210e-02
3.708020150661468506e-01,-1.547031849622726440e-01,-1.524897962808609009e-01,-1.459801495075225830e-01,-1.218902394175529480e-01,-4.146468639373779297e-02
3.735589087009429932e-01,-1.593180149793624878e-01,-1.570229381322860718e-01,-1.502687633037567139e-01,-1.252306848764419556e-01,-4.102338105440139771e-02
3.763158023357391357e-01,-1.633842587471008301e-01,-1.610131263732910156e-01,-1.540311723947525024e-01,-1.281127035617828369e-01,-4.020766168832778931e-02
3.790726959705352783e-01,-1.668888330459594727e-01,-1.644472479820251465e-01,-1.572542935609817505e-01,-1.305230557918548584e-01,-3.900141641497612000e-02
3.818295896053314209e-01,-1.698191463947296143e-01,-1.673130691051483154e-01,-1.599251627922058105e-01,-1.324490606784820557e-01,-3.738900646567344666e-02
3.845864832401275635e-01,-1.721640974283218384e-01,-1.695990562438964844e-01,-1.620316505432128906e-01,-1.338788419961929321e-01,-3.535395115613937378e-02
3.873433768749237061e-01,-1.739128530025482178e-01,-1.712943762540817261e-01,-1.635623723268508911e-01,-1.348011344671249390e-01,-3.288054093718528748e-02
3.901002705097198486e-01,-1.750555336475372314e-01,-1.723884344100952148e-01,-1.645065695047378540e-01,-1.352049261331558228e-01,-2.995301969349384308e-02
3.928571641445159912e-01,-1.755822598934173584e-01,-1.728713363409042358e-01,-1.648534983396530151e-01,-1.350797116756439209e-01,-2.655553072690963745e-02
3.956140577793121338e-01,-1.754841357469558716e-01,-1.727335155010223389e-01,-1.645933091640472412e-01,-1.344155371189117432e-01,-2.267194725573062897e-02
3.983709514141082764e-01,-1.747516989707946777e-01,-1.719653755426406860e-01,-1.637164056301116943e-01,-1.332017928361892700e-01,-1.828635483980178833e-02
4.011278450489044189e-01,-1.733759194612503052e-01,-1.705579608678817749e-01,-1.622135043144226074e-01,-1.314279437065124512e-01,-1.338292285799980164e-02
4.038847088813781738e-01,-1.713477373123168945e-01,-1.685016453266143799e-01,-1.600757092237472534e-01,-1.290830075740814209e-01,-7.945836521685123444e-03
4.066416025161743164e-01,-1.686581075191497803e-01,-1.657879650592803955e-01,-1.572953015565872192e-01,-1.261551231145858765e-01,-1.958619570359587669e-03
4.093984961509704590e-01,-1.652980446815490723e-01,-1.624070256948471069e-01,-1.538645476102828979e-01,-1.226306185126304626e-01,4.594088997691869736e-03
4.121553897857666016e-01,-1.612580567598342896e-01,-1.583499163389205933e-01,-1.497776061296463013e-01,-1.184953078627586365e-01,1.172850932925939560e-02
4.149122834205627441e-01,-1.565290689468383789e-01,-1.536070108413696289e-01,-1.450291275978088379e-01,-1.137315109372138977e-01,1.946098729968070984e-02
4.176691770553588867e-01,-1.511011123657226562e-01,-1.481687128543853760e-01,-1.396168619394302368e-01,-1.083200052380561829e-01,2.780719287693500519e-02
4.204260706901550293e-01,-1.449640095233917236e-01,-1.420250535011291504e-01,-1.335410773754119873e-01,-1.022376492619514465e-01,3.678318113088607788e-02
4.231829643249511719e-01,-1.381072551012039185e-01,-1.351668238639831543e-01,-1.268049478530883789e-01,-9.545759856700897217e-02,4.640509933233261108e-02
4.259398579597473145e-01,-1.305198073387145996e-01,-1.275849491357803345e-01,-1.194167733192443848e-01,-8.794861286878585815e-02,5.668929219245910645e-02
4.286967515945434570e-01,-1.221910268068313599e-01,-1.192717403173446655e-01,-1.113901883363723755e-01,-7.967468351125717163e-02,6.765157729387283325e-02
4.314536452293395996e-01,-1.131094917654991150e-01,-1.102236956357955933e-01,-1.027440801262855530e-01,-7.059371471405029297e-02,7.930847257375717163e-02
4.342105388641357422e-01,-1.032641977071762085e-01,-1.004423201084136963e-01,-9.350370615720748901e-02,-6.065706536173820496e-02,9.167560189962387085e-02
4.369674324989318848e-01,-9.264488518238067627e-02,-8.994010090827941895e-02,-8.370033651590347290e-02,-4.980985820293426514e-02,1.047695055603981018e-01
4.397243261337280273e-01,-8.124557137489318848e-02,-7.874563336372375488e-02,-7.336926460266113281e-02,-3.798960894346237183e-02,1.186065524816513062e-01
4.424812197685241699e-01,-6.907226145267486572e-02,-6.690886616706848145e-02,-6.254713237285614014e-02,-2.512597292661666870e-02,1.332022398710250854e-01
4.452381134033203125e-01,-5.615553259849548340e-02,-5.450907349586486816e-02,-5.126720666885375977e-02,-1.114071626216173172e-02,1.485731899738311768e-01
4.479950070381164551e-01,-4.257573187351226807e-02,-4.165720567107200623e-02,-3.955329582095146179e-02,4.052377771586179733e-03,1.647354513406753540e-01
4.507519006729125977e-01,-2.848489955067634583e-02,-2.849657647311687469e-02,-2.740902826189994812e-02,2.054804190993309021e-02,1.817050874233245850e-01
4.535087943077087402e-01,-1.412496902048587799e-02,-1.519509591162204742e-02,-1.480748411267995834e-02,3.844916820526123047e-02,1.994984000921249390e-01
4.562656879425048828e-01,1.849755644798278809e-04,-1.931004226207733154e-03,-1.676864922046661377e-03,5.786634981632232666e-02,2.181310355663299561e-01
4.590225815773010254e-01,1.409559324383735657e-02,1.112942863255739212e-02,1.211431156843900681e-02,7.891779392957687378e-02,2.376192957162857056e-01
4.617794752120971680e-01,2.730116993188858032e-02,2.385909669101238251e-02,2.677413076162338257e-02,1.017286479473114014e-01,2.579789757728576660e-01
4.645363390445709229e-01,3.961253538727760315e-02,3.620206564664840698e-02,4.260109364986419678e-02,1.264303475618362427e-01,2.792257368564605713e-01
4.672932326793670654e-01,5.100014433264732361e-02,4.821076616644859314e-02,5.999821051955223083e-02,1.531607061624526978e-01,3.013758957386016846e-01
4.700501263141632080e-01,6.159239634871482849e-02,6.009102612733840942e-02,7.947964966297149658e-02,1.820618063211441040e-01,3.244449198246002197e-01
4.728070199489593506e-01,7.164153456687927246e-02,7.226313650608062744e-02,1.016749665141105652e-01,2.132798284292221069e-01,3.484485149383544922e-01
4.755639135837554932e-01,8.148393779993057251e-02,8.544392883777618408e-02,1.273257732391357422e-01,2.469639331102371216e-01,3.734020888805389404e-01
4.783208072185516357e-01,9.154595434665679932e-02,1.007499247789382935e-01,1.572766304016113281e-01,2.832660675048828125e-01,3.993210792541503906e-01
4.810777008533477783e-01,1.024801880121231079e-01,1.198076158761978149e-01,1.924597918987274170e-01,3.223387897014617920e-01,4.262206852436065674e-01
4.838345944881439209e-01,1.155277639627456665e-01,1.448455303907394409e-01,2.338762432336807251e-01,3.643355965614318848e-01,4.541163742542266846e-01
4.865914881229400635e-01,1.331662833690643311e-01,1.787331998348236084e-01,2.825735211372375488e-01,4.094095230102539062e-01,4.830230176448822021e-01
4.893483817577362061e-01,1.599456816911697388e-01,2.249431759119033813e-01,3.396241962909698486e-01,4.577120542526245117e-01,5.129552483558654785e-01
4.921052753925323486e-01,2.031806856393814087e-01,2.874298393726348877e-01,4.061031043529510498e-01,5.093933343887329102e-01,5.439283847808837891e-01
4.948621690273284912e-01,2.730650901794433594e-01,3.704479038715362549e-01,4.830691516399383545e-01,5.646005868911743164e-01,5.759566426277160645e-01
4.976190626621246338e-01,3.819879293441772461e-01,4.783432483673095703e-01,5.715477466583251953e-01,6.234779357910156250e-01,6.090544462203979492e-01
5.003759264945983887e-01,5.432739257812500000e-01,6.153585910797119141e-01,6.725184917449951172e-01,6.861654520034790039e-01,6.432357430458068848e-01
5.031328201293945312e-01,7.698590159416198730e-01,7.854860424995422363e-01,7.869092226028442383e-01,7.528010606765747070e-01,6.785155534744262695e-01
5.058897137641906738e-01,1.073296904563903809e+00,9.923577904701232910e-01,9.155840277671813965e-01,8.235164880752563477e-01,7.149070501327514648e-01
5.086466073989868164e-01,1.463276267051696777e+00,1.239202260971069336e+00,1.059345483779907227e+00,8.984395265579223633e-01,7.524243593215942383e-01
5.114035010337829590e-01,1.947546482086181641e+00,1.528833031654357910e+00,1.218930840492248535e+00,9.776931405067443848e-01,7.910807132720947266e-01
5.141603946685791016e-01,2.532096862792968750e+00,1.863666534423828125e+00,1.395015239715576172e+00,1.061395645141601562e+00,8.308896422386169434e-01
5.169172883033752441e-01,3.221443653106689453e+00,2.245757579803466797e+00,1.588213443756103516e+00,1.149659633636474609e+00,8.718638420104980469e-01
5.196741819381713867e-01,4.018933296203613281e+00,2.676839590072631836e+00,1.799083232879638672e+00,1.242594361305236816e+00,9.140168428421020508e-01
5.224310755729675293e-01,4.927015304565429688e+00,3.158368110656738281e+00,2.028128385543823242e+00,1.340302467346191406e+00,9.573611617088317871e-01
5.251879692077636719e-01,5.947467803955078125e+00,3.691563129425048828e+00,2.275804281234741211e+00,1.442882657051086426e+00,1.001909017562866211e+00
5.279448628425598145e-01,7.081571578979492188e+00,4.277441978454589844e+00,2.542520999908447266e+00,1.550428628921508789e+00,1.047673106193542480e+00
5.307017564773559570e-01,8.330246925354003906e+00,4.916856288909912109e+00,2.828648328781127930e+00,1.663029193878173828e+00,1.094665288925170898e+00
5.334586501121520996e-01,9.694154739379882812e+00,5.610516548156738281e+00,3.134518623352050781e+00,1.780769348144531250e+00,1.142897605895996094e+00
5.362155437469482422e-01,1.117376136779785156e+01,6.359017372131347656e+00,3.460430860519409180e+00,1.903728723526000977e+00,1.192381501197814941e+00
5.389724373817443848e-01,1.276940727233886719e+01,7.162854671478271484e+00,3.806654930114746094e+00,2.031983613967895508e+00,1.243128418922424316e+00
5.417293310165405273e-01,1.448132801055908203e+01,8.022443771362304688e+00,4.173433303833007812e+00,2.165606021881103516e+00,1.295149922370910645e+00
5.444862246513366699e-01,1.630969429016113281e+01,8.938132286071777344e+00,4.560984611511230469e+00,2.304663896560668945e+00,1.348456621170043945e+00
5.472431182861328125e-01,1.825462913513183594e+01,9.910212516784667969e+00,4.969506740570068359e+00,2.449221611022949219e+00,1.403059363365173340e+00
5.500000119209289551e-01,2.031621551513671875e+01,1.093892955780029297e+01,5.399177074432373047e+00,2.599339962005615234e+00,1.458968997001647949e+00


==> figures/shearlets/1/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-3.797599971294403076e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-3.716799914836883545e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.635999858379364014e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-3.555200099945068359e-01,inf,inf,inf,-0.000000000000000000e+00,-6.931471805599452862e-01
-3.474400043487548828e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-3.393599987030029297e-01,inf,inf,inf,inf,-2.079441541679835748e+00
-3.312799930572509766e-01,inf,inf,-0.000000000000000000e+00,-1.386294361119890572e+00,-1.945910149055313232e+00
-3.231999874114990234e-01,-0.000000000000000000e+00,-6.931471805599452862e-01,-0.000000000000000000e+00,-1.609437912434100282e+00,-2.772588722239781145e+00
-3.151199817657470703e-01,-6.931471805599452862e-01,-1.098612288668109782e+00,-1.386294361119890572e+00,-2.079441541679835748e+00,-2.484906649788000355e+00
-3.070399761199951172e-01,-2.302585092994045901e+00,-2.302585092994045901e+00,-1.945910149055313232e+00,-2.302585092994045901e+00,-3.295836866004329124e+00
-2.989600002765655518e-01,-2.197224577336219564e+00,-2.564949357461536739e+00,-2.302585092994045901e+00,-2.564949357461536739e+00,-2.890371757896164517e+00
-2.908799946308135986e-01,-3.044522437723423014e+00,-2.639057329615258407e+00,-2.944438979166440262e+00,-3.178053830347945752e+00,-3.526360524616161563e+00
-2.827999889850616455e-01,-2.995732273553990854e+00,-2.944438979166440262e+00,-3.044522437723423014e+00,-2.564949357461536739e+00,-3.737669618283368411e+00
-2.747199833393096924e-01,-3.135494215929149675e+00,-2.995732273553990854e+00,-3.555348061489413514e+00,-3.583518938456109915e+00,-3.951243718581427533e+00
-2.666400074958801270e-01,-3.526360524616161563e+00,-3.583518938456109915e+00,-3.367295829986474143e+00,-3.931825632724325725e+00,-4.248495242049359355e+00
-2.585600018501281738e-01,-3.258096538021482136e+00,-3.526360524616161563e+00,-3.637586159726385659e+00,-3.912023005428145961e+00,-4.382026634673881205e+00
-2.504799962043762207e-01,-3.806662489770319624e+00,-3.688879454113936252e+00,-4.025351690735149646e+00,-3.951243718581427533e+00,-4.430816798843313364e+00
-2.423999905586242676e-01,-4.189654742026425183e+00,-4.304065093204170189e+00,-4.304065093204170189e+00,-4.043051267834550266e+00,-4.852030263919616893e+00
-2.343199849128723145e-01,-4.615120516841259679e+00,-4.343805421853684123e+00,-4.418840607796598263e+00,-4.110873864173311354e+00,-5.017279836814924288e+00
-2.262399941682815552e-01,-4.605170185988091802e+00,-4.510859506516849748e+00,-4.330733340286331057e+00,-4.553876891600540766e+00,-5.141663556502660271e+00
-2.181600034236907959e-01,-4.394449154672439128e+00,-4.672828834461905778e+00,-4.615120516841259679e+00,-4.948759890378168436e+00,-5.308267697401205076e+00
-2.100799977779388428e-01,-4.499809670330265021e+00,-4.564348191467836102e+00,-4.934473933130691492e+00,-4.941642422609303864e+00,-5.645446897643237705e+00
-2.019999921321868896e-01,-4.962844630259906964e+00,-4.969813299576000709e+00,-5.164785973923514462e+00,-5.198497031265826074e+00,-5.916202062607434975e+00
-1.939199864864349365e-01,-5.236441962829949226e+00,-5.351858133476066648e+00,-5.220355825078324408e+00,-5.488937726156686736e+00,-6.171700597410914924e+00
-1.858399957418441772e-01,-5.605802066295997754e+00,-5.541263545158425785e+00,-5.564520407322693707e+00,-5.713732805509368795e+00,-6.403574197934815082e+00
-1.777599900960922241e-01,-5.652489180268650770e+00,-5.686975356339820209e+00,-5.616771097666571677e+00,-5.908082938168931264e+00,-6.692083742506627964e+00
-1.696799993515014648e-01,-5.945420608606575286e+00,-5.843544417031360183e+00,-5.902633333401365867e+00,-6.008813185442594573e+00,-7.055312843339751616e+00
-1.615999937057495117e-01,-6.028278520230697879e+00,-6.115892125483034292e+00,-6.188264123082589663e+00,-6.354370040797350683e+00,-7.297091005160417865e+00
-1.535199880599975586e-01,-6.240275845170769387e+00,-6.311734809152914849e+00,-6.320768294250582287e+00,-6.490723534502507164e+00,-7.658699558268299512e+00
-1.454399824142456055e-01,-6.513230110912306969e+00,-6.459904454377534577e+00,-6.603943824600472468e+00,-6.690842277418563633e+00,-7.962067308753666417e+00
-1.373599916696548462e-01,-6.751101468936759886e+00,-6.753437918597779976e+00,-6.749931193788570205e+00,-6.931471805599453084e+00,-8.292298107063221124e+00
-1.292800009250640869e-01,-6.911747300251674275e+00,-6.965080345601406542e+00,-6.925595197110467893e+00,-7.175489713624221721e+00,-8.597851094433691443e+00
-1.211999952793121338e-01,-7.180069874302795974e+00,-7.198183577101943342e+00,-7.209340256602909669e+00,-7.379632152609552520e+00,-8.938662873666118003e+00
-1.131199896335601807e-01,-7.374629015218944872e+00,-7.404279118037267793e+00,-7.442492722794440851e+00,-7.616283561580384998e+00,-9.226705726062446544e+00
-1.050399988889694214e-01,-7.548028969935014487e+00,-7.581209826196346313e+00,-7.629975707027789156e+00,-7.820037989458753280e+00,-9.533872097321660632e+00
-9.695999324321746826e-02,-7.827240901752811730e+00,-7.829630389150192826e+00,-7.831617276352610624e+00,-8.092545263891299356e+00,-9.813344002683162870e+00
-8.887998759746551514e-02,-7.985484356733822509e+00,-7.982416346827733378e+00,-8.038834757787748586e+00,-8.423980809694057825e+00,-1.007609541714244372e+01
-8.079999685287475586e-02,-8.202208436436448480e+00,-8.227108234348145643e+00,-8.272826003650401105e+00,-8.778479952508487116e+00,-1.031979368382216755e+01
-7.271999120712280273e-02,-8.427924723658055228e+00,-8.464214266625351257e+00,-8.552367266423891223e+00,-9.197559037611449995e+00,-1.053903210295961479e+01
-6.463998556137084961e-02,-8.674538762140015180e+00,-8.716371865276615338e+00,-8.827174771362784611e+00,-9.677778212399186231e+00,-1.074707855099200593e+01
-5.655999109148979187e-02,-8.993303139093733023e+00,-9.007612005404565636e+00,-9.136047767394327224e+00,-1.016957564417564974e+01,-1.092076324125745224e+01
-4.847999289631843567e-02,-9.292196818446015527e+00,-9.341017695617798822e+00,-9.554568170613157108e+00,-1.063940682493994316e+01,-1.108183480922309094e+01
-4.039999097585678101e-02,-9.682591473762396816e+00,-9.737137765251871357e+00,-1.007773493406250864e+01,-1.107101937666883629e+01,-1.121079281740564682e+01
-3.231999278068542480e-02,-1.009654296153305175e+01,-1.019727594341967070e+01,-1.073999887540394305e+01,-1.143036960196566554e+01,-1.131777395518816753e+01
-2.423999086022377014e-02,-1.061263110618067351e+01,-1.083192422295383928e+01,-1.146035767454700505e+01,-1.172930217275399656e+01,-1.140984013688690268e+01
-1.615999266505241394e-02,-1.134246923593502565e+01,-1.175799487811809740e+01,-1.208566617166707680e+01,-1.194273841079358256e+01,-1.146873321417784553e+01
-8.079991675913333893e-03,-1.255944413908001778e+01,-1.268699766864819978e+01,-1.251183527513081906e+01,-1.207600382271437311e+01,-1.150656528181754545e+01
0.000000000000000000e+00,-1.340837205050408087e+01,-1.305358334040936619e+01,-1.264831638477107134e+01,-1.211898308366600396e+01,-1.151479371869691093e+01
8.079991675913333893e-03,-1.247517951209582421e+01,-1.264430822143531152e+01,-1.249160866686064963e+01,-1.206884872963925126e+01,-1.149914089279961082e+01
1.615999266505241394e-02,-1.130017768983813831e+01,-1.169898170580847108e+01,-1.207007535794130249e+01,-1.193870287439027145e+01,-1.146850324741748217e+01
2.423999086022377014e-02,-1.059144629640695001e+01,-1.079867721450222895e+01,-1.142309922086589502e+01,-1.171596426335290531e+01,-1.140161394381896187e+01
3.231999278068542480e-02,-1.011232931913947830e+01,-1.019977003520707903e+01,-1.070837733981660200e+01,-1.141864775198855320e+01,-1.132274510854597871e+01
4.039999097585678101e-02,-9.712750686140825707e+00,-9.776051829226444667e+00,-1.007390520482725904e+01,-1.105073126261597416e+01,-1.120851762682505459e+01
4.847999289631843567e-02,-9.383957488139991199e+00,-9.406153835618436432e+00,-9.574914038708270070e+00,-1.063023874050985107e+01,-1.107538128139831812e+01
5.655999109148979187e-02,-9.066008001086263590e+00,-9.128045129249352740e+00,-9.226508953137766866e+00,-1.015331198243166888e+01,-1.091414256244509495e+01
6.463998556137084961e-02,-8.804325112562537470e+00,-8.815666824946216451e+00,-8.878218658092228210e+00,-9.675708272817390210e+00,-1.074086493876730586e+01
7.271999120712280273e-02,-8.467162257810672443e+00,-8.503905297089302096e+00,-8.618846845142737578e+00,-9.220983532074662037e+00,-1.053065517416209751e+01
8.079999685287475586e-02,-8.202756381655637696e+00,-8.226573474977113776e+00,-8.303752415563412370e+00,-8.801920904041582006e+00,-1.031553097600441582e+01
8.887998759746551514e-02,-7.927324360309794038e+00,-7.962763930168114790e+00,-8.019612794400266864e+00,-8.451907724717607095e+00,-1.007588502813239018e+01
9.695999324321746826e-02,-7.649692623711514372e+00,-7.699389406256736734e+00,-7.768956044538332328e+00,-8.136225554908460111e+00,-9.800513076908298871e+00
1.050399988889694214e-01,-7.499976540952121518e+00,-7.473637108496205883e+00,-7.527255919373783577e+00,-7.825644732219989130e+00,-9.517310233335248171e+00
1.131199896335601807e-01,-7.307202314764738027e+00,-7.302496423727325769e+00,-7.342779189331845480e+00,-7.545389749611823405e+00,-9.223947375382399727e+00
1.211999952793121338e-01,-7.114769448366462967e+00,-7.123672785204607116e+00,-7.126890808898807883e+00,-7.354362330421476912e+00,-8.929567707825336598e+00
1.292800009250640869e-01,-6.822197390620490687e+00,-6.951772164398911436e+00,-6.935370446015109991e+00,-7.109879463072271477e+00,-8.598773178408659845e+00
1.373599916696548462e-01,-6.711740395056179587e+00,-6.643789733147672294e+00,-6.748759547491679278e+00,-6.899723107284872370e+00,-8.258681496264236088e+00
1.454399824142456055e-01,-6.421622267806517570e+00,-6.476972362889682699e+00,-6.507277712385011625e+00,-6.669498089857879286e+00,-7.926963544862978495e+00
1.535199880599975586e-01,-6.359573868672377728e+00,-6.278521424165844245e+00,-6.366470447731438220e+00,-6.442540166468198493e+00,-7.645397699428633231e+00
1.615999937057495117e-01,-6.102558594613569198e+00,-6.177944114050600177e+00,-6.124683390894205104e+00,-6.240275845170769387e+00,-7.288244401020124386e+00
1.696799993515014648e-01,-5.924255797414532232e+00,-5.958424693029781949e+00,-5.908082938168931264e+00,-5.996452088619021126e+00,-6.999422467507961265e+00
1.777599900960922241e-01,-5.545177444479562290e+00,-5.560681631015527593e+00,-5.739792912179233930e+00,-5.820082930352361572e+00,-6.775366090936391750e+00
1.858399957418441772e-01,-5.398162701517752460e+00,-5.361292165709425461e+00,-5.420534999272286214e+00,-5.700443573390686858e+00,-6.484635235635251682e+00
1.939199864864349365e-01,-5.257495372027781499e+00,-5.209486152841421358e+00,-5.283203728737988492e+00,-5.459585514144158935e+00,-6.159095388491932610e+00
2.019999921321868896e-01,-4.905274778438429628e+00,-4.852030263919616893e+00,-5.087596335232383638e+00,-5.225746673713201673e+00,-5.918893854273146182e+00
2.100799977779388428e-01,-4.795790545596741339e+00,-4.795790545596741339e+00,-4.912654885736052357e+00,-5.023880520846276454e+00,-5.620400865717149586e+00
2.181600034236907959e-01,-4.663439094112066918e+00,-4.615120516841259679e+00,-4.672828834461905778e+00,-4.836281906951477971e+00,-5.484796933490654780e+00
2.262399941682815552e-01,-4.532599493153256276e+00,-4.543294782270003829e+00,-4.488636369732139642e+00,-4.510859506516849748e+00,-5.252273428046629888e+00
2.343199849128723145e-01,-4.477336814478206861e+00,-4.615120516841259679e+00,-4.290459441148390951e+00,-4.584967478670572305e+00,-5.049856007249537093e+00
2.423999905586242676e-01,-4.442651256490316669e+00,-4.343805421853684123e+00,-4.394449154672439128e+00,-4.356708826689591696e+00,-4.859812404361671945e+00
2.504799962043762207e-01,-4.262679877041315457e+00,-4.174387269895636798e+00,-4.025351690735149646e+00,-4.204692619390965724e+00,-4.644390899141372486e+00
2.585600018501281738e-01,-3.871201010907891149e+00,-4.234106504597259679e+00,-4.110873864173311354e+00,-4.262679877041315457e+00,-4.356708826689591696e+00
2.666400074958801270e-01,-3.931825632724325725e+00,-3.871201010907891149e+00,-3.891820298110626464e+00,-3.988984046564274522e+00,-4.356708826689591696e+00
2.747199833393096924e-01,-3.761200115693562385e+00,-3.784189633918261020e+00,-3.555348061489413514e+00,-3.583518938456109915e+00,-4.248495242049359355e+00
2.827999889850616455e-01,-3.496507561466480229e+00,-3.465735902799726542e+00,-3.713572066704307950e+00,-3.761200115693562385e+00,-4.127134385045091669e+00
2.908799946308135986e-01,-3.496507561466480229e+00,-3.555348061489413514e+00,-3.433987204485146272e+00,-3.178053830347945752e+00,-3.367295829986474143e+00
2.989600002765655518e-01,-3.583518938456109915e+00,-3.367295829986474143e+00,-3.218875824868200564e+00,-3.496507561466480229e+00,-3.737669618283368411e+00
3.070399761199951172e-01,-2.833213344056216165e+00,-3.178053830347945752e+00,-3.218875824868200564e+00,-3.688879454113936252e+00,-3.663561646129646299e+00
3.151199817657470703e-01,-2.995732273553990854e+00,-3.218875824868200564e+00,-3.135494215929149675e+00,-3.433987204485146272e+00,-3.610917912644224348e+00
3.231999874114990234e-01,-3.401197381662155461e+00,-3.433987204485146272e+00,-3.433987204485146272e+00,-3.332204510175203804e+00,-3.433987204485146272e+00
3.312799930572509766e-01,-3.367295829986474143e+00,-3.332204510175203804e+00,-3.583518938456109915e+00,-3.583518938456109915e+00,-3.713572066704307950e+00
3.393599987030029297e-01,-3.496507561466480229e+00,-3.332204510175203804e+00,-3.610917912644224348e+00,-3.526360524616161563e+00,-3.091042453358316067e+00
3.474400043487548828e-01,-3.367295829986474143e+00,-3.496507561466480229e+00,-3.610917912644224348e+00,-3.091042453358316067e+00,-3.178053830347945752e+00
3.555200099945068359e-01,-3.688879454113936252e+00,-3.713572066704307950e+00,-3.433987204485146272e+00,-3.583518938456109915e+00,-3.433987204485146272e+00
3.635999858379364014e-01,-3.496507561466480229e+00,-3.258096538021482136e+00,-3.433987204485146272e+00,-3.295836866004329124e+00,-3.135494215929149675e+00
3.716799914836883545e-01,-3.091042453358316067e+00,-3.218875824868200564e+00,-3.135494215929149675e+00,-3.044522437723423014e+00,-3.295836866004329124e+00
3.797599971294403076e-01,-2.484906649788000355e+00,-2.639057329615258407e+00,-2.302585092994045901e+00,-2.708050201102210064e+00,-3.178053830347945752e+00
3.878400027751922607e-01,-1.945910149055313232e+00,-1.386294361119890572e+00,-1.791759469228054957e+00,-2.484906649788000355e+00,-2.995732273553990854e+00
3.959199786186218262e-01,inf,-0.000000000000000000e+00,-1.609437912434100282e+00,-1.386294361119890572e+00,-2.302585092994045901e+00
4.039999842643737793e-01,inf,inf,inf,-1.386294361119890572e+00,-2.302585092994045901e+00
4.120799899101257324e-01,inf,inf,inf,-0.000000000000000000e+00,-2.302585092994045901e+00
4.201599955558776855e-01,inf,inf,inf,inf,-2.302585092994045901e+00
4.282400012016296387e-01,inf,inf,inf,-6.931471805599452862e-01,-1.386294361119890572e+00
4.363200068473815918e-01,inf,inf,inf,-0.000000000000000000e+00,-0.000000000000000000e+00
4.444000124931335449e-01,inf,inf,inf,inf,-1.386294361119890572e+00
4.524799883365631104e-01,inf,inf,inf,-0.000000000000000000e+00,-1.098612288668109782e+00
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,-0.000000000000000000e+00
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,-0.000000000000000000e+00
4.928799867630004883e-01,inf,inf,inf,inf,-0.000000000000000000e+00
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/1/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689432983398437500e+02,-4.064833984375000000e+02,-1.738233184814453125e+02,-5.865648269653320312e+01,-1.874473571777343750e+01
-5.472431182861328125e-01,-7.266116943359375000e+02,-3.845285034179687500e+02,-1.651861572265625000e+02,-5.622421646118164062e+01,-1.812092208862304688e+01
-5.444862246513366699e-01,-6.843035888671875000e+02,-3.626450195312500000e+02,-1.566042938232421875e+02,-5.380664062500000000e+01,-1.750038528442382812e+01
-5.417293310165405273e-01,-6.420291137695312500e+02,-3.408471984863281250e+02,-1.480837249755859375e+02,-5.140451049804687500e+01,-1.688328552246093750e+01
-5.389724373817443848e-01,-5.998014526367187500e+02,-3.191524658203125000e+02,-1.396311492919921875e+02,-4.901869201660156250e+01,-1.626982116699218750e+01
-5.362155437469482422e-01,-5.576397094726562500e+02,-2.975815429687500000e+02,-1.312539978027343750e+02,-4.665000915527343750e+01,-1.566017246246337891e+01
-5.334586501121520996e-01,-5.155706787109375000e+02,-2.761597595214843750e+02,-1.229606552124023438e+02,-4.429939651489257812e+01,-1.505455970764160156e+01
-5.307017564773559570e-01,-4.736315612792968750e+02,-2.549173736572265625e+02,-1.147604675292968750e+02,-4.196781539916992188e+01,-1.445317363739013672e+01
-5.279448628425598145e-01,-4.318748474121093750e+02,-2.338911590576171875e+02,-1.066638946533203125e+02,-3.965629196166992188e+01,-1.385626506805419922e+01
-5.251879692077636719e-01,-3.903730773925781250e+02,-2.131254577636718750e+02,-9.868250274658203125e+01,-3.736586380004882812e+01,-1.326408576965332031e+01
-5.224310755729675293e-01,-3.492272644042968750e+02,-1.926736602783203125e+02,-9.082928466796875000e+01,-3.509763717651367188e+01,-1.267688655853271484e+01
-5.196741819381713867e-01,-3.085767517089843750e+02,-1.725999298095703125e+02,-8.311855316162109375e+01,-3.285282897949218750e+01,-1.209493637084960938e+01
-5.169172883033752441e-01,-2.686119384765625000e+02,-1.529811706542968750e+02,-7.556608581542968750e+01,-3.063262939453125000e+01,-1.151854228973388672e+01
-5.141603946685791016e-01,-2.295900878906250000e+02,-1.339087371826171875e+02,-6.818916320800781250e+01,-2.843836593627929688e+01,-1.094799900054931641e+01
-5.114035010337829590e-01,-1.918526916503906250e+02,-1.154902648925781250e+02,-6.100652694702148438e+01,-2.627138900756835938e+01,-1.038364219665527344e+01
-5.086466073989868164e-01,-1.558414916992187500e+02,-9.785033416748046875e+01,-5.403833389282226562e+01,-2.413313293457031250e+01,-9.825817108154296875e+00
-5.058897137641906738e-01,-1.221065292358398438e+02,-8.113019561767578125e+01,-4.730594635009765625e+01,-2.202510452270507812e+01,-9.274893760681152344e+00
-5.031328201293945312e-01,-9.129436492919921875e+01,-6.548460388183593750e+01,-4.083167266845703125e+01,-1.994888877868652344e+01,-8.731244087219238281e+00
-5.003759264945983887e-01,-6.409910583496093750e+01,-5.107537078857421875e+01,-3.463825607299804688e+01,-1.790616226196289062e+01,-8.195277214050292969e+00
-4.976190626621246338e-01,-4.115969467163085938e+01,-3.805982208251953125e+01,-2.874834823608398438e+01,-1.589871597290039062e+01,-7.667426586151123047e+00
-4.948621690273284912e-01,-2.290099906921386719e+01,-2.657347869873046875e+01,-2.318347549438476562e+01,-1.392839050292968750e+01,-7.148127079010009766e+00
-4.921052753925323486e-01,-9.362371444702148438e+00,-1.670961189270019531e+01,-1.796339988708496094e+01,-1.199720096588134766e+01,-6.637840270996093750e+00
-4.893483817577362061e-01,-9.770441055297851562e-02,-8.496689796447753906e+00,-1.310476398468017578e+01,-1.010727691650390625e+01,-6.137062549591064453e+00
-4.865914881229400635e-01,5.758272171020507812e+00,-1.881815552711486816e+00,-8.619937896728515625e+00,-8.260916709899902344e+00,-5.646295547485351562e+00
-4.838345944881439209e-01,9.257102966308593750e+00,3.273550748825073242e+00,-4.515876293182373047e+00,-6.460586071014404297e+00,-5.166067600250244141e+00
-4.810777008533477783e-01,1.135937881469726562e+01,7.180863380432128906e+00,-7.930757999420166016e-01,-4.708965301513671875e+00,-4.696924686431884766e+00
-4.783208072185516357e-01,1.276175117492675781e+01,1.009584522247314453e+01,2.555052518844604492e+00,-3.008980751037597656e+00,-4.239425659179687500e+00
-4.755639135837554932e-01,1.387726306915283203e+01,1.228171253204345703e+01,5.542395114898681641e+00,-1.363844156265258789e+00,-3.794155836105346680e+00
-4.728070199489593506e-01,1.491079425811767578e+01,1.397543716430664062e+01,8.189721107482910156e+00,2.229036986827850342e-01,-3.361701965332031250e+00
-4.700501263141632080e-01,1.594909191131591797e+01,1.536582183837890625e+01,1.052364826202392578e+01,1.747333407402038574e+00,-2.942673683166503906e+00
-4.672932326793670654e-01,1.702288436889648438e+01,1.658639907836914062e+01,1.257500076293945312e+01,3.205069780349731445e+00,-2.537684202194213867e+00
-4.645363390445709229e-01,1.813672828674316406e+01,1.772006797790527344e+01,1.437678241729736328e+01,4.591225147247314453e+00,-2.147350072860717773e+00
-4.617794752120971680e-01,1.927929687500000000e+01,1.881018066406250000e+01,1.596183300018310547e+01,5.900340557098388672e+00,-1.772296309471130371e+00
-4.590225815773010254e-01,2.042674255371093750e+01,1.987298965454101562e+01,1.736065483093261719e+01,7.126341342926025391e+00,-1.413134932518005371e+00
-4.562656879425048828e-01,2.154726600646972656e+01,2.090837478637695312e+01,1.859927177429199219e+01,8.262448310852050781e+00,-1.070475935935974121e+00
-4.535087943077087402e-01,2.260936164855957031e+01,2.190788269042968750e+01,1.969760322570800781e+01,9.301157951354980469e+00,-7.449146509170532227e-01
-4.507519006729125977e-01,2.359113121032714844e+01,2.285993576049804688e+01,2.066817665100097656e+01,1.023424339294433594e+01,-4.370241761207580566e-01
-4.479950070381164551e-01,2.448528861999511719e+01,2.375226783752441406e+01,2.151525306701660156e+01,1.105280685424804688e+01,-1.473497748374938965e-01
-4.452381134033203125e-01,2.529764938354492188e+01,2.457191658020019531e+01,2.223414230346679688e+01,1.174732208251953125e+01,1.235989555716514587e-01
-4.424812197685241699e-01,2.603908538818359375e+01,2.530301094055175781e+01,2.281083869934082031e+01,1.230788326263427734e+01,3.753578662872314453e-01
-4.397243261337280273e-01,2.671315765380859375e+01,2.592281150817871094e+01,2.322177314758300781e+01,1.272446155548095703e+01,6.075134277343750000e-01
-4.369674324989318848e-01,2.730244827270507812e+01,2.639689636230468750e+01,2.343386459350585938e+01,1.298725795745849609e+01,8.197129368782043457e-01
-4.342105388641357422e-01,2.775776290893554688e+01,2.667445182800292969e+01,2.340501213073730469e+01,1.308730697631835938e+01,1.011677265167236328e+00
-4.314536452293395996e-01,2.799375724792480469e+01,2.668490219116210938e+01,2.308551216125488281e+01,1.301710796356201172e+01,1.183202862739562988e+00
-4.286967515945434570e-01,2.789231872558593750e+01,2.633703804016113281e+01,2.242082405090332031e+01,1.277142333984375000e+01,1.334176898002624512e+00
-4.259398579597473145e-01,2.731138420104980469e+01,2.552204895019531250e+01,2.135634994506835938e+01,1.234815120697021484e+01,1.464584589004516602e+00
-4.231829643249511719e-01,2.609634971618652344e+01,2.412187385559082031e+01,1.984451484680175781e+01,1.174917030334472656e+01,1.574512362480163574e+00
-4.204260706901550293e-01,2.409551239013671875e+01,2.202452659606933594e+01,1.785415649414062500e+01,1.098121261596679688e+01,1.664156198501586914e+00
-4.176691770553588867e-01,2.118247985839843750e+01,1.914703559875488281e+01,1.538147449493408203e+01,1.005640792846679688e+01,1.733829379081726074e+00
-4.149122834205627441e-01,1.728847694396972656e+01,1.546450901031494141e+01,1.246024703979492188e+01,8.992590904235839844e+00,1.783971190452575684e+00
-4.121553897857666016e-01,1.244169425964355469e+01,1.103959655761718750e+01,9.168412208557128906e+00,7.813129425048828125e+00,1.815132379531860352e+00
-4.093984961509704590e-01,6.802866935729980469e+00,6.041524887084960938e+00,5.627911567687988281e+00,6.546297073364257812e+00,1.827991843223571777e+00
-4.066416025161743164e-01,6.777811050415039062e-01,7.427134513854980469e-01,1.995445966720581055e+00,5.224125385284423828e+00,1.823346972465515137e+00
-4.038847088813781738e-01,-5.510199546813964844e+00,-4.514196872711181641e+00,-1.554952859878540039e+00,3.880814075469970703e+00,1.802110910415649414e+00
-4.011278450489044189e-01,-1.128974533081054688e+01,-9.373432159423828125e+00,-4.854063510894775391e+00,2.550955772399902344e+00,1.765311121940612793e+00
-3.983709514141082764e-01,-1.623326110839843750e+01,-1.352949523925781250e+01,-7.758861064910888672e+00,1.267538666725158691e+00,1.714060544967651367e+00
-3.956140577793121338e-01,-2.003573989868164062e+01,-1.677466011047363281e+01,-1.016744995117187500e+01,6.032335385680198669e-02,1.649578213691711426e+00
-3.928571641445159912e-01,-2.255474281311035156e+01,-1.901815986633300781e+01,-1.202547168731689453e+01,-1.045625448226928711e+00,1.573150038719177246e+00
-3.901002705097198486e-01,-2.380548477172851562e+01,-2.027678108215332031e+01,-1.332373142242431641e+01,-2.030866146087646484e+00,1.486123442649841309e+00
-3.873433768749237061e-01,-2.392438888549804688e+01,-2.064751625061035156e+01,-1.408984470367431641e+01,-2.882010936737060547e+00,1.389888048171997070e+00
-3.845864832401275635e-01,-2.311998748779296875e+01,-2.027510833740234375e+01,-1.437715530395507812e+01,-3.591645240783691406e+00,1.285867333412170410e+00
-3.818295896053314209e-01,-2.162799835205078125e+01,-1.932324790954589844e+01,-1.425376892089843750e+01,-4.157882213592529297e+00,1.175488471984863281e+00
-3.790726959705352783e-01,-1.967894744873046875e+01,-1.795348930358886719e+01,-1.379340934753417969e+01,-4.583634853363037109e+00,1.060171723365783691e+00
-3.763158023357391357e-01,-1.747766494750976562e+01,-1.631206703186035156e+01,-1.306870651245117188e+01,-4.875699996948242188e+00,9.413067698478698730e-01
-3.735589087009429932e-01,-1.519174003601074219e+01,-1.452291870117187500e+01,-1.214694786071777344e+01,-5.043850898742675781e+00,8.202407956123352051e-01
-3.708020150661468506e-01,-1.294753170013427734e+01,-1.268505954742431641e+01,-1.108763694763183594e+01,-5.099919795989990234e+00,6.982614994049072266e-01
-3.680451214313507080e-01,-1.083135986328125000e+01,-1.087275791168212891e+01,-9.941636085510253906e+00,-5.057008743286132812e+00,5.765805244445800781e-01
-3.652882277965545654e-01,-8.893547058105468750e+00,-9.137366294860839844e+00,-8.751145362854003906e+00,-4.928822994232177734e+00,4.563207030296325684e-01
-3.625313341617584229e-01,-7.153879642486572266e+00,-7.510272979736328125e+00,-7.550290107727050781e+00,-4.729127883911132812e+00,3.385106325149536133e-01
-3.597744405269622803e-01,-5.608628749847412109e+00,-6.006524562835693359e+00,-6.366044044494628906e+00,-4.471364021301269531e+00,2.240694761276245117e-01
-3.570175468921661377e-01,-4.237744331359863281e+00,-4.628875255584716797e+00,-5.219267368316650391e+00,-4.168327331542968750e+00,1.138057485222816467e-01
-3.542606532573699951e-01,-3.012278079986572266e+00,-3.372003078460693359e+00,-4.125815391540527344e+00,-3.832005500793457031e+00,8.415465243160724640e-03
-3.515037596225738525e-01,-1.901512503623962402e+00,-2.226583480834960938e+00,-3.097578525543212891e+00,-3.473438262939453125e+00,-9.152398258447647095e-02
-3.487468659877777100e-01,-8.790191411972045898e-01,-1.182884573936462402e+00,-2.143429040908813477e+00,-3.102654457092285156e+00,-1.855497509241104126e-01
-3.459899723529815674e-01,7.253094762563705444e-02,-2.334917187690734863e-01,-1.270050168037414551e+00,-2.728653430938720703e+00,-2.733114957809448242e-01
-3.432331085205078125e-01,9.588525891304016113e-01,6.248862147331237793e-01,-4.825704395771026611e-01,-2.359401702880859375e+00,-3.545603752136230469e-01
-3.404762148857116699e-01,1.773892521858215332e+00,1.390843272209167480e+00,2.149897515773773193e-01,-2.001841068267822266e+00,-4.291533529758453369e-01
-3.377193212509155273e-01,2.501924753189086914e+00,2.058768033981323242e+00,8.194103240966796875e-01,-1.661934018135070801e+00,-4.970430135726928711e-01
-3.349624276161193848e-01,3.121632337570190430e+00,2.620167493820190430e+00,1.328234076499938965e+00,-1.344678997993469238e+00,-5.582576394081115723e-01
-3.322055339813232422e-01,3.611400127410888672e+00,3.065522432327270508e+00,1.739811897277832031e+00,-1.054150104522705078e+00,-6.129063963890075684e-01
-3.294486403465270996e-01,3.954255580902099609e+00,3.386291980743408203e+00,2.053549766540527344e+00,-7.935316562652587891e-01,-6.611636877059936523e-01
-3.266917467117309570e-01,4.140865802764892578e+00,3.576672554016113281e+00,2.270146369934082031e+00,-5.651415586471557617e-01,-7.032606005668640137e-01
-3.239348530769348145e-01,4.170678138732910156e+00,3.634914875030517578e+00,2.391904592514038086e+00,-3.704802393913269043e-01,-7.394729852676391602e-01
-3.211779594421386719e-01,4.050939083099365234e+00,3.564136981964111328e+00,2.422948122024536133e+00,-2.102593034505844116e-01,-7.701137065887451172e-01
-3.184210658073425293e-01,3.794413566589355469e+00,3.372637748718261719e+00,2.369363546371459961e+00,-8.444517105817794800e-02,-7.955260276794433594e-01
-3.156641721725463867e-01,3.417092323303222656e+00,3.073875188827514648e+00,2.239177942276000977e+00,7.685751188546419144e-03,-8.160735368728637695e-01
-3.129072785377502441e-01,2.937511920928955078e+00,2.686127424240112305e+00,2.042130708694458008e+00,6.750132888555526733e-02,-8.321276307106018066e-01
-3.101503849029541016e-01,2.378067493438720703e+00,2.231820344924926758e+00,1.789306402206420898e+00,9.694473445415496826e-02,-8.440724015235900879e-01
-3.073934912681579590e-01,1.767289519309997559e+00,1.736291050910949707e+00,1.492644906044006348e+00,9.845822304487228394e-02,-8.522806167602539062e-01
-3.046365976333618164e-01,1.140688180923461914e+00,1.225988149642944336e+00,1.164321660995483398e+00,7.490322738885879517e-02,-8.571324348449707031e-01
-3.018797039985656738e-01,5.383229255676269531e-01,7.258746027946472168e-01,8.161759972572326660e-01,2.947547286748886108e-02,-8.589817285537719727e-01
-2.991228103637695312e-01,-1.007896265946328640e-03,2.565524280071258545e-01,4.591983258724212646e-01,-3.439382091164588928e-02,-8.581771254539489746e-01
-2.963659167289733887e-01,-4.481005966663360596e-01,-1.683911979198455811e-01,1.031727641820907593e-01,-1.131310239434242249e-01,-8.550444245338439941e-01
-2.936090230941772461e-01,-7.916188240051269531e-01,-5.440547466278076172e-01,-2.434900552034378052e-01,-2.031155824661254883e-01,-8.498939275741577148e-01
-2.908521294593811035e-01,-1.042880654335021973e+00,-8.741895556449890137e-01,-5.737315416336059570e-01,-3.007768690586090088e-01,-8.430063128471374512e-01
-2.880952358245849609e-01,-1.234089374542236328e+00,-1.169228553771972656e+00,-8.816773891448974609e-01,-4.026808738708496094e-01,-8.346441984176635742e-01
-2.853383421897888184e-01,-1.409392237663269043e+00,-1.442607760429382324e+00,-1.162373542785644531e+00,-5.056029558181762695e-01,-8.250407576560974121e-01
-2.825814783573150635e-01,-1.611621260643005371e+00,-1.706137776374816895e+00,-1.411508321762084961e+00,-6.065974831581115723e-01,-8.144109249114990234e-01
-2.798245847225189209e-01,-1.869280815124511719e+00,-1.965674281120300293e+00,-1.625248551368713379e+00,-7.030488252639770508e-01,-8.029428124427795410e-01
-2.770676910877227783e-01,-2.186689853668212891e+00,-2.218098878860473633e+00,-1.800167322158813477e+00,-7.927038669586181641e-01,-7.907992601394653320e-01
-2.743107974529266357e-01,-2.540543079376220703e+00,-2.450648307800292969e+00,-1.933410286903381348e+00,-8.737077116966247559e-01,-7.781238555908203125e-01
-2.715539038181304932e-01,-2.884562492370605469e+00,-2.642815589904785156e+00,-2.022962570190429688e+00,-9.446020126342773438e-01,-7.650411725044250488e-01
-2.687970101833343506e-01,-3.160866737365722656e+00,-2.770428657531738281e+00,-2.068037748336791992e+00,-1.004322528839111328e+00,-7.516480684280395508e-01
-2.660401165485382080e-01,-3.314020156860351562e+00,-2.811027050018310547e+00,-2.069463729858398438e+00,-1.052175760269165039e+00,-7.380369901657104492e-01
-2.632832229137420654e-01,-3.303211450576782227e+00,-2.749161720275878906e+00,-2.030021905899047852e+00,-1.087839007377624512e+00,-7.242742776870727539e-01
-2.605263292789459229e-01,-3.110163688659667969e+00,-2.580646991729736328e+00,-1.954520344734191895e+00,-1.111289978027343750e+00,-7.104179263114929199e-01
-2.577694356441497803e-01,-2.742474079132080078e+00,-2.314822196960449219e+00,-1.849724888801574707e+00,-1.122798085212707520e+00,-6.965134143829345703e-01
-2.550125420093536377e-01,-2.232938289642333984e+00,-1.974556207656860352e+00,-1.723894953727722168e+00,-1.122871994972229004e+00,-6.825938820838928223e-01
-2.522556483745574951e-01,-1.635744690895080566e+00,-1.594029903411865234e+00,-1.586162328720092773e+00,-1.112208485603332520e+00,-6.686862111091613770e-01
-2.494987547397613525e-01,-1.020775675773620605e+00,-1.214563846588134766e+00,-1.445661306381225586e+00,-1.091673851013183594e+00,-6.548146009445190430e-01
-2.467418611049652100e-01,-4.659685790538787842e-01,-8.789750933647155762e-01,-1.310592532157897949e+00,-1.062239646911621094e+00,-6.409942507743835449e-01
-2.439849674701690674e-01,-4.711164906620979309e-02,-6.251160502433776855e-01,-1.187355041503906250e+00,-1.024964690208435059e+00,-6.272364854812622070e-01
-2.412280738353729248e-01,1.745569705963134766e-01,-4.793392419815063477e-01,-1.079811096191406250e+00,-9.809543490409851074e-01,-6.135576963424682617e-01
-2.384711951017379761e-01,1.657845526933670044e-01,-4.512509405612945557e-01,-9.889525771141052246e-01,-9.313312768936157227e-01,-5.999652743339538574e-01
-2.357143014669418335e-01,-6.683370471000671387e-02,-5.306456685066223145e-01,-9.128804206848144531e-01,-8.772174715995788574e-01,-5.864738225936889648e-01
-2.329574078321456909e-01,-4.719634354114532471e-01,-6.880592107772827148e-01,-8.472382426261901855e-01,-8.197130560874938965e-01,-5.730981230735778809e-01
-2.302005141973495483e-01,-9.601008892059326172e-01,-8.791810274124145508e-01,-7.860198616981506348e-01,-7.598789930343627930e-01,-5.598516464233398438e-01
-2.274436205625534058e-01,-1.421135783195495605e+00,-1.052654266357421875e+00,-7.226247191429138184e-01,-6.987274289131164551e-01,-5.467585921287536621e-01
-2.246867269277572632e-01,-1.748005390167236328e+00,-1.159801602363586426e+00,-6.510192751884460449e-01,-6.372092366218566895e-01,-5.338361859321594238e-01
-2.219298332929611206e-01,-1.860018253326416016e+00,-1.163977265357971191e+00,-5.667912960052490234e-01,-5.762031674385070801e-01,-5.211143493652343750e-01
-2.191729396581649780e-01,-1.719737648963928223e+00,-1.047417759895324707e+00,-4.679611325263977051e-01,-5.165219902992248535e-01,-5.086199641227722168e-01
-2.164160460233688354e-01,-1.339361667633056641e+00,-8.142524957656860352e-01,-3.554101884365081787e-01,-4.588961005210876465e-01,-4.963921308517456055e-01
-2.136591523885726929e-01,-7.754855751991271973e-01,-4.891641438007354736e-01,-2.328245043754577637e-01,-4.039726853370666504e-01,-4.844622611999511719e-01
-2.109022736549377441e-01,-1.155244931578636169e-01,-1.123691052198410034e-01,-1.062694489955902100e-01,-3.523058891296386719e-01,-4.728748500347137451e-01
-2.081453800201416016e-01,5.395230650901794434e-01,2.678838372230529785e-01,1.664800196886062622e-02,-3.043725788593292236e-01,-4.616743922233581543e-01
-2.053884863853454590e-01,1.093224644660949707e+00,6.036624312400817871e-01,1.277917623519897461e-01,-2.605482637882232666e-01,-4.509062469005584717e-01
-2.026315927505493164e-01,1.470698356628417969e+00,8.552357554435729980e-01,2.195733785629272461e-01,-2.211132347583770752e-01,-4.406206905841827393e-01
-1.998746991157531738e-01,1.630961298942565918e+00,9.969578385353088379e-01,2.859640717506408691e-01,-1.862647831439971924e-01,-4.308683872222900391e-01
-1.971178054809570312e-01,1.572499990463256836e+00,1.020412564277648926e+00,3.232530951499938965e-01,-1.560933142900466919e-01,-4.217016398906707764e-01
-1.943609118461608887e-01,1.331092834472656250e+00,9.342179894447326660e-01,3.304791450500488281e-01,-1.306092143058776855e-01,-4.131739437580108643e-01
-1.916040182113647461e-01,9.692948460578918457e-01,7.607727050781250000e-01,3.094845414161682129e-01,-1.097405850887298584e-01,-4.053392708301544189e-01
-1.888471245765686035e-01,5.594782233238220215e-01,5.309370160102844238e-01,2.646211087703704834e-01,-9.332592785358428955e-02,-3.982508480548858643e-01
-1.860902309417724609e-01,1.657116264104843140e-01,2.779380381107330322e-01,2.021275609731674194e-01,-8.115006983280181885e-02,-3.919633626937866211e-01
-1.833333373069763184e-01,-1.687944978475570679e-01,3.216040506958961487e-02,1.293248981237411499e-01,-7.292453944683074951e-02,-3.865251243114471436e-01
-1.805764585733413696e-01,-4.250223338603973389e-01,-1.823183596134185791e-01,5.372342094779014587e-02,-6.832585483789443970e-02,-3.819859921932220459e-01
-1.778195649385452271e-01,-6.029299497604370117e-01,-3.490345776081085205e-01,-1.782983914017677307e-02,-6.698864698410034180e-02,-3.783930838108062744e-01
-1.750626713037490845e-01,-7.111119627952575684e-01,-4.588194191455841064e-01,-7.982665300369262695e-02,-6.853383034467697144e-02,-3.757914006710052490e-01
-1.723057776689529419e-01,-7.559803724288940430e-01,-5.087751150131225586e-01,-1.285751014947891235e-01,-7.257408648729324341e-02,-3.742164075374603271e-01
-1.695488840341567993e-01,-7.359775900840759277e-01,-5.014008283615112305e-01,-1.623904258012771606e-01,-7.871856540441513062e-02,-3.737078607082366943e-01
-1.667919903993606567e-01,-6.447404623031616211e-01,-4.441803097724914551e-01,-1.815127134323120117e-01,-8.659954369068145752e-02,-3.742942512035369873e-01
-1.640350967645645142e-01,-4.814211130142211914e-01,-3.494859337806701660e-01,-1.878203302621841431e-01,-9.586370736360549927e-02,-3.760032653808593750e-01
-1.612782031297683716e-01,-2.614570260047912598e-01,-2.341062128543853760e-01,-1.843772679567337036e-01,-1.062029376626014709e-01,-3.788540661334991455e-01
-1.585213094949722290e-01,-2.056133933365345001e-02,-1.176982745528221130e-01,-1.748794019222259521e-01,-1.173355281352996826e-01,-3.828608393669128418e-01
-1.557644158601760864e-01,1.912896484136581421e-01,-1.995168440043926239e-02,-1.631003916263580322e-01,-1.290204077959060669e-01,-3.880312740802764893e-01
-1.530075371265411377e-01,3.237948715686798096e-01,4.308860749006271362e-02,-1.524088382720947266e-01,-1.410577148199081421e-01,-3.943657875061035156e-01
-1.502506434917449951e-01,3.432732224464416504e-01,6.256750971078872681e-02,-1.453957408666610718e-01,-1.532820910215377808e-01,-4.018609225749969482e-01
-1.474937498569488525e-01,2.468863129615783691e-01,3.884946182370185852e-02,-1.436796486377716064e-01,-1.655706465244293213e-01,-4.104974865913391113e-01
-1.447368562221527100e-01,6.695341318845748901e-02,-1.870617270469665527e-02,-1.478755921125411987e-01,-1.778371185064315796e-01,-4.202557206153869629e-01
-1.419799625873565674e-01,-1.396390199661254883e-01,-9.464211016893386841e-02,-1.576891988515853882e-01,-1.900182962417602539e-01,-4.311054944992065430e-01
-1.392230689525604248e-01,-3.130435943603515625e-01,-1.718564480543136597e-01,-1.721833050251007080e-01,-2.020922452211380005e-01,-4.430056810379028320e-01
-1.364661753177642822e-01,-4.125404059886932373e-01,-2.362808138132095337e-01,-1.900571435689926147e-01,-2.140548080205917358e-01,-4.559082388877868652e-01
-1.337092816829681396e-01,-4.287034869194030762e-01,-2.800789475440979004e-01,-2.099280953407287598e-01,-2.259396463632583618e-01,-4.697563052177429199e-01
-1.309523880481719971e-01,-3.823445737361907959e-01,-3.024533987045288086e-01,-2.305871397256851196e-01,-2.377934753894805908e-01,-4.844821393489837646e-01
-1.281954944133758545e-01,-3.126885294914245605e-01,-3.080026805400848389e-01,-2.511359453201293945e-01,-2.497094720602035522e-01,-5.000100731849670410e-01
-1.254386007785797119e-01,-2.597979605197906494e-01,-3.036270737648010254e-01,-2.710289657115936279e-01,-2.617983818054199219e-01,-5.162539482116699219e-01
-1.226817145943641663e-01,-2.472043335437774658e-01,-2.957565486431121826e-01,-2.900209128856658936e-01,-2.742174267768859863e-01,-5.331205129623413086e-01
-1.199248209595680237e-01,-2.718222737312316895e-01,-2.888733446598052979e-01,-3.080105781555175781e-01,-2.871625721454620361e-01,-5.505022406578063965e-01
-1.171679273247718811e-01,-3.063647150993347168e-01,-2.861014306545257568e-01,-3.248764276504516602e-01,-3.008766174316406250e-01,-5.682863593101501465e-01
-1.144110411405563354e-01,-3.147369623184204102e-01,-2.909706830978393555e-01,-3.403347730636596680e-01,-3.156557381153106689e-01,-5.863509178161621094e-01
-1.116541475057601929e-01,-2.760118246078491211e-01,-3.087537586688995361e-01,-3.538445830345153809e-01,-3.318528831005096436e-01,-6.045641303062438965e-01
-1.088972538709640503e-01,-2.073606550693511963e-01,-3.455649912357330322e-01,-3.646214902400970459e-01,-3.498868942260742188e-01,-6.227895617485046387e-01
-1.061403602361679077e-01,-1.708105504512786865e-01,-4.044310748577117920e-01,-3.717467784881591797e-01,-3.702326118946075439e-01,-6.408769488334655762e-01
-1.033834666013717651e-01,-2.494503110647201538e-01,-4.797254800796508789e-01,-3.743668794631958008e-01,-3.934257328510284424e-01,-6.586772203445434570e-01
-1.006265804171562195e-01,-4.934475719928741455e-01,-5.532117486000061035e-01,-3.719407916069030762e-01,-4.200647473335266113e-01,-6.760318279266357422e-01
-9.786968678236007690e-02,-8.615565299987792969e-01,-5.957606434822082520e-01,-3.644341230392456055e-01,-4.507922828197479248e-01,-6.927755475044250488e-01
-9.511279314756393433e-02,-1.200374960899353027e+00,-5.769081115722656250e-01,-3.524881601333618164e-01,-4.862783849239349365e-01,-7.087432742118835449e-01
-9.235589951276779175e-02,-1.290352344512939453e+00,-4.803299903869628906e-01,-3.374160528182983398e-01,-5.272068977355957031e-01,-7.237675786018371582e-01
-8.959900587797164917e-02,-9.517987966537475586e-01,-3.184715509414672852e-01,-3.211044073104858398e-01,-5.742531418800354004e-01,-7.376750707626342773e-01
-8.684211969375610352e-02,-1.717082858085632324e-01,-1.372154951095581055e-01,-3.058586120605468750e-01,-6.280454993247985840e-01,-7.502968311309814453e-01
-8.408522605895996094e-02,8.089552521705627441e-01,-3.689789678901433945e-03,-2.941531538963317871e-01,-6.891325116157531738e-01,-7.614660263061523438e-01
-8.132833242416381836e-02,1.518796682357788086e+00,2.227869071066379547e-02,-2.885250747203826904e-01,-7.579430937767028809e-01,-7.710180878639221191e-01
-7.857143878936767578e-02,1.447413921356201172e+00,-7.770540565252304077e-02,-2.914693057537078857e-01,-8.347340226173400879e-01,-7.787904143333435059e-01
-7.581454515457153320e-02,3.773240447044372559e-01,-2.596919536590576172e-01,-3.054946064949035645e-01,-9.195578694343566895e-01,-7.846288681030273438e-01
-7.305765151977539062e-02,-1.329540967941284180e+00,-4.277994632720947266e-01,-3.332033753395080566e-01,-1.012193799018859863e+00,-7.883880138397216797e-01
-7.030076533555984497e-02,-2.768001794815063477e+00,-4.796733260154724121e-01,-3.773939311504364014e-01,-1.112134099006652832e+00,-7.899302244186401367e-01
-6.754387170076370239e-02,-2.946599245071411133e+00,-3.686272203922271729e-01,-4.410858154296875000e-01,-1.218514919281005859e+00,-7.891315221786499023e-01
-6.478697806596755981e-02,-1.410200357437133789e+00,-1.469962894916534424e-01,-5.274932980537414551e-01,-1.330104708671569824e+00,-7.858749628067016602e-01
-6.203008443117141724e-02,1.350668430328369141e+00,4.175879806280136108e-02,-6.398981809616088867e-01,-1.445285201072692871e+00,-7.800647616386413574e-01
-5.927319452166557312e-02,3.899331092834472656e+00,3.059870377182960510e-02,-7.815777659416198730e-01,-1.562049627304077148e+00,-7.716110348701477051e-01
-5.651630088686943054e-02,4.359955787658691406e+00,-2.713278234004974365e-01,-9.557321667671203613e-01,-1.678014516830444336e+00,-7.604475021362304688e-01
-5.375941097736358643e-02,1.562851428985595703e+00,-8.044093847274780273e-01,-1.165481090545654297e+00,-1.790459275245666504e+00,-7.465225458145141602e-01
-5.100251734256744385e-02,-3.548850774765014648e+00,-1.369407415390014648e+00,-1.413851380348205566e+00,-1.896386146545410156e+00,-7.298025488853454590e-01
-4.824562370777130127e-02,-7.772652626037597656e+00,-1.737834095954895020e+00,-1.703622221946716309e+00,-1.992591738700866699e+00,-7.102726101875305176e-01
-4.548873379826545715e-02,-7.857429027557373047e+00,-1.803284287452697754e+00,-2.036820411682128906e+00,-2.075759172439575195e+00,-6.879351735115051270e-01
-4.273184016346931458e-02,-3.254050016403198242e+00,-1.671704292297363281e+00,-2.413855075836181641e+00,-2.142580270767211914e+00,-6.628173589706420898e-01
-3.997494652867317200e-02,3.229203701019287109e+00,-1.618664622306823730e+00,-2.832187891006469727e+00,-2.189851760864257812e+00,-6.349601745605468750e-01
-3.721805661916732788e-02,6.985028743743896484e+00,-1.925924777984619141e+00,-3.284640789031982422e+00,-2.214624643325805664e+00,-6.044286489486694336e-01
-3.446116298437118530e-02,4.430001735687255859e+00,-2.692745447158813477e+00,-3.757748365402221680e+00,-2.214299201965332031e+00,-5.713060498237609863e-01
-3.170426934957504272e-02,-3.814655780792236328e+00,-3.753271341323852539e+00,-4.230410575866699219e+00,-2.186755180358886719e+00,-5.356968045234680176e-01
-2.894737944006919861e-02,-1.231534671783447266e+01,-4.781274318695068359e+00,-4.673436641693115234e+00,-2.130444049835205078e+00,-4.977200627326965332e-01
-2.619048580527305603e-02,-1.512734222412109375e+01,-5.529681205749511719e+00,-5.050415515899658203e+00,-2.044464588165283203e+00,-4.575168490409851074e-01
-2.343359403312206268e-02,-1.063420009613037109e+01,-6.030211448669433594e+00,-5.320102691650390625e+00,-1.928625822067260742e+00,-4.152416586875915527e-01
-2.067670226097106934e-02,-2.021242856979370117e+00,-6.587288856506347656e+00,-5.440394878387451172e+00,-1.783477663993835449e+00,-3.710677623748779297e-01
-1.791981048882007599e-02,4.807021617889404297e+00,-7.538364410400390625e+00,-5.373416423797607422e+00,-1.610318660736083984e+00,-3.251827061176300049e-01
-1.516291778534650803e-02,3.631573200225830078e+00,-8.919019699096679688e+00,-5.091009616851806641e+00,-1.411170244216918945e+00,-2.777850925922393799e-01
-1.240602508187294006e-02,-7.930183410644531250e+00,-1.027083873748779297e+01,-4.579629898071289062e+00,-1.188735485076904297e+00,-2.290884554386138916e-01
-9.649133309721946716e-03,-2.367794036865234375e+01,-1.078078556060791016e+01,-3.843793153762817383e+00,-9.463425278663635254e-01,-1.793134659528732300e-01
-6.892241071909666061e-03,-3.202441406250000000e+01,-9.705566406250000000e+00,-2.907344818115234375e+00,-6.878469586372375488e-01,-1.286918818950653076e-01
-4.135348834097385406e-03,-2.667142486572265625e+01,-6.794654846191406250e+00,-1.812373399734497070e+00,-4.175292551517486572e-01,-7.746000587940216064e-02
-1.378456596285104752e-03,-1.022271537780761719e+01,-2.445096254348754883e+00,-6.158062219619750977e-01,-1.399895995855331421e-01,-2.586185373365879059e-02
1.378456596285104752e-03,1.022232055664062500e+01,2.444929122924804688e+00,6.157580614089965820e-01,1.399807184934616089e-01,2.586045302450656891e-02
4.135348834097385406e-03,2.667110252380371094e+01,6.794508934020996094e+00,1.812327623367309570e+00,4.175216555595397949e-01,7.745918631553649902e-02
6.892241071909666061e-03,3.202425765991210938e+01,9.705460548400878906e+00,2.907304763793945312e+00,6.878393292427062988e-01,1.286908090114593506e-01
9.649133309721946716e-03,2.367798995971679688e+01,1.078073883056640625e+01,3.843762159347534180e+00,9.463341236114501953e-01,1.793124377727508545e-01
1.240602508187294006e-02,7.930396080017089844e+00,1.027085208892822266e+01,4.579606056213378906e+00,1.188728213310241699e+00,2.290867567062377930e-01
1.516291778534650803e-02,-3.631343603134155273e+00,8.919068336486816406e+00,5.090998172760009766e+00,1.411163687705993652e+00,2.777841389179229736e-01
1.791981048882007599e-02,-4.806843757629394531e+00,7.538447856903076172e+00,5.373420238494873047e+00,1.610313296318054199e+00,3.251815438270568848e-01
2.067670226097106934e-02,2.021352767944335938e+00,6.587369441986083984e+00,5.440400600433349609e+00,1.783473968505859375e+00,3.710670769214630127e-01
2.343359403312206268e-02,1.063425254821777344e+01,6.030285358428955078e+00,5.320117473602294922e+00,1.928622245788574219e+00,4.152403771877288818e-01
2.619048580527305603e-02,1.512736797332763672e+01,5.529736995697021484e+00,5.050432682037353516e+00,2.044462442398071289e+00,4.575163125991821289e-01
2.894737944006919861e-02,1.231536197662353516e+01,4.781314849853515625e+00,4.673463344573974609e+00,2.130443096160888672e+00,4.977193772792816162e-01
3.170426934957504272e-02,3.814659595489501953e+00,3.753298759460449219e+00,4.230432033538818359e+00,2.186754941940307617e+00,5.356960296630859375e-01
3.446116298437118530e-02,-4.429997920989990234e+00,2.692757368087768555e+00,3.757769823074340820e+00,2.214299917221069336e+00,5.713045597076416016e-01
3.721805661916732788e-02,-6.985027313232421875e+00,1.925930023193359375e+00,3.284661293029785156e+00,2.214628458023071289e+00,6.044282317161560059e-01
3.997494652867317200e-02,-3.229203462600708008e+00,1.618667125701904297e+00,2.832202434539794922e+00,2.189854860305786133e+00,6.349602341651916504e-01
4.273184016346931458e-02,3.254051446914672852e+00,1.671702146530151367e+00,2.413869142532348633e+00,2.142581939697265625e+00,6.628161072731018066e-01
4.548873379826545715e-02,7.857425212860107422e+00,1.803284287452697754e+00,2.036832332611083984e+00,2.075762987136840820e+00,6.879344582557678223e-01
4.824562370777130127e-02,7.772651195526123047e+00,1.737833380699157715e+00,1.703629374504089355e+00,1.992595911026000977e+00,7.102718353271484375e-01
5.100251734256744385e-02,3.548850297927856445e+00,1.369408130645751953e+00,1.413858294486999512e+00,1.896392226219177246e+00,7.298022508621215820e-01
5.375941097736358643e-02,-1.562851548194885254e+00,8.044090867042541504e-01,1.165485978126525879e+00,1.790464282035827637e+00,7.465224862098693848e-01
5.651630088686943054e-02,-4.359956264495849609e+00,2.713274359703063965e-01,9.557344913482666016e-01,1.678018927574157715e+00,7.604482769966125488e-01
5.927319452166557312e-02,-3.899328470230102539e+00,-3.059885278344154358e-02,7.815787792205810547e-01,1.562053322792053223e+00,7.716101408004760742e-01
6.203008443117141724e-02,-1.350666880607604980e+00,-4.175982251763343811e-02,6.398996114730834961e-01,1.445290207862854004e+00,7.800652980804443359e-01
6.478697806596755981e-02,1.410203099250793457e+00,1.470013856887817383e-01,5.274948477745056152e-01,1.330107092857360840e+00,7.858749032020568848e-01
6.754387170076370239e-02,2.946598768234252930e+00,3.686245381832122803e-01,4.410859942436218262e-01,1.218519210815429688e+00,7.891312241554260254e-01
7.030076533555984497e-02,2.767999172210693359e+00,4.796686470508575439e-01,3.773932754993438721e-01,1.112137317657470703e+00,7.899310588836669922e-01
7.305765151977539062e-02,1.329545259475708008e+00,4.277990460395812988e-01,3.332031667232513428e-01,1.012196421623229980e+00,7.883878350257873535e-01
7.581454515457153320e-02,-3.773239850997924805e-01,2.596906721591949463e-01,3.054945766925811768e-01,9.195600152015686035e-01,7.846283316612243652e-01
7.857143878936767578e-02,-1.447410583496093750e+00,7.770235091447830200e-02,2.914715707302093506e-01,8.347373008728027344e-01,7.787918448448181152e-01
8.132833242416381836e-02,-1.518796563148498535e+00,-2.227868512272834778e-02,2.885262966156005859e-01,7.579452991485595703e-01,7.710189819335937500e-01
8.408522605895996094e-02,-8.089530467987060547e-01,3.692131256684660912e-03,2.941549718379974365e-01,6.891340017318725586e-01,7.614663839340209961e-01
8.684211969375610352e-02,1.717088371515274048e-01,1.372210234403610229e-01,3.058588802814483643e-01,6.280461549758911133e-01,7.502978444099426270e-01
8.959900587797164917e-02,9.517978429794311523e-01,3.184726238250732422e-01,3.211058080196380615e-01,5.742546916007995605e-01,7.376755475997924805e-01
9.235589951276779175e-02,1.290352940559387207e+00,4.803313910961151123e-01,3.374153673648834229e-01,5.272077322006225586e-01,7.237669825553894043e-01
9.511279314756393433e-02,1.200378298759460449e+00,5.769081115722656250e-01,3.524875044822692871e-01,4.862781465053558350e-01,7.087444067001342773e-01
9.786968678236007690e-02,8.615552186965942383e-01,5.957573056221008301e-01,3.644338250160217285e-01,4.507930576801300049e-01,6.927755475044250488e-01
1.006265804171562195e-01,4.934480786323547363e-01,5.532090067863464355e-01,3.719415962696075439e-01,4.200660586357116699e-01,6.760321855545043945e-01
1.033834666013717651e-01,2.494524121284484863e-01,4.797253608703613281e-01,3.743688464164733887e-01,3.934259116649627686e-01,6.586784124374389648e-01
1.061403602361679077e-01,1.708128601312637329e-01,4.044331312179565430e-01,3.717472851276397705e-01,3.702324330806732178e-01,6.408778429031372070e-01
1.088972538709640503e-01,2.073603123426437378e-01,3.455660641193389893e-01,3.646213114261627197e-01,3.498870730400085449e-01,6.227896809577941895e-01
1.116541475057601929e-01,2.760129272937774658e-01,3.087549507617950439e-01,3.538454473018646240e-01,3.318527936935424805e-01,6.045653223991394043e-01
1.144110411405563354e-01,3.147395551204681396e-01,2.909721136093139648e-01,3.403344750404357910e-01,3.156555593013763428e-01,5.863513946533203125e-01
1.171679273247718811e-01,3.063658177852630615e-01,2.861019670963287354e-01,3.248754143714904785e-01,3.008774220943450928e-01,5.682871937751770020e-01
1.199248209595680237e-01,2.718247771263122559e-01,2.888737022876739502e-01,3.080106377601623535e-01,2.871622443199157715e-01,5.505025386810302734e-01
1.226817145943641663e-01,2.472035735845565796e-01,2.957563698291778564e-01,2.900205254554748535e-01,2.742168903350830078e-01,5.331208109855651855e-01
1.254386007785797119e-01,2.597981393337249756e-01,3.036252260208129883e-01,2.710297703742980957e-01,2.617977857589721680e-01,5.162551999092102051e-01
1.281954944133758545e-01,3.126925230026245117e-01,3.079982399940490723e-01,2.511358261108398438e-01,2.497095465660095215e-01,5.000107884407043457e-01
1.309523880481719971e-01,3.823450803756713867e-01,3.024546802043914795e-01,2.305872142314910889e-01,2.377946525812149048e-01,4.844825267791748047e-01
1.337092816829681396e-01,4.287014901638031006e-01,2.800816595554351807e-01,2.099273949861526489e-01,2.259393036365509033e-01,4.697567224502563477e-01
1.364661753177642822e-01,4.125404655933380127e-01,2.362808734178543091e-01,1.900569945573806763e-01,2.140550613403320312e-01,4.559083282947540283e-01
1.392230689525604248e-01,3.130457103252410889e-01,1.718565821647644043e-01,1.721829175949096680e-01,2.020917832851409912e-01,4.430062174797058105e-01
1.419799625873565674e-01,1.396382451057434082e-01,9.464360028505325317e-02,1.576882004737854004e-01,1.900187581777572632e-01,4.311066567897796631e-01
1.447368562221527100e-01,-6.695349514484405518e-02,1.870686933398246765e-02,1.478748470544815063e-01,1.778365969657897949e-01,4.202564060688018799e-01
1.474937498569488525e-01,-2.468883544206619263e-01,-3.885072097182273865e-02,1.436785757541656494e-01,1.655707508325576782e-01,4.104982316493988037e-01
1.502506434917449951e-01,-3.432755470275878906e-01,-6.256666034460067749e-02,1.453953534364700317e-01,1.532830297946929932e-01,4.018610715866088867e-01
1.530075371265411377e-01,-3.237932920455932617e-01,-4.308831691741943359e-02,1.524090319871902466e-01,1.410579234361648560e-01,3.943660855293273926e-01
1.557644158601760864e-01,-1.912893354892730713e-01,1.995285041630268097e-02,1.631020903587341309e-01,1.290195882320404053e-01,3.880315721035003662e-01
1.585213094949722290e-01,2.056423388421535492e-02,1.176979988813400269e-01,1.748819202184677124e-01,1.173358187079429626e-01,3.828610777854919434e-01
1.612782031297683716e-01,2.614551782608032227e-01,2.341061383485794067e-01,1.843766272068023682e-01,1.062039658427238464e-01,3.788548409938812256e-01
1.640350967645645142e-01,4.814194738864898682e-01,3.494862616062164307e-01,1.878208965063095093e-01,9.586399793624877930e-02,3.760040998458862305e-01
1.667919903993606567e-01,6.447433829307556152e-01,4.441806375980377197e-01,1.815123111009597778e-01,8.659907430410385132e-02,3.742945492267608643e-01
1.695488840341567993e-01,7.359761595726013184e-01,5.013964772224426270e-01,1.623900979757308960e-01,7.871799916028976440e-02,3.737080991268157959e-01
1.723057776689529419e-01,7.559777498245239258e-01,5.087793469429016113e-01,1.285755038261413574e-01,7.257455587387084961e-02,3.742161691188812256e-01
1.750626713037490845e-01,7.111145257949829102e-01,4.588181078433990479e-01,7.982631772756576538e-02,6.853363662958145142e-02,3.757911026477813721e-01
1.778195649385452271e-01,6.029297709465026855e-01,3.490354418754577637e-01,1.782833971083164215e-02,6.698832660913467407e-02,3.783934414386749268e-01
1.805764585733413696e-01,4.250207245349884033e-01,1.823203414678573608e-01,-5.372231826186180115e-02,6.832610815763473511e-02,3.819864988327026367e-01
1.833333373069763184e-01,1.687967181205749512e-01,-3.215913474559783936e-02,-1.293256133794784546e-01,7.292467355728149414e-02,3.865257799625396729e-01
1.860902309417724609e-01,-1.657152771949768066e-01,-2.779364287853240967e-01,-2.021293789148330688e-01,8.114958554506301880e-02,3.919639289379119873e-01
1.888471245765686035e-01,-5.594793558120727539e-01,-5.309377908706665039e-01,-2.646204829216003418e-01,9.332669526338577271e-02,3.982513546943664551e-01
1.916040182113647461e-01,-9.692938327789306641e-01,-7.607715129852294922e-01,-3.094841241836547852e-01,1.097395941615104675e-01,4.053391516208648682e-01
1.943609118461608887e-01,-1.331096529960632324e+00,-9.342182874679565430e-01,-3.304804265499114990e-01,1.306089162826538086e-01,4.131749272346496582e-01
1.971178054809570312e-01,-1.572498798370361328e+00,-1.020412445068359375e+00,-3.232520520687103271e-01,1.560924202203750610e-01,4.217011928558349609e-01
1.998746991157531738e-01,-1.630957722663879395e+00,-9.969599843025207520e-01,-2.859649062156677246e-01,1.862645298242568970e-01,4.308681488037109375e-01
2.026315927505493164e-01,-1.470700263977050781e+00,-8.552351593971252441e-01,-2.195720821619033813e-01,2.211129814386367798e-01,4.406208097934722900e-01
2.053884863853454590e-01,-1.093221545219421387e+00,-6.036667823791503906e-01,-1.277933269739151001e-01,2.605472207069396973e-01,4.509062767028808594e-01
2.081453800201416016e-01,-5.395227670669555664e-01,-2.678813338279724121e-01,-1.664955355226993561e-02,3.043728172779083252e-01,4.616744518280029297e-01
2.109022736549377441e-01,1.155241057276725769e-01,1.123684197664260864e-01,1.062705069780349731e-01,3.523052036762237549e-01,4.728748202323913574e-01
2.136591523885726929e-01,7.754867672920227051e-01,4.891679286956787109e-01,2.328250557184219360e-01,4.039719700813293457e-01,4.844617247581481934e-01
2.164160460233688354e-01,1.339363098144531250e+00,8.142529129981994629e-01,3.554117381572723389e-01,4.588963687419891357e-01,4.963922798633575439e-01
2.191729396581649780e-01,1.719739794731140137e+00,1.047415733337402344e+00,4.679597914218902588e-01,5.165221095085144043e-01,5.086195468902587891e-01
2.219298332929611206e-01,1.860016703605651855e+00,1.163975834846496582e+00,5.667901039123535156e-01,5.762028098106384277e-01,5.211142897605895996e-01
2.246867269277572632e-01,1.748007655143737793e+00,1.159804940223693848e+00,6.510176062583923340e-01,6.372082829475402832e-01,5.338362455368041992e-01
2.274436205625534058e-01,1.421136856079101562e+00,1.052653312683105469e+00,7.226254940032958984e-01,6.987268924713134766e-01,5.467581748962402344e-01
2.302005141973495483e-01,9.601003527641296387e-01,8.791831135749816895e-01,7.860202193260192871e-01,7.598789930343627930e-01,5.598516464233398438e-01
2.329574078321456909e-01,4.719681441783905029e-01,6.880601048469543457e-01,8.472375273704528809e-01,8.197137713432312012e-01,5.730981230735778809e-01
2.357143014669418335e-01,6.683576107025146484e-02,5.306475758552551270e-01,9.128813743591308594e-01,8.772178888320922852e-01,5.864726901054382324e-01
2.384711951017379761e-01,-1.657839119434356689e-01,4.512515366077423096e-01,9.889541268348693848e-01,9.313322305679321289e-01,5.999659299850463867e-01
2.412280738353729248e-01,-1.745566129684448242e-01,4.793371558189392090e-01,1.079812288284301758e+00,9.809535145759582520e-01,6.135579943656921387e-01
2.439849674701690674e-01,4.711180925369262695e-02,6.251160502433776855e-01,1.187356114387512207e+00,1.024965405464172363e+00,6.272367835044860840e-01
2.467418611049652100e-01,4.659672081470489502e-01,8.789784312248229980e-01,1.310593485832214355e+00,1.062240004539489746e+00,6.409940123558044434e-01
2.494987547397613525e-01,1.020775079727172852e+00,1.214562535285949707e+00,1.445661664009094238e+00,1.091674566268920898e+00,6.548158526420593262e-01
2.522556483745574951e-01,1.635741353034973145e+00,1.594024896621704102e+00,1.586161375045776367e+00,1.112208485603332520e+00,6.686859726905822754e-01
2.550125420093536377e-01,2.232935428619384766e+00,1.974552154541015625e+00,1.723894715309143066e+00,1.122872352600097656e+00,6.825938820838928223e-01
2.577694356441497803e-01,2.742474555969238281e+00,2.314825296401977539e+00,1.849724411964416504e+00,1.122798800468444824e+00,6.965129971504211426e-01
2.605263292789459229e-01,3.110163211822509766e+00,2.580651044845581055e+00,1.954520344734191895e+00,1.111290216445922852e+00,7.104178667068481445e-01
2.632832229137420654e-01,3.303214788436889648e+00,2.749162673950195312e+00,2.030020952224731445e+00,1.087839245796203613e+00,7.242746949195861816e-01
2.660401165485382080e-01,3.314020395278930664e+00,2.811028242111206055e+00,2.069463491439819336e+00,1.052175879478454590e+00,7.380369901657104492e-01
2.687970101833343506e-01,3.160869359970092773e+00,2.770431518554687500e+00,2.068037033081054688e+00,1.004321932792663574e+00,7.516476511955261230e-01
2.715539038181304932e-01,2.884562969207763672e+00,2.642818450927734375e+00,2.022961854934692383e+00,9.446021318435668945e-01,7.650406360626220703e-01
2.743107974529266357e-01,2.540544271469116211e+00,2.450648307800292969e+00,1.933408498764038086e+00,8.737075328826904297e-01,7.781237959861755371e-01
2.770676910877227783e-01,2.186694622039794922e+00,2.218098878860473633e+00,1.800166964530944824e+00,7.927042841911315918e-01,7.907989621162414551e-01
2.798245847225189209e-01,1.869279861450195312e+00,1.965674638748168945e+00,1.625248312950134277e+00,7.030493021011352539e-01,8.029429316520690918e-01
2.825814783573150635e-01,1.611622691154479980e+00,1.706137657165527344e+00,1.411508321762084961e+00,6.065968275070190430e-01,8.144109249114990234e-01
2.853383421897888184e-01,1.409394502639770508e+00,1.442605614662170410e+00,1.162374019622802734e+00,5.056032538414001465e-01,8.250412940979003906e-01
2.880952358245849609e-01,1.234087109565734863e+00,1.169231176376342773e+00,8.816788792610168457e-01,4.026811122894287109e-01,8.346440792083740234e-01
2.908521294593811035e-01,1.042881369590759277e+00,8.741905093193054199e-01,5.737317800521850586e-01,3.007777333259582520e-01,8.430066704750061035e-01
2.936090230941772461e-01,7.916175127029418945e-01,5.440580844879150391e-01,2.434901446104049683e-01,2.031158357858657837e-01,8.498947024345397949e-01
2.963659167289733887e-01,4.480993747711181641e-01,1.683925688266754150e-01,-1.031733527779579163e-01,1.131308451294898987e-01,8.550451993942260742e-01
2.991228103637695312e-01,1.008322811685502529e-03,-2.565530836582183838e-01,-4.591997563838958740e-01,3.439391776919364929e-02,8.581767678260803223e-01
3.018797039985656738e-01,-5.383228063583374023e-01,-7.258766889572143555e-01,-8.161751627922058105e-01,-2.947575226426124573e-02,8.589811921119689941e-01
3.046365976333618164e-01,-1.140687465667724609e+00,-1.225988984107971191e+00,-1.164320349693298340e+00,-7.490469515323638916e-02,8.571326136589050293e-01
3.073934912681579590e-01,-1.767291069030761719e+00,-1.736290931701660156e+00,-1.492645502090454102e+00,-9.845943003892898560e-02,8.522814512252807617e-01
3.101503849029541016e-01,-2.378069162368774414e+00,-2.231814384460449219e+00,-1.789305925369262695e+00,-9.694499522447586060e-02,8.440715670585632324e-01
3.129072785377502441e-01,-2.937511682510375977e+00,-2.686129093170166016e+00,-2.042130947113037109e+00,-6.750150024890899658e-02,8.321282863616943359e-01
3.156641721725463867e-01,-3.417090892791748047e+00,-3.073873996734619141e+00,-2.239176988601684570e+00,-7.685346994549036026e-03,8.160727620124816895e-01
3.184210658073425293e-01,-3.794410943984985352e+00,-3.372638940811157227e+00,-2.369364976882934570e+00,8.444543927907943726e-02,7.955263853073120117e-01
3.211779594421386719e-01,-4.050938129425048828e+00,-3.564136028289794922e+00,-2.422948122024536133e+00,2.102596759796142578e-01,7.701135873794555664e-01
3.239348530769348145e-01,-4.170678615570068359e+00,-3.634914875030517578e+00,-2.391904115676879883e+00,3.704802989959716797e-01,7.394725680351257324e-01
3.266917467117309570e-01,-4.140867710113525391e+00,-3.576675176620483398e+00,-2.270146846771240234e+00,5.651421546936035156e-01,7.032618522644042969e-01
3.294486403465270996e-01,-3.954253911972045898e+00,-3.386293411254882812e+00,-2.053549766540527344e+00,7.935314774513244629e-01,6.611635684967041016e-01
3.322055339813232422e-01,-3.611396312713623047e+00,-3.065521240234375000e+00,-1.739812612533569336e+00,1.054151058197021484e+00,6.129064559936523438e-01
3.349624276161193848e-01,-3.121629238128662109e+00,-2.620168447494506836e+00,-1.328232049942016602e+00,1.344678878784179688e+00,5.582568645477294922e-01
3.377193212509155273e-01,-2.501923561096191406e+00,-2.058767557144165039e+00,-8.194085955619812012e-01,1.661933422088623047e+00,4.970427453517913818e-01
3.404762148857116699e-01,-1.773892402648925781e+00,-1.390842795372009277e+00,-2.149909883737564087e-01,2.001842498779296875e+00,4.291535019874572754e-01
3.432331085205078125e-01,-9.588531255722045898e-01,-6.248844861984252930e-01,4.825704991817474365e-01,2.359403371810913086e+00,3.545599877834320068e-01
3.459899723529815674e-01,-7.253131270408630371e-02,2.334864437580108643e-01,1.270051240921020508e+00,2.728655099868774414e+00,2.733115851879119873e-01
3.487468659877777100e-01,8.790174722671508789e-01,1.182886958122253418e+00,2.143426656723022461e+00,3.102655172348022461e+00,1.855497360229492188e-01
3.515037596225738525e-01,1.901514530181884766e+00,2.226589441299438477e+00,3.097578763961791992e+00,3.473438978195190430e+00,9.152371436357498169e-02
3.542606532573699951e-01,3.012276172637939453e+00,3.372004985809326172e+00,4.125814914703369141e+00,3.832006216049194336e+00,-8.415247313678264618e-03
3.570175468921661377e-01,4.237742424011230469e+00,4.628872871398925781e+00,5.219268798828125000e+00,4.168327808380126953e+00,-1.138055250048637390e-01
3.597744405269622803e-01,5.608629703521728516e+00,6.006524562835693359e+00,6.366041660308837891e+00,4.471363067626953125e+00,-2.240693718194961548e-01
3.625313341617584229e-01,7.153881072998046875e+00,7.510272502899169922e+00,7.550290107727050781e+00,4.729130268096923828e+00,-3.385104238986968994e-01
3.652882277965545654e-01,8.893546104431152344e+00,9.137363433837890625e+00,8.751148223876953125e+00,4.928821563720703125e+00,-4.563201963901519775e-01
3.680451214313507080e-01,1.083136081695556641e+01,1.087275981903076172e+01,9.941635131835937500e+00,5.057006359100341797e+00,-5.765800476074218750e-01
3.708020150661468506e-01,1.294753265380859375e+01,1.268506050109863281e+01,1.108763504028320312e+01,5.099918365478515625e+00,-6.982619762420654297e-01
3.735589087009429932e-01,1.519174194335937500e+01,1.452291584014892578e+01,1.214694786071777344e+01,5.043850898742675781e+00,-8.202407956123352051e-01
3.763158023357391357e-01,1.747767066955566406e+01,1.631207275390625000e+01,1.306870651245117188e+01,4.875700950622558594e+00,-9.413061141967773438e-01
3.790726959705352783e-01,1.967895126342773438e+01,1.795348930358886719e+01,1.379340457916259766e+01,4.583631515502929688e+00,-1.060171246528625488e+00
3.818295896053314209e-01,2.162800216674804688e+01,1.932324790954589844e+01,1.425376415252685547e+01,4.157880783081054688e+00,-1.175488710403442383e+00
3.845864832401275635e-01,2.311999320983886719e+01,2.027510452270507812e+01,1.437715148925781250e+01,3.591645956039428711e+00,-1.285866022109985352e+00
3.873433768749237061e-01,2.392439270019531250e+01,2.064751243591308594e+01,1.408985137939453125e+01,2.882008790969848633e+00,-1.389889121055603027e+00
3.901002705097198486e-01,2.380548667907714844e+01,2.027677917480468750e+01,1.332372951507568359e+01,2.030865430831909180e+00,-1.486122250556945801e+00
3.928571641445159912e-01,2.255474472045898438e+01,1.901816368103027344e+01,1.202547073364257812e+01,1.045624494552612305e+00,-1.573150515556335449e+00
3.956140577793121338e-01,2.003574180603027344e+01,1.677466201782226562e+01,1.016744899749755859e+01,-6.032356619834899902e-02,-1.649578571319580078e+00
3.983709514141082764e-01,1.623326110839843750e+01,1.352949047088623047e+01,7.758863925933837891e+00,-1.267538785934448242e+00,-1.714061141014099121e+00
4.011278450489044189e-01,1.128974342346191406e+01,9.373430252075195312e+00,4.854065418243408203e+00,-2.550954580307006836e+00,-1.765310168266296387e+00
4.038847088813781738e-01,5.510196208953857422e+00,4.514193534851074219e+00,1.554955482482910156e+00,-3.880814313888549805e+00,-1.802112460136413574e+00
4.066416025161743164e-01,-6.777812838554382324e-01,-7.427124977111816406e-01,-1.995447516441345215e+00,-5.224124431610107422e+00,-1.823347210884094238e+00
4.093984961509704590e-01,-6.802867889404296875e+00,-6.041522026062011719e+00,-5.627912521362304688e+00,-6.546296596527099609e+00,-1.827991724014282227e+00
4.121553897857666016e-01,-1.244169235229492188e+01,-1.103959655761718750e+01,-9.168414115905761719e+00,-7.813127994537353516e+00,-1.815132260322570801e+00
4.149122834205627441e-01,-1.728846931457519531e+01,-1.546451091766357422e+01,-1.246024513244628906e+01,-8.992590904235839844e+00,-1.783970952033996582e+00
4.176691770553588867e-01,-2.118247795104980469e+01,-1.914703369140625000e+01,-1.538148021697998047e+01,-1.005640888214111328e+01,-1.733829975128173828e+00
4.204260706901550293e-01,-2.409551048278808594e+01,-2.202453231811523438e+01,-1.785415458679199219e+01,-1.098121261596679688e+01,-1.664155840873718262e+00
4.231829643249511719e-01,-2.609634780883789062e+01,-2.412188339233398438e+01,-1.984451293945312500e+01,-1.174917030334472656e+01,-1.574511528015136719e+00
4.259398579597473145e-01,-2.731138229370117188e+01,-2.552204895019531250e+01,-2.135635757446289062e+01,-1.234814643859863281e+01,-1.464583754539489746e+00
4.286967515945434570e-01,-2.789232635498046875e+01,-2.633703804016113281e+01,-2.242082977294921875e+01,-1.277142524719238281e+01,-1.334177255630493164e+00
4.314536452293395996e-01,-2.799375534057617188e+01,-2.668490409851074219e+01,-2.308551025390625000e+01,-1.301710891723632812e+01,-1.183202147483825684e+00
4.342105388641357422e-01,-2.775776481628417969e+01,-2.667445182800292969e+01,-2.340500640869140625e+01,-1.308730602264404297e+01,-1.011677026748657227e+00
4.369674324989318848e-01,-2.730245018005371094e+01,-2.639689254760742188e+01,-2.343386459350585938e+01,-1.298725509643554688e+01,-8.197126984596252441e-01
4.397243261337280273e-01,-2.671315765380859375e+01,-2.592280387878417969e+01,-2.322177124023437500e+01,-1.272445678710937500e+01,-6.075131893157958984e-01
4.424812197685241699e-01,-2.603908729553222656e+01,-2.530300712585449219e+01,-2.281084060668945312e+01,-1.230788803100585938e+01,-3.753582537174224854e-01
4.452381134033203125e-01,-2.529764938354492188e+01,-2.457191848754882812e+01,-2.223413658142089844e+01,-1.174732017517089844e+01,-1.235992684960365295e-01
4.479950070381164551e-01,-2.448528671264648438e+01,-2.375226974487304688e+01,-2.151525306701660156e+01,-1.105280113220214844e+01,1.473494768142700195e-01
4.507519006729125977e-01,-2.359112739562988281e+01,-2.285993766784667969e+01,-2.066818428039550781e+01,-1.023424339294433594e+01,4.370246231555938721e-01
4.535087943077087402e-01,-2.260936546325683594e+01,-2.190788459777832031e+01,-1.969760322570800781e+01,-9.301155090332031250e+00,7.449145317077636719e-01
4.562656879425048828e-01,-2.154725837707519531e+01,-2.090837478637695312e+01,-1.859926795959472656e+01,-8.262447357177734375e+00,1.070476531982421875e+00
4.590225815773010254e-01,-2.042674064636230469e+01,-1.987298583984375000e+01,-1.736065864562988281e+01,-7.126341342926025391e+00,1.413135051727294922e+00
4.617794752120971680e-01,-1.927929496765136719e+01,-1.881017684936523438e+01,-1.596183300018310547e+01,-5.900336265563964844e+00,1.772297501564025879e+00
4.645363390445709229e-01,-1.813672828674316406e+01,-1.772006797790527344e+01,-1.437678718566894531e+01,-4.591225624084472656e+00,2.147350072860717773e+00
4.672932326793670654e-01,-1.702288627624511719e+01,-1.658639526367187500e+01,-1.257500553131103516e+01,-3.205068826675415039e+00,2.537683486938476562e+00
4.700501263141632080e-01,-1.594909572601318359e+01,-1.536582565307617188e+01,-1.052364730834960938e+01,-1.747333168983459473e+00,2.942674160003662109e+00
4.728070199489593506e-01,-1.491079139709472656e+01,-1.397543239593505859e+01,-8.189720153808593750e+00,-2.229041755199432373e-01,3.361702442169189453e+00
4.755639135837554932e-01,-1.387726211547851562e+01,-1.228171253204345703e+01,-5.542394638061523438e+00,1.363843917846679688e+00,3.794155597686767578e+00
4.783208072185516357e-01,-1.276175117492675781e+01,-1.009584712982177734e+01,-2.555052518844604492e+00,3.008980989456176758e+00,4.239426136016845703e+00
4.810777008533477783e-01,-1.135937881469726562e+01,-7.180864334106445312e+00,7.930767536163330078e-01,4.708966255187988281e+00,4.696924209594726562e+00
4.838345944881439209e-01,-9.257102966308593750e+00,-3.273550987243652344e+00,4.515874385833740234e+00,6.460585594177246094e+00,5.166069030761718750e+00
4.865914881229400635e-01,-5.758272171020507812e+00,1.881816864013671875e+00,8.619938850402832031e+00,8.260916709899902344e+00,5.646296501159667969e+00
4.893483817577362061e-01,9.770340472459793091e-02,8.496688842773437500e+00,1.310476398468017578e+01,1.010727787017822266e+01,6.137061595916748047e+00
4.921052753925323486e-01,9.362371444702148438e+00,1.670961189270019531e+01,1.796339988708496094e+01,1.199719905853271484e+01,6.637841224670410156e+00
4.948621690273284912e-01,2.290099906921386719e+01,2.657347679138183594e+01,2.318347549438476562e+01,1.392839050292968750e+01,7.148124694824218750e+00
4.976190626621246338e-01,4.115969467163085938e+01,3.805981826782226562e+01,2.874835014343261719e+01,1.589871788024902344e+01,7.667426586151123047e+00
5.003759264945983887e-01,6.409910583496093750e+01,5.107536315917968750e+01,3.463824844360351562e+01,1.790616035461425781e+01,8.195278167724609375e+00
5.031328201293945312e-01,9.129435729980468750e+01,6.548461151123046875e+01,4.083167266845703125e+01,1.994888496398925781e+01,8.731242179870605469e+00
5.058897137641906738e-01,1.221065292358398438e+02,8.113019561767578125e+01,4.730594253540039062e+01,2.202510261535644531e+01,9.274889945983886719e+00
5.086466073989868164e-01,1.558414764404296875e+02,9.785035705566406250e+01,5.403832626342773438e+01,2.413312911987304688e+01,9.825818061828613281e+00
5.114035010337829590e-01,1.918526916503906250e+02,1.154902801513671875e+02,6.100651931762695312e+01,2.627138900756835938e+01,1.038364315032958984e+01
5.141603946685791016e-01,2.295900878906250000e+02,1.339087677001953125e+02,6.818916320800781250e+01,2.843836975097656250e+01,1.094799613952636719e+01
5.169172883033752441e-01,2.686119079589843750e+02,1.529811553955078125e+02,7.556608581542968750e+01,3.063263702392578125e+01,1.151853561401367188e+01
5.196741819381713867e-01,3.085767822265625000e+02,1.725999450683593750e+02,8.311856079101562500e+01,3.285282516479492188e+01,1.209493446350097656e+01
5.224310755729675293e-01,3.492272644042968750e+02,1.926736755371093750e+02,9.082929229736328125e+01,3.509764099121093750e+01,1.267688179016113281e+01
5.251879692077636719e-01,3.903730773925781250e+02,2.131255035400390625e+02,9.868250274658203125e+01,3.736585998535156250e+01,1.326408672332763672e+01
5.279448628425598145e-01,4.318748168945312500e+02,2.338912200927734375e+02,1.066638717651367188e+02,3.965629577636718750e+01,1.385626983642578125e+01
5.307017564773559570e-01,4.736315917968750000e+02,2.549173736572265625e+02,1.147604751586914062e+02,4.196783065795898438e+01,1.445317459106445312e+01
5.334586501121520996e-01,5.155706176757812500e+02,2.761597290039062500e+02,1.229606628417968750e+02,4.429940414428710938e+01,1.505455398559570312e+01
5.362155437469482422e-01,5.576396484375000000e+02,2.975815734863281250e+02,1.312539978027343750e+02,4.665001296997070312e+01,1.566017532348632812e+01
5.389724373817443848e-01,5.998014526367187500e+02,3.191524658203125000e+02,1.396311492919921875e+02,4.901868438720703125e+01,1.626982116699218750e+01
5.417293310165405273e-01,6.420291137695312500e+02,3.408472595214843750e+02,1.480837249755859375e+02,5.140450668334960938e+01,1.688328933715820312e+01
5.444862246513366699e-01,6.843036499023437500e+02,3.626450805664062500e+02,1.566042785644531250e+02,5.380663681030273438e+01,1.750037956237792969e+01
5.472431182861328125e-01,7.266116943359375000e+02,3.845285339355468750e+02,1.651861419677734375e+02,5.622421646118164062e+01,1.812091827392578125e+01
5.500000119209289551e-01,7.689432983398437500e+02,4.064833984375000000e+02,1.738233642578125000e+02,5.865648269653320312e+01,1.874472808837890625e+01


==> figures/shearlets/1/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.924538803100585938e+01,1.043667221069335938e+01,4.735806465148925781e+00,1.827471017837524414e+00,9.367920160293579102e-01
-5.472431182861328125e-01,1.718385314941406250e+01,9.346319198608398438e+00,4.268511772155761719e+00,1.669117450714111328e+00,8.859753608703613281e-01
-5.444862246513366699e-01,1.523898601531982422e+01,8.316397666931152344e+00,3.824954271316528320e+00,1.517449617385864258e+00,8.368742465972900391e-01
-5.417293310165405273e-01,1.341071701049804688e+01,7.346693038940429688e+00,3.404973030090332031e+00,1.372424960136413574e+00,7.894786000251770020e-01
-5.389724373817443848e-01,1.169893169403076172e+01,6.436944484710693359e+00,3.008389711380004883e+00,1.234000921249389648e+00,7.437795400619506836e-01
-5.362155437469482422e-01,1.010347843170166016e+01,5.586840629577636719e+00,2.635006904602050781e+00,1.102130889892578125e+00,6.997667551040649414e-01
-5.334586501121520996e-01,8.624140739440917969e+00,4.796006202697753906e+00,2.284605979919433594e+00,9.767660498619079590e-01,6.574295759201049805e-01
-5.307017564773559570e-01,7.260612487792968750e+00,4.063989639282226562e+00,1.956942558288574219e+00,8.578554987907409668e-01,6.167551875114440918e-01
-5.279448628425598145e-01,6.012469768524169922e+00,3.390247583389282227e+00,1.651746153831481934e+00,7.453458905220031738e-01,5.777333974838256836e-01
-5.251879692077636719e-01,4.879113674163818359e+00,2.774124145507812500e+00,1.368714809417724609e+00,6.391800642013549805e-01,5.403504371643066406e-01
-5.224310755729675293e-01,3.859709262847900391e+00,2.214830636978149414e+00,1.107513904571533203e+00,5.392980575561523438e-01,5.045933723449707031e-01
-5.196741819381713867e-01,2.953094720840454102e+00,1.711415410041809082e+00,8.677706122398376465e-01,4.456374645233154297e-01,4.704480767250061035e-01
-5.169172883033752441e-01,2.157654523849487305e+00,1.262733697891235352e+00,6.490703821182250977e-01,3.581318855285644531e-01,4.378997087478637695e-01
-5.141603946685791016e-01,1.471161603927612305e+00,8.674082159996032715e-01,4.509539902210235596e-01,2.767118215560913086e-01,4.069318473339080811e-01
-5.114035010337829590e-01,8.905664682388305664e-01,5.237886309623718262e-01,2.729115486145019531e-01,2.013038992881774902e-01,3.775287866592407227e-01
-5.086466073989868164e-01,4.117438197135925293e-01,2.299045026302337646e-01,1.143798157572746277e-01,1.318306028842926025e-01,3.496725559234619141e-01
-5.058897137641906738e-01,2.920104563236236572e-02,-1.658189296722412109e-02,-2.526100724935531616e-02,6.821127980947494507e-02,3.233450651168823242e-01
-5.031328201293945312e-01,-2.642097771167755127e-01,-2.184173911809921265e-01,-1.466921120882034302e-01,1.035979203879833221e-02,2.985262572765350342e-01
-5.003759264945983887e-01,-4.775018692016601562e-01,-3.787863254547119141e-01,-2.506563067436218262e-01,-4.181341081857681274e-02,2.751956284046173096e-01
-4.976190626621246338e-01,-6.215546131134033203e-01,-5.013161897659301758e-01,-3.379581570625305176e-01,-8.840309828519821167e-02,2.533320188522338867e-01
-4.948621690273284912e-01,-7.087595462799072266e-01,-5.900453329086303711e-01,-4.094663262367248535e-01,-1.295093744993209839e-01,2.329118400812149048e-01
-4.921052753925323486e-01,-7.521789669990539551e-01,-6.493297219276428223e-01,-4.661037027835845947e-01,-1.652370989322662354e-01,2.139103412628173828e-01
-4.893483817577362061e-01,-7.643227577209472656e-01,-6.836982965469360352e-01,-5.088449120521545410e-01,-1.956975758075714111e-01,1.963030844926834106e-01
-4.865914881229400635e-01,-7.558560967445373535e-01,-6.976498365402221680e-01,-5.387045741081237793e-01,-2.210064679384231567e-01,1.800627708435058594e-01
-4.838345944881439209e-01,-7.347359061241149902e-01,-6.954178214073181152e-01,-5.567234754562377930e-01,-2.412883788347244263e-01,1.651608794927597046e-01
-4.810777008533477783e-01,-7.060891389846801758e-01,-6.807485222816467285e-01,-5.639545917510986328e-01,-2.566737532615661621e-01,1.515681743621826172e-01
-4.783208072185516357e-01,-6.727369427680969238e-01,-6.567361354827880859e-01,-5.614409446716308594e-01,-2.673001289367675781e-01,1.392522156238555908e-01
-4.755639135837554932e-01,-6.359807252883911133e-01,-6.257512569427490234e-01,-5.501982569694519043e-01,-2.733148634433746338e-01,1.281815022230148315e-01
-4.728070199489593506e-01,-5.962923765182495117e-01,-5.894681215286254883e-01,-5.311939120292663574e-01,-2.748739123344421387e-01,1.183202713727951050e-01
-4.700501263141632080e-01,-5.537598729133605957e-01,-5.489708185195922852e-01,-5.053300261497497559e-01,-2.721432149410247803e-01,1.096331179141998291e-01
-4.672932326793670654e-01,-5.083191990852355957e-01,-5.048987269401550293e-01,-4.734287261962890625e-01,-2.653004825115203857e-01,1.020822525024414062e-01
-4.645363390445709229e-01,-4.598619341850280762e-01,-4.575954675674438477e-01,-4.362236559391021729e-01,-2.545370757579803467e-01,9.562745690345764160e-02
-4.617794752120971680e-01,-4.082907736301422119e-01,-4.072337448596954346e-01,-3.943576812744140625e-01,-2.400563061237335205e-01,9.022816270589828491e-02
-4.590225815773010254e-01,-3.535558283329010010e-01,-3.539052605628967285e-01,-3.483847975730895996e-01,-2.220802009105682373e-01,8.584094047546386719e-02
-4.562656879425048828e-01,-2.956868112087249756e-01,-2.976832389831542969e-01,-2.987816631793975830e-01,-2.008458822965621948e-01,8.242143690586090088e-02
-4.535087943077087402e-01,-2.348028868436813354e-01,-2.386537492275238037e-01,-2.459611296653747559e-01,-1.766121387481689453e-01,7.992301881313323975e-02
-4.507519006729125977e-01,-1.710979789495468140e-01,-1.769315004348754883e-01,-1.902904510498046875e-01,-1.496585607528686523e-01,7.829789817333221436e-02
-4.479950070381164551e-01,-1.048072576522827148e-01,-1.126639544963836670e-01,-1.321144253015518188e-01,-1.202878281474113464e-01,7.749643921852111816e-02
-4.452381134033203125e-01,-3.616661950945854187e-02,-4.603327065706253052e-02,-7.177740335464477539e-02,-8.882943540811538696e-02,7.746821641921997070e-02
-4.424812197685241699e-01,3.461357951164245605e-02,2.273917943239212036e-02,-9.650311432778835297e-03,-5.563902109861373901e-02,7.816033065319061279e-02
-4.397243261337280273e-01,1.073461771011352539e-01,9.338024258613586426e-02,5.384457111358642578e-02,-2.109885402023792267e-02,7.951994240283966064e-02
-4.369674324989318848e-01,1.818273216485977173e-01,1.655386090278625488e-01,1.182071566581726074e-01,1.437980867922306061e-02,8.149189502000808716e-02
-4.342105388641357422e-01,2.577640414237976074e-01,2.387470453977584839e-01,1.828328222036361694e-01,5.036045983433723450e-02,8.402100950479507446e-02
-4.314536452293395996e-01,3.346771895885467529e-01,3.123710155487060547e-01,2.469903081655502319e-01,8.638384938240051270e-02,8.705110847949981689e-02
-4.286967515945434570e-01,4.118061065673828125e-01,3.855531811714172363e-01,3.098040819168090820e-01,1.219726055860519409e-01,9.052596986293792725e-02
-4.259398579597473145e-01,4.880293905735015869e-01,4.571591019630432129e-01,3.702464401721954346e-01,1.566395163536071777e-01,9.438851475715637207e-02
-4.231829643249511719e-01,5.618125200271606445e-01,5.257384181022644043e-01,4.271470010280609131e-01,1.898964047431945801e-01,9.858261793851852417e-02
-4.204260706901550293e-01,6.311960220336914062e-01,5.895202755928039551e-01,4.792243540287017822e-01,2.212664932012557983e-01,1.030516847968101501e-01
-4.176691770553588867e-01,6.938301324844360352e-01,6.464583277702331543e-01,5.251464843750000000e-01,2.502997815608978271e-01,1.077399998903274536e-01
-4.149122834205627441e-01,7.470874786376953125e-01,6.943504810333251953e-01,5.636211037635803223e-01,2.765873372554779053e-01,1.125933974981307983e-01
-4.121553897857666016e-01,7.882754206657409668e-01,7.310408949851989746e-01,5.935077071189880371e-01,2.997767925262451172e-01,1.175590083003044128e-01
-4.093984961509704590e-01,8.149556517601013184e-01,7.546905875205993652e-01,6.139439940452575684e-01,3.195869922637939453e-01,1.225850284099578857e-01
-4.066416025161743164e-01,8.253343105316162109e-01,7.640737891197204590e-01,6.244536638259887695e-01,3.358205854892730713e-01,1.276220679283142090e-01
-4.038847088813781738e-01,8.186334967613220215e-01,7.588237524032592773e-01,6.250220537185668945e-01,3.483720719814300537e-01,1.326231658458709717e-01
-4.011278450489044189e-01,7.953292131423950195e-01,7.395509481430053711e-01,6.161119937896728516e-01,3.572311997413635254e-01,1.375443488359451294e-01
-3.983709514141082764e-01,7.571566700935363770e-01,7.077900767326354980e-01,5.986214280128479004e-01,3.624801039695739746e-01,1.423433870077133179e-01
-3.956140577793121338e-01,7.068762779235839844e-01,6.657927632331848145e-01,5.737888216972351074e-01,3.642902076244354248e-01,1.469827443361282349e-01
-3.928571641445159912e-01,6.478680968284606934e-01,6.162220239639282227e-01,5.430677533149719238e-01,3.629062771797180176e-01,1.514279246330261230e-01
-3.901002705097198486e-01,5.836833715438842773e-01,5.618384480476379395e-01,5.079982876777648926e-01,3.586357533931732178e-01,1.556474864482879639e-01
-3.873433768749237061e-01,5.176523327827453613e-01,5.052375197410583496e-01,4.700932800769805908e-01,3.518319427967071533e-01,1.596135199069976807e-01
-3.845864832401275635e-01,4.526185989379882812e-01,4.486756026744842529e-01,4.307506084442138672e-01,3.428754508495330811e-01,1.633035242557525635e-01
-3.818295896053314209e-01,3.908051550388336182e-01,3.939773142337799072e-01,3.911983370780944824e-01,3.321602642536163330e-01,1.666977554559707642e-01
-3.790726959705352783e-01,3.337855935096740723e-01,3.425150215625762939e-01,3.524679243564605713e-01,3.200786411762237549e-01,1.697807163000106812e-01
-3.763158023357391357e-01,2.825303077697753906e-01,2.952345311641693115e-01,3.153871595859527588e-01,3.070098459720611572e-01,1.725400835275650024e-01
-3.735589087009429932e-01,2.374939024448394775e-01,2.527087032794952393e-01,2.805908024311065674e-01,2.933090925216674805e-01,1.749686300754547119e-01
-3.708020150661468506e-01,1.987265944480895996e-01,2.152022719383239746e-01,2.485376447439193726e-01,2.793023586273193359e-01,1.770619004964828491e-01
-3.680451214313507080e-01,1.659852862358093262e-01,1.827417612075805664e-01,2.195351123809814453e-01,2.652800977230072021e-01,1.788190305233001709e-01
-3.652882277965545654e-01,1.388400048017501831e-01,1.551809906959533691e-01,1.937621086835861206e-01,2.514973878860473633e-01,1.802425235509872437e-01
-3.625313341617584229e-01,1.167653948068618774e-01,1.322602331638336182e-01,1.712924987077713013e-01,2.381693273782730103e-01,1.813371628522872925e-01
-3.597744405269622803e-01,9.921582788228988647e-02,1.136571615934371948e-01,1.521160602569580078e-01,2.254755049943923950e-01,1.821118444204330444e-01
-3.570175468921661377e-01,8.568017184734344482e-02,9.902542829513549805e-02,1.361568868160247803e-01,2.135569304227828979e-01,1.825766116380691528e-01
-3.542606532573699951e-01,7.571613788604736328e-02,8.802339434623718262e-02,1.232889071106910706e-01,2.025224715471267700e-01,1.827440261840820312e-01
-3.515037596225738525e-01,6.896567344665527344e-02,8.033061027526855469e-02,1.133481115102767944e-01,1.924483180046081543e-01,1.826280951499938965e-01
-3.487468659877777100e-01,6.515072286128997803e-02,7.565306872129440308e-02,1.061414629220962524e-01,1.833817362785339355e-01,1.822447478771209717e-01
-3.459899723529815674e-01,6.405422836542129517e-02,7.372178882360458374e-02,1.014552414417266846e-01,1.753441989421844482e-01,1.816107332706451416e-01
-3.432331085205078125e-01,6.549102813005447388e-02,7.428222894668579102e-02,9.905969351530075073e-02,1.683324128389358521e-01,1.807435750961303711e-01
-3.404762148857116699e-01,6.927588582038879395e-02,7.708236575126647949e-02,9.871192276477813721e-02,1.623239815235137939e-01,1.796620488166809082e-01
-3.377193212509155273e-01,7.519227266311645508e-02,8.186105638742446899e-02,1.001595258712768555e-01,1.572785079479217529e-01,1.783834695816040039e-01
-3.349624276161193848e-01,8.297131210565567017e-02,8.833633363246917725e-02,1.031419709324836731e-01,1.531397253274917603e-01,1.769273430109024048e-01
-3.322055339813232422e-01,9.228454530239105225e-02,9.620146453380584717e-02,1.073936447501182556e-01,1.498395353555679321e-01,1.753116697072982788e-01
-3.294486403465270996e-01,1.027486920356750488e-01,1.051243245601654053e-01,1.126450747251510620e-01,1.472998559474945068e-01,1.735538393259048462e-01
-3.266917467117309570e-01,1.139436736702919006e-01,1.147527247667312622e-01,1.186270788311958313e-01,1.454345881938934326e-01,1.716715842485427856e-01
-3.239348530769348145e-01,1.254362463951110840e-01,1.247236579656600952e-01,1.250750124454498291e-01,1.441526710987091064e-01,1.696818172931671143e-01
-3.211779594421386719e-01,1.368023157119750977e-01,1.346762478351593018e-01,1.317321658134460449e-01,1.433601528406143188e-01,1.675995588302612305e-01
-3.184210658073425293e-01,1.476464420557022095e-01,1.442644894123077393e-01,1.383566707372665405e-01,1.429618448019027710e-01,1.654402464628219604e-01
-3.156641721725463867e-01,1.576129198074340820e-01,1.531734764575958252e-01,1.447258740663528442e-01,1.428635716438293457e-01,1.632175743579864502e-01
-3.129072785377502441e-01,1.663935184478759766e-01,1.611311584711074829e-01,1.506415903568267822e-01,1.429743766784667969e-01,1.609447002410888672e-01
-3.101503849029541016e-01,1.737360954284667969e-01,1.679229140281677246e-01,1.559343934059143066e-01,1.432078182697296143e-01,1.586332470178604126e-01
-3.073934912681579590e-01,1.794582605361938477e-01,1.733991503715515137e-01,1.604674160480499268e-01,1.434832066297531128e-01,1.562937498092651367e-01
-3.046365976333618164e-01,1.834658831357955933e-01,1.774828881025314331e-01,1.641355156898498535e-01,1.437275409698486328e-01,1.539370268583297729e-01
-3.018797039985656738e-01,1.857700645923614502e-01,1.801684945821762085e-01,1.668688058853149414e-01,1.438761353492736816e-01,1.515706926584243774e-01
-2.991228103637695312e-01,1.864922642707824707e-01,1.815137565135955811e-01,1.686276942491531372e-01,1.438733488321304321e-01,1.492029577493667603e-01
-2.963659167289733887e-01,1.858499646186828613e-01,1.816241294145584106e-01,1.694015711545944214e-01,1.436729580163955688e-01,1.468412280082702637e-01
-2.936090230941772461e-01,1.841174960136413574e-01,1.806308329105377197e-01,1.692053824663162231e-01,1.432391405105590820e-01,1.444904059171676636e-01
-2.908521294593811035e-01,1.815704256296157837e-01,1.786664128303527832e-01,1.680742949247360229e-01,1.425458490848541260e-01,1.421566903591156006e-01
-2.880952358245849609e-01,1.784228682518005371e-01,1.758429408073425293e-01,1.660623699426651001e-01,1.415768116712570190e-01,1.398437619209289551e-01
-2.853383421897888184e-01,1.747804880142211914e-01,1.722392588853836060e-01,1.632380336523056030e-01,1.403247267007827759e-01,1.375555098056793213e-01
-2.825814783573150635e-01,1.706265360116958618e-01,1.678977012634277344e-01,1.596823632717132568e-01,1.387909948825836182e-01,1.352955549955368042e-01
-2.798245847225189209e-01,1.658426970243453979e-01,1.628353744745254517e-01,1.554878354072570801e-01,1.369843482971191406e-01,1.330658644437789917e-01
-2.770676910877227783e-01,1.602639257907867432e-01,1.570656299591064453e-01,1.507566720247268677e-01,1.349207609891891479e-01,1.308690309524536133e-01
-2.743107974529266357e-01,1.537515521049499512e-01,1.506234109401702881e-01,1.456004232168197632e-01,1.326213777065277100e-01,1.287059187889099121e-01
-2.715539038181304932e-01,1.462645381689071655e-01,1.435903310775756836e-01,1.401364505290985107e-01,1.301124691963195801e-01,1.265790313482284546e-01
-2.687970101833343506e-01,1.379090398550033569e-01,1.361108124256134033e-01,1.344871520996093750e-01,1.274233013391494751e-01,1.244880482554435730e-01
-2.660401165485382080e-01,1.289499402046203613e-01,1.283949166536331177e-01,1.287740170955657959e-01,1.245856955647468567e-01,1.224345415830612183e-01
-2.632832229137420654e-01,1.197875887155532837e-01,1.207059100270271301e-01,1.231141090393066406e-01,1.216329708695411682e-01,1.204188540577888489e-01
-2.605263292789459229e-01,1.109050437808036804e-01,1.133349314332008362e-01,1.176140680909156799e-01,1.185987889766693115e-01,1.184414029121398926e-01
-2.577694356441497803e-01,1.028000637888908386e-01,1.065665930509567261e-01,1.123642101883888245e-01,1.155165731906890869e-01,1.165019944310188293e-01
-2.550125420093536377e-01,9.591470658779144287e-02,1.006404832005500793e-01,1.074343249201774597e-01,1.124186143279075623e-01,1.146009191870689392e-01
-2.522556483745574951e-01,9.056915342807769775e-02,9.571658819913864136e-02,1.028700619935989380e-01,1.093351542949676514e-01,1.127381101250648499e-01
-2.494987547397613525e-01,8.691205084323883057e-02,9.185030311346054077e-02,9.869111329317092896e-02,1.062952205538749695e-01,1.109137386083602905e-01
-2.467418611049652100e-01,8.488544076681137085e-02,8.897928893566131592e-02,9.489379823207855225e-02,1.033241078257560730e-01,1.091274321079254150e-01
-2.439849674701690674e-01,8.421742916107177734e-02,8.692835271358489990e-02,9.145388007164001465e-02,1.004453524947166443e-01,1.073793470859527588e-01
-2.412280738353729248e-01,8.444374799728393555e-02,8.543273061513900757e-02,8.833256363868713379e-02,9.767891466617584229e-02,1.056691631674766541e-01
-2.384711951017379761e-01,8.496685326099395752e-02,8.417659252882003784e-02,8.548462390899658203e-02,9.504166245460510254e-02,1.039965227246284485e-01
-2.357143014669418335e-01,8.515072613954544067e-02,8.284521847963333130e-02,8.286602050065994263e-02,9.254794567823410034e-02,1.023610532283782959e-01
-2.329574078321456909e-01,8.443872630596160889e-02,8.117859810590744019e-02,8.044156432151794434e-02,9.020819514989852905e-02,1.007625311613082886e-01
-2.302005141973495483e-01,8.247131109237670898e-02,7.902026176452636719e-02,7.819046080112457275e-02,8.803021907806396484e-02,9.920080006122589111e-02
-2.274436205625534058e-01,7.916988432407379150e-02,7.634723186492919922e-02,7.610977441072463989e-02,8.601958304643630981e-02,9.767556190490722656e-02
-2.246867269277572632e-01,7.475978136062622070e-02,7.327748090028762817e-02,7.421359419822692871e-02,8.417798578739166260e-02,9.618598967790603638e-02
-2.219298332929611206e-01,6.973037123680114746e-02,7.004765421152114868e-02,7.253171503543853760e-02,8.250568807125091553e-02,9.473197907209396362e-02
-2.191729396581649780e-01,6.473740935325622559e-02,6.697107106447219849e-02,7.110200077295303345e-02,8.099986612796783447e-02,9.331262111663818359e-02
-2.164160460233688354e-01,6.047024577856063843e-02,6.438013166189193726e-02,6.996414810419082642e-02,7.965570688247680664e-02,9.192713350057601929e-02
-2.136591523885726929e-01,5.752200633287429810e-02,6.256633251905441284e-02,6.915162503719329834e-02,7.846701145172119141e-02,9.057503938674926758e-02
-2.109022736549377441e-01,5.628311634063720703e-02,6.173074617981910706e-02,6.868412345647811890e-02,7.742536813020706177e-02,8.925575017929077148e-02
-2.081453800201416016e-01,5.688042193651199341e-02,6.195005774497985840e-02,6.856232881546020508e-02,7.652104645967483521e-02,8.796752989292144775e-02
-2.053884863853454590e-01,5.916420742869377136e-02,6.316676735877990723e-02,6.876513361930847168e-02,7.574328780174255371e-02,8.670973032712936401e-02
-2.026315927505493164e-01,6.274518370628356934e-02,6.520067900419235229e-02,6.924920529127120972e-02,7.508046180009841919e-02,8.548101037740707397e-02
-1.998746991157531738e-01,6.707236170768737793e-02,6.778079271316528320e-02,6.995228677988052368e-02,7.451976090669631958e-02,8.427972346544265747e-02
-1.971178054809570312e-01,7.153578847646713257e-02,7.058858871459960938e-02,7.079909741878509521e-02,7.404913753271102905e-02,8.310468494892120361e-02
-1.943609118461608887e-01,7.557387650012969971e-02,7.330591231584548950e-02,7.170698791742324829e-02,7.365497201681137085e-02,8.195398747920989990e-02
-1.916040182113647461e-01,7.876417040824890137e-02,7.565899938344955444e-02,7.259527593851089478e-02,7.332461327314376831e-02,8.082580566406250000e-02
-1.888471245765686035e-01,8.087459951639175415e-02,7.744875550270080566e-02,7.339140772819519043e-02,7.304591685533523560e-02,7.971828430891036987e-02
-1.860902309417724609e-01,8.186446875333786011e-02,7.856538891792297363e-02,7.403818517923355103e-02,7.280618697404861450e-02,7.862927764654159546e-02
-1.833333373069763184e-01,8.184345066547393799e-02,7.898809015750885010e-02,7.449651509523391724e-02,7.259467244148254395e-02,7.755635678768157959e-02
-1.805764585733413696e-01,8.100628107786178589e-02,7.877166569232940674e-02,7.474847137928009033e-02,7.240084558725357056e-02,7.649715989828109741e-02
-1.778195649385452271e-01,7.957225292921066284e-02,7.802699506282806396e-02,7.479644566774368286e-02,7.221487164497375488e-02,7.544911652803421021e-02
-1.750626713037490845e-01,7.774582505226135254e-02,7.689957320690155029e-02,7.465915381908416748e-02,7.202857732772827148e-02,7.440999150276184082e-02
-1.723057776689529419e-01,7.570925354957580566e-02,7.555219531059265137e-02,7.436861097812652588e-02,7.183491438627243042e-02,7.337625324726104736e-02
-1.695488840341567993e-01,7.363694906234741211e-02,7.414731383323669434e-02,7.396394014358520508e-02,7.162659615278244019e-02,7.234536856412887573e-02
-1.667919903993606567e-01,7.171677052974700928e-02,7.283367216587066650e-02,7.348667830228805542e-02,7.139915227890014648e-02,7.131472229957580566e-02
-1.640350967645645142e-01,7.014885544776916504e-02,7.173284888267517090e-02,7.297495007514953613e-02,7.114779204130172729e-02,7.028090953826904297e-02
-1.612782031297683716e-01,6.911508738994598389e-02,7.092556357383728027e-02,7.246006280183792114e-02,7.086963206529617310e-02,6.924038380384445190e-02
-1.585213094949722290e-01,6.872691214084625244e-02,7.044282555580139160e-02,7.196385413408279419e-02,7.056163251399993896e-02,6.819075345993041992e-02
-1.557644158601760864e-01,6.897502392530441284e-02,7.025952637195587158e-02,7.149789482355117798e-02,7.022207230329513550e-02,6.712827086448669434e-02
-1.530075371265411377e-01,6.970821321010589600e-02,7.030081003904342651e-02,7.106347382068634033e-02,6.984989345073699951e-02,6.605016440153121948e-02
-1.502506434917449951e-01,7.065555453300476074e-02,7.045672833919525146e-02,7.065416127443313599e-02,6.944417953491210938e-02,6.495311111211776733e-02
-1.474937498569488525e-01,7.149320840835571289e-02,7.060581445693969727e-02,7.025700807571411133e-02,6.900476664304733276e-02,6.383328139781951904e-02
-1.447368562221527100e-01,7.193919271230697632e-02,7.063977420330047607e-02,6.985641270875930786e-02,6.853127479553222656e-02,6.268861144781112671e-02
-1.419799625873565674e-01,7.183790206909179688e-02,7.048568129539489746e-02,6.943657994270324707e-02,6.802417337894439697e-02,6.151496246457099915e-02
-1.392230689525604248e-01,7.120046019554138184e-02,7.011663913726806641e-02,6.898272037506103516e-02,6.748358905315399170e-02,6.031021475791931152e-02
-1.364661753177642822e-01,7.018086314201354980e-02,6.955002248287200928e-02,6.848402321338653564e-02,6.690995395183563232e-02,5.907179042696952820e-02
-1.337092816829681396e-01,6.900325417518615723e-02,6.883315742015838623e-02,6.793285906314849854e-02,6.630335748195648193e-02,5.779586359858512878e-02
-1.309523880481719971e-01,6.787497550249099731e-02,6.802561879158020020e-02,6.732585281133651733e-02,6.566434353590011597e-02,5.648073554039001465e-02
-1.281954944133758545e-01,6.691670417785644531e-02,6.718105822801589966e-02,6.666162610054016113e-02,6.499235332012176514e-02,5.512366816401481628e-02
-1.254386007785797119e-01,6.613503396511077881e-02,6.633646786212921143e-02,6.594167649745941162e-02,6.428724527359008789e-02,5.372297391295433044e-02
-1.226817145943641663e-01,6.544621288776397705e-02,6.550998985767364502e-02,6.516817957162857056e-02,6.354849040508270264e-02,5.227659270167350769e-02
-1.199248209595680237e-01,6.473696231842041016e-02,6.470470875501632690e-02,6.434352695941925049e-02,6.277476251125335693e-02,5.078298598527908325e-02
-1.171679273247718811e-01,6.393787264823913574e-02,6.391350179910659790e-02,6.347090005874633789e-02,6.196449324488639832e-02,4.924088716506958008e-02
-1.144110411405563354e-01,6.307220458984375000e-02,6.312023848295211792e-02,6.255335360765457153e-02,6.111501902341842651e-02,4.764939099550247192e-02
-1.116541475057601929e-01,6.224716082215309143e-02,6.229729577898979187e-02,6.159614026546478271e-02,6.022277101874351501e-02,4.600787162780761719e-02
-1.088972538709640503e-01,6.157933548092842102e-02,6.140011548995971680e-02,6.060490384697914124e-02,5.928333103656768799e-02,4.431596398353576660e-02
-1.061403602361679077e-01,6.107505410909652710e-02,6.037141010165214539e-02,5.958889797329902649e-02,5.829137936234474182e-02,4.257400333881378174e-02
-1.033834666013717651e-01,6.053070724010467529e-02,5.915485322475433350e-02,5.855932831764221191e-02,5.723936110734939575e-02,4.078251495957374573e-02
-1.006265804171562195e-01,5.954461917281150818e-02,5.772747844457626343e-02,5.752950906753540039e-02,5.611904710531234741e-02,3.894275426864624023e-02
-9.786968678236007690e-02,5.769222974777221680e-02,5.613292381167411804e-02,5.651326477527618408e-02,5.491957813501358032e-02,3.705565631389617920e-02
-9.511279314756393433e-02,5.481888726353645325e-02,5.449952930212020874e-02,5.552420765161514282e-02,5.362905561923980713e-02,3.512358292937278748e-02
-9.235589951276779175e-02,5.130314081907272339e-02,5.302443727850914001e-02,5.457264184951782227e-02,5.223317444324493408e-02,3.314862400293350220e-02
-8.959900587797164917e-02,4.810333624482154846e-02,5.191225931048393250e-02,5.366481840610504150e-02,5.071631819009780884e-02,3.113385289907455444e-02
-8.684211969375610352e-02,4.646930471062660217e-02,5.128697678446769714e-02,5.280129238963127136e-02,4.906093701720237732e-02,2.908254042267799377e-02
-8.408522605895996094e-02,4.734852164983749390e-02,5.111157521605491638e-02,5.197517573833465576e-02,4.724670201539993286e-02,2.699809521436691284e-02
-8.132833242416381836e-02,5.068270862102508545e-02,5.116633325815200806e-02,5.117357894778251648e-02,4.525388032197952271e-02,2.488549984991550446e-02
-7.857143878936767578e-02,5.499590560793876648e-02,5.111661553382873535e-02,5.037642642855644226e-02,4.306046664714813232e-02,2.274862863123416901e-02
-7.581454515457153320e-02,5.772650241851806641e-02,5.066091194748878479e-02,4.955648630857467651e-02,4.064396396279335022e-02,2.059325575828552246e-02
-7.305765151977539062e-02,5.647275969386100769e-02,4.969712346792221069e-02,4.867944493889808655e-02,3.798297792673110962e-02,1.842426694929599762e-02
-7.030076533555984497e-02,5.063905194401741028e-02,4.841060936450958252e-02,4.770413041114807129e-02,3.505634889006614685e-02,1.624814793467521667e-02
-6.754387170076370239e-02,4.238583892583847046e-02,4.720535129308700562e-02,4.658064246177673340e-02,3.184491768479347229e-02,1.407106500118970871e-02
-6.478697806596755981e-02,3.599869087338447571e-02,4.648273065686225891e-02,4.525113850831985474e-02,2.833283878862857819e-02,1.189933158457279205e-02
-6.203008443117141724e-02,3.576619550585746765e-02,4.636542499065399170e-02,4.364823922514915466e-02,2.450770512223243713e-02,9.740212932229042053e-03
-5.927319452166557312e-02,4.326709359884262085e-02,4.652686417102813721e-02,4.169601574540138245e-02,2.036234550178050995e-02,7.600729353725910187e-03
-5.651630088686943054e-02,5.532766133546829224e-02,4.626212269067764282e-02,3.930894285440444946e-02,1.589553430676460266e-02,5.487759597599506378e-03
-5.375941097736358643e-02,6.424389779567718506e-02,4.481368511915206909e-02,3.639349713921546936e-02,1.111335214227437973e-02,3.410266479477286339e-03
-5.100251734256744385e-02,6.173760071396827698e-02,4.179631918668746948e-02,3.284722566604614258e-02,6.029321812093257904e-03,1.374511863104999065e-03
-4.824562370777130127e-02,4.548809677362442017e-02,3.744777292013168335e-02,2.855969406664371490e-02,6.661004736088216305e-04,-6.109934183768928051e-04
-4.548873379826545715e-02,2.277724817395210266e-02,3.249970078468322754e-02,2.341395616531372070e-02,-4.945308435708284378e-03,-2.539162524044513702e-03
-4.273184016346931458e-02,6.583429872989654541e-03,2.769162692129611969e-02,1.728869415819644928e-02,-1.076406426727771759e-02,-4.401742480695247650e-03
-3.997494652867317200e-02,6.621724925935268402e-03,2.321044355630874634e-02,1.006633415818214417e-02,-1.674116775393486023e-02,-6.191375199705362320e-03
-3.721805661916732788e-02,2.185386046767234802e-02,1.842949725687503815e-02,1.641153357923030853e-03,-2.281809970736503601e-02,-7.900714874267578125e-03
-3.446116298437118530e-02,3.919883817434310913e-02,1.216009072959423065e-02,-8.063595741987228394e-03,-2.892906405031681061e-02,-9.521594271063804626e-03
-3.170426934957504272e-02,4.088025540113449097e-02,3.306923201307654381e-03,-1.907800883054733276e-02,-3.500203415751457214e-02,-1.104805245995521545e-02
-2.894737944006919861e-02,1.791218668222427368e-02,-8.502133190631866455e-03,-3.136222064495086670e-02,-4.095989838242530823e-02,-1.247323025017976761e-02
-2.619048580527305603e-02,-2.164158411324024200e-02,-2.278970181941986084e-02,-4.478565976023674011e-02,-4.672162979841232300e-02,-1.379036158323287964e-02
-2.343359403312206268e-02,-5.862786993384361267e-02,-3.875444456934928894e-02,-5.911049991846084595e-02,-5.220511183142662048e-02,-1.499342732131481171e-02
-2.067670226097106934e-02,-7.640907913446426392e-02,-5.608956143260002136e-02,-7.398243248462677002e-02,-5.732876062393188477e-02,-1.607824489474296570e-02
-1.791981048882007599e-02,-7.139552384614944458e-02,-7.544725388288497925e-02,-8.893551677465438843e-02,-6.201297044754028320e-02,-1.703822426497936249e-02
-1.516291778534650803e-02,-5.736713856458663940e-02,-9.806567430496215820e-02,-1.034119278192520142e-01,-6.618361920118331909e-02,-1.786954142153263092e-02
-1.240602508187294006e-02,-6.121336668729782104e-02,-1.246104538440704346e-01,-1.167951226234436035e-01,-6.977234780788421631e-02,-1.856884546577930450e-02
-9.649133309721946716e-03,-1.051475331187248230e-01,-1.539210826158523560e-01,-1.284560561180114746e-01,-7.271961122751235962e-02,-1.913201808929443359e-02
-6.892241071909666061e-03,-1.847637444734573364e-01,-1.825802028179168701e-01,-1.378038227558135986e-01,-7.497563958168029785e-02,-1.955647021532058716e-02
-4.135348834097385406e-03,-2.688260078430175781e-01,-2.057273238897323608e-01,-1.443403214216232300e-01,-7.650160789489746094e-02,-1.984086818993091583e-02
-1.378456596285104752e-03,-3.215006291866302490e-01,-2.187066227197647095e-01,-1.477033942937850952e-01,-7.727100700139999390e-02,-1.998325437307357788e-02
1.378456596285104752e-03,-3.215010762214660645e-01,-2.187066674232482910e-01,-1.477033197879791260e-01,-7.727126777172088623e-02,-1.998361572623252869e-02
4.135348834097385406e-03,-2.688277065753936768e-01,-2.057282477617263794e-01,-1.443406194448471069e-01,-7.650150358676910400e-02,-1.984110288321971893e-02
6.892241071909666061e-03,-1.847659051418304443e-01,-1.825813949108123779e-01,-1.378043442964553833e-01,-7.497542351484298706e-02,-1.955682039260864258e-02
9.649133309721946716e-03,-1.051497459411621094e-01,-1.539222002029418945e-01,-1.284563690423965454e-01,-7.271983474493026733e-02,-1.913201808929443359e-02
1.240602508187294006e-02,-6.121539324522018433e-02,-1.246115565299987793e-01,-1.167955398559570312e-01,-6.977268308401107788e-02,-1.856872811913490295e-02
1.516291778534650803e-02,-5.736847966909408569e-02,-9.806685894727706909e-02,-1.034122481942176819e-01,-6.618395447731018066e-02,-1.786977611482143402e-02
1.791981048882007599e-02,-7.139617204666137695e-02,-7.544822990894317627e-02,-8.893606066703796387e-02,-6.201319396495819092e-02,-1.703810691833496094e-02
2.067670226097106934e-02,-7.640937715768814087e-02,-5.609030649065971375e-02,-7.398287206888198853e-02,-5.732864886522293091e-02,-1.607789471745491028e-02
2.343359403312206268e-02,-5.862809345126152039e-02,-3.875501453876495361e-02,-5.911095067858695984e-02,-5.220522359013557434e-02,-1.499401405453681946e-02
2.619048580527305603e-02,-2.164169587194919586e-02,-2.279004454612731934e-02,-4.478622600436210632e-02,-4.672174155712127686e-02,-1.379059627652168274e-02
2.894737944006919861e-02,1.791218668222427368e-02,-8.502360433340072632e-03,-3.136279061436653137e-02,-4.096001386642456055e-02,-1.247334852814674377e-02
3.170426934957504272e-02,4.088012874126434326e-02,3.306803759187459946e-03,-1.907824166119098663e-02,-3.500226512551307678e-02,-1.104816980659961700e-02
3.446116298437118530e-02,3.919877856969833374e-02,1.216009072959423065e-02,-8.063713088631629944e-03,-2.892906405031681061e-02,-9.521950036287307739e-03
3.721805661916732788e-02,2.185363322496414185e-02,1.842937991023063660e-02,1.640918664634227753e-03,-2.281786687672138214e-02,-7.900596596300601959e-03
3.997494652867317200e-02,6.621784996241331100e-03,2.321032062172889709e-02,1.006621308624744415e-02,-1.674116775393486023e-02,-6.191256921738386154e-03
4.273184016346931458e-02,6.583545356988906860e-03,2.769162692129611969e-02,1.728857308626174927e-02,-1.076441723853349686e-02,-4.401742480695247650e-03
4.548873379826545715e-02,2.277713268995285034e-02,3.249970078468322754e-02,2.341389656066894531e-02,-4.945308435708284378e-03,-2.539400244131684303e-03
4.824562370777130127e-02,4.548809677362442017e-02,3.744777292013168335e-02,2.855975553393363953e-02,6.658618804067373276e-04,-6.112316623330116272e-04
5.100251734256744385e-02,6.173766404390335083e-02,4.179625958204269409e-02,3.284740820527076721e-02,6.029262207448482513e-03,1.374273328110575676e-03
5.375941097736358643e-02,6.424395740032196045e-02,4.481380805373191833e-02,3.639355674386024475e-02,1.111329160630702972e-02,3.410027595236897469e-03
5.651630088686943054e-02,5.532760173082351685e-02,4.626199975609779358e-02,3.930887952446937561e-02,1.589535363018512726e-02,5.487939342856407166e-03
5.927319452166557312e-02,4.326709359884262085e-02,4.652680084109306335e-02,4.169589281082153320e-02,2.036216482520103455e-02,7.600309327244758606e-03
6.203008443117141724e-02,3.576608002185821533e-02,4.636548832058906555e-02,4.364830255508422852e-02,2.450758405029773712e-02,9.740032255649566650e-03
6.478697806596755981e-02,3.599869087338447571e-02,4.648279398679733276e-02,4.525101184844970703e-02,2.833271585404872894e-02,1.189921051263809204e-02
6.754387170076370239e-02,4.238583892583847046e-02,4.720541462302207947e-02,4.658076912164688110e-02,3.184473514556884766e-02,1.407094486057758331e-02
7.030076533555984497e-02,5.063911154866218567e-02,4.841060936450958252e-02,4.770406708121299744e-02,3.505628928542137146e-02,1.624814793467521667e-02
7.305765151977539062e-02,5.647275969386100769e-02,4.969725012779235840e-02,4.867938160896301270e-02,3.798279166221618652e-02,1.842414587736129761e-02
7.581454515457153320e-02,5.772638693451881409e-02,5.066085234284400940e-02,4.955630004405975342e-02,4.064396396279335022e-02,2.059301361441612244e-02
7.857143878936767578e-02,5.499590560793876648e-02,5.111654847860336304e-02,5.037642642855644226e-02,4.306034371256828308e-02,2.274850755929946899e-02
8.132833242416381836e-02,5.068258196115493774e-02,5.116645991802215576e-02,5.117376521229743958e-02,4.525381699204444885e-02,2.488525584340095520e-02
8.408522605895996094e-02,4.734863713383674622e-02,5.111145600676536560e-02,5.197523534297943115e-02,4.724676162004470825e-02,2.699827775359153748e-02
8.684211969375610352e-02,4.646936804056167603e-02,5.128691345453262329e-02,5.280110612511634827e-02,4.906062409281730652e-02,2.908241748809814453e-02
8.959900587797164917e-02,4.810333624482154846e-02,5.191219598054885864e-02,5.366488173604011536e-02,5.071631819009780884e-02,3.113385289907455444e-02
9.235589951276779175e-02,5.130336433649063110e-02,5.302431806921958923e-02,5.457257851958274841e-02,5.223336070775985718e-02,3.314837813377380371e-02
9.511279314756393433e-02,5.481901019811630249e-02,5.449958890676498413e-02,5.552420765161514282e-02,5.362899228930473328e-02,3.512345999479293823e-02
9.786968678236007690e-02,5.769217014312744141e-02,5.613298341631889343e-02,5.651319772005081177e-02,5.491938814520835876e-02,3.705559670925140381e-02
1.006265804171562195e-01,5.954473465681076050e-02,5.772747844457626343e-02,5.752944946289062500e-02,5.611879378557205200e-02,3.894262760877609253e-02
1.033834666013717651e-01,6.053082644939422607e-02,5.915485322475433350e-02,5.855939164757728577e-02,5.723942443728446960e-02,4.078251495957374573e-02
1.061403602361679077e-01,6.107499450445175171e-02,6.037134677171707153e-02,5.958902463316917419e-02,5.829137936234474182e-02,4.257400333881378174e-02
1.088972538709640503e-01,6.157933548092842102e-02,6.140011548995971680e-02,6.060496717691421509e-02,5.928326770663261414e-02,4.431602731347084045e-02
1.116541475057601929e-01,6.224709749221801758e-02,6.229729577898979187e-02,6.159601360559463501e-02,6.022258102893829346e-02,4.600768163800239563e-02
1.144110411405563354e-01,6.307232379913330078e-02,6.312023848295211792e-02,6.255360692739486694e-02,6.111495569348335266e-02,4.764951765537261963e-02
1.171679273247718811e-01,6.393809616565704346e-02,6.391350179910659790e-02,6.347071379423141479e-02,6.196449324488639832e-02,4.924113675951957703e-02
1.199248209595680237e-01,6.473702192306518555e-02,6.470470875501632690e-02,6.434358656406402588e-02,6.277476251125335693e-02,5.078317597508430481e-02
1.226817145943641663e-01,6.544627249240875244e-02,6.550998985767364502e-02,6.516792625188827515e-02,6.354855746030807495e-02,5.227659270167350769e-02
1.254386007785797119e-01,6.613503396511077881e-02,6.633640825748443604e-02,6.594173610210418701e-02,6.428731232881546021e-02,5.372316017746925354e-02
1.281954944133758545e-01,6.691657751798629761e-02,6.718099117279052734e-02,6.666169315576553345e-02,6.499216705560684204e-02,5.512392148375511169e-02
1.309523880481719971e-01,6.787504255771636963e-02,6.802549213171005249e-02,6.732578575611114502e-02,6.566421687602996826e-02,5.648067221045494080e-02
1.337092816829681396e-01,6.900348514318466187e-02,6.883315742015838623e-02,6.793298572301864624e-02,6.630348414182662964e-02,5.779592692852020264e-02
1.364661753177642822e-01,7.018073648214340210e-02,6.955008208751678467e-02,6.848395615816116333e-02,6.691001355648040771e-02,5.907160043716430664e-02
1.392230689525604248e-01,7.120046019554138184e-02,7.011677324771881104e-02,6.898272037506103516e-02,6.748371571302413940e-02,6.031040474772453308e-02
1.419799625873565674e-01,7.183790206909179688e-02,7.048555463552474976e-02,6.943652033805847168e-02,6.802410632371902466e-02,6.151521578431129456e-02
1.447368562221527100e-01,7.193919271230697632e-02,7.063983380794525146e-02,6.985641270875930786e-02,6.853127479553222656e-02,6.268842518329620361e-02
1.474937498569488525e-01,7.149332761764526367e-02,7.060581445693969727e-02,7.025694847106933594e-02,6.900469958782196045e-02,6.383328139781951904e-02
1.502506434917449951e-01,7.065555453300476074e-02,7.045679539442062378e-02,7.065416127443313599e-02,6.944423913955688477e-02,6.495279073715209961e-02
1.530075371265411377e-01,6.970821321010589600e-02,7.030074298381805420e-02,7.106366753578186035e-02,6.985002011060714722e-02,6.605003774166107178e-02
1.557644158601760864e-01,6.897502392530441284e-02,7.025952637195587158e-02,7.149789482355117798e-02,7.022219896316528320e-02,6.712852418422698975e-02
1.585213094949722290e-01,6.872697919607162476e-02,7.044295221567153931e-02,7.196398079395294189e-02,7.056144624948501587e-02,6.819055974483489990e-02
1.612782031297683716e-01,6.911502778530120850e-02,7.092562317848205566e-02,7.245999574661254883e-02,7.086956501007080078e-02,6.924038380384445190e-02
1.640350967645645142e-01,7.014872878789901733e-02,7.173272967338562012e-02,7.297495007514953613e-02,7.114797830581665039e-02,7.028103619813919067e-02
1.667919903993606567e-01,7.171677052974700928e-02,7.283355295658111572e-02,7.348667830228805542e-02,7.139921933412551880e-02,7.131478190422058105e-02
1.695488840341567993e-01,7.363707572221755981e-02,7.414731383323669434e-02,7.396394014358520508e-02,7.162665575742721558e-02,7.234550267457962036e-02
1.723057776689529419e-01,7.570925354957580566e-02,7.555219531059265137e-02,7.436861097812652588e-02,7.183491438627243042e-02,7.337605953216552734e-02
1.750626713037490845e-01,7.774594426155090332e-02,7.689976692199707031e-02,7.465915381908416748e-02,7.202871143817901611e-02,7.440973073244094849e-02
1.778195649385452271e-01,7.957219332456588745e-02,7.802706211805343628e-02,7.479650527238845825e-02,7.221499830484390259e-02,7.544917613267898560e-02
1.805764585733413696e-01,8.100634813308715820e-02,7.877172529697418213e-02,7.474847137928009033e-02,7.240071892738342285e-02,7.649702578783035278e-02
1.833333373069763184e-01,8.184345066547393799e-02,7.898821681737899780e-02,7.449645549058914185e-02,7.259453833103179932e-02,7.755642384290695190e-02
1.860902309417724609e-01,8.186453580856323242e-02,7.856538891792297363e-02,7.403818517923355103e-02,7.280612736940383911e-02,7.862921059131622314e-02
1.888471245765686035e-01,8.087459951639175415e-02,7.744869589805603027e-02,7.339140772819519043e-02,7.304591685533523560e-02,7.971828430891036987e-02
1.916040182113647461e-01,7.876423001289367676e-02,7.565906643867492676e-02,7.259534299373626709e-02,7.332454621791839600e-02,8.082573860883712769e-02
1.943609118461608887e-01,7.557387650012969971e-02,7.330597937107086182e-02,7.170698791742324829e-02,7.365484535694122314e-02,8.195373415946960449e-02
1.971178054809570312e-01,7.153578847646713257e-02,7.058840990066528320e-02,7.079915702342987061e-02,7.404894381761550903e-02,8.310449123382568359e-02
1.998746991157531738e-01,6.707236170768737793e-02,6.778072565793991089e-02,6.995235383510589600e-02,7.451976090669631958e-02,8.427958935499191284e-02
2.026315927505493164e-01,6.274518370628356934e-02,6.520067900419235229e-02,6.924907863140106201e-02,7.508058845996856689e-02,8.548080921173095703e-02
2.053884863853454590e-01,5.916409566998481750e-02,6.316676735877990723e-02,6.876519322395324707e-02,7.574322819709777832e-02,8.670966327190399170e-02
2.081453800201416016e-01,5.688042193651199341e-02,6.194999441504478455e-02,6.856232881546020508e-02,7.652104645967483521e-02,8.796772360801696777e-02
2.109022736549377441e-01,5.628317967057228088e-02,6.173080950975418091e-02,6.868419051170349121e-02,7.742530107498168945e-02,8.925569057464599609e-02
2.136591523885726929e-01,5.752200633287429810e-02,6.256645172834396362e-02,6.915175169706344604e-02,7.846707105636596680e-02,9.057503938674926758e-02
2.164160460233688354e-01,6.047024577856063843e-02,6.438013166189193726e-02,6.996408104896545410e-02,7.965584099292755127e-02,9.192733466625213623e-02
2.191729396581649780e-01,6.473746895790100098e-02,6.697113066911697388e-02,7.110180705785751343e-02,8.099967241287231445e-02,9.331236034631729126e-02
2.219298332929611206e-01,6.973060220479965210e-02,7.004752755165100098e-02,7.253165543079376221e-02,8.250555396080017090e-02,9.473177790641784668e-02
2.246867269277572632e-01,7.475972175598144531e-02,7.327741384506225586e-02,7.421372085809707642e-02,8.417798578739166260e-02,9.618611633777618408e-02
2.274436205625534058e-01,7.916988432407379150e-02,7.634723186492919922e-02,7.610964775085449219e-02,8.601938933134078979e-02,9.767549484968185425e-02
2.302005141973495483e-01,8.247154206037521362e-02,7.902013510465621948e-02,7.819039374589920044e-02,8.803021907806396484e-02,9.920086711645126343e-02
2.329574078321456909e-01,8.443865925073623657e-02,8.117859810590744019e-02,8.044156432151794434e-02,9.020800143480300903e-02,1.007625311613082886e-01
2.357143014669418335e-01,8.515066653490066528e-02,8.284515142440795898e-02,8.286614716053009033e-02,9.254781901836395264e-02,1.023611202836036682e-01
2.384711951017379761e-01,8.496685326099395752e-02,8.417665213346481323e-02,8.548462390899658203e-02,9.504166245460510254e-02,1.039964556694030762e-01
2.412280738353729248e-01,8.444368094205856323e-02,8.543273061513900757e-02,8.833256363868713379e-02,9.767891466617584229e-02,1.056691631674766541e-01
2.439849674701690674e-01,8.421749621629714966e-02,8.692835271358489990e-02,9.145388007164001465e-02,1.004453524947166443e-01,1.073794737458229065e-01
2.467418611049652100e-01,8.488550037145614624e-02,8.897934854030609131e-02,9.489399194717407227e-02,1.033243685960769653e-01,1.091276332736015320e-01
2.494987547397613525e-01,8.691211789846420288e-02,9.185030311346054077e-02,9.869123995304107666e-02,1.062951534986495972e-01,1.109138727188110352e-01
2.522556483745574951e-01,9.056922048330307007e-02,9.571658819913864136e-02,1.028699949383735657e-01,1.093352213501930237e-01,1.127382367849349976e-01
2.550125420093536377e-01,9.591464698314666748e-02,1.006403565406799316e-01,1.074343919754028320e-01,1.124184876680374146e-01,1.146009191870689392e-01
2.577694356441497803e-01,1.028001308441162109e-01,1.065667271614074707e-01,1.123642772436141968e-01,1.155167073011398315e-01,1.165017858147621155e-01
2.605263292789459229e-01,1.109049841761589050e-01,1.133348643779754639e-01,1.176140680909156799e-01,1.185989901423454285e-01,1.184410005807876587e-01
2.632832229137420654e-01,1.197875887155532837e-01,1.207059100270271301e-01,1.231141090393066406e-01,1.216330379247665405e-01,1.204188540577888489e-01
2.660401165485382080e-01,1.289498060941696167e-01,1.283950507640838623e-01,1.287740170955657959e-01,1.245857626199722290e-01,1.224346086382865906e-01
2.687970101833343506e-01,1.379089057445526123e-01,1.361108124256134033e-01,1.344871520996093750e-01,1.274234354496002197e-01,1.244879812002182007e-01
2.715539038181304932e-01,1.462645381689071655e-01,1.435903310775756836e-01,1.401365250349044800e-01,1.301123946905136108e-01,1.265788376331329346e-01
2.743107974529266357e-01,1.537515521049499512e-01,1.506234109401702881e-01,1.456002891063690186e-01,1.326213777065277100e-01,1.287060528993606567e-01
2.770676910877227783e-01,1.602639853954315186e-01,1.570656895637512207e-01,1.507564634084701538e-01,1.349205523729324341e-01,1.308687627315521240e-01
2.798245847225189209e-01,1.658428311347961426e-01,1.628353744745254517e-01,1.554877609014511108e-01,1.369842141866683960e-01,1.330659985542297363e-01
2.825814783573150635e-01,1.706264615058898926e-01,1.678977757692337036e-01,1.596822291612625122e-01,1.387908011674880981e-01,1.352954059839248657e-01
2.853383421897888184e-01,1.747805476188659668e-01,1.722393929958343506e-01,1.632378846406936646e-01,1.403247267007827759e-01,1.375556439161300659e-01
2.880952358245849609e-01,1.784228086471557617e-01,1.758430004119873047e-01,1.660623699426651001e-01,1.415768116712570190e-01,1.398436874151229858e-01
2.908521294593811035e-01,1.815705001354217529e-01,1.786663383245468140e-01,1.680743545293807983e-01,1.425458490848541260e-01,1.421566307544708252e-01
2.936090230941772461e-01,1.841174960136413574e-01,1.806307733058929443e-01,1.692052483558654785e-01,1.432392150163650513e-01,1.444905549287796021e-01
2.963659167289733887e-01,1.858496963977813721e-01,1.816239953041076660e-01,1.694016456604003906e-01,1.436729580163955688e-01,1.468410938978195190e-01
2.991228103637695312e-01,1.864922642707824707e-01,1.815136820077896118e-01,1.686277687549591064e-01,1.438732147216796875e-01,1.492030322551727295e-01
3.018797039985656738e-01,1.857699900865554810e-01,1.801684945821762085e-01,1.668688058853149414e-01,1.438761353492736816e-01,1.515706926584243774e-01
3.046365976333618164e-01,1.834658831357955933e-01,1.774828135967254639e-01,1.641355156898498535e-01,1.437278091907501221e-01,1.539368778467178345e-01
3.073934912681579590e-01,1.794582605361938477e-01,1.733991503715515137e-01,1.604671329259872437e-01,1.434832811355590820e-01,1.562939584255218506e-01
3.101503849029541016e-01,1.737360954284667969e-01,1.679228544235229492e-01,1.559345275163650513e-01,1.432078778743743896e-01,1.586330384016036987e-01
3.129072785377502441e-01,1.663933843374252319e-01,1.611312925815582275e-01,1.506416499614715576e-01,1.429743766784667969e-01,1.609445512294769287e-01
3.156641721725463867e-01,1.576129198074340820e-01,1.531733423471450806e-01,1.447260081768035889e-01,1.428636461496353149e-01,1.632175743579864502e-01
3.184210658073425293e-01,1.476465016603469849e-01,1.442644298076629639e-01,1.383567452430725098e-01,1.429619193077087402e-01,1.654402464628219604e-01
3.211779594421386719e-01,1.368023157119750977e-01,1.346761137247085571e-01,1.317321062088012695e-01,1.433600932359695435e-01,1.675994843244552612e-01
3.239348530769348145e-01,1.254362463951110840e-01,1.247237250208854675e-01,1.250750124454498291e-01,1.441527307033538818e-01,1.696815341711044312e-01
3.266917467117309570e-01,1.139436736702919006e-01,1.147527247667312622e-01,1.186272129416465759e-01,1.454345881938934326e-01,1.716717183589935303e-01
3.294486403465270996e-01,1.027486920356750488e-01,1.051242575049400330e-01,1.126451417803764343e-01,1.472998559474945068e-01,1.735537648200988770e-01
3.322055339813232422e-01,9.228461235761642456e-02,9.620139747858047485e-02,1.073937118053436279e-01,1.498395353555679321e-01,1.753113865852355957e-01
3.349624276161193848e-01,8.297131210565567017e-02,8.833626657724380493e-02,1.031419709324836731e-01,1.531395912170410156e-01,1.769273430109024048e-01
3.377193212509155273e-01,7.519227266311645508e-02,8.186092972755432129e-02,1.001595929265022278e-01,1.572785079479217529e-01,1.783835291862487793e-01
3.404762148857116699e-01,6.927588582038879395e-02,7.708255946636199951e-02,9.871192276477813721e-02,1.623242646455764771e-01,1.796616911888122559e-01
3.432331085205078125e-01,6.549113988876342773e-02,7.428222894668579102e-02,9.905969351530075073e-02,1.683322638273239136e-01,1.807436496019363403e-01
3.459899723529815674e-01,6.405422836542129517e-02,7.372184842824935913e-02,1.014552414417266846e-01,1.753441244363784790e-01,1.816107332706451416e-01
3.487468659877777100e-01,6.515078991651535034e-02,7.565300166606903076e-02,1.061413362622261047e-01,1.833818852901458740e-01,1.822445988655090332e-01
3.515037596225738525e-01,6.896579265594482422e-02,8.033055067062377930e-02,1.133479773998260498e-01,1.924484670162200928e-01,1.826278716325759888e-01
3.542606532573699951e-01,7.571607083082199097e-02,8.802339434623718262e-02,1.232889071106910706e-01,2.025226205587387085e-01,1.827438771724700928e-01
3.570175468921661377e-01,8.568011224269866943e-02,9.902536869049072266e-02,1.361569464206695557e-01,2.135570794343948364e-01,1.825764626264572144e-01
3.597744405269622803e-01,9.921582788228988647e-02,1.136571615934371948e-01,1.521160006523132324e-01,2.254752069711685181e-01,1.821119785308837891e-01
3.625313341617584229e-01,1.167653948068618774e-01,1.322602331638336182e-01,1.712925583124160767e-01,2.381695657968521118e-01,1.813372969627380371e-01
3.652882277965545654e-01,1.388399302959442139e-01,1.551809310913085938e-01,1.937621086835861206e-01,2.514971494674682617e-01,1.802423149347305298e-01
3.680451214313507080e-01,1.659853458404541016e-01,1.827418208122253418e-01,2.195352613925933838e-01,2.652800083160400391e-01,1.788188070058822632e-01
3.708020150661468506e-01,1.987266689538955688e-01,2.152023464441299438e-01,2.485375702381134033e-01,2.793022096157073975e-01,1.770619004964828491e-01
3.735589087009429932e-01,2.374939769506454468e-01,2.527086436748504639e-01,2.805906236171722412e-01,2.933090925216674805e-01,1.749685704708099365e-01
3.763158023357391357e-01,2.825303077697753906e-01,2.952345311641693115e-01,3.153871595859527588e-01,3.070100247859954834e-01,1.725400835275650024e-01
3.790726959705352783e-01,3.337855935096740723e-01,3.425149321556091309e-01,3.524678349494934082e-01,3.200788199901580811e-01,1.697803586721420288e-01
3.818295896053314209e-01,3.908051550388336182e-01,3.939773142337799072e-01,3.911982476711273193e-01,3.321600258350372314e-01,1.666977554559707642e-01
3.845864832401275635e-01,4.526186585426330566e-01,4.486755132675170898e-01,4.307503402233123779e-01,3.428753614425659180e-01,1.633035987615585327e-01
3.873433768749237061e-01,5.176522135734558105e-01,5.052375197410583496e-01,4.700933694839477539e-01,3.518316745758056641e-01,1.596136689186096191e-01
3.901002705097198486e-01,5.836833715438842773e-01,5.618384480476379395e-01,5.079984664916992188e-01,3.586359322071075439e-01,1.556472182273864746e-01
3.928571641445159912e-01,6.478682160377502441e-01,6.162221431732177734e-01,5.430676341056823730e-01,3.629061281681060791e-01,1.514279246330261230e-01
3.956140577793121338e-01,7.068761587142944336e-01,6.657928824424743652e-01,5.737885832786560059e-01,3.642901182174682617e-01,1.469827443361282349e-01
3.983709514141082764e-01,7.571566700935363770e-01,7.077901959419250488e-01,5.986216664314270020e-01,3.624802827835083008e-01,1.423434615135192871e-01
4.011278450489044189e-01,7.953292131423950195e-01,7.395507693290710449e-01,6.161119937896728516e-01,3.572308719158172607e-01,1.375441402196884155e-01
4.038847088813781738e-01,8.186335563659667969e-01,7.588237524032592773e-01,6.250220537185668945e-01,3.483722209930419922e-01,1.326232999563217163e-01
4.066416025161743164e-01,8.253343105316162109e-01,7.640737295150756836e-01,6.244536638259887695e-01,3.358207643032073975e-01,1.276220679283142090e-01
4.093984961509704590e-01,8.149557709693908691e-01,7.546905279159545898e-01,6.139441132545471191e-01,3.195868432521820068e-01,1.225849613547325134e-01
4.121553897857666016e-01,7.882753610610961914e-01,7.310408353805541992e-01,5.935078263282775879e-01,2.997767925262451172e-01,1.175589412450790405e-01
4.149122834205627441e-01,7.470872402191162109e-01,6.943504810333251953e-01,5.636211037635803223e-01,2.765874266624450684e-01,1.125935986638069153e-01
4.176691770553588867e-01,6.938301324844360352e-01,6.464583277702331543e-01,5.251465439796447754e-01,2.502997815608978271e-01,1.077399328351020813e-01
4.204260706901550293e-01,6.311961412429809570e-01,5.895203948020935059e-01,4.792243540287017822e-01,2.212664186954498291e-01,1.030514836311340332e-01
4.231829643249511719e-01,5.618125796318054199e-01,5.257384777069091797e-01,4.271470010280609131e-01,1.898961812257766724e-01,9.858261793851852417e-02
4.259398579597473145e-01,4.880293011665344238e-01,4.571591019630432129e-01,3.702464401721954346e-01,1.566395163536071777e-01,9.438857436180114746e-02
4.286967515945434570e-01,4.118062257766723633e-01,3.855531811714172363e-01,3.098041713237762451e-01,1.219726726412773132e-01,9.052596986293792725e-02
4.314536452293395996e-01,3.346772491931915283e-01,3.123711645603179932e-01,2.469903826713562012e-01,8.638390898704528809e-02,8.705110847949981689e-02
4.342105388641357422e-01,2.577640414237976074e-01,2.387470453977584839e-01,1.828327625989913940e-01,5.036052316427230835e-02,8.402081578969955444e-02
4.369674324989318848e-01,1.818273216485977173e-01,1.655386686325073242e-01,1.182071566581726074e-01,1.437974907457828522e-02,8.149176836013793945e-02
4.397243261337280273e-01,1.073461771011352539e-01,9.338006377220153809e-02,5.384457111358642578e-02,-2.109896950423717499e-02,7.951968163251876831e-02
4.424812197685241699e-01,3.461357951164245605e-02,2.273917943239212036e-02,-9.650311432778835297e-03,-5.563890933990478516e-02,7.816033065319061279e-02
4.452381134033203125e-01,-3.616661950945854187e-02,-4.603327065706253052e-02,-7.177751511335372925e-02,-8.882965147495269775e-02,7.746808230876922607e-02
4.479950070381164551e-01,-1.048073619604110718e-01,-1.126639544963836670e-01,-1.321143209934234619e-01,-1.202880367636680603e-01,7.749650627374649048e-02
4.507519006729125977e-01,-1.710979789495468140e-01,-1.769315004348754883e-01,-1.902904510498046875e-01,-1.496585607528686523e-01,7.829783111810684204e-02
4.535087943077087402e-01,-2.348027974367141724e-01,-2.386538386344909668e-01,-2.459610402584075928e-01,-1.766122430562973022e-01,7.992295175790786743e-02
4.562656879425048828e-01,-2.956869006156921387e-01,-2.976832389831542969e-01,-2.987817525863647461e-01,-2.008459717035293579e-01,8.242130279541015625e-02
4.590225815773010254e-01,-3.535557389259338379e-01,-3.539054095745086670e-01,-3.483847975730895996e-01,-2.220800966024398804e-01,8.584100008010864258e-02
4.617794752120971680e-01,-4.082908630371093750e-01,-4.072338342666625977e-01,-3.943576812744140625e-01,-2.400564998388290405e-01,9.022828936576843262e-02
4.645363390445709229e-01,-4.598619937896728516e-01,-4.575954675674438477e-01,-4.362234473228454590e-01,-2.545368075370788574e-01,9.562765061855316162e-02
4.672932326793670654e-01,-5.083191990852355957e-01,-5.048987269401550293e-01,-4.734285771846771240e-01,-2.653007507324218750e-01,1.020821854472160339e-01
4.700501263141632080e-01,-5.537598133087158203e-01,-5.489706993103027344e-01,-5.053300261497497559e-01,-2.721431255340576172e-01,1.096333265304565430e-01
4.728070199489593506e-01,-5.962923169136047363e-01,-5.894681215286254883e-01,-5.311940312385559082e-01,-2.748737931251525879e-01,1.183204725384712219e-01
4.755639135837554932e-01,-6.359807848930358887e-01,-6.257513165473937988e-01,-5.501982569694519043e-01,-2.733149528503417969e-01,1.281814426183700562e-01
4.783208072185516357e-01,-6.727369427680969238e-01,-6.567360758781433105e-01,-5.614409446716308594e-01,-2.673002183437347412e-01,1.392523497343063354e-01
4.810777008533477783e-01,-7.060890197753906250e-01,-6.807485222816467285e-01,-5.639545917510986328e-01,-2.566735446453094482e-01,1.515678912401199341e-01
4.838345944881439209e-01,-7.347357869148254395e-01,-6.954178214073181152e-01,-5.567235946655273438e-01,-2.412884831428527832e-01,1.651609539985656738e-01
4.865914881229400635e-01,-7.558560967445373535e-01,-6.976498365402221680e-01,-5.387043952941894531e-01,-2.210065573453903198e-01,1.800627708435058594e-01
4.893483817577362061e-01,-7.643227577209472656e-01,-6.836982965469360352e-01,-5.088449716567993164e-01,-1.956973671913146973e-01,1.963030844926834106e-01
4.921052753925323486e-01,-7.521790862083435059e-01,-6.493297219276428223e-01,-4.661037623882293701e-01,-1.652372032403945923e-01,2.139103412628173828e-01
4.948621690273284912e-01,-7.087595462799072266e-01,-5.900453925132751465e-01,-4.094663262367248535e-01,-1.295093744993209839e-01,2.329114675521850586e-01
4.976190626621246338e-01,-6.215547323226928711e-01,-5.013161897659301758e-01,-3.379580974578857422e-01,-8.840309828519821167e-02,2.533318698406219482e-01
5.003759264945983887e-01,-4.775018692016601562e-01,-3.787863850593566895e-01,-2.506563067436218262e-01,-4.181364178657531738e-02,2.751956284046173096e-01
5.031328201293945312e-01,-2.642098665237426758e-01,-2.184173017740249634e-01,-1.466921120882034302e-01,1.035961229354143143e-02,2.985260784626007080e-01
5.058897137641906738e-01,2.920104563236236572e-02,-1.658189296722412109e-02,-2.526111900806427002e-02,6.821108609437942505e-02,3.233448863029479980e-01
5.086466073989868164e-01,4.117438197135925293e-01,2.299046069383621216e-01,1.143799349665641785e-01,1.318305432796478271e-01,3.496726155281066895e-01
5.114035010337829590e-01,8.905664682388305664e-01,5.237887501716613770e-01,2.729114294052124023e-01,2.013038098812103271e-01,3.775286972522735596e-01
5.141603946685791016e-01,1.471161603927612305e+00,8.674082756042480469e-01,4.509539902210235596e-01,2.767119109630584717e-01,4.069317579269409180e-01
5.169172883033752441e-01,2.157654523849487305e+00,1.262733578681945801e+00,6.490703821182250977e-01,3.581320047378540039e-01,4.378992617130279541e-01
5.196741819381713867e-01,2.953094720840454102e+00,1.711415529251098633e+00,8.677706122398376465e-01,4.456374645233154297e-01,4.704478979110717773e-01
5.224310755729675293e-01,3.859709262847900391e+00,2.214830636978149414e+00,1.107513904571533203e+00,5.392981171607971191e-01,5.045932531356811523e-01
5.251879692077636719e-01,4.879113674163818359e+00,2.774124383926391602e+00,1.368714809417724609e+00,6.391799449920654297e-01,5.403504371643066406e-01
5.279448628425598145e-01,6.012469768524169922e+00,3.390247583389282227e+00,1.651745915412902832e+00,7.453459501266479492e-01,5.777332782745361328e-01
5.307017564773559570e-01,7.260612487792968750e+00,4.063989639282226562e+00,1.956942558288574219e+00,8.578556776046752930e-01,6.167552471160888672e-01
5.334586501121520996e-01,8.624140739440917969e+00,4.796006202697753906e+00,2.284605979919433594e+00,9.767660498619079590e-01,6.574291586875915527e-01
5.362155437469482422e-01,1.010347843170166016e+01,5.586840629577636719e+00,2.635006904602050781e+00,1.102130770683288574e+00,6.997667551040649414e-01
5.389724373817443848e-01,1.169893169403076172e+01,6.436944484710693359e+00,3.008389711380004883e+00,1.234000921249389648e+00,7.437797188758850098e-01
5.417293310165405273e-01,1.341071701049804688e+01,7.346693038940429688e+00,3.404973030090332031e+00,1.372424960136413574e+00,7.894786000251770020e-01
5.444862246513366699e-01,1.523898601531982422e+01,8.316397666931152344e+00,3.824954032897949219e+00,1.517449378967285156e+00,8.368738889694213867e-01
5.472431182861328125e-01,1.718385314941406250e+01,9.346319198608398438e+00,4.268511772155761719e+00,1.669117450714111328e+00,8.859751224517822266e-01
5.500000119209289551e-01,1.924538803100585938e+01,1.043667221069335938e+01,4.735806465148925781e+00,1.827471017837524414e+00,9.367917776107788086e-01


==> figures/shearlets/10/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-1.696799993515014648e-01,inf,inf,inf,-0.000000000000000000e+00,-2.302585092994045901e+00
-1.615999937057495117e-01,inf,inf,inf,-6.931471805599452862e-01,-2.484906649788000355e+00
-1.535199880599975586e-01,inf,inf,-6.931471805599452862e-01,-1.609437912434100282e+00,-3.091042453358316067e+00
-1.454399824142456055e-01,-6.931471805599452862e-01,-1.609437912434100282e+00,-1.609437912434100282e+00,-1.609437912434100282e+00,-3.970291913552121965e+00
-1.373599916696548462e-01,-2.397895272798370669e+00,-2.079441541679835748e+00,-1.791759469228054957e+00,-2.564949357461536739e+00,-4.709530201312333908e+00
-1.292800009250640869e-01,-2.079441541679835748e+00,-1.791759469228054957e+00,-2.772588722239781145e+00,-2.890371757896164517e+00,-5.389071729816500955e+00
-1.211999952793121338e-01,-2.564949357461536739e+00,-2.995732273553990854e+00,-2.890371757896164517e+00,-3.367295829986474143e+00,-6.040254711277413868e+00
-1.131199896335601807e-01,-3.367295829986474143e+00,-2.944438979166440262e+00,-3.044522437723423014e+00,-3.891820298110626464e+00,-6.763884908562435072e+00
-1.050399988889694214e-01,-3.988984046564274522e+00,-3.988984046564274522e+00,-4.025351690735149646e+00,-4.394449154672439128e+00,-7.421775793644647123e+00
-9.695999324321746826e-02,-4.204692619390965724e+00,-4.290459441148390951e+00,-4.442651256490316669e+00,-4.875197323201151178e+00,-8.105307515505149496e+00
-8.887998759746551514e-02,-4.682131227124219919e+00,-4.852030263919616893e+00,-4.890349128221753716e+00,-5.356586274672012316e+00,-8.697011617992073340e+00
-8.079999685287475586e-02,-5.393627546352361968e+00,-5.398162701517752460e+00,-5.420534999272286214e+00,-5.929589143389894623e+00,-9.246575864558277402e+00
-7.271999120712280273e-02,-5.817111159963204159e+00,-5.863631175598096767e+00,-6.008813185442594573e+00,-6.664409020350407609e+00,-9.743494841225237124e+00
-6.463998556137084961e-02,-6.364750756851910829e+00,-6.418364935936211602e+00,-6.549650742233810163e+00,-7.440146680662688361e+00,-1.020902182201924369e+01
-5.655999109148979187e-02,-6.929516770763649802e+00,-6.978213742630698491e+00,-7.153051634937479974e+00,-8.282230063296685429e+00,-1.059975486043231641e+01
-4.847999289631843567e-02,-7.519149957669823081e+00,-7.574045005372199491e+00,-7.770645234129176515e+00,-9.251770181739322751e+00,-1.095581154475212671e+01
-4.039999097585678101e-02,-8.144679183447758319e+00,-8.180320874773684636e+00,-8.425735580927401713e+00,-1.017937534510519804e+01,-1.124837380990730118e+01
-3.231999278068542480e-02,-8.788898309344878257e+00,-8.893847217670282745e+00,-9.340754410698115962e+00,-1.100461334636853650e+01,-1.150130824563003706e+01
-2.423999086022377014e-02,-9.588365764325565976e+00,-9.736251633160215135e+00,-1.056864669655590383e+01,-1.168431245671140317e+01,-1.168790345700874944e+01
-1.615999266505241394e-02,-1.062334968961364723e+01,-1.103574413757038641e+01,-1.188592936292301161e+01,-1.217495342647130308e+01,-1.182322238319302166e+01
-8.079991675913333893e-03,-1.237561286795939530e+01,-1.276821951329312022e+01,-1.280983381370242924e+01,-1.247349716222151095e+01,-1.190850184032802339e+01
0.000000000000000000e+00,-1.385163803043909247e+01,-1.354316757124058235e+01,-1.313127951029275486e+01,-1.256650551959623030e+01,-1.193230005284773121e+01
8.079991675913333893e-03,-1.232015104972772335e+01,-1.273029808935918084e+01,-1.279715387738172261e+01,-1.246704363214438871e+01,-1.190255924970567314e+01
1.615999266505241394e-02,-1.059159706532873457e+01,-1.099473948679794510e+01,-1.186033057646422151e+01,-1.216659870031636004e+01,-1.182513428259860611e+01
2.423999086022377014e-02,-9.602112152952344104e+00,-9.746833742490752073e+00,-1.053518477077985160e+01,-1.167127019460495418e+01,-1.168462413146026968e+01
3.231999278068542480e-02,-8.839856232763263932e+00,-8.933004591578546538e+00,-9.332292482726929350e+00,-1.100408121032870667e+01,-1.149302883325577262e+01
4.039999097585678101e-02,-8.207674424355282383e+00,-8.263074835802596496e+00,-8.463581421967587559e+00,-1.016176656061859340e+01,-1.124871249269503259e+01
4.847999289631843567e-02,-7.609862200913553920e+00,-7.693937325509272007e+00,-7.842671474979456825e+00,-9.230731061623917100e+00,-1.094799558221103730e+01
5.655999109148979187e-02,-7.135687347028143890e+00,-7.158513997329320588e+00,-7.278628942320682249e+00,-8.296546520300614347e+00,-1.059925629380102485e+01
6.463998556137084961e-02,-6.511745329644727853e+00,-6.583409222158764784e+00,-6.719013154385259590e+00,-7.496097345175956050e+00,-1.019458877303356381e+01
7.271999120712280273e-02,-6.109247582764365525e+00,-6.169610732491456417e+00,-6.206575926724927861e+00,-6.802394763324310922e+00,-9.736783406637249172e+00
8.079999685287475586e-02,-5.645446897643237705e+00,-5.662960480135946106e+00,-5.768320995793771999e+00,-6.222576268071368766e+00,-9.250522161609014304e+00
8.887998759746551514e-02,-5.393627546352361968e+00,-5.332718793265368795e+00,-5.480638923341991209e+00,-5.805134968916488170e+00,-8.701346403039162070e+00
9.695999324321746826e-02,-4.941642422609303864e+00,-5.017279836814924288e+00,-5.036952602413629521e+00,-5.293304824724492263e+00,-8.117908942383154525e+00
1.050399988889694214e-01,-4.543294782270003829e+00,-4.499809670330265021e+00,-4.644390899141372486e+00,-4.990432586778736024e+00,-7.488852955733459105e+00
1.131199896335601807e-01,-4.276666119016055312e+00,-4.174387269895636798e+00,-4.290459441148390951e+00,-4.499809670330265021e+00,-6.858565034791364923e+00
1.211999952793121338e-01,-3.737669618283368411e+00,-3.761200115693562385e+00,-3.761200115693562385e+00,-4.060443010546419096e+00,-6.188264123082589663e+00
1.292800009250640869e-01,-3.555348061489413514e+00,-3.663561646129646299e+00,-3.663561646129646299e+00,-3.784189633918261020e+00,-5.472270673671475016e+00
1.373599916696548462e-01,-3.135494215929149675e+00,-2.944438979166440262e+00,-3.178053830347945752e+00,-3.555348061489413514e+00,-4.897839799950911122e+00
1.454399824142456055e-01,-2.833213344056216165e+00,-2.890371757896164517e+00,-2.944438979166440262e+00,-2.833213344056216165e+00,-4.382026634673881205e+00
1.535199880599975586e-01,-2.302585092994045901e+00,-2.397895272798370669e+00,-2.484906649788000355e+00,-1.945910149055313232e+00,-3.688879454113936252e+00
1.615999937057495117e-01,-2.079441541679835748e+00,-2.079441541679835748e+00,-1.609437912434100282e+00,-2.397895272798370669e+00,-2.944438979166440262e+00
1.696799993515014648e-01,-1.609437912434100282e+00,-1.386294361119890572e+00,-1.791759469228054957e+00,-1.098612288668109782e+00,-2.772588722239781145e+00
1.777599900960922241e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-1.098612288668109782e+00,-0.000000000000000000e+00,-1.609437912434100282e+00
1.858399957418441772e-01,inf,inf,-0.000000000000000000e+00,-0.000000000000000000e+00,-6.931471805599452862e-01
1.939199864864349365e-01,inf,inf,inf,-0.000000000000000000e+00,-1.098612288668109782e+00
2.019999921321868896e-01,inf,inf,inf,inf,-1.098612288668109782e+00
2.100799977779388428e-01,inf,inf,inf,inf,-1.098612288668109782e+00
2.181600034236907959e-01,inf,inf,inf,inf,-0.000000000000000000e+00
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,-1.386294361119890572e+00
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/10/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689468994140625000e+02,-3.832729797363281250e+02,-1.590196075439453125e+02,-5.399227905273437500e+01,-1.916748046875000000e+01
-5.472431182861328125e-01,-7.266165771484375000e+02,-3.626583862304687500e+02,-1.512536468505859375e+02,-5.189557266235351562e+01,-1.868378448486328125e+01
-5.444862246513366699e-01,-6.843107910156250000e+02,-3.421190185546875000e+02,-1.435420989990234375e+02,-4.981682586669921875e+01,-1.820503616333007812e+01
-5.417293310165405273e-01,-6.420390014648437500e+02,-3.216690063476562500e+02,-1.358907470703125000e+02,-4.775714874267578125e+01,-1.773142623901367188e+01
-5.389724373817443848e-01,-5.998153076171875000e+02,-3.013254699707031250e+02,-1.283058624267578125e+02,-4.571768951416015625e+01,-1.726313591003417969e+01
-5.362155437469482422e-01,-5.576593017578125000e+02,-2.811091918945312500e+02,-1.207946624755859375e+02,-4.369976425170898438e+01,-1.680037307739257812e+01
-5.334586501121520996e-01,-5.155983276367187500e+02,-2.610445861816406250e+02,-1.133651885986328125e+02,-4.170464706420898438e+01,-1.634333801269531250e+01
-5.307017564773559570e-01,-4.736704711914062500e+02,-2.411612548828125000e+02,-1.060263137817382812e+02,-3.973379135131835938e+01,-1.589223003387451172e+01
-5.279448628425598145e-01,-4.319294128417968750e+02,-2.214946594238281250e+02,-9.878818511962890625e+01,-3.778866577148437500e+01,-1.544727039337158203e+01
-5.251879692077636719e-01,-3.904497985839843750e+02,-2.020872955322265625e+02,-9.166191101074218750e+01,-3.587084960937500000e+01,-1.500870323181152344e+01
-5.224310755729675293e-01,-3.493350219726562500e+02,-1.829901733398437500e+02,-8.466004180908203125e+01,-3.398205184936523438e+01,-1.457672500610351562e+01
-5.196741819381713867e-01,-3.087278137207031250e+02,-1.642641754150390625e+02,-7.779645538330078125e+01,-3.212400054931640625e+01,-1.415158271789550781e+01
-5.169172883033752441e-01,-2.688233032226562500e+02,-1.459818725585937500e+02,-7.108650970458984375e+01,-3.029857254028320312e+01,-1.373351573944091797e+01
-5.141603946685791016e-01,-2.298852233886718750e+02,-1.282290649414062500e+02,-6.454722595214843750e+01,-2.850771331787109375e+01,-1.332276153564453125e+01
-5.114035010337829590e-01,-1.922633056640625000e+02,-1.111062393188476562e+02,-5.819717025756835938e+01,-2.675342559814453125e+01,-1.291956710815429688e+01
-5.086466073989868164e-01,-1.564098663330078125e+02,-9.472920227050781250e+01,-5.205656433105468750e+01,-2.503783798217773438e+01,-1.252418327331542969e+01
-5.058897137641906738e-01,-1.228874740600585938e+02,-7.922856903076171875e+01,-4.614722061157226562e+01,-2.336314201354980469e+01,-1.213685512542724609e+01
-5.031328201293945312e-01,-9.235595703125000000e+01,-6.474725341796875000e+01,-4.049220275878906250e+01,-2.173160362243652344e+01,-1.175783443450927734e+01
-5.003759264945983887e-01,-6.552085113525390625e+01,-5.143460083007812500e+01,-3.511570358276367188e+01,-2.014555358886718750e+01,-1.138737297058105469e+01
-4.976190626621246338e-01,-4.302575683593750000e+01,-3.943689727783203125e+01,-3.004247093200683594e+01,-1.860735893249511719e+01,-1.102574062347412109e+01
-4.948621690273284912e-01,-2.528835487365722656e+01,-2.888274002075195312e+01,-2.529693794250488281e+01,-1.711940765380859375e+01,-1.067315769195556641e+01
-4.921052753925323486e-01,-1.232689762115478516e+01,-1.986640167236328125e+01,-2.090266227722167969e+01,-1.568412303924560547e+01,-1.032989025115966797e+01
-4.893483817577362061e-01,-3.666797399520874023e+00,-1.242914772033691406e+01,-1.688093566894531250e+01,-1.430392360687255859e+01,-9.996170997619628906e+00
-4.865914881229400635e-01,1.576991081237792969e+00,-6.545292854309082031e+00,-1.324952220916748047e+01,-1.298117637634277344e+01,-9.672243118286132812e+00
-4.838345944881439209e-01,4.449001789093017578e+00,-2.117295503616333008e+00,-1.002123069763183594e+01,-1.171820831298828125e+01,-9.358329772949218750e+00
-4.810777008533477783e-01,5.867288112640380859e+00,1.016385793685913086e+00,-7.202434539794921875e+00,-1.051723384857177734e+01,-9.054644584655761719e+00
-4.783208072185516357e-01,6.456585407257080078e+00,3.061611890792846680e+00,-4.791779994964599609e+00,-9.380357742309570312e+00,-8.761393547058105469e+00
-4.755639135837554932e-01,6.548177242279052734e+00,4.242405891418457031e+00,-2.779308319091796875e+00,-8.309524536132812500e+00,-8.478766441345214844e+00
-4.728070199489593506e-01,6.284989833831787109e+00,4.776200294494628906e+00,-1.146045446395874023e+00,-7.306469440460205078e+00,-8.206939697265625000e+00
-4.700501263141632080e-01,5.743409156799316406e+00,4.856624603271484375e+00,1.355914026498794556e-01,-6.372708320617675781e+00,-7.946055889129638672e+00
-4.672932326793670654e-01,5.013291358947753906e+00,4.645370483398437500e+00,1.100655794143676758e+00,-5.509474277496337891e+00,-7.696260452270507812e+00
-4.645363390445709229e-01,4.216404914855957031e+00,4.271141529083251953e+00,1.789765834808349609e+00,-4.717703342437744141e+00,-7.457652568817138672e+00
-4.617794752120971680e-01,3.478258132934570312e+00,3.831769943237304688e+00,2.246653795242309570e+00,-3.997998476028442383e+00,-7.230314731597900391e+00
-4.590225815773010254e-01,2.888374328613281250e+00,3.396872043609619141e+00,2.515535354614257812e+00,-3.350574254989624023e+00,-7.014296531677246094e+00
-4.562656879425048828e-01,2.480093717575073242e+00,3.010625123977661133e+00,2.638459682464599609e+00,-2.775281906127929688e+00,-6.809620857238769531e+00
-4.535087943077087402e-01,2.237653255462646484e+00,2.694870948791503906e+00,2.653168201446533203e+00,-2.271570205688476562e+00,-6.616275310516357422e+00
-4.507519006729125977e-01,2.118160724639892578e+00,2.453340768814086914e+00,2.591576576232910156e+00,-1.838475704193115234e+00,-6.434210777282714844e+00
-4.479950070381164551e-01,2.072905063629150391e+00,2.276933193206787109e+00,2.478974819183349609e+00,-1.474630594253540039e+00,-6.263335227966308594e+00
-4.452381134033203125e-01,2.060420989990234375e+00,2.149116039276123047e+00,2.333960771560668945e+00,-1.178273916244506836e+00,-6.103524208068847656e+00
-4.424812197685241699e-01,2.051076650619506836e+00,2.050748586654663086e+00,2.168950557708740234e+00,-9.472574591636657715e-01,-5.954606056213378906e+00
-4.397243261337280273e-01,2.026263713836669922e+00,1.963567018508911133e+00,1.991078734397888184e+00,-7.790933251380920410e-01,-5.816371917724609375e+00
-4.369674324989318848e-01,1.975381612777709961e+00,1.872130274772644043e+00,1.803329706192016602e+00,-6.709626913070678711e-01,-5.688563823699951172e+00
-4.342105388641357422e-01,1.892719984054565430e+00,1.764567136764526367e+00,1.605682492256164551e+00,-6.197626590728759766e-01,-5.570882797241210938e+00
-4.314536452293395996e-01,1.775140881538391113e+00,1.632436394691467285e+00,1.396179914474487305e+00,-6.221505999565124512e-01,-5.462985992431640625e+00
-4.286967515945434570e-01,1.620917558670043945e+00,1.470131039619445801e+00,1.171837925910949707e+00,-6.745691299438476562e-01,-5.364489078521728516e+00
-4.259398579597473145e-01,1.429049134254455566e+00,1.274162411689758301e+00,9.293656349182128906e-01,-7.733047008514404297e-01,-5.274965286254882812e+00
-4.231829643249511719e-01,1.199065923690795898e+00,1.042635560035705566e+00,6.656892299652099609e-01,-9.145126938819885254e-01,-5.193944454193115234e+00
-4.204260706901550293e-01,9.309114217758178711e-01,7.747372984886169434e-01,3.782754242420196533e-01,-1.094259500503540039e+00,-5.120920181274414062e+00
-4.176691770553588867e-01,6.249172687530517578e-01,4.704922735691070557e-01,6.537790596485137939e-02,-1.308548927307128906e+00,-5.055349349975585938e+00
-4.149122834205627441e-01,2.817971110343933105e-01,1.306158900260925293e-01,-2.738952934741973877e-01,-1.553354024887084961e+00,-4.996664047241210938e+00
-4.121553897857666016e-01,-9.719544649124145508e-02,-2.435631304979324341e-01,-6.395601630210876465e-01,-1.824640512466430664e+00,-4.944254875183105469e+00
-4.093984961509704590e-01,-5.102542042732238770e-01,-6.501632332801818848e-01,-1.030756592750549316e+00,-2.118386745452880859e+00,-4.897498130798339844e+00
-4.066416025161743164e-01,-9.549154043197631836e-01,-1.086674094200134277e+00,-1.445842981338500977e+00,-2.430596113204956055e+00,-4.855753898620605469e+00
-4.038847088813781738e-01,-1.428047895431518555e+00,-1.550083160400390625e+00,-1.882449030876159668e+00,-2.757318258285522461e+00,-4.818351745605468750e+00
-4.011278450489044189e-01,-1.925955176353454590e+00,-2.036810874938964844e+00,-2.337590456008911133e+00,-3.094669342041015625e+00,-4.784627914428710938e+00
-3.983709514141082764e-01,-2.444442510604858398e+00,-2.542819976806640625e+00,-2.807738542556762695e+00,-3.438839197158813477e+00,-4.753910541534423828e+00
-3.956140577793121338e-01,-2.978893280029296875e+00,-3.063638210296630859e+00,-3.288928508758544922e+00,-3.786112308502197266e+00,-4.725519180297851562e+00
-3.928571641445159912e-01,-3.524474382400512695e+00,-3.594460964202880859e+00,-3.776864290237426758e+00,-4.132881164550781250e+00,-4.698795318603515625e+00
-3.901002705097198486e-01,-4.076021671295166016e+00,-4.130205154418945312e+00,-4.267007827758789062e+00,-4.475675582885742188e+00,-4.673084259033203125e+00
-3.873433768749237061e-01,-4.628177642822265625e+00,-4.665648937225341797e+00,-4.754704952239990234e+00,-4.811179161071777344e+00,-4.647750377655029297e+00
-3.845864832401275635e-01,-5.175396919250488281e+00,-5.195497989654541016e+00,-5.235258102416992188e+00,-5.136244773864746094e+00,-4.622179985046386719e+00
-3.818295896053314209e-01,-5.712174415588378906e+00,-5.714517116546630859e+00,-5.704049110412597656e+00,-5.447917938232421875e+00,-4.595792770385742188e+00
-3.790726959705352783e-01,-6.233153820037841797e+00,-6.217625617980957031e+00,-6.156612873077392578e+00,-5.743471622467041016e+00,-4.568033218383789062e+00
-3.763158023357391357e-01,-6.733291625976562500e+00,-6.699977874755859375e+00,-6.588735580444335938e+00,-6.020393848419189453e+00,-4.538381099700927734e+00
-3.735589087009429932e-01,-7.207917690277099609e+00,-7.157100200653076172e+00,-6.996517181396484375e+00,-6.276435375213623047e+00,-4.506368160247802734e+00
-3.708020150661468506e-01,-7.652822017669677734e+00,-7.584910869598388672e+00,-7.376433849334716797e+00,-6.509602069854736328e+00,-4.471555233001708984e+00
-3.680451214313507080e-01,-8.064229965209960938e+00,-7.979815483093261719e+00,-7.725378990173339844e+00,-6.718155860900878906e+00,-4.433551788330078125e+00
-3.652882277965545654e-01,-8.438867568969726562e+00,-8.338714599609375000e+00,-8.040698051452636719e+00,-6.900640964508056641e+00,-4.392014980316162109e+00
-3.625313341617584229e-01,-8.773970603942871094e+00,-8.659050941467285156e+00,-8.320192337036132812e+00,-7.055860996246337891e+00,-4.346653938293457031e+00
-3.597744405269622803e-01,-9.067360877990722656e+00,-8.938804626464843750e+00,-8.562132835388183594e+00,-7.182882785797119141e+00,-4.297223567962646484e+00
-3.570175468921661377e-01,-9.317455291748046875e+00,-9.176497459411621094e+00,-8.765235900878906250e+00,-7.281023502349853516e+00,-4.243526935577392578e+00
-3.542606532573699951e-01,-9.523198127746582031e+00,-9.371135711669921875e+00,-8.928639411926269531e+00,-7.349836349487304688e+00,-4.185415744781494141e+00
-3.515037596225738525e-01,-9.684158325195312500e+00,-9.522200584411621094e+00,-9.051887512207031250e+00,-7.389097690582275391e+00,-4.122799396514892578e+00
-3.487468659877777100e-01,-9.800240516662597656e+00,-9.629594802856445312e+00,-9.134860038757324219e+00,-7.398779869079589844e+00,-4.055625438690185547e+00
-3.459899723529815674e-01,-9.871758460998535156e+00,-9.693593025207519531e+00,-9.177766799926757812e+00,-7.379047870635986328e+00,-3.983890771865844727e+00
-3.432331085205078125e-01,-9.899315834045410156e+00,-9.714768409729003906e+00,-9.181068420410156250e+00,-7.330224514007568359e+00,-3.907639503479003906e+00
-3.404762148857116699e-01,-9.883776664733886719e+00,-9.693930625915527344e+00,-9.145455360412597656e+00,-7.252781867980957031e+00,-3.826957941055297852e+00
-3.377193212509155273e-01,-9.826196670532226562e+00,-9.632133483886718750e+00,-9.071790695190429688e+00,-7.147307872772216797e+00,-3.741971254348754883e+00
-3.349624276161193848e-01,-9.727830886840820312e+00,-9.530508995056152344e+00,-8.961077690124511719e+00,-7.014498710632324219e+00,-3.652846813201904297e+00
-3.322055339813232422e-01,-9.590045928955078125e+00,-9.390357017517089844e+00,-8.814405441284179688e+00,-6.855150699615478516e+00,-3.559784889221191406e+00
-3.294486403465270996e-01,-9.414237976074218750e+00,-9.212987899780273438e+00,-8.632929801940917969e+00,-6.670125007629394531e+00,-3.463021755218505859e+00
-3.266917467117309570e-01,-9.201851844787597656e+00,-8.999760627746582031e+00,-8.417840003967285156e+00,-6.460352897644042969e+00,-3.362821578979492188e+00
-3.239348530769348145e-01,-8.954265594482421875e+00,-8.752003669738769531e+00,-8.170317649841308594e+00,-6.226821422576904297e+00,-3.259476661682128906e+00
-3.211779594421386719e-01,-8.672761917114257812e+00,-8.471018791198730469e+00,-7.891541004180908203e+00,-5.970561027526855469e+00,-3.153311491012573242e+00
-3.184210658073425293e-01,-8.358642578125000000e+00,-8.158055305480957031e+00,-7.582637786865234375e+00,-5.692656517028808594e+00,-3.044661760330200195e+00
-3.156641721725463867e-01,-8.013075828552246094e+00,-7.814283847808837891e+00,-7.244696140289306641e+00,-5.394228935241699219e+00,-2.933890581130981445e+00
-3.129072785377502441e-01,-7.637252807617187500e+00,-7.440804958343505859e+00,-6.878736019134521484e+00,-5.076440334320068359e+00,-2.821376800537109375e+00
-3.101503849029541016e-01,-7.232223033905029297e+00,-7.038608074188232422e+00,-6.485724925994873047e+00,-4.740510940551757812e+00,-2.707512378692626953e+00
-3.073934912681579590e-01,-6.798925876617431641e+00,-6.608576774597167969e+00,-6.066550254821777344e+00,-4.387715816497802734e+00,-2.592698097229003906e+00
-3.046365976333618164e-01,-6.338127136230468750e+00,-6.151499271392822266e+00,-5.622035026550292969e+00,-4.019383907318115234e+00,-2.477351188659667969e+00
-3.018797039985656738e-01,-5.850490570068359375e+00,-5.668032169342041016e+00,-5.152946949005126953e+00,-3.636937141418457031e+00,-2.361883878707885742e+00
-2.991228103637695312e-01,-5.336467266082763672e+00,-5.158765792846679688e+00,-4.659983158111572266e+00,-3.241879224777221680e+00,-2.246720552444458008e+00
-2.963659167289733887e-01,-4.796445369720458984e+00,-4.624153137207031250e+00,-4.143811225891113281e+00,-2.835826396942138672e+00,-2.132285833358764648e+00
-2.936090230941772461e-01,-4.230735778808593750e+00,-4.064592838287353516e+00,-3.605071067810058594e+00,-2.420520782470703125e+00,-2.018997192382812500e+00
-2.908521294593811035e-01,-3.639590263366699219e+00,-3.480400085449218750e+00,-3.044383525848388672e+00,-1.997844934463500977e+00,-1.907273054122924805e+00
-2.880952358245849609e-01,-3.023214340209960938e+00,-2.871846675872802734e+00,-2.462401628494262695e+00,-1.569859981536865234e+00,-1.797519326210021973e+00
-2.853383421897888184e-01,-2.381777286529541016e+00,-2.239138364791870117e+00,-1.859832525253295898e+00,-1.138812422752380371e+00,-1.690140843391418457e+00
-2.825814783573150635e-01,-1.715299367904663086e+00,-1.582507133483886719e+00,-1.237474203109741211e+00,-7.071633338928222656e-01,-1.585526943206787109e+00
-2.798245847225189209e-01,-1.023794770240783691e+00,-9.021531939506530762e-01,-5.962772369384765625e-01,-2.776043415069580078e-01,-1.484047770500183105e+00
-2.770676910877227783e-01,-3.072716891765594482e-01,-1.983838379383087158e-01,6.260091066360473633e-02,1.469126492738723755e-01,-1.386067748069763184e+00
-2.743107974529266357e-01,4.342546164989471436e-01,5.284011960029602051e-01,7.377023100852966309e-01,5.631711483001708984e-01,-1.291923880577087402e+00
-2.715539038181304932e-01,1.200550675392150879e+00,1.277588963508605957e+00,1.427169919013977051e+00,9.676643013954162598e-01,-1.201938867568969727e+00
-2.687970101833343506e-01,1.991167068481445312e+00,2.048300266265869141e+00,2.128641605377197266e+00,1.356602549552917480e+00,-1.116406559944152832e+00
-2.660401165485382080e-01,2.805344581604003906e+00,2.839232444763183594e+00,2.839097261428833008e+00,1.725918292999267578e+00,-1.035602331161499023e+00
-2.632832229137420654e-01,3.641848087310791016e+00,3.648550033569335938e+00,3.554657220840454102e+00,2.071280956268310547e+00,-9.597731232643127441e-01
-2.605263292789459229e-01,4.498883724212646484e+00,4.473643779754638672e+00,4.270403861999511719e+00,2.388128757476806641e+00,-8.891362547874450684e-01
-2.577694356441497803e-01,5.373915672302246094e+00,5.310915946960449219e+00,4.980110168457031250e+00,2.671732664108276367e+00,-8.238823413848876953e-01
-2.550125420093536377e-01,6.263281345367431641e+00,6.155455589294433594e+00,5.675963878631591797e+00,2.917260169982910156e+00,-7.641693353652954102e-01
-2.522556483745574951e-01,7.161758422851562500e+00,7.000641345977783203e+00,6.348218441009521484e+00,3.119877576828002930e+00,-7.101255059242248535e-01
-2.494987547397613525e-01,8.062135696411132812e+00,7.837628841400146484e+00,6.984873294830322266e+00,3.274897336959838867e+00,-6.618442535400390625e-01
-2.467418611049652100e-01,8.954435348510742188e+00,8.654788017272949219e+00,7.571299076080322266e+00,3.377906799316406250e+00,-6.193888187408447266e-01
-2.439849674701690674e-01,9.825319290161132812e+00,9.436959266662597656e+00,8.089909553527832031e+00,3.424968242645263672e+00,-5.827890634536743164e-01
-2.412280738353729248e-01,1.065723896026611328e+01,1.016466617584228516e+01,8.519933700561523438e+00,3.412831544876098633e+00,-5.520410537719726562e-01
-2.384711951017379761e-01,1.142727661132812500e+01,1.081316757202148438e+01,8.837337493896484375e+00,3.339149713516235352e+00,-5.271095037460327148e-01
-2.357143014669418335e-01,1.210605812072753906e+01,1.135154056549072266e+01,9.015055656433105469e+00,3.202694177627563477e+00,-5.079301595687866211e-01
-2.329574078321456909e-01,1.265637874603271484e+01,1.174178314208984375e+01,9.023618698120117188e+00,3.003608703613281250e+00,-4.944030642509460449e-01
-2.302005141973495483e-01,1.303189754486083984e+01,1.193831157684326172e+01,8.832469940185546875e+00,2.743569850921630859e+00,-4.864051342010498047e-01
-2.274436205625534058e-01,1.317623043060302734e+01,1.188807582855224609e+01,8.411968231201171875e+00,2.425938606262207031e+00,-4.837864339351654053e-01
-2.246867269277572632e-01,1.302301025390625000e+01,1.153188610076904297e+01,7.736322879791259766e+00,2.055847644805908203e+00,-4.863688945770263672e-01
-2.219298332929611206e-01,1.249734401702880859e+01,1.080763053894042969e+01,6.787420749664306641e+00,1.640181899070739746e+00,-4.939580559730529785e-01
-2.191729396581649780e-01,1.152006530761718750e+01,9.656056404113769531e+00,5.559141635894775391e+00,1.187471270561218262e+00,-5.063350200653076172e-01
-2.164160460233688354e-01,1.001557445526123047e+01,8.029706001281738281e+00,4.061840057373046875e+00,7.076810002326965332e-01,-5.232709050178527832e-01
-2.136591523885726929e-01,7.923968791961669922e+00,5.904916286468505859e+00,2.325962305068969727e+00,2.118908017873764038e-01,-5.445191860198974609e-01
-2.109022736549377441e-01,5.217770099639892578e+00,3.295478105545043945e+00,4.037274420261383057e-01,-2.880957722663879395e-01,-5.698258280754089355e-01
-2.081453800201416016e-01,1.921281456947326660e+00,2.649985253810882568e-01,-1.631970405578613281e+00,-7.802201509475708008e-01,-5.989308357238769531e-01
-2.053884863853454590e-01,-1.871794223785400391e+00,-3.066264867782592773e+00,-3.691966295242309570e+00,-1.252653241157531738e+00,-6.315709948539733887e-01
-2.026315927505493164e-01,-5.989189147949218750e+00,-6.524693012237548828e+00,-5.678325176239013672e+00,-1.694276809692382812e+00,-6.674813032150268555e-01
-1.998746991157531738e-01,-1.018620109558105469e+01,-9.899004936218261719e+00,-7.493710041046142578e+00,-2.095128774642944336e+00,-7.064054012298583984e-01
-1.971178054809570312e-01,-1.417081165313720703e+01,-1.296643066406250000e+01,-9.050880432128906250e+00,-2.446774005889892578e+00,-7.480859160423278809e-01
-1.943609118461608887e-01,-1.764408683776855469e+01,-1.552310848236083984e+01,-1.028053760528564453e+01,-2.742578029632568359e+00,-7.922808527946472168e-01
-1.916040182113647461e-01,-2.034525108337402344e+01,-1.741070556640625000e+01,-1.113631629943847656e+01,-2.977863788604736328e+00,-8.387558460235595703e-01
-1.888471245765686035e-01,-2.208842468261718750e+01,-1.853244972229003906e+01,-1.159630489349365234e+01,-3.150008440017700195e+00,-8.872893452644348145e-01
-1.860902309417724609e-01,-2.278140258789062500e+01,-1.885663986206054688e+01,-1.166173458099365234e+01,-3.258384466171264648e+00,-9.376770853996276855e-01
-1.833333373069763184e-01,-2.242440414428710938e+01,-1.840942764282226562e+01,-1.135347366333007812e+01,-3.304243803024291992e+00,-9.897282719612121582e-01
-1.805764585733413696e-01,-2.109483146667480469e+01,-1.726158905029296875e+01,-1.070764446258544922e+01,-3.290543317794799805e+00,-1.043268084526062012e+00
-1.778195649385452271e-01,-1.892552185058593750e+01,-1.551367568969726562e+01,-9.771074295043945312e+00,-3.221707344055175781e+00,-1.098141670227050781e+00
-1.750626713037490845e-01,-1.608193778991699219e+01,-1.328303432464599609e+01,-8.597294807434082031e+00,-3.103382349014282227e+00,-1.154204964637756348e+00
-1.723057776689529419e-01,-1.274299430847167969e+01,-1.069402313232421875e+01,-7.243340015411376953e+00,-2.942159414291381836e+00,-1.211332321166992188e+00
-1.695488840341567993e-01,-9.088617324829101562e+00,-7.871720314025878906e+00,-5.767391681671142578e+00,-2.745314598083496094e+00,-1.269415974617004395e+00
-1.667919903993606567e-01,-5.292554855346679688e+00,-4.938587665557861328e+00,-4.227086544036865234e+00,-2.520558834075927734e+00,-1.328353881835937500e+00
-1.640350967645645142e-01,-1.518350720405578613e+00,-2.013165712356567383e+00,-2.678354263305664062e+00,-2.275800466537475586e+00,-1.388056874275207520e+00
-1.612782031297683716e-01,2.081287145614624023e+00,7.901933789253234863e-01,-1.174488067626953125e+00,-2.018936157226562500e+00,-1.448449015617370605e+00
-1.585213094949722290e-01,5.361959457397460938e+00,3.361603021621704102e+00,2.347301244735717773e-01,-1.757652521133422852e+00,-1.509454011917114258e+00
-1.557644158601760864e-01,8.185127258300781250e+00,5.596797943115234375e+00,1.504015088081359863e+00,-1.499270200729370117e+00,-1.571002364158630371e+00
-1.530075371265411377e-01,1.041836643218994141e+01,7.400363922119140625e+00,2.593809127807617188e+00,-1.250577092170715332e+00,-1.633020043373107910e+00
-1.502506434917449951e-01,1.194000148773193359e+01,8.691541671752929688e+00,3.471747159957885742e+00,-1.017720580101013184e+00,-1.695435523986816406e+00
-1.474937498569488525e-01,1.265139961242675781e+01,9.412748336791992188e+00,4.114234447479248047e+00,-8.060858845710754395e-01,-1.758168220520019531e+00
-1.447368562221527100e-01,1.249878883361816406e+01,9.539944648742675781e+00,4.508068084716796875e+00,-6.202382445335388184e-01,-1.821126818656921387e+00
-1.419799625873565674e-01,1.150035285949707031e+01,9.092244148254394531e+00,4.651703357696533203e+00,-4.638325273990631104e-01,-1.884211659431457520e+00
-1.392230689525604248e-01,9.769549369812011719e+00,8.137194633483886719e+00,4.555870532989501953e+00,-3.396007716655731201e-01,-1.947305440902709961e+00
-1.364661753177642822e-01,7.519753456115722656e+00,6.788003921508789062e+00,4.243279933929443359e+00,-2.493337094783782959e-01,-2.010274887084960938e+00
-1.337092816829681396e-01,5.037046909332275391e+00,5.190821170806884766e+00,3.747128248214721680e+00,-1.939064711332321167e-01,-2.072966337203979492e+00
-1.309523880481719971e-01,2.622204780578613281e+00,3.503615379333496094e+00,3.108530044555664062e+00,-1.733230799436569214e-01,-2.135210752487182617e+00
-1.281954944133758545e-01,5.230120420455932617e-01,1.872200369834899902e+00,2.373051404953002930e+00,-1.867969185113906860e-01,-2.196807861328125000e+00
-1.254386007785797119e-01,-1.115738749504089355e+00,4.099915325641632080e-01,1.586836457252502441e+00,-2.328561246395111084e-01,-2.257542133331298828e+00
-1.226817145943641663e-01,-2.267091274261474609e+00,-8.130002617835998535e-01,7.929849028587341309e-01,-3.094763755798339844e-01,-2.317169904708862305e+00
-1.199248209595680237e-01,-2.999302864074707031e+00,-1.770528197288513184e+00,2.864667028188705444e-02,-4.142223596572875977e-01,-2.375431060791015625e+00
-1.171679273247718811e-01,-3.427193641662597656e+00,-2.472248554229736328e+00,-6.767811775207519531e-01,-5.444125533103942871e-01,-2.432037591934204102e+00
-1.144110411405563354e-01,-3.659113883972167969e+00,-2.952390193939208984e+00,-1.302184939384460449e+00,-6.972810029983520508e-01,-2.486682176589965820e+00
-1.116541475057601929e-01,-3.762842893600463867e+00,-3.259059190750122070e+00,-1.834270358085632324e+00,-8.701236844062805176e-01,-2.539039850234985352e+00
-1.088972538709640503e-01,-3.762434244155883789e+00,-3.446491956710815430e+00,-2.266294717788696289e+00,-1.060454249382019043e+00,-2.588768482208251953e+00
-1.061403602361679077e-01,-3.662667989730834961e+00,-3.569677829742431641e+00,-2.596592903137207031e+00,-1.266101360321044922e+00,-2.635513782501220703e+00
-1.033834666013717651e-01,-3.487663030624389648e+00,-3.679034948348999023e+00,-2.827208995819091797e+00,-1.485307455062866211e+00,-2.678909301757812500e+00
-1.006265804171562195e-01,-3.315064191818237305e+00,-3.812397241592407227e+00,-2.962943077087402344e+00,-1.716756820678710938e+00,-2.718578577041625977e+00
-9.786968678236007690e-02,-3.283691406250000000e+00,-3.983439445495605469e+00,-3.010956525802612305e+00,-1.959597945213317871e+00,-2.754151821136474609e+00
-9.511279314756393433e-02,-3.555044174194335938e+00,-4.168991565704345703e+00,-2.980865955352783203e+00,-2.213385820388793945e+00,-2.785245656967163086e+00
-9.235589951276779175e-02,-4.225816726684570312e+00,-4.301658630371093750e+00,-2.885146617889404297e+00,-2.478011608123779297e+00,-2.811493635177612305e+00
-8.959900587797164917e-02,-5.219983100891113281e+00,-4.275810241699218750e+00,-2.739512205123901367e+00,-2.753575086593627930e+00,-2.832532405853271484e+00
-8.684211969375610352e-02,-6.217884540557861328e+00,-3.972672700881958008e+00,-2.562996387481689453e+00,-3.040239334106445312e+00,-2.848015546798706055e+00
-8.408522605895996094e-02,-6.680746555328369141e+00,-3.303217172622680664e+00,-2.377453327178955078e+00,-3.338058710098266602e+00,-2.857605695724487305e+00
-8.132833242416381836e-02,-5.997169017791748047e+00,-2.258764505386352539e+00,-2.206435680389404297e+00,-3.646796941757202148e+00,-2.860995054244995117e+00
-7.857143878936767578e-02,-3.722934484481811523e+00,-9.525415897369384766e-01,-2.073480129241943359e+00,-3.965728282928466797e+00,-2.857897758483886719e+00
-7.581454515457153320e-02,1.597056090831756592e-01,3.665722310543060303e-01,-2.000153064727783203e+00,-4.293478965759277344e+00,-2.848055124282836914e+00
-7.305765151977539062e-02,5.033725261688232422e+00,1.345711946487426758e+00,-2.004226446151733398e+00,-4.627877235412597656e+00,-2.831237792968750000e+00
-7.030076533555984497e-02,9.524721145629882812e+00,1.617161154747009277e+00,-2.098555088043212891e+00,-4.965860366821289062e+00,-2.807251453399658203e+00
-6.754387170076370239e-02,1.154959869384765625e+01,9.407514929771423340e-01,-2.291001796722412109e+00,-5.303389549255371094e+00,-2.775938272476196289e+00
-6.478697806596755981e-02,8.862834930419921875e+00,-6.423119306564331055e-01,-2.585540294647216797e+00,-5.635488986968994141e+00,-2.737176895141601562e+00
-6.203008443117141724e-02,5.649847388267517090e-01,-2.732600688934326172e+00,-2.984331846237182617e+00,-5.956299781799316406e+00,-2.690885066986083984e+00
-5.927319452166557312e-02,-1.096570014953613281e+01,-4.665814876556396484e+00,-3.490202426910400391e+00,-6.259225845336914062e+00,-2.637019872665405273e+00
-5.651630088686943054e-02,-2.025389480590820312e+01,-5.780525684356689453e+00,-4.108651638031005859e+00,-6.537099361419677734e+00,-2.575582504272460938e+00
-5.375941097736358643e-02,-2.227728080749511719e+01,-5.731897830963134766e+00,-4.848454475402832031e+00,-6.782450199127197266e+00,-2.506609916687011719e+00
-5.100251734256744385e-02,-1.575507545471191406e+01,-4.678942680358886719e+00,-5.720296859741210938e+00,-6.987768650054931641e+00,-2.430181741714477539e+00
-4.824562370777130127e-02,-3.095271587371826172e+00,-3.257896184921264648e+00,-6.733145236968994141e+00,-7.145780086517333984e+00,-2.346418380737304688e+00
-4.548873379826545715e-02,1.112826061248779297e+01,-2.361609458923339844e+00,-7.888703346252441406e+00,-7.249749183654785156e+00,-2.255475759506225586e+00
-4.273184016346931458e-02,2.084470748901367188e+01,-2.788326978683471680e+00,-9.175062179565429688e+00,-7.293731212615966797e+00,-2.157553434371948242e+00
-3.997494652867317200e-02,1.909264564514160156e+01,-4.857195377349853516e+00,-1.056086063385009766e+01,-7.272787570953369141e+00,-2.052884101867675781e+00
-3.721805661916732788e-02,2.120256900787353516e+00,-8.176950454711914062e+00,-1.199161529541015625e+01,-7.183183193206787109e+00,-1.941733002662658691e+00
-3.446116298437118530e-02,-2.297329711914062500e+01,-1.179559612274169922e+01,-1.338981533050537109e+01,-7.022479057312011719e+00,-1.824403524398803711e+00
-3.170426934957504272e-02,-4.021696853637695312e+01,-1.474865818023681641e+01,-1.465935039520263672e+01,-6.789614200592041016e+00,-1.701224803924560547e+00
-2.894737944006919861e-02,-4.018174362182617188e+01,-1.665954208374023438e+01,-1.569414710998535156e+01,-6.484911441802978516e+00,-1.572559833526611328e+00
-2.619048580527305603e-02,-2.582505226135253906e+01,-1.795512580871582031e+01,-1.638958549499511719e+01,-6.110027313232421875e+00,-1.438794374465942383e+00
-2.343359403312206268e-02,-5.891292572021484375e+00,-1.955506134033203125e+01,-1.665445327758789062e+01,-5.667899131774902344e+00,-1.300341725349426270e+00
-2.067670226097106934e-02,9.266255378723144531e+00,-2.221367454528808594e+01,-1.642123603820800781e+01,-5.162610054016113281e+00,-1.157634377479553223e+00
-1.791981048882007599e-02,8.108997344970703125e+00,-2.586053466796875000e+01,-1.565290927886962891e+01,-4.599279880523681641e+00,-1.011127948760986328e+00
-1.516291778534650803e-02,-1.636227035522460938e+01,-2.937424278259277344e+01,-1.434560108184814453e+01,-3.983932495117187500e+00,-8.612930178642272949e-01
-1.240602508187294006e-02,-5.246402359008789062e+01,-3.105939102172851562e+01,-1.252745056152343750e+01,-3.323353767395019531e+00,-7.086155414581298828e-01
-9.649133309721946716e-03,-7.451004028320312500e+01,-2.953411293029785156e+01,-1.025476455688476562e+01,-2.624955892562866211e+00,-5.535945892333984375e-01
-6.892241071909666061e-03,-7.119548797607421875e+01,-2.434725379943847656e+01,-7.606554985046386719e+00,-1.896648406982421875e+00,-3.967423439025878906e-01
-4.135348834097385406e-03,-4.894166564941406250e+01,-1.599331951141357422e+01,-4.678807258605957031e+00,-1.146715283393859863e+00,-2.385731041431427002e-01
-1.378456596285104752e-03,-1.721548461914062500e+01,-5.568484306335449219e+00,-1.578986883163452148e+00,-3.837028443813323975e-01,-7.961329817771911621e-02
1.378456596285104752e-03,1.721504592895507812e+01,5.568294048309326172e+00,1.578928947448730469e+00,3.836902678012847900e-01,7.961151748895645142e-02
4.135348834097385406e-03,4.894125747680664062e+01,1.599314498901367188e+01,4.678751468658447266e+00,1.146702885627746582e+00,2.385708689689636230e-01
6.892241071909666061e-03,7.119518280029296875e+01,2.434710693359375000e+01,7.606501579284667969e+00,1.896636128425598145e+00,3.967392742633819580e-01
9.649133309721946716e-03,7.450994110107421875e+01,2.953401756286621094e+01,1.025472164154052734e+01,2.624944925308227539e+00,5.535932183265686035e-01
1.240602508187294006e-02,5.246421051025390625e+01,3.105936241149902344e+01,1.252742290496826172e+01,3.323344469070434570e+00,7.086137533187866211e-01
1.516291778534650803e-02,1.636263847351074219e+01,2.937427711486816406e+01,1.434557723999023438e+01,3.983923196792602539e+00,8.612908124923706055e-01
1.791981048882007599e-02,-8.108669281005859375e+00,2.586062049865722656e+01,1.565289592742919922e+01,4.599272727966308594e+00,1.011126875877380371e+00
2.067670226097106934e-02,-9.266061782836914062e+00,2.221378517150878906e+01,1.642124176025390625e+01,5.162602424621582031e+00,1.157633662223815918e+00
2.343359403312206268e-02,5.891387462615966797e+00,1.955516624450683594e+01,1.665446281433105469e+01,5.667894363403320312e+00,1.300339460372924805e+00
2.619048580527305603e-02,2.582509613037109375e+01,1.795521926879882812e+01,1.638960266113281250e+01,6.110025405883789062e+00,1.438793182373046875e+00
2.894737944006919861e-02,4.018177795410156250e+01,1.665961456298828125e+01,1.569416999816894531e+01,6.484907627105712891e+00,1.572558283805847168e+00
3.170426934957504272e-02,4.021697998046875000e+01,1.474870681762695312e+01,1.465937995910644531e+01,6.789612770080566406e+00,1.701223254203796387e+00
3.446116298437118530e-02,2.297329330444335938e+01,1.179562473297119141e+01,1.338984584808349609e+01,7.022476196289062500e+00,1.824402332305908203e+00
3.721805661916732788e-02,-2.120254993438720703e+00,8.176969528198242188e+00,1.199164867401123047e+01,7.183182239532470703e+00,1.941730737686157227e+00
3.997494652867317200e-02,-1.909265136718750000e+01,4.857205390930175781e+00,1.056088924407958984e+01,7.272792816162109375e+00,2.052882909774780273e+00
4.273184016346931458e-02,-2.084470367431640625e+01,2.788330793380737305e+00,9.175091743469238281e+00,7.293735980987548828e+00,2.157551288604736328e+00
4.548873379826545715e-02,-1.112826156616210938e+01,2.361610412597656250e+00,7.888731002807617188e+00,7.249755382537841797e+00,2.255473613739013672e+00
4.824562370777130127e-02,3.095271348953247070e+00,3.257896661758422852e+00,6.733164787292480469e+00,7.145781993865966797e+00,2.346416234970092773e+00
5.100251734256744385e-02,1.575507736206054688e+01,4.678943634033203125e+00,5.720312595367431641e+00,6.987774372100830078e+00,2.430182218551635742e+00
5.375941097736358643e-02,2.227728462219238281e+01,5.731897830963134766e+00,4.848463058471679688e+00,6.782455921173095703e+00,2.506609201431274414e+00
5.651630088686943054e-02,2.025390052795410156e+01,5.780526638031005859e+00,4.108657360076904297e+00,6.537106037139892578e+00,2.575579404830932617e+00
5.927319452166557312e-02,1.096570110321044922e+01,4.665817260742187500e+00,3.490207672119140625e+00,6.259229660034179688e+00,2.637021064758300781e+00
6.203008443117141724e-02,-5.649787187576293945e-01,2.732599973678588867e+00,2.984335184097290039e+00,5.956310749053955078e+00,2.690885066986083984e+00
6.478697806596755981e-02,-8.862834930419921875e+00,6.423106193542480469e-01,2.585541725158691406e+00,5.635494709014892578e+00,2.737177133560180664e+00
6.754387170076370239e-02,-1.154959774017333984e+01,-9.407484531402587891e-01,2.291002750396728516e+00,5.303394317626953125e+00,2.775937557220458984e+00
7.030076533555984497e-02,-9.524717330932617188e+00,-1.617161154747009277e+00,2.098556995391845703e+00,4.965866088867187500e+00,2.807250976562500000e+00
7.305765151977539062e-02,-5.033724784851074219e+00,-1.345710396766662598e+00,2.004227876663208008e+00,4.627885818481445312e+00,2.831238508224487305e+00
7.581454515457153320e-02,-1.597100943326950073e-01,-3.665726780891418457e-01,2.000153779983520508e+00,4.293485641479492188e+00,2.848056077957153320e+00
7.857143878936767578e-02,3.722934484481811523e+00,9.525400996208190918e-01,2.073480844497680664e+00,3.965732336044311523e+00,2.857897758483886719e+00
8.132833242416381836e-02,5.997170448303222656e+00,2.258763551712036133e+00,2.206435680389404297e+00,3.646803140640258789e+00,2.860997200012207031e+00
8.408522605895996094e-02,6.680749416351318359e+00,3.303217411041259766e+00,2.377455949783325195e+00,3.338065624237060547e+00,2.857606410980224609e+00
8.684211969375610352e-02,6.217880725860595703e+00,3.972671508789062500e+00,2.562994480133056641e+00,3.040242910385131836e+00,2.848014593124389648e+00
8.959900587797164917e-02,5.219983577728271484e+00,4.275810718536376953e+00,2.739515542984008789e+00,2.753580093383789062e+00,2.832533359527587891e+00
9.235589951276779175e-02,4.225818157196044922e+00,4.301660060882568359e+00,2.885147809982299805e+00,2.478013992309570312e+00,2.811495780944824219e+00
9.511279314756393433e-02,3.555045604705810547e+00,4.168993949890136719e+00,2.980866909027099609e+00,2.213390111923217773e+00,2.785243988037109375e+00
9.786968678236007690e-02,3.283688783645629883e+00,3.983437538146972656e+00,3.010957241058349609e+00,1.959600210189819336e+00,2.754150390625000000e+00
1.006265804171562195e-01,3.315064907073974609e+00,3.812399625778198242e+00,2.962942600250244141e+00,1.716757655143737793e+00,2.718579053878784180e+00
1.033834666013717651e-01,3.487660646438598633e+00,3.679033041000366211e+00,2.827208518981933594e+00,1.485308289527893066e+00,2.678910732269287109e+00
1.061403602361679077e-01,3.662665605545043945e+00,3.569677829742431641e+00,2.596593618392944336e+00,1.266101598739624023e+00,2.635513067245483398e+00
1.088972538709640503e-01,3.762437820434570312e+00,3.446491956710815430e+00,2.266294956207275391e+00,1.060455322265625000e+00,2.588769197463989258e+00
1.116541475057601929e-01,3.762842416763305664e+00,3.259061098098754883e+00,1.834272503852844238e+00,8.701249361038208008e-01,2.539041757583618164e+00
1.144110411405563354e-01,3.659113407135009766e+00,2.952390432357788086e+00,1.302186965942382812e+00,6.972801685333251953e-01,2.486680984497070312e+00
1.171679273247718811e-01,3.427192926406860352e+00,2.472249984741210938e+00,6.767805814743041992e-01,5.444139242172241211e-01,2.432037115097045898e+00
1.199248209595680237e-01,2.999303817749023438e+00,1.770532250404357910e+00,-2.864541858434677124e-02,4.142228066921234131e-01,2.375432968139648438e+00
1.226817145943641663e-01,2.267093181610107422e+00,8.129979968070983887e-01,-7.929856181144714355e-01,3.094764053821563721e-01,2.317171812057495117e+00
1.254386007785797119e-01,1.115740537643432617e+00,-4.099922478199005127e-01,-1.586837053298950195e+00,2.328561246395111084e-01,2.257544517517089844e+00
1.281954944133758545e-01,-5.230118036270141602e-01,-1.872201442718505859e+00,-2.373049974441528320e+00,1.867969930171966553e-01,2.196808338165283203e+00
1.309523880481719971e-01,-2.622202634811401367e+00,-3.503617525100708008e+00,-3.108530044555664062e+00,1.733235567808151245e-01,2.135212659835815430e+00
1.337092816829681396e-01,-5.037047386169433594e+00,-5.190823078155517578e+00,-3.747125387191772461e+00,1.939066052436828613e-01,2.072967529296875000e+00
1.364661753177642822e-01,-7.519753932952880859e+00,-6.788008689880371094e+00,-4.243279457092285156e+00,2.493341267108917236e-01,2.010276794433593750e+00
1.392230689525604248e-01,-9.769548416137695312e+00,-8.137192726135253906e+00,-4.555874347686767578e+00,3.396015167236328125e-01,1.947307586669921875e+00
1.419799625873565674e-01,-1.150035476684570312e+01,-9.092243194580078125e+00,-4.651704311370849609e+00,4.638326764106750488e-01,1.884213328361511230e+00
1.447368562221527100e-01,-1.249878501892089844e+01,-9.539945602416992188e+00,-4.508067607879638672e+00,6.202381253242492676e-01,1.821127772331237793e+00
1.474937498569488525e-01,-1.265140247344970703e+01,-9.412750244140625000e+00,-4.114235877990722656e+00,8.060858249664306641e-01,1.758167982101440430e+00
1.502506434917449951e-01,-1.194000244140625000e+01,-8.691542625427246094e+00,-3.471746683120727539e+00,1.017719745635986328e+00,1.695436954498291016e+00
1.530075371265411377e-01,-1.041836833953857422e+01,-7.400363922119140625e+00,-2.593809366226196289e+00,1.250576972961425781e+00,1.633022069931030273e+00
1.557644158601760864e-01,-8.185126304626464844e+00,-5.596797943115234375e+00,-1.504013538360595703e+00,1.499270081520080566e+00,1.571000933647155762e+00
1.585213094949722290e-01,-5.361958503723144531e+00,-3.361602306365966797e+00,-2.347274869680404663e-01,1.757651686668395996e+00,1.509457111358642578e+00
1.612782031297683716e-01,-2.081289768218994141e+00,-7.901940345764160156e-01,1.174488425254821777e+00,2.018936872482299805e+00,1.448450684547424316e+00
1.640350967645645142e-01,1.518349528312683105e+00,2.013166666030883789e+00,2.678354263305664062e+00,2.275799512863159180e+00,1.388058423995971680e+00
1.667919903993606567e-01,5.292553424835205078e+00,4.938584804534912109e+00,4.227085590362548828e+00,2.520559310913085938e+00,1.328353166580200195e+00
1.695488840341567993e-01,9.088617324829101562e+00,7.871718883514404297e+00,5.767391204833984375e+00,2.745314836502075195e+00,1.269416928291320801e+00
1.723057776689529419e-01,1.274299716949462891e+01,1.069402313232421875e+01,7.243342399597167969e+00,2.942160844802856445e+00,1.211332917213439941e+00
1.750626713037490845e-01,1.608193778991699219e+01,1.328302860260009766e+01,8.597292900085449219e+00,3.103384494781494141e+00,1.154206633567810059e+00
1.778195649385452271e-01,1.892552375793457031e+01,1.551367759704589844e+01,9.771075248718261719e+00,3.221705913543701172e+00,1.098141551017761230e+00
1.805764585733413696e-01,2.109483528137207031e+01,1.726158523559570312e+01,1.070764541625976562e+01,3.290543079376220703e+00,1.043269038200378418e+00
1.833333373069763184e-01,2.242440605163574219e+01,1.840943336486816406e+01,1.135347557067871094e+01,3.304244518280029297e+00,9.897286295890808105e-01
1.860902309417724609e-01,2.278139877319335938e+01,1.885663986206054688e+01,1.166173267364501953e+01,3.258382081985473633e+00,9.376772046089172363e-01
1.888471245765686035e-01,2.208842658996582031e+01,1.853244781494140625e+01,1.159630680084228516e+01,3.150009155273437500e+00,8.872895836830139160e-01
1.916040182113647461e-01,2.034524917602539062e+01,1.741070938110351562e+01,1.113631725311279297e+01,2.977863788604736328e+00,8.387562036514282227e-01
1.943609118461608887e-01,1.764408302307128906e+01,1.552311420440673828e+01,1.028054237365722656e+01,2.742577552795410156e+00,7.922812700271606445e-01
1.971178054809570312e-01,1.417081165313720703e+01,1.296642684936523438e+01,9.050877571105957031e+00,2.446773767471313477e+00,7.480859756469726562e-01
1.998746991157531738e-01,1.018619728088378906e+01,9.899007797241210938e+00,7.493706703186035156e+00,2.095128297805786133e+00,7.064052820205688477e-01
2.026315927505493164e-01,5.989186763763427734e+00,6.524694919586181641e+00,5.678328037261962891e+00,1.694276452064514160e+00,6.674812436103820801e-01
2.053884863853454590e-01,1.871793866157531738e+00,3.066266536712646484e+00,3.691965341567993164e+00,1.252651453018188477e+00,6.315703988075256348e-01
2.081453800201416016e-01,-1.921285271644592285e+00,-2.649966478347778320e-01,1.631972551345825195e+00,7.802197933197021484e-01,5.989316701889038086e-01
2.109022736549377441e-01,-5.217770099639892578e+00,-3.295478343963623047e+00,-4.037292599678039551e-01,2.880959212779998779e-01,5.698258280754089355e-01
2.136591523885726929e-01,-7.923970222473144531e+00,-5.904916763305664062e+00,-2.325963258743286133e+00,-2.118908166885375977e-01,5.445193052291870117e-01
2.164160460233688354e-01,-1.001557540893554688e+01,-8.029709815979003906e+00,-4.061838626861572266e+00,-7.076806426048278809e-01,5.232706665992736816e-01
2.191729396581649780e-01,-1.152006053924560547e+01,-9.656052589416503906e+00,-5.559140205383300781e+00,-1.187471866607666016e+00,5.063348412513732910e-01
2.219298332929611206e-01,-1.249734401702880859e+01,-1.080762863159179688e+01,-6.787418365478515625e+00,-1.640181660652160645e+00,4.939581155776977539e-01
2.246867269277572632e-01,-1.302301216125488281e+01,-1.153188514709472656e+01,-7.736328125000000000e+00,-2.055848836898803711e+00,4.863685071468353271e-01
2.274436205625534058e-01,-1.317623043060302734e+01,-1.188806915283203125e+01,-8.411966323852539062e+00,-2.425938606262207031e+00,4.837860763072967529e-01
2.302005141973495483e-01,-1.303189468383789062e+01,-1.193830490112304688e+01,-8.832470893859863281e+00,-2.743568897247314453e+00,4.864049851894378662e-01
2.329574078321456909e-01,-1.265638065338134766e+01,-1.174178123474121094e+01,-9.023619651794433594e+00,-3.003608942031860352e+00,4.944026470184326172e-01
2.357143014669418335e-01,-1.210605716705322266e+01,-1.135153961181640625e+01,-9.015050888061523438e+00,-3.202693700790405273e+00,5.079299807548522949e-01
2.384711951017379761e-01,-1.142727375030517578e+01,-1.081316661834716797e+01,-8.837341308593750000e+00,-3.339148044586181641e+00,5.271096825599670410e-01
2.412280738353729248e-01,-1.065724182128906250e+01,-1.016466617584228516e+01,-8.519933700561523438e+00,-3.412831306457519531e+00,5.520410537719726562e-01
2.439849674701690674e-01,-9.825318336486816406e+00,-9.436957359313964844e+00,-8.089907646179199219e+00,-3.424967527389526367e+00,5.827893018722534180e-01
2.467418611049652100e-01,-8.954438209533691406e+00,-8.654787063598632812e+00,-7.571298122406005859e+00,-3.377906799316406250e+00,6.193892359733581543e-01
2.494987547397613525e-01,-8.062135696411132812e+00,-7.837631225585937500e+00,-6.984874725341796875e+00,-3.274897098541259766e+00,6.618438959121704102e-01
2.522556483745574951e-01,-7.161756992340087891e+00,-7.000640869140625000e+00,-6.348218917846679688e+00,-3.119877338409423828e+00,7.101259827613830566e-01
2.550125420093536377e-01,-6.263279914855957031e+00,-6.155454635620117188e+00,-5.675961017608642578e+00,-2.917260408401489258e+00,7.641688585281372070e-01
2.577694356441497803e-01,-5.373915195465087891e+00,-5.310915470123291016e+00,-4.980111122131347656e+00,-2.671731710433959961e+00,8.238825798034667969e-01
2.605263292789459229e-01,-4.498883724212646484e+00,-4.473641395568847656e+00,-4.270404338836669922e+00,-2.388129234313964844e+00,8.891369104385375977e-01
2.632832229137420654e-01,-3.641848087310791016e+00,-3.648549795150756836e+00,-3.554655790328979492e+00,-2.071280717849731445e+00,9.597735404968261719e-01
2.660401165485382080e-01,-2.805343151092529297e+00,-2.839234113693237305e+00,-2.839095830917358398e+00,-1.725919246673583984e+00,1.035602211952209473e+00
2.687970101833343506e-01,-1.991166472434997559e+00,-2.048301458358764648e+00,-2.128643512725830078e+00,-1.356602549552917480e+00,1.116406440734863281e+00
2.715539038181304932e-01,-1.200550079345703125e+00,-1.277587294578552246e+00,-1.427168965339660645e+00,-9.676644802093505859e-01,1.201938867568969727e+00
2.743107974529266357e-01,-4.342567026615142822e-01,-5.284005999565124512e-01,-7.377007007598876953e-01,-5.631716251373291016e-01,1.291923761367797852e+00
2.770676910877227783e-01,3.072697222232818604e-01,1.983851492404937744e-01,-6.260016560554504395e-02,-1.469132751226425171e-01,1.386067509651184082e+00
2.798245847225189209e-01,1.023793578147888184e+00,9.021540284156799316e-01,5.962780714035034180e-01,2.776048183441162109e-01,1.484047889709472656e+00
2.825814783573150635e-01,1.715302824974060059e+00,1.582505941390991211e+00,1.237474799156188965e+00,7.071626782417297363e-01,1.585527181625366211e+00
2.853383421897888184e-01,2.381778478622436523e+00,2.239137411117553711e+00,1.859833478927612305e+00,1.138812661170959473e+00,1.690141439437866211e+00
2.880952358245849609e-01,3.023216009140014648e+00,2.871846675872802734e+00,2.462401866912841797e+00,1.569859504699707031e+00,1.797519564628601074e+00
2.908521294593811035e-01,3.639590501785278320e+00,3.480398178100585938e+00,3.044380187988281250e+00,1.997845888137817383e+00,1.907271504402160645e+00
2.936090230941772461e-01,4.230735778808593750e+00,4.064592361450195312e+00,3.605068922042846680e+00,2.420520067214965820e+00,2.018997907638549805e+00
2.963659167289733887e-01,4.796448230743408203e+00,4.624151229858398438e+00,4.143810272216796875e+00,2.835828304290771484e+00,2.132286310195922852e+00
2.991228103637695312e-01,5.336468219757080078e+00,5.158765316009521484e+00,4.659983158111572266e+00,3.241878509521484375e+00,2.246721982955932617e+00
3.018797039985656738e-01,5.850489616394042969e+00,5.668035507202148438e+00,5.152946472167968750e+00,3.636937141418457031e+00,2.361884117126464844e+00
3.046365976333618164e-01,6.338130950927734375e+00,6.151498794555664062e+00,5.622033596038818359e+00,4.019384384155273438e+00,2.477350950241088867e+00
3.073934912681579590e-01,6.798926353454589844e+00,6.608579635620117188e+00,6.066552639007568359e+00,4.387713909149169922e+00,2.592698812484741211e+00
3.101503849029541016e-01,7.232222080230712891e+00,7.038607597351074219e+00,6.485722064971923828e+00,4.740509986877441406e+00,2.707511901855468750e+00
3.129072785377502441e-01,7.637251377105712891e+00,7.440802574157714844e+00,6.878736495971679688e+00,5.076439380645751953e+00,2.821378469467163086e+00
3.156641721725463867e-01,8.013079643249511719e+00,7.814285755157470703e+00,7.244691848754882812e+00,5.394227027893066406e+00,2.933890819549560547e+00
3.184210658073425293e-01,8.358640670776367188e+00,8.158052444458007812e+00,7.582635879516601562e+00,5.692658901214599609e+00,3.044659376144409180e+00
3.211779594421386719e-01,8.672762870788574219e+00,8.471016883850097656e+00,7.891542434692382812e+00,5.970562934875488281e+00,3.153310775756835938e+00
3.239348530769348145e-01,8.954265594482421875e+00,8.752003669738769531e+00,8.170317649841308594e+00,6.226821899414062500e+00,3.259478092193603516e+00
3.266917467117309570e-01,9.201853752136230469e+00,8.999761581420898438e+00,8.417840957641601562e+00,6.460353374481201172e+00,3.362822055816650391e+00
3.294486403465270996e-01,9.414237022399902344e+00,9.212988853454589844e+00,8.632928848266601562e+00,6.670125007629394531e+00,3.463021039962768555e+00
3.322055339813232422e-01,9.590045928955078125e+00,9.390357971191406250e+00,8.814406394958496094e+00,6.855151176452636719e+00,3.559783935546875000e+00
3.349624276161193848e-01,9.727831840515136719e+00,9.530510902404785156e+00,8.961078643798828125e+00,7.014502525329589844e+00,3.652848005294799805e+00
3.377193212509155273e-01,9.826197624206542969e+00,9.632129669189453125e+00,9.071792602539062500e+00,7.147307395935058594e+00,3.741971492767333984e+00
3.404762148857116699e-01,9.883770942687988281e+00,9.693933486938476562e+00,9.145454406738281250e+00,7.252779960632324219e+00,3.826960086822509766e+00
3.432331085205078125e-01,9.899314880371093750e+00,9.714765548706054688e+00,9.181067466735839844e+00,7.330225944519042969e+00,3.907639026641845703e+00
3.459899723529815674e-01,9.871761322021484375e+00,9.693592071533203125e+00,9.177766799926757812e+00,7.379045963287353516e+00,3.983891010284423828e+00
3.487468659877777100e-01,9.800240516662597656e+00,9.629597663879394531e+00,9.134862899780273438e+00,7.398778915405273438e+00,4.055623531341552734e+00
3.515037596225738525e-01,9.684159278869628906e+00,9.522199630737304688e+00,9.051886558532714844e+00,7.389097213745117188e+00,4.122797966003417969e+00
3.542606532573699951e-01,9.523201942443847656e+00,9.371135711669921875e+00,8.928639411926269531e+00,7.349835395812988281e+00,4.185417175292968750e+00
3.570175468921661377e-01,9.317454338073730469e+00,9.176493644714355469e+00,8.765237808227539062e+00,7.281023502349853516e+00,4.243525028228759766e+00
3.597744405269622803e-01,9.067364692687988281e+00,8.938806533813476562e+00,8.562132835388183594e+00,7.182883739471435547e+00,4.297222614288330078e+00
3.625313341617584229e-01,8.773971557617187500e+00,8.659049034118652344e+00,8.320194244384765625e+00,7.055860042572021484e+00,4.346653461456298828e+00
3.652882277965545654e-01,8.438870429992675781e+00,8.338714599609375000e+00,8.040697097778320312e+00,6.900640487670898438e+00,4.392014980316162109e+00
3.680451214313507080e-01,8.064231872558593750e+00,7.979812145233154297e+00,7.725379467010498047e+00,6.718155860900878906e+00,4.433549880981445312e+00
3.708020150661468506e-01,7.652822017669677734e+00,7.584912300109863281e+00,7.376432418823242188e+00,6.509599685668945312e+00,4.471553802490234375e+00
3.735589087009429932e-01,7.207918167114257812e+00,7.157100677490234375e+00,6.996515274047851562e+00,6.276437282562255859e+00,4.506368637084960938e+00
3.763158023357391357e-01,6.733291149139404297e+00,6.699979305267333984e+00,6.588731765747070312e+00,6.020393371582031250e+00,4.538383007049560547e+00
3.790726959705352783e-01,6.233155727386474609e+00,6.217624187469482422e+00,6.156616210937500000e+00,5.743470668792724609e+00,4.568032264709472656e+00
3.818295896053314209e-01,5.712180137634277344e+00,5.714515686035156250e+00,5.704049110412597656e+00,5.447917461395263672e+00,4.595792293548583984e+00
3.845864832401275635e-01,5.175393581390380859e+00,5.195496082305908203e+00,5.235257148742675781e+00,5.136244773864746094e+00,4.622180461883544922e+00
3.873433768749237061e-01,4.628177642822265625e+00,4.665648937225341797e+00,4.754704475402832031e+00,4.811180591583251953e+00,4.647748470306396484e+00
3.901002705097198486e-01,4.076023101806640625e+00,4.130206584930419922e+00,4.267007827758789062e+00,4.475677967071533203e+00,4.673086166381835938e+00
3.928571641445159912e-01,3.524471998214721680e+00,3.594457387924194336e+00,3.776861906051635742e+00,4.132879734039306641e+00,4.698795318603515625e+00
3.956140577793121338e-01,2.978893756866455078e+00,3.063639402389526367e+00,3.288926124572753906e+00,3.786108255386352539e+00,4.725520610809326172e+00
3.983709514141082764e-01,2.444440126419067383e+00,2.542820453643798828e+00,2.807733297348022461e+00,3.438838958740234375e+00,4.753907203674316406e+00
4.011278450489044189e-01,1.925956010818481445e+00,2.036809444427490234e+00,2.337586641311645508e+00,3.094667673110961914e+00,4.784629344940185547e+00
4.038847088813781738e-01,1.428048729896545410e+00,1.550083279609680176e+00,1.882448673248291016e+00,2.757319211959838867e+00,4.818351745605468750e+00
4.066416025161743164e-01,9.549163579940795898e-01,1.086677908897399902e+00,1.445842742919921875e+00,2.430595397949218750e+00,4.855752468109130859e+00
4.093984961509704590e-01,5.102538466453552246e-01,6.501607894897460938e-01,1.030755996704101562e+00,2.118386745452880859e+00,4.897499561309814453e+00
4.121553897857666016e-01,9.719438105821609497e-02,2.435655444860458374e-01,6.395592689514160156e-01,1.824640631675720215e+00,4.944254875183105469e+00
4.149122834205627441e-01,-2.817922830581665039e-01,-1.306164264678955078e-01,2.738945484161376953e-01,1.553354620933532715e+00,4.996664047241210938e+00
4.176691770553588867e-01,-6.249171495437622070e-01,-4.704918563365936279e-01,-6.537844985723495483e-02,1.308549880981445312e+00,5.055350303649902344e+00
4.204260706901550293e-01,-9.309125542640686035e-01,-7.747349739074707031e-01,-3.782739937305450439e-01,1.094257116317749023e+00,5.120918273925781250e+00
4.231829643249511719e-01,-1.199065804481506348e+00,-1.042635560035705566e+00,-6.656874418258666992e-01,9.145120382308959961e-01,5.193944931030273438e+00
4.259398579597473145e-01,-1.429049253463745117e+00,-1.274161934852600098e+00,-9.293655157089233398e-01,7.733058333396911621e-01,5.274965286254882812e+00
4.286967515945434570e-01,-1.620915532112121582e+00,-1.470131993293762207e+00,-1.171838402748107910e+00,6.745700240135192871e-01,5.364491939544677734e+00
4.314536452293395996e-01,-1.775145292282104492e+00,-1.632437705993652344e+00,-1.396178126335144043e+00,6.221514344215393066e-01,5.462987422943115234e+00
4.342105388641357422e-01,-1.892717480659484863e+00,-1.764566183090209961e+00,-1.605682015419006348e+00,6.197620034217834473e-01,5.570883274078369141e+00
4.369674324989318848e-01,-1.975383639335632324e+00,-1.872127652168273926e+00,-1.803330659866333008e+00,6.709630489349365234e-01,5.688561439514160156e+00
4.397243261337280273e-01,-2.026263952255249023e+00,-1.963565826416015625e+00,-1.991079807281494141e+00,7.790926098823547363e-01,5.816370487213134766e+00
4.424812197685241699e-01,-2.051078796386718750e+00,-2.050748109817504883e+00,-2.168948650360107422e+00,9.472575187683105469e-01,5.954605579376220703e+00
4.452381134033203125e-01,-2.060421705245971680e+00,-2.149117708206176758e+00,-2.333960771560668945e+00,1.178273797035217285e+00,6.103523254394531250e+00
4.479950070381164551e-01,-2.072907686233520508e+00,-2.276933431625366211e+00,-2.478974819183349609e+00,1.474630594253540039e+00,6.263335704803466797e+00
4.507519006729125977e-01,-2.118163585662841797e+00,-2.453342199325561523e+00,-2.591577291488647461e+00,1.838476061820983887e+00,6.434211254119873047e+00
4.535087943077087402e-01,-2.237653017044067383e+00,-2.694872140884399414e+00,-2.653168201446533203e+00,2.271571159362792969e+00,6.616276264190673828e+00
4.562656879425048828e-01,-2.480093955993652344e+00,-3.010625362396240234e+00,-2.638461351394653320e+00,2.775282382965087891e+00,6.809622764587402344e+00
4.590225815773010254e-01,-2.888375520706176758e+00,-3.396870136260986328e+00,-2.515537261962890625e+00,3.350574970245361328e+00,7.014296054840087891e+00
4.617794752120971680e-01,-3.478256702423095703e+00,-3.831770420074462891e+00,-2.246652364730834961e+00,3.998000144958496094e+00,7.230312824249267578e+00
4.645363390445709229e-01,-4.216402053833007812e+00,-4.271143436431884766e+00,-1.789762735366821289e+00,4.717704296112060547e+00,7.457648754119873047e+00
4.672932326793670654e-01,-5.013291835784912109e+00,-4.645370006561279297e+00,-1.100657582283020020e+00,5.509474754333496094e+00,7.696257591247558594e+00
4.700501263141632080e-01,-5.743405342102050781e+00,-4.856624603271484375e+00,-1.355929970741271973e-01,6.372706890106201172e+00,7.946058750152587891e+00
4.728070199489593506e-01,-6.284988403320312500e+00,-4.776201248168945312e+00,1.146046042442321777e+00,7.306468009948730469e+00,8.206937789916992188e+00
4.755639135837554932e-01,-6.548180103302001953e+00,-4.242405891418457031e+00,2.779306888580322266e+00,8.309523582458496094e+00,8.478770256042480469e+00
4.783208072185516357e-01,-6.456585407257080078e+00,-3.061608791351318359e+00,4.791778564453125000e+00,9.380356788635253906e+00,8.761394500732421875e+00
4.810777008533477783e-01,-5.867283344268798828e+00,-1.016382098197937012e+00,7.202432632446289062e+00,1.051723289489746094e+01,9.054643630981445312e+00
4.838345944881439209e-01,-4.449002742767333984e+00,2.117295980453491211e+00,1.002123165130615234e+01,1.171820640563964844e+01,9.358329772949218750e+00
4.865914881229400635e-01,-1.576991796493530273e+00,6.545292854309082031e+00,1.324952411651611328e+01,1.298117923736572266e+01,9.672245979309082031e+00
4.893483817577362061e-01,3.666793346405029297e+00,1.242915058135986328e+01,1.688093566894531250e+01,1.430392360687255859e+01,9.996173858642578125e+00
4.921052753925323486e-01,1.232690048217773438e+01,1.986639976501464844e+01,2.090266227722167969e+01,1.568412780761718750e+01,1.032988739013671875e+01
4.948621690273284912e-01,2.528835487365722656e+01,2.888274002075195312e+01,2.529693984985351562e+01,1.711940956115722656e+01,1.067315673828125000e+01
4.976190626621246338e-01,4.302576828002929688e+01,3.943689727783203125e+01,3.004246902465820312e+01,1.860736274719238281e+01,1.102573299407958984e+01
5.003759264945983887e-01,6.552085113525390625e+01,5.143460464477539062e+01,3.511570358276367188e+01,2.014554977416992188e+01,1.138737583160400391e+01
5.031328201293945312e-01,9.235597229003906250e+01,6.474725341796875000e+01,4.049220657348632812e+01,2.173160743713378906e+01,1.175783061981201172e+01
5.058897137641906738e-01,1.228874740600585938e+02,7.922856903076171875e+01,4.614721298217773438e+01,2.336314201354980469e+01,1.213685131072998047e+01
5.086466073989868164e-01,1.564098663330078125e+02,9.472919464111328125e+01,5.205657196044921875e+01,2.503783416748046875e+01,1.252417850494384766e+01
5.114035010337829590e-01,1.922632904052734375e+02,1.111062545776367188e+02,5.819715881347656250e+01,2.675341606140136719e+01,1.291956806182861328e+01
5.141603946685791016e-01,2.298851776123046875e+02,1.282290954589843750e+02,6.454721832275390625e+01,2.850770568847656250e+01,1.332276248931884766e+01
5.169172883033752441e-01,2.688233337402343750e+02,1.459818878173828125e+02,7.108651733398437500e+01,3.029857635498046875e+01,1.373351860046386719e+01
5.196741819381713867e-01,3.087277526855468750e+02,1.642641906738281250e+02,7.779644775390625000e+01,3.212400817871093750e+01,1.415158939361572266e+01
5.224310755729675293e-01,3.493350219726562500e+02,1.829901733398437500e+02,8.466004943847656250e+01,3.398205184936523438e+01,1.457672691345214844e+01
5.251879692077636719e-01,3.904498291015625000e+02,2.020873260498046875e+02,9.166192626953125000e+01,3.587085342407226562e+01,1.500870132446289062e+01
5.279448628425598145e-01,4.319294738769531250e+02,2.214946594238281250e+02,9.878817749023437500e+01,3.778866195678710938e+01,1.544727802276611328e+01
5.307017564773559570e-01,4.736704406738281250e+02,2.411612701416015625e+02,1.060263290405273438e+02,3.973378753662109375e+01,1.589222812652587891e+01
5.334586501121520996e-01,5.155982666015625000e+02,2.610445861816406250e+02,1.133651657104492188e+02,4.170465469360351562e+01,1.634333419799804688e+01
5.362155437469482422e-01,5.576593017578125000e+02,2.811091613769531250e+02,1.207946548461914062e+02,4.369976043701171875e+01,1.680037117004394531e+01
5.389724373817443848e-01,5.998153686523437500e+02,3.013255004882812500e+02,1.283058471679687500e+02,4.571770095825195312e+01,1.726313781738281250e+01
5.417293310165405273e-01,6.420390014648437500e+02,3.216689453125000000e+02,1.358907318115234375e+02,4.775713348388671875e+01,1.773142814636230469e+01
5.444862246513366699e-01,6.843106689453125000e+02,3.421189575195312500e+02,1.435421295166015625e+02,4.981682205200195312e+01,1.820504188537597656e+01
5.472431182861328125e-01,7.266166381835937500e+02,3.626584167480468750e+02,1.512536315917968750e+02,5.189557647705078125e+01,1.868378448486328125e+01
5.500000119209289551e-01,7.689468994140625000e+02,3.832729492187500000e+02,1.590195617675781250e+02,5.399229431152343750e+01,1.916747283935546875e+01


==> figures/shearlets/10/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,2.046405982971191406e+01,1.108939075469970703e+01,5.570791244506835938e+00,2.857433080673217773e+00,1.890841960906982422e+00
-5.472431182861328125e-01,1.840251159667968750e+01,1.006117916107177734e+01,5.143107891082763672e+00,2.711476325988769531e+00,1.838667154312133789e+00
-5.444862246513366699e-01,1.645762825012207031e+01,9.089699745178222656e+00,4.736760616302490234e+00,2.571275949478149414e+00,1.787819147109985352e+00
-5.417293310165405273e-01,1.462933635711669922e+01,8.174726486206054688e+00,4.351592063903808594e+00,2.436779737472534180e+00,1.738283991813659668e+00
-5.389724373817443848e-01,1.291751861572265625e+01,7.315988540649414062e+00,3.987427234649658203e+00,2.307934284210205078e+00,1.690046787261962891e+00
-5.362155437469482422e-01,1.132201957702636719e+01,6.513164997100830078e+00,3.644073009490966797e+00,2.184682369232177734e+00,1.643093347549438477e+00
-5.334586501121520996e-01,9.842617034912109375e+00,5.765872955322265625e+00,3.321316003799438477e+00,2.066962242126464844e+00,1.597407937049865723e+00
-5.307017564773559570e-01,8.478998184204101562e+00,5.073654174804687500e+00,3.018918275833129883e+00,1.954709529876708984e+00,1.552974343299865723e+00
-5.279448628425598145e-01,7.230727672576904297e+00,4.435961723327636719e+00,2.736616611480712891e+00,1.847854852676391602e+00,1.509775757789611816e+00
-5.251879692077636719e-01,6.097192287445068359e+00,3.852141857147216797e+00,2.474118709564208984e+00,1.746325492858886719e+00,1.467795491218566895e+00
-5.224310755729675293e-01,5.077536106109619141e+00,3.321410655975341797e+00,2.231098175048828125e+00,1.650043845176696777e+00,1.427014946937561035e+00
-5.196741819381713867e-01,4.170568466186523438e+00,2.842832088470458984e+00,2.007194042205810547e+00,1.558927416801452637e+00,1.387416243553161621e+00
-5.169172883033752441e-01,3.374633073806762695e+00,2.415285587310791016e+00,1.802003979682922363e+00,1.472889065742492676e+00,1.348979711532592773e+00
-5.141603946685791016e-01,2.687448263168334961e+00,2.037432670593261719e+00,1.615081429481506348e+00,1.391836285591125488e+00,1.311685919761657715e+00
-5.114035010337829590e-01,2.105888605117797852e+00,1.707679271697998047e+00,1.445930600166320801e+00,1.315670251846313477e+00,1.275514125823974609e+00
-5.086466073989868164e-01,1.625727653503417969e+00,1.424131631851196289e+00,1.294002056121826172e+00,1.244287729263305664e+00,1.240443110466003418e+00
-5.058897137641906738e-01,1.241338968276977539e+00,1.184557557106018066e+00,1.158689260482788086e+00,1.177579283714294434e+00,1.206450939178466797e+00
-5.031328201293945312e-01,9.454053044319152832e-01,9.863457679748535156e-01,1.039322376251220703e+00,1.115428447723388672e+00,1.173515319824218750e+00
-5.003759264945983887e-01,7.287092804908752441e-01,8.264809846878051758e-01,9.351678490638732910e-01,1.057714223861694336e+00,1.141612529754638672e+00
-4.976190626621246338e-01,5.801435708999633789e-01,7.015386819839477539e-01,8.454243540763854980e-01,1.004306912422180176e+00,1.110720157623291016e+00
-4.948621690273284912e-01,4.870914816856384277e-01,6.077079772949218750e-01,7.692197561264038086e-01,9.550712108612060547e-01,1.080811262130737305e+00
-4.921052753925323486e-01,4.363041520118713379e-01,5.408706068992614746e-01,7.056193947792053223e-01,9.098655581474304199e-01,1.051861763000488281e+00
-4.893483817577362061e-01,4.151574075222015381e-01,4.967156648635864258e-01,6.536245942115783691e-01,8.685418367385864258e-01,1.023845314979553223e+00
-4.865914881229400635e-01,4.129417538642883301e-01,4.709092378616333008e-01,6.121825575828552246e-01,8.309440016746520996e-01,9.967358708381652832e-01
-4.838345944881439209e-01,4.216775298118591309e-01,4.592864215373992920e-01,5.801988840103149414e-01,7.969112396240234375e-01,9.705057740211486816e-01
-4.810777008533477783e-01,4.361464083194732666e-01,4.580441117286682129e-01,5.565513372421264648e-01,7.662755846977233887e-01,9.451267123222351074e-01
-4.783208072185516357e-01,4.532758593559265137e-01,4.638898372650146484e-01,5.401107072830200195e-01,7.388625741004943848e-01,9.205707311630249023e-01
-4.755639135837554932e-01,4.712951481342315674e-01,4.741309881210327148e-01,5.297639966011047363e-01,7.144935131072998047e-01,8.968085646629333496e-01
-4.728070199489593506e-01,4.890570044517517090e-01,4.866877794265747070e-01,5.244373679161071777e-01,6.929835081100463867e-01,8.738107681274414062e-01
-4.700501263141632080e-01,5.056927800178527832e-01,5.000502467155456543e-01,5.231215953826904297e-01,6.741434931755065918e-01,8.515468835830688477e-01
-4.672932326793670654e-01,5.205505490303039551e-01,5.131992697715759277e-01,5.248939394950866699e-01,6.577807664871215820e-01,8.299875855445861816e-01
-4.645363390445709229e-01,5.332734584808349609e-01,5.255149006843566895e-01,5.289369821548461914e-01,6.436994671821594238e-01,8.091015815734863281e-01
-4.617794752120971680e-01,5.438538789749145508e-01,5.366902947425842285e-01,5.345489382743835449e-01,6.317021846771240234e-01,7.888576984405517578e-01
-4.590225815773010254e-01,5.525897145271301270e-01,5.466473102569580078e-01,5.411515235900878906e-01,6.215893626213073730e-01,7.692248821258544922e-01
-4.562656879425048828e-01,5.599482655525207520e-01,5.554652214050292969e-01,5.482852458953857422e-01,6.131616234779357910e-01,7.501716613769531250e-01
-4.535087943077087402e-01,5.664177536964416504e-01,5.633128881454467773e-01,5.556001663208007812e-01,6.062211394309997559e-01,7.316675782203674316e-01
-4.507519006729125977e-01,5.723993778228759766e-01,5.703925490379333496e-01,5.628441572189331055e-01,6.005715131759643555e-01,7.136807441711425781e-01
-4.479950070381164551e-01,5.781646966934204102e-01,5.769000649452209473e-01,5.698429942131042480e-01,5.960205793380737305e-01,6.961802244186401367e-01
-4.452381134033203125e-01,5.838586688041687012e-01,5.829918384552001953e-01,5.764830112457275391e-01,5.923788547515869141e-01,6.791359782218933105e-01
-4.424812197685241699e-01,5.895280838012695312e-01,5.887768268585205078e-01,5.826937556266784668e-01,5.894636511802673340e-01,6.625168919563293457e-01
-4.397243261337280273e-01,5.951535105705261230e-01,5.943095088005065918e-01,5.884305834770202637e-01,5.870983004570007324e-01,6.462935805320739746e-01
-4.369674324989318848e-01,6.006763577461242676e-01,5.995992422103881836e-01,5.936630368232727051e-01,5.851128697395324707e-01,6.304370760917663574e-01
-4.342105388641357422e-01,6.060160398483276367e-01,6.046172380447387695e-01,5.983648300170898438e-01,5.833462476730346680e-01,6.149187684059143066e-01
-4.314536452293395996e-01,6.110802292823791504e-01,6.093061566352844238e-01,6.025056242942810059e-01,5.816463232040405273e-01,5.997112989425659180e-01
-4.286967515945434570e-01,6.157699823379516602e-01,6.135904788970947266e-01,6.060493588447570801e-01,5.798700451850891113e-01,5.847880840301513672e-01
-4.259398579597473145e-01,6.199830770492553711e-01,6.173811554908752441e-01,6.089501976966857910e-01,5.778845548629760742e-01,5.701241493225097656e-01
-4.231829643249511719e-01,6.236146092414855957e-01,6.205831170082092285e-01,6.111539602279663086e-01,5.755670666694641113e-01,5.556956529617309570e-01
-4.204260706901550293e-01,6.265593171119689941e-01,6.230965852737426758e-01,6.125988960266113281e-01,5.728067159652709961e-01,5.414789915084838867e-01
-4.176691770553588867e-01,6.287126541137695312e-01,6.248214244842529297e-01,6.132164001464843750e-01,5.695017576217651367e-01,5.274530649185180664e-01
-4.149122834205627441e-01,6.299707889556884766e-01,6.256580352783203125e-01,6.129350662231445312e-01,5.655632019042968750e-01,5.135987401008605957e-01
-4.121553897857666016e-01,6.302332878112792969e-01,6.255100369453430176e-01,6.116818189620971680e-01,5.609126687049865723e-01,4.998966157436370850e-01
-4.093984961509704590e-01,6.294035911560058594e-01,6.242852807044982910e-01,6.093850135803222656e-01,5.554823279380798340e-01,4.863315224647521973e-01
-4.066416025161743164e-01,6.273909211158752441e-01,6.218976974487304688e-01,6.059767007827758789e-01,5.492153167724609375e-01,4.728882908821105957e-01
-4.038847088813781738e-01,6.241121888160705566e-01,6.182687282562255859e-01,6.013932228088378906e-01,5.420671105384826660e-01,4.595537781715393066e-01
-4.011278450489044189e-01,6.194940805435180664e-01,6.133294701576232910e-01,5.955801010131835938e-01,5.340026021003723145e-01,4.463174641132354736e-01
-3.983709514141082764e-01,6.134740114212036133e-01,6.070207953453063965e-01,5.884907841682434082e-01,5.249975323677062988e-01,4.331701099872589111e-01
-3.956140577793121338e-01,6.060014963150024414e-01,5.992953181266784668e-01,5.800888538360595703e-01,5.150387287139892578e-01,4.201034307479858398e-01
-3.928571641445159912e-01,5.970388650894165039e-01,5.901191830635070801e-01,5.703500509262084961e-01,5.041221380233764648e-01,4.071129560470581055e-01
-3.901002705097198486e-01,5.865627527236938477e-01,5.794715285301208496e-01,5.592619776725769043e-01,4.922542870044708252e-01,3.941946625709533691e-01
-3.873433768749237061e-01,5.745639204978942871e-01,5.673463344573974609e-01,5.468249320983886719e-01,4.794509708881378174e-01,3.813461661338806152e-01
-3.845864832401275635e-01,5.610483288764953613e-01,5.537513494491577148e-01,5.330519676208496094e-01,4.657363295555114746e-01,3.685679733753204346e-01
-3.818295896053314209e-01,5.460373759269714355e-01,5.387095808982849121e-01,5.179697275161743164e-01,4.511429071426391602e-01,3.558615446090698242e-01
-3.790726959705352783e-01,5.295673012733459473e-01,5.222573876380920410e-01,5.016161203384399414e-01,4.357124567031860352e-01,3.432292938232421875e-01
-3.763158023357391357e-01,5.116884708404541016e-01,5.044460296630859375e-01,4.840423166751861572e-01,4.194919466972351074e-01,3.306756019592285156e-01
-3.735589087009429932e-01,4.924646317958831787e-01,4.853382706642150879e-01,4.653096795082092285e-01,4.025362730026245117e-01,3.182074129581451416e-01
-3.708020150661468506e-01,4.719727933406829834e-01,4.650100171566009521e-01,4.454905986785888672e-01,3.849060833454132080e-01,3.058315515518188477e-01
-3.680451214313507080e-01,4.502995610237121582e-01,4.435471296310424805e-01,4.246657490730285645e-01,3.666663169860839844e-01,2.935554087162017822e-01
-3.652882277965545654e-01,4.275420010089874268e-01,4.210442304611206055e-01,4.029253423213958740e-01,3.478873074054718018e-01,2.813885807991027832e-01
-3.625313341617584229e-01,4.038057625293731689e-01,3.976045548915863037e-01,3.803642094135284424e-01,3.286429047584533691e-01,2.693420052528381348e-01
-3.597744405269622803e-01,3.792026042938232422e-01,3.733373582363128662e-01,3.570840060710906982e-01,3.090087473392486572e-01,2.574259936809539795e-01
-3.570175468921661377e-01,3.538501560688018799e-01,3.483566939830780029e-01,3.331901729106903076e-01,2.890644371509552002e-01,2.456520795822143555e-01
-3.542606532573699951e-01,3.278689086437225342e-01,3.227796554565429688e-01,3.087908327579498291e-01,2.688897252082824707e-01,2.340320944786071777e-01
-3.515037596225738525e-01,3.013823032379150391e-01,2.967261672019958496e-01,2.839964628219604492e-01,2.485663741827011108e-01,2.225786596536636353e-01
-3.487468659877777100e-01,2.745138704776763916e-01,2.703163921833038330e-01,2.589176595211029053e-01,2.281752377748489380e-01,2.113039642572402954e-01
-3.459899723529815674e-01,2.473868280649185181e-01,2.436705380678176880e-01,2.336655408143997192e-01,2.077980339527130127e-01,2.002210468053817749e-01
-3.432331085205078125e-01,2.201237380504608154e-01,2.169077992439270020e-01,2.083502262830734253e-01,1.875154823064804077e-01,1.893420368432998657e-01
-3.404762148857116699e-01,1.928440630435943604e-01,1.901441514492034912e-01,1.830790936946868896e-01,1.674072146415710449e-01,1.786793470382690430e-01
-3.377193212509155273e-01,1.656653434038162231e-01,1.634950637817382812e-01,1.579589396715164185e-01,1.475510150194168091e-01,1.682451665401458740e-01
-3.349624276161193848e-01,1.387019157409667969e-01,1.370713114738464355e-01,1.330932676792144775e-01,1.280234903097152710e-01,1.580506116151809692e-01
-3.322055339813232422e-01,1.120643988251686096e-01,1.109811589121818542e-01,1.085825040936470032e-01,1.088990271091461182e-01,1.481073796749114990e-01
-3.294486403465270996e-01,8.585953712463378906e-02,8.532917499542236328e-02,8.452448248863220215e-02,9.024937450885772705e-02,1.384262889623641968e-01
-3.266917467117309570e-01,6.018996611237525940e-02,6.021569669246673584e-02,6.101334840059280396e-02,7.214397937059402466e-02,1.290164440870285034e-01
-3.239348530769348145e-01,3.515476733446121216e-02,3.573816642165184021e-02,3.814012184739112854e-02,5.465008690953254700e-02,1.198870614171028137e-01
-3.211779594421386719e-01,1.084925234317779541e-02,1.198960095643997192e-02,1.599263586103916168e-02,3.783149272203445435e-02,1.110469400882720947e-01
-3.184210658073425293e-01,-1.263497769832611084e-02,-1.093980669975280762e-02,-5.344405770301818848e-03,2.174960263073444366e-02,1.025027409195899963e-01
-3.156641721725463867e-01,-3.520982712507247925e-02,-3.296399116516113281e-02,-2.578977867960929871e-02,6.462450604885816574e-03,9.426124393939971924e-02
-3.129072785377502441e-01,-5.678971856832504272e-02,-5.399886891245841980e-02,-4.526453465223312378e-02,-7.975036278367042542e-03,8.632766455411911011e-02
-3.101503849029541016e-01,-7.729325443506240845e-02,-7.396456599235534668e-02,-6.369280070066452026e-02,-2.151125296950340271e-02,7.870612293481826782e-02
-3.073934912681579590e-01,-9.664083272218704224e-02,-9.278275817632675171e-02,-8.100141584873199463e-02,-3.409769386053085327e-02,7.139971852302551270e-02
-3.046365976333618164e-01,-1.147554814815521240e-01,-1.103779599070549011e-01,-9.711921960115432739e-02,-4.568987339735031128e-02,6.441095471382141113e-02
-3.018797039985656738e-01,-1.315631270408630371e-01,-1.266767531633377075e-01,-1.119776368141174316e-01,-5.624681711196899414e-02,5.774032324552536011e-02
-2.991228103637695312e-01,-1.469895988702774048e-01,-1.416065692901611328e-01,-1.255094707012176514e-01,-6.573197990655899048e-02,5.138763040304183960e-02
-2.963659167289733887e-01,-1.609632372856140137e-01,-1.550976037979125977e-01,-1.376503556966781616e-01,-7.411186397075653076e-02,4.535178095102310181e-02
-2.936090230941772461e-01,-1.734126210212707520e-01,-1.670802682638168335e-01,-1.483367979526519775e-01,-8.135916292667388916e-02,3.962985426187515259e-02
-2.908521294593811035e-01,-1.842673122882843018e-01,-1.774861812591552734e-01,-1.575077176094055176e-01,-8.745141327381134033e-02,3.421817719936370850e-02
-2.880952358245849609e-01,-1.934573650360107422e-01,-1.862480640411376953e-01,-1.651033312082290649e-01,-9.237009286880493164e-02,2.911159768700599670e-02
-2.853383421897888184e-01,-2.009137272834777832e-01,-1.932987719774246216e-01,-1.710659861564636230e-01,-9.610426425933837891e-02,2.430458553135395050e-02
-2.825814783573150635e-01,-2.065669298171997070e-01,-1.985721141099929810e-01,-1.753399223089218140e-01,-9.864854812622070312e-02,1.979010738432407379e-02
-2.798245847225189209e-01,-2.103482484817504883e-01,-2.020026594400405884e-01,-1.778715848922729492e-01,-1.000054329633712769e-01,1.555945444852113724e-02
-2.770676910877227783e-01,-2.121888697147369385e-01,-2.035249769687652588e-01,-1.786113232374191284e-01,-1.001840010285377502e-01,1.160420384258031845e-02
-2.743107974529266357e-01,-2.120195776224136353e-01,-2.030752897262573242e-01,-1.775115877389907837e-01,-9.920264035463333130e-02,7.913623936474323273e-03
-2.715539038181304932e-01,-2.097717672586441040e-01,-2.005908191204071045e-01,-1.745304763317108154e-01,-9.708960354328155518e-02,4.476969130337238312e-03
-2.687970101833343506e-01,-2.053776979446411133e-01,-1.960110664367675781e-01,-1.696317195892333984e-01,-9.388179332017898560e-02,1.282238867133855820e-03
-2.660401165485382080e-01,-1.987712234258651733e-01,-1.892782747745513916e-01,-1.627853810787200928e-01,-8.962771296501159668e-02,-1.682923524640500546e-03
-2.632832229137420654e-01,-1.898890584707260132e-01,-1.803393214941024780e-01,-1.539724618196487427e-01,-8.438711613416671753e-02,-4.432555753737688065e-03
-2.605263292789459229e-01,-1.786719262599945068e-01,-1.691464483737945557e-01,-1.431855708360671997e-01,-7.823330909013748169e-02,-6.979772355407476425e-03
-2.577694356441497803e-01,-1.650666445493698120e-01,-1.556612551212310791e-01,-1.304319053888320923e-01,-7.125034928321838379e-02,-9.340308606624603271e-03
-2.550125420093536377e-01,-1.490281075239181519e-01,-1.398564726114273071e-01,-1.157390251755714417e-01,-6.353680044412612915e-02,-1.152745448052883148e-02
-2.522556483745574951e-01,-1.305237561464309692e-01,-1.217206791043281555e-01,-9.915763139724731445e-02,-5.520460754632949829e-02,-1.355862990021705627e-02
-2.494987547397613525e-01,-1.095377355813980103e-01,-1.012639701366424561e-01,-8.076893538236618042e-02,-4.637832939624786377e-02,-1.544831972569227219e-02
-2.467418611049652100e-01,-8.607818931341171265e-02,-7.852363586425781250e-02,-6.069055944681167603e-02,-3.719525784254074097e-02,-1.721341162919998169e-02
-2.439849674701690674e-01,-6.018439680337905884e-02,-5.357521772384643555e-02,-3.908458352088928223e-02,-2.780473232269287109e-02,-1.886868849396705627e-02
-2.412280738353729248e-01,-3.193898871541023254e-02,-2.654035948216915131e-02,-1.616567000746726990e-02,-1.836509071290493011e-02,-2.043184079229831696e-02
-2.384711951017379761e-01,-1.479648053646087646e-03,2.397701144218444824e-03,7.789043709635734558e-03,-9.043582715094089508e-03,-2.191830053925514221e-02
-2.357143014669418335e-01,3.098470903933048248e-02,3.297997638583183289e-02,3.243295475840568542e-02,-1.160870306193828583e-05,-2.334361337125301361e-02
-2.329574078321456909e-01,6.515281647443771362e-02,6.485193967819213867e-02,5.734069272875785828e-02,8.557755500078201294e-03,-2.472402155399322510e-02
-2.302005141973495483e-01,1.006089597940444946e-01,9.754388779401779175e-02,8.200368285179138184e-02,1.649350672960281372e-02,-2.607476897537708282e-02
-2.274436205625534058e-01,1.367959082126617432e-01,1.304505616426467896e-01,1.058302298188209534e-01,2.363227866590023041e-02,-2.741079777479171753e-02
-2.246867269277572632e-01,1.729867756366729736e-01,1.628111004829406738e-01,1.281508505344390869e-01,2.982136234641075134e-02,-2.874723635613918304e-02
-2.219298332929611206e-01,2.082597613334655762e-01,1.936966329813003540e-01,1.482350230216979980e-01,3.492582961916923523e-02,-3.009752556681632996e-02
-2.191729396581649780e-01,2.414794564247131348e-01,2.220091074705123901e-01,1.653180420398712158e-01,3.883103281259536743e-02,-3.147504106163978577e-02
-2.164160460233688354e-01,2.712940871715545654e-01,2.465009689331054688e-01,1.786392629146575928e-01,4.144824296236038208e-02,-3.289294987916946411e-02
-2.136591523885726929e-01,2.961625754833221436e-01,2.658239006996154785e-01,1.874942481517791748e-01,4.271813854575157166e-02,-3.436385467648506165e-02
-2.109022736549377441e-01,3.144187033176422119e-01,2.786124944686889648e-01,1.912922114133834839e-01,4.261267930269241333e-02,-3.589927032589912415e-02
-2.081453800201416016e-01,3.243874311447143555e-01,2.836057245731353760e-01,1.896155178546905518e-01,4.113707318902015686e-02,-3.750948607921600342e-02
-2.053884863853454590e-01,3.245534300804138184e-01,2.797955572605133057e-01,1.822713166475296021e-01,3.832919150590896606e-02,-3.920461237430572510e-02
-2.026315927505493164e-01,3.137665390968322754e-01,2.665811181068420410e-01,1.693264544010162354e-01,3.425839170813560486e-02,-4.099476337432861328e-02
-1.998746991157531738e-01,2.914555668830871582e-01,2.438966333866119385e-01,1.511194407939910889e-01,2.902469784021377563e-02,-4.288781061768531799e-02
-1.971178054809570312e-01,2.577968239784240723e-01,2.122825235128402710e-01,1.282456070184707642e-01,2.275155112147331238e-02,-4.489232599735260010e-02
-1.943609118461608887e-01,2.137918919324874878e-01,1.728733777999877930e-01,1.015165075659751892e-01,1.558498758822679520e-02,-4.701514542102813721e-02
-1.916040182113647461e-01,1.612231135368347168e-01,1.273082345724105835e-01,7.190524041652679443e-02,7.685211487114429474e-03,-4.926312714815139771e-02
-1.888471245765686035e-01,1.024958342313766479e-01,7.758018374443054199e-02,4.047776758670806885e-02,-7.763807661831378937e-04,-5.164187401533126831e-02
-1.860902309417724609e-01,4.040021449327468872e-02,2.585905045270919800e-02,8.328813128173351288e-03,-9.624391794204711914e-03,-5.415705963969230652e-02
-1.833333373069763184e-01,-2.214864641427993774e-02,-2.568110637366771698e-02,-2.347849681973457336e-02,-1.868466101586818695e-02,-5.681351572275161743e-02
-1.805764585733413696e-01,-8.234737068414688110e-02,-7.500167191028594971e-02,-5.396106839179992676e-02,-2.778856270015239716e-02,-5.961567908525466919e-02
-1.778195649385452271e-01,-1.376882195472717285e-01,-1.203055158257484436e-01,-8.225079625844955444e-02,-3.677730634808540344e-02,-6.256684660911560059e-02
-1.750626713037490845e-01,-1.860786229372024536e-01,-1.600970625877380371e-01,-1.076186522841453552e-01,-4.550686478614807129e-02,-6.567143648862838745e-02
-1.723057776689529419e-01,-2.259052544832229614e-01,-1.932161599397659302e-01,-1.294888556003570557e-01,-5.384948849678039551e-02,-6.893198192119598389e-02
-1.695488840341567993e-01,-2.560510933399200439e-01,-2.188472747802734375e-01,-1.474446505308151245e-01,-6.169648468494415283e-02,-7.235114276409149170e-02
-1.667919903993606567e-01,-2.758880853652954102e-01,-2.365171611309051514e-01,-1.612298935651779175e-01,-6.896068155765533447e-02,-7.593230158090591431e-02
-1.640350967645645142e-01,-2.852534651756286621e-01,-2.460847944021224976e-01,-1.707444339990615845e-01,-7.557563483715057373e-02,-7.967640459537506104e-02
-1.612782031297683716e-01,-2.844206094741821289e-01,-2.477298080921173096e-01,-1.760391294956207275e-01,-8.149787783622741699e-02,-8.358631283044815063e-02
-1.585213094949722290e-01,-2.740710675716400146e-01,-2.419411391019821167e-01,-1.773075163364410400e-01,-8.670402318239212036e-02,-8.766356855630874634e-02
-1.557644158601760864e-01,-2.552766203880310059e-01,-2.295038104057312012e-01,-1.748735457658767700e-01,-9.119205921888351440e-02,-9.190949797630310059e-02
-1.530075371265411377e-01,-2.294825464487075806e-01,-2.114787995815277100e-01,-1.691796332597732544e-01,-9.497954696416854858e-02,-9.632565081119537354e-02
-1.502506434917449951e-01,-1.984867155551910400e-01,-1.891714185476303101e-01,-1.607668995857238770e-01,-9.810184687376022339e-02,-1.009140834212303162e-01
-1.474937498569488525e-01,-1.643938720226287842e-01,-1.640804260969161987e-01,-1.502539664506912231e-01,-1.006104871630668640e-01,-1.056746095418930054e-01
-1.447368562221527100e-01,-1.295256912708282471e-01,-1.378186792135238647e-01,-1.383108198642730713e-01,-1.025701537728309631e-01,-1.106081604957580566e-01
-1.419799625873565674e-01,-9.625867009162902832e-02,-1.120089888572692871e-01,-1.256277263164520264e-01,-1.040573567152023315e-01,-1.157160326838493347e-01
-1.392230689525604248e-01,-6.679154932498931885e-02,-8.815363794565200806e-02,-1.128826811909675598e-01,-1.051573902368545532e-01,-1.209976002573966980e-01
-1.364661753177642822e-01,-4.287060722708702087e-02,-6.750544905662536621e-02,-1.007071062922477722e-01,-1.059610098600387573e-01,-1.264531016349792480e-01
-1.337092816829681396e-01,-2.554374188184738159e-02,-5.095451325178146362e-02,-8.965506404638290405e-02,-1.065641567111015320e-01,-1.320817172527313232e-01
-1.309523880481719971e-01,-1.503337360918521881e-02,-3.896679356694221497e-02,-8.017735183238983154e-02,-1.070625409483909607e-01,-1.378821581602096558e-01
-1.281954944133758545e-01,-1.079203747212886810e-02,-3.158408403396606445e-02,-7.260413467884063721e-02,-1.075512170791625977e-01,-1.438541412353515625e-01
-1.254386007785797119e-01,-1.172266900539398193e-02,-2.848688513040542603e-02,-6.713941693305969238e-02,-1.081221625208854675e-01,-1.499942243099212646e-01
-1.226817145943641663e-01,-1.649308577179908752e-02,-2.910197153687477112e-02,-6.386178731918334961e-02,-1.088630408048629761e-01,-1.563006788492202759e-01
-1.199248209595680237e-01,-2.383642643690109253e-02,-3.272454068064689636e-02,-6.273970007896423340e-02,-1.098546013236045837e-01,-1.627695262432098389e-01
-1.171679273247718811e-01,-3.275107592344284058e-02,-3.862850740551948547e-02,-6.364942342042922974e-02,-1.111704632639884949e-01,-1.693966239690780640e-01
-1.144110411405563354e-01,-4.255449026823043823e-02,-4.615174606442451477e-02,-6.639746576547622681e-02,-1.128771379590034485e-01,-1.761773079633712769e-01
-1.116541475057601929e-01,-5.281040444970130920e-02,-5.474788323044776917e-02,-7.074336707592010498e-02,-1.150332018733024597e-01,-1.831053644418716431e-01
-1.088972538709640503e-01,-6.320699304342269897e-02,-6.401205062866210938e-02,-7.641918957233428955e-02,-1.176906898617744446e-01,-1.901747137308120728e-01
-1.061403602361679077e-01,-7.346376031637191772e-02,-7.369210571050643921e-02,-8.314556628465652466e-02,-1.208946332335472107e-01,-1.973767876625061035e-01
-1.033834666013717651e-01,-8.333113044500350952e-02,-8.368217200040817261e-02,-9.064462780952453613e-02,-1.246843039989471436e-01,-2.047030329704284668e-01
-1.006265804171562195e-01,-9.269416332244873047e-02,-9.400026500225067139e-02,-9.864702820777893066e-02,-1.290954500436782837e-01,-2.121443450450897217e-01
-9.786968678236007690e-02,-1.017386019229888916e-01,-1.047386378049850464e-01,-1.069009751081466675e-01,-1.341607719659805298e-01,-2.196888476610183716e-01
-9.511279314756393433e-02,-1.110797673463821411e-01,-1.159789860248565674e-01,-1.151769533753395081e-01,-1.399104893207550049e-01,-2.273258119821548462e-01
-9.235589951276779175e-02,-1.217130497097969055e-01,-1.276780515909194946e-01,-1.232763007283210754e-01,-1.463749259710311890e-01,-2.350417673587799072e-01
-8.959900587797164917e-02,-1.346851587295532227e-01,-1.395522058010101318e-01,-1.310389637947082520e-01,-1.535837799310684204e-01,-2.428231388330459595e-01
-8.684211969375610352e-02,-1.505052596330642700e-01,-1.509985178709030151e-01,-1.383527517318725586e-01,-1.615674644708633423e-01,-2.506543099880218506e-01
-8.408522605895996094e-02,-1.684800684452056885e-01,-1.611174643039703369e-01,-1.451625674962997437e-01,-1.703572422266006470e-01,-2.585211098194122314e-01
-8.132833242416381836e-02,-1.862830221652984619e-01,-1.688633412122726440e-01,-1.514748930931091309e-01,-1.799830347299575806e-01,-2.664053738117218018e-01
-7.857143878936767578e-02,-2.000720947980880737e-01,-1.733270436525344849e-01,-1.573633849620819092e-01,-1.904739290475845337e-01,-2.742900252342224121e-01
-7.581454515457153320e-02,-2.053127139806747437e-01,-1.741001904010772705e-01,-1.629626750946044922e-01,-2.018571496009826660e-01,-2.821569740772247314e-01
-7.305765151977539062e-02,-1.982566565275192261e-01,-1.716175526380538940e-01,-1.684629321098327637e-01,-2.141539603471755981e-01,-2.899870574474334717e-01
-7.030076533555984497e-02,-1.778864860534667969e-01,-1.673342585563659668e-01,-1.740965992212295532e-01,-2.273777276277542114e-01,-2.977611720561981201e-01
-6.754387170076370239e-02,-1.479968428611755371e-01,-1.635809242725372314e-01,-1.801242679357528687e-01,-2.415337413549423218e-01,-3.054591119289398193e-01
-6.478697806596755981e-02,-1.185723990201950073e-01,-1.629920899868011475e-01,-1.868226230144500732e-01,-2.566144168376922607e-01,-3.130603134632110596e-01
-6.203008443117141724e-02,-1.043939366936683655e-01,-1.675972938537597656e-01,-1.944762170314788818e-01,-2.725965678691864014e-01,-3.205442130565643311e-01
-5.927319452166557312e-02,-1.185394749045372009e-01,-1.779147684574127197e-01,-2.033758908510208130e-01,-2.894396781921386719e-01,-3.278902769088745117e-01
-5.651630088686943054e-02,-1.627803146839141846e-01,-1.925611197948455811e-01,-2.138236761093139648e-01,-3.070856332778930664e-01,-3.350773155689239502e-01
-5.375941097736358643e-02,-2.234079837799072266e-01,-2.087017893791198730e-01,-2.261414825916290283e-01,-3.254539966583251953e-01,-3.420847058296203613e-01
-5.100251734256744385e-02,-2.776414155960083008e-01,-2.232274115085601807e-01,-2.406783998012542725e-01,-3.444454669952392578e-01,-3.488909006118774414e-01
-4.824562370777130127e-02,-3.045766949653625488e-01,-2.341541200876235962e-01,-2.578118443489074707e-01,-3.639396131038665771e-01,-3.554772138595581055e-01
-4.548873379826545715e-02,-2.932272255420684814e-01,-2.416755557060241699e-01,-2.779352962970733643e-01,-3.837963640689849854e-01,-3.618226051330566406e-01
-4.273184016346931458e-02,-2.473193258047103882e-01,-2.484064698219299316e-01,-3.014292716979980469e-01,-4.038579165935516357e-01,-3.679071068763732910e-01
-3.997494652867317200e-02,-1.889071911573410034e-01,-2.585821449756622314e-01,-3.286166191101074219e-01,-4.239526391029357910e-01,-3.737124502658843994e-01
-3.721805661916732788e-02,-1.564022004604339600e-01,-2.763564586639404297e-01,-3.597016334533691406e-01,-4.438953995704650879e-01,-3.792201578617095947e-01
-3.446116298437118530e-02,-1.850320100784301758e-01,-3.039436340332031250e-01,-3.947063386440277100e-01,-4.634937047958374023e-01,-3.844129741191864014e-01
-3.170426934957504272e-02,-2.755981087684631348e-01,-3.407635390758514404e-01,-4.334122538566589355e-01,-4.825496077537536621e-01,-3.892740905284881592e-01
-2.894737944006919861e-02,-3.904650807380676270e-01,-3.842798769474029541e-01,-4.753190875053405762e-01,-5.008639693260192871e-01,-3.937883675098419189e-01
-2.619048580527305603e-02,-4.838356375694274902e-01,-4.320388436317443848e-01,-5.196341276168823242e-01,-5.182416439056396484e-01,-3.979404568672180176e-01
-2.343359403312206268e-02,-5.277028083801269531e-01,-4.835653901100158691e-01,-5.652914643287658691e-01,-5.344917774200439453e-01,-4.017172157764434814e-01
-2.067670226097106934e-02,-5.206532478332519531e-01,-5.408608317375183105e-01,-6.110044121742248535e-01,-5.494348406791687012e-01,-4.051064252853393555e-01
-1.791981048882007599e-02,-4.916861057281494141e-01,-6.069900989532470703e-01,-6.553418040275573730e-01,-5.629037618637084961e-01,-4.080964624881744385e-01
-1.516291778534650803e-02,-4.980095922946929932e-01,-6.833474636077880859e-01,-6.968149542808532715e-01,-5.747466683387756348e-01,-4.106780886650085449e-01
-1.240602508187294006e-02,-5.931816697120666504e-01,-7.672622203826904297e-01,-7.339699864387512207e-01,-5.848289728164672852e-01,-4.128426909446716309e-01
-9.649133309721946716e-03,-7.737600207328796387e-01,-8.516207933425903320e-01,-7.654701471328735352e-01,-5.930362939834594727e-01,-4.145833849906921387e-01
-6.892241071909666061e-03,-9.801012277603149414e-01,-9.267116189002990723e-01,-7.901667952537536621e-01,-5.992748737335205078e-01,-4.158935546875000000e-01
-4.135348834097385406e-03,-1.148875236511230469e+00,-9.829376339912414551e-01,-8.071538805961608887e-01,-6.034738421440124512e-01,-4.167696833610534668e-01
-1.378456596285104752e-03,-1.241356134414672852e+00,-1.012984752655029297e+00,-8.158065676689147949e-01,-6.055854558944702148e-01,-4.172082543373107910e-01
1.378456596285104752e-03,-1.241356730461120605e+00,-1.012984991073608398e+00,-8.158066868782043457e-01,-6.055855751037597656e-01,-4.172083437442779541e-01
4.135348834097385406e-03,-1.148876905441284180e+00,-9.829384684562683105e-01,-8.071541786193847656e-01,-6.034740805625915527e-01,-4.167697727680206299e-01
6.892241071909666061e-03,-9.801040291786193848e-01,-9.267128705978393555e-01,-7.901672124862670898e-01,-5.992749929428100586e-01,-4.158936142921447754e-01
9.649133309721946716e-03,-7.737633585929870605e-01,-8.516224026679992676e-01,-7.654705047607421875e-01,-5.930363535881042480e-01,-4.145832955837249756e-01
1.240602508187294006e-02,-5.931848883628845215e-01,-7.672638893127441406e-01,-7.339704632759094238e-01,-5.848290920257568359e-01,-4.128429293632507324e-01
1.516291778534650803e-02,-4.980120360851287842e-01,-6.833491325378417969e-01,-6.968156695365905762e-01,-5.747467279434204102e-01,-4.106785655021667480e-01
1.791981048882007599e-02,-4.916874766349792480e-01,-6.069916486740112305e-01,-6.553425192832946777e-01,-5.629039406776428223e-01,-4.080965518951416016e-01
2.067670226097106934e-02,-5.206540822982788086e-01,-5.408622026443481445e-01,-6.110053062438964844e-01,-5.494351387023925781e-01,-4.051061272621154785e-01
2.343359403312206268e-02,-5.277031064033508301e-01,-4.835662245750427246e-01,-5.652921795845031738e-01,-5.344918966293334961e-01,-4.017171263694763184e-01
2.619048580527305603e-02,-4.838358163833618164e-01,-4.320394694805145264e-01,-5.196347236633300781e-01,-5.182415843009948730e-01,-3.979405462741851807e-01
2.894737944006919861e-02,-3.904650211334228516e-01,-3.842803537845611572e-01,-4.753198325634002686e-01,-5.008643269538879395e-01,-3.937884569168090820e-01
3.170426934957504272e-02,-2.755981087684631348e-01,-3.407638967037200928e-01,-4.334130287170410156e-01,-4.825498461723327637e-01,-3.892741799354553223e-01
3.446116298437118530e-02,-1.850320994853973389e-01,-3.039436936378479004e-01,-3.947070538997650146e-01,-4.634938538074493408e-01,-3.844131529331207275e-01
3.721805661916732788e-02,-1.564022004604339600e-01,-2.763566374778747559e-01,-3.597018718719482422e-01,-4.438957571983337402e-01,-3.792203366756439209e-01
3.997494652867317200e-02,-1.889069974422454834e-01,-2.585821449756622314e-01,-3.286168873310089111e-01,-4.239527881145477295e-01,-3.737125098705291748e-01
4.273184016346931458e-02,-2.473193258047103882e-01,-2.484064698219299316e-01,-3.014293611049652100e-01,-4.038581550121307373e-01,-3.679073452949523926e-01
4.548873379826545715e-02,-2.932271361351013184e-01,-2.416755557060241699e-01,-2.779352962970733643e-01,-3.837962746620178223e-01,-3.618225157260894775e-01
4.824562370777130127e-02,-3.045766949653625488e-01,-2.341541200876235962e-01,-2.578118443489074707e-01,-3.639400303363800049e-01,-3.554773032665252686e-01
5.100251734256744385e-02,-2.776412367820739746e-01,-2.232272177934646606e-01,-2.406785786151885986e-01,-3.444460630416870117e-01,-3.488911390304565430e-01
5.375941097736358643e-02,-2.234078943729400635e-01,-2.087019830942153931e-01,-2.261416763067245483e-01,-3.254543542861938477e-01,-3.420847952365875244e-01
5.651630088686943054e-02,-1.627804189920425415e-01,-1.925611197948455811e-01,-2.138236761093139648e-01,-3.070857822895050049e-01,-3.350775539875030518e-01
5.927319452166557312e-02,-1.185394749045372009e-01,-1.779146790504455566e-01,-2.033756971359252930e-01,-2.894400358200073242e-01,-3.278901875019073486e-01
6.203008443117141724e-02,-1.043940410017967224e-01,-1.675972044467926025e-01,-1.944761127233505249e-01,-2.725965678691864014e-01,-3.205446302890777588e-01
6.478697806596755981e-02,-1.185723990201950073e-01,-1.629920005798339844e-01,-1.868227273225784302e-01,-2.566146850585937500e-01,-3.130605816841125488e-01
6.754387170076370239e-02,-1.479969322681427002e-01,-1.635807156562805176e-01,-1.801241636276245117e-01,-2.415339201688766479e-01,-3.054592013359069824e-01
7.030076533555984497e-02,-1.778864860534667969e-01,-1.673344522714614868e-01,-1.740967929363250732e-01,-2.273777276277542114e-01,-2.977613508701324463e-01
7.305765151977539062e-02,-1.982567608356475830e-01,-1.716174632310867310e-01,-1.684629321098327637e-01,-2.141539603471755981e-01,-2.899873256683349609e-01
7.581454515457153320e-02,-2.053128033876419067e-01,-1.741001904010772705e-01,-1.629625707864761353e-01,-2.018572390079498291e-01,-2.821569740772247314e-01
7.857143878936767578e-02,-2.000720947980880737e-01,-1.733268499374389648e-01,-1.573634892702102661e-01,-1.904742270708084106e-01,-2.742900252342224121e-01
8.132833242416381836e-02,-1.862829327583312988e-01,-1.688632369041442871e-01,-1.514748930931091309e-01,-1.799830347299575806e-01,-2.664051949977874756e-01
8.408522605895996094e-02,-1.684801578521728516e-01,-1.611174643039703369e-01,-1.451625674962997437e-01,-1.703572422266006470e-01,-2.585212886333465576e-01
8.684211969375610352e-02,-1.505054682493209839e-01,-1.509985178709030151e-01,-1.383530646562576294e-01,-1.615678668022155762e-01,-2.506548464298248291e-01
8.959900587797164917e-02,-1.346850544214248657e-01,-1.395521014928817749e-01,-1.310390681028366089e-01,-1.535837799310684204e-01,-2.428229451179504395e-01
9.235589951276779175e-02,-1.217129454016685486e-01,-1.276782453060150146e-01,-1.232763007283210754e-01,-1.463747173547744751e-01,-2.350418567657470703e-01
9.511279314756393433e-02,-1.110797673463821411e-01,-1.159789860248565674e-01,-1.151769533753395081e-01,-1.399101763963699341e-01,-2.273259907960891724e-01
9.786968678236007690e-02,-1.017388105392456055e-01,-1.047387421131134033e-01,-1.069007590413093567e-01,-1.341606676578521729e-01,-2.196892350912094116e-01
1.006265804171562195e-01,-9.269416332244873047e-02,-9.400036931037902832e-02,-9.864713251590728760e-02,-1.290954500436782837e-01,-2.121444493532180786e-01
1.033834666013717651e-01,-8.333123475313186646e-02,-8.368217200040817261e-02,-9.064451605081558228e-02,-1.246844083070755005e-01,-2.047034204006195068e-01
1.061403602361679077e-01,-7.346387207508087158e-02,-7.369210571050643921e-02,-8.314567059278488159e-02,-1.208944171667098999e-01,-1.973765045404434204e-01
1.088972538709640503e-01,-6.320718675851821899e-02,-6.401205062866210938e-02,-7.641897350549697876e-02,-1.176908984780311584e-01,-1.901746243238449097e-01
1.116541475057601929e-01,-5.281029269099235535e-02,-5.474765971302986145e-02,-7.074325531721115112e-02,-1.150334104895591736e-01,-1.831054538488388062e-01
1.144110411405563354e-01,-4.255437850952148438e-02,-4.615197330713272095e-02,-6.639735400676727295e-02,-1.128770336508750916e-01,-1.761773079633712769e-01
1.171679273247718811e-01,-3.275118023157119751e-02,-3.862850740551948547e-02,-6.364920735359191895e-02,-1.111704632639884949e-01,-1.693968325853347778e-01
1.199248209595680237e-01,-2.383642643690109253e-02,-3.272442519664764404e-02,-6.273981183767318726e-02,-1.098546013236045837e-01,-1.627694368362426758e-01
1.226817145943641663e-01,-1.649297028779983521e-02,-2.910231426358222961e-02,-6.386178731918334961e-02,-1.088633611798286438e-01,-1.563009917736053467e-01
1.254386007785797119e-01,-1.172277331352233887e-02,-2.848699688911437988e-02,-6.713920831680297852e-02,-1.081223711371421814e-01,-1.499940156936645508e-01
1.281954944133758545e-01,-1.079203747212886810e-02,-3.158385306596755981e-02,-7.260435074567794800e-02,-1.075511053204536438e-01,-1.438543498516082764e-01
1.309523880481719971e-01,-1.503348909318447113e-02,-3.896667808294296265e-02,-8.017735183238983154e-02,-1.070625409483909607e-01,-1.378822624683380127e-01
1.337092816829681396e-01,-2.554363012313842773e-02,-5.095440894365310669e-02,-8.965516835451126099e-02,-1.065641567111015320e-01,-1.320816129446029663e-01
1.364661753177642822e-01,-4.287060722708702087e-02,-6.750522553920745850e-02,-1.007070019841194153e-01,-1.059612259268760681e-01,-1.264529973268508911e-01
1.392230689525604248e-01,-6.679154932498931885e-02,-8.815374225378036499e-02,-1.128826811909675598e-01,-1.051573902368545532e-01,-1.209978163242340088e-01
1.419799625873565674e-01,-9.625867009162902832e-02,-1.120086759328842163e-01,-1.256277263164520264e-01,-1.040574684739112854e-01,-1.157156080007553101e-01
1.447368562221527100e-01,-1.295257955789566040e-01,-1.378186792135238647e-01,-1.383108198642730713e-01,-1.025703698396682739e-01,-1.106083691120147705e-01
1.474937498569488525e-01,-1.643937826156616211e-01,-1.640803366899490356e-01,-1.502538621425628662e-01,-1.006107032299041748e-01,-1.056743934750556946e-01
1.502506434917449951e-01,-1.984866261482238770e-01,-1.891715079545974731e-01,-1.607668995857238770e-01,-9.810206294059753418e-02,-1.009137630462646484e-01
1.530075371265411377e-01,-2.294825464487075806e-01,-2.114787995815277100e-01,-1.691797375679016113e-01,-9.497965872287750244e-02,-9.632565081119537354e-02
1.557644158601760864e-01,-2.552765011787414551e-01,-2.295038104057312012e-01,-1.748735457658767700e-01,-9.119194746017456055e-02,-9.190939366817474365e-02
1.585213094949722290e-01,-2.740712463855743408e-01,-2.419412285089492798e-01,-1.773073226213455200e-01,-8.670379966497421265e-02,-8.766324073076248169e-02
1.612782031297683716e-01,-2.844206988811492920e-01,-2.477298080921173096e-01,-1.760391294956207275e-01,-8.149798959493637085e-02,-8.358631283044815063e-02
1.640350967645645142e-01,-2.852536141872406006e-01,-2.460847944021224976e-01,-1.707444339990615845e-01,-7.557607442140579224e-02,-7.967629283666610718e-02
1.667919903993606567e-01,-2.758880853652954102e-01,-2.365173399448394775e-01,-1.612299978733062744e-01,-6.896079331636428833e-02,-7.593252509832382202e-02
1.695488840341567993e-01,-2.560512721538543701e-01,-2.188472747802734375e-01,-1.474447548389434814e-01,-6.169659644365310669e-02,-7.235158979892730713e-02
1.723057776689529419e-01,-2.259053438901901245e-01,-1.932160705327987671e-01,-1.294887512922286987e-01,-5.384915322065353394e-02,-6.893187016248703003e-02
1.750626713037490845e-01,-1.860787123441696167e-01,-1.600971668958663940e-01,-1.076186522841453552e-01,-4.550663754343986511e-02,-6.567110121250152588e-02
1.778195649385452271e-01,-1.376882195472717285e-01,-1.203055158257484436e-01,-8.225079625844955444e-02,-3.677753359079360962e-02,-6.256707012653350830e-02
1.805764585733413696e-01,-8.234747499227523804e-02,-7.500177621841430664e-02,-5.396106839179992676e-02,-2.778867818415164948e-02,-5.961534008383750916e-02
1.833333373069763184e-01,-2.214864641427993774e-02,-2.568099088966846466e-02,-2.347861230373382568e-02,-1.868477836251258850e-02,-5.681362748146057129e-02
1.860902309417724609e-01,4.040021449327468872e-02,2.585886791348457336e-02,8.328813128173351288e-03,-9.624391794204711914e-03,-5.415717512369155884e-02
1.888471245765686035e-01,1.024958342313766479e-01,7.758024334907531738e-02,4.047776758670806885e-02,-7.762624882161617279e-04,-5.164187401533126831e-02
1.916040182113647461e-01,1.612230539321899414e-01,1.273082941770553589e-01,7.190524041652679443e-02,7.685331627726554871e-03,-4.926301166415214539e-02
1.943609118461608887e-01,2.137918174266815186e-01,1.728733777999877930e-01,1.015167757868766785e-01,1.558486651629209518e-02,-4.701537266373634338e-02
1.971178054809570312e-01,2.577968835830688477e-01,2.122825235128402710e-01,1.282456666231155396e-01,2.275161258876323700e-02,-4.489244148135185242e-02
1.998746991157531738e-01,2.914555668830871582e-01,2.438967078924179077e-01,1.511195600032806396e-01,2.902451343834400177e-02,-4.288815334439277649e-02
2.026315927505493164e-01,3.137665987014770508e-01,2.665810286998748779e-01,1.693265289068222046e-01,3.425845503807067871e-02,-4.099487513303756714e-02
2.053884863853454590e-01,3.245532810688018799e-01,2.797954082489013672e-01,1.822712421417236328e-01,3.832906857132911682e-02,-3.920507058501243591e-02
2.081453800201416016e-01,3.243875205516815186e-01,2.836056649684906006e-01,1.896155178546905518e-01,4.113719612360000610e-02,-3.750925511121749878e-02
2.109022736549377441e-01,3.144187033176422119e-01,2.786125838756561279e-01,1.912923455238342285e-01,4.261286556720733643e-02,-3.589915484189987183e-02
2.136591523885726929e-01,2.961625754833221436e-01,2.658239603042602539e-01,1.874941587448120117e-01,4.271832481026649475e-02,-3.436408191919326782e-02
2.164160460233688354e-01,2.712939977645874023e-01,2.465010434389114380e-01,1.786392629146575928e-01,4.144836962223052979e-02,-3.289318084716796875e-02
2.191729396581649780e-01,2.414793819189071655e-01,2.220091074705123901e-01,1.653180420398712158e-01,3.883109241724014282e-02,-3.147515654563903809e-02
2.219298332929611206e-01,2.082597613334655762e-01,1.936966329813003540e-01,1.482350230216979980e-01,3.492577001452445984e-02,-3.009694814682006836e-02
2.246867269277572632e-01,1.729868352413177490e-01,1.628111600875854492e-01,1.281507760286331177e-01,2.982154674828052521e-02,-2.874688804149627686e-02
2.274436205625534058e-01,1.367959082126617432e-01,1.304504275321960449e-01,1.058301031589508057e-01,2.363233827054500580e-02,-2.741114608943462372e-02
2.302005141973495483e-01,1.006088405847549438e-01,9.754388779401779175e-02,8.200362324714660645e-02,1.649374887347221375e-02,-2.607465349137783051e-02
2.329574078321456909e-01,6.515281647443771362e-02,6.485188007354736328e-02,5.734069272875785828e-02,8.557635359466075897e-03,-2.472402155399322510e-02
2.357143014669418335e-01,3.098476864397525787e-02,3.298009932041168213e-02,3.243295475840568542e-02,-1.160870306193828583e-05,-2.334338054060935974e-02
2.384711951017379761e-01,-1.479536294937133789e-03,2.397816628217697144e-03,7.789161987602710724e-03,-9.043817408382892609e-03,-2.191841788589954376e-02
2.412280738353729248e-01,-3.193898871541023254e-02,-2.654035948216915131e-02,-1.616590470075607300e-02,-1.836520805954933167e-02,-2.043184079229831696e-02
2.439849674701690674e-01,-6.018450856208801270e-02,-5.357532203197479248e-02,-3.908458352088928223e-02,-2.780473232269287109e-02,-1.886904053390026093e-02
2.467418611049652100e-01,-8.607818931341171265e-02,-7.852363586425781250e-02,-6.069033592939376831e-02,-3.719548508524894714e-02,-1.721329428255558014e-02
2.494987547397613525e-01,-1.095378398895263672e-01,-1.012637540698051453e-01,-8.076893538236618042e-02,-4.637832939624786377e-02,-1.544867176562547684e-02
2.522556483745574951e-01,-1.305236518383026123e-01,-1.217207834124565125e-01,-9.915773570537567139e-02,-5.520449578762054443e-02,-1.355851255357265472e-02
2.550125420093536377e-01,-1.490281075239181519e-01,-1.398565620183944702e-01,-1.157390251755714417e-01,-6.353680044412612915e-02,-1.152780745178461075e-02
2.577694356441497803e-01,-1.650665402412414551e-01,-1.556613445281982422e-01,-1.304320096969604492e-01,-7.125034928321838379e-02,-9.340072982013225555e-03
2.605263292789459229e-01,-1.786719262599945068e-01,-1.691465526819229126e-01,-1.431854665279388428e-01,-7.823308557271957397e-02,-6.979772355407476425e-03
2.632832229137420654e-01,-1.898889690637588501e-01,-1.803392320871353149e-01,-1.539726704359054565e-01,-8.438744395971298218e-02,-4.432318732142448425e-03
2.660401165485382080e-01,-1.987713277339935303e-01,-1.892783790826797485e-01,-1.627853810787200928e-01,-8.962771296501159668e-02,-1.683161477558314800e-03
2.687970101833343506e-01,-2.053776979446411133e-01,-1.960111558437347412e-01,-1.696315258741378784e-01,-9.388179332017898560e-02,1.282238867133855820e-03
2.715539038181304932e-01,-2.097717672586441040e-01,-2.005908191204071045e-01,-1.745303720235824585e-01,-9.708993136882781982e-02,4.476909060031175613e-03
2.743107974529266357e-01,-2.120194882154464722e-01,-2.030752897262573242e-01,-1.775117963552474976e-01,-9.920274466276168823e-02,7.913503795862197876e-03
2.770676910877227783e-01,-2.121888697147369385e-01,-2.035248875617980957e-01,-1.786112338304519653e-01,-1.001838967204093933e-01,1.160402316600084305e-02
2.798245847225189209e-01,-2.103483378887176514e-01,-2.020025700330734253e-01,-1.778717786073684692e-01,-1.000052243471145630e-01,1.555939391255378723e-02
2.825814783573150635e-01,-2.065669298171997070e-01,-1.985721141099929810e-01,-1.753397285938262939e-01,-9.864865988492965698e-02,1.978992484509944916e-02
2.853383421897888184e-01,-2.009136378765106201e-01,-1.932988613843917847e-01,-1.710660755634307861e-01,-9.610448032617568970e-02,2.430446259677410126e-02
2.880952358245849609e-01,-1.934574544429779053e-01,-1.862481683492660522e-01,-1.651033312082290649e-01,-9.237030893564224243e-02,2.911159768700599670e-02
2.908521294593811035e-01,-1.842674016952514648e-01,-1.774861812591552734e-01,-1.575078219175338745e-01,-8.745130151510238647e-02,3.421799093484878540e-02
2.936090230941772461e-01,-1.734125316143035889e-01,-1.670803576707839966e-01,-1.483369022607803345e-01,-8.135949075222015381e-02,3.962966799736022949e-02
2.963659167289733887e-01,-1.609632372856140137e-01,-1.550976932048797607e-01,-1.376505494117736816e-01,-7.411175221204757690e-02,4.535165801644325256e-02
2.991228103637695312e-01,-1.469895988702774048e-01,-1.416065692901611328e-01,-1.255093663930892944e-01,-6.573197990655899048e-02,5.138763040304183960e-02
3.018797039985656738e-01,-1.315631270408630371e-01,-1.266765445470809937e-01,-1.119775325059890747e-01,-5.624692887067794800e-02,5.774038657546043396e-02
3.046365976333618164e-01,-1.147555857896804810e-01,-1.103778555989265442e-01,-9.711911529302597046e-02,-4.569010064005851746e-02,6.441082805395126343e-02
3.073934912681579590e-01,-9.664061665534973145e-02,-9.278264641761779785e-02,-8.100129663944244385e-02,-3.409792482852935791e-02,7.139977812767028809e-02
3.101503849029541016e-01,-7.729315012693405151e-02,-7.396468520164489746e-02,-6.369280070066452026e-02,-2.151160128414630890e-02,7.870599627494812012e-02
3.129072785377502441e-01,-5.678971856832504272e-02,-5.399886891245841980e-02,-4.526441916823387146e-02,-7.975154556334018707e-03,8.632766455411911011e-02
3.156641721725463867e-01,-3.520959615707397461e-02,-3.296387940645217896e-02,-2.578989416360855103e-02,6.462330464273691177e-03,9.426124393939971924e-02
3.184210658073425293e-01,-1.263508200645446777e-02,-1.093991845846176147e-02,-5.344636738300323486e-03,2.174972370266914368e-02,1.025026738643646240e-01
3.211779594421386719e-01,1.084925234317779541e-02,1.198954135179519653e-02,1.599257625639438629e-02,3.783149272203445435e-02,1.110468134284019470e-01
3.239348530769348145e-01,3.515464439988136292e-02,3.573810681700706482e-02,3.814006224274635315e-02,5.465021356940269470e-02,1.198871284723281860e-01
3.266917467117309570e-01,6.018996611237525940e-02,6.021569669246673584e-02,6.101334840059280396e-02,7.214404642581939697e-02,1.290162950754165649e-01
3.294486403465270996e-01,8.585947751998901367e-02,8.532910794019699097e-02,8.452441543340682983e-02,9.024930745363235474e-02,1.384262144565582275e-01
3.322055339813232422e-01,1.120643988251686096e-01,1.109812259674072266e-01,1.085825636982917786e-01,1.088990941643714905e-01,1.481074541807174683e-01
3.349624276161193848e-01,1.387019157409667969e-01,1.370713114738464355e-01,1.330933421850204468e-01,1.280238330364227295e-01,1.580506116151809692e-01
3.377193212509155273e-01,1.656653434038162231e-01,1.634949892759323120e-01,1.579590141773223877e-01,1.475509405136108398e-01,1.682449430227279663e-01
3.404762148857116699e-01,1.928439885377883911e-01,1.901443004608154297e-01,1.830789595842361450e-01,1.674071401357650757e-01,1.786794215440750122e-01
3.432331085205078125e-01,2.201237380504608154e-01,2.169075906276702881e-01,2.083500772714614868e-01,1.875156313180923462e-01,1.893419623374938965e-01
3.459899723529815674e-01,2.473868280649185181e-01,2.436703890562057495e-01,2.336656153202056885e-01,2.077981084585189819e-01,2.002211213111877441e-01
3.487468659877777100e-01,2.745138704776763916e-01,2.703164815902709961e-01,2.589177191257476807e-01,2.281750887632369995e-01,2.113039642572402954e-01
3.515037596225738525e-01,3.013823628425598145e-01,2.967262566089630127e-01,2.839964628219604492e-01,2.485662996768951416e-01,2.225786596536636353e-01
3.542606532573699951e-01,3.278689682483673096e-01,3.227797448635101318e-01,3.087908327579498291e-01,2.688898146152496338e-01,2.340320199728012085e-01
3.570175468921661377e-01,3.538500666618347168e-01,3.483564257621765137e-01,3.331903219223022461e-01,2.890644967555999756e-01,2.456519901752471924e-01
3.597744405269622803e-01,3.792027235031127930e-01,3.733374476432800293e-01,3.570840954780578613e-01,3.090088963508605957e-01,2.574260532855987549e-01
3.625313341617584229e-01,4.038057625293731689e-01,3.976046442985534668e-01,3.803643882274627686e-01,3.286427259445190430e-01,2.693421542644500732e-01
3.652882277965545654e-01,4.275421798229217529e-01,4.210442304611206055e-01,4.029253423213958740e-01,3.478873074054718018e-01,2.813886702060699463e-01
3.680451214313507080e-01,4.502996504306793213e-01,4.435469508171081543e-01,4.246658384799957275e-01,3.666662275791168213e-01,2.935551702976226807e-01
3.708020150661468506e-01,4.719727933406829834e-01,4.650101363658905029e-01,4.454903006553649902e-01,3.849059939384460449e-01,3.058309853076934814e-01
3.735589087009429932e-01,4.924649298191070557e-01,4.853382706642150879e-01,4.653096795082092285e-01,4.025364518165588379e-01,3.182075619697570801e-01
3.763158023357391357e-01,5.116884708404541016e-01,5.044459104537963867e-01,4.840419590473175049e-01,4.194920361042022705e-01,3.306758403778076172e-01
3.790726959705352783e-01,5.295671820640563965e-01,5.222573876380920410e-01,5.016161203384399414e-01,4.357122480869293213e-01,3.432289659976959229e-01
3.818295896053314209e-01,5.460374951362609863e-01,5.387095808982849121e-01,5.179695487022399902e-01,4.511429071426391602e-01,3.558613657951354980e-01
3.845864832401275635e-01,5.610484480857849121e-01,5.537513494491577148e-01,5.330520868301391602e-01,4.657363295555114746e-01,3.685678839683532715e-01
3.873433768749237061e-01,5.745638608932495117e-01,5.673464536666870117e-01,5.468250513076782227e-01,4.794509708881378174e-01,3.813460767269134521e-01
3.901002705097198486e-01,5.865627527236938477e-01,5.794715285301208496e-01,5.592619776725769043e-01,4.922545850276947021e-01,3.941944837570190430e-01
3.928571641445159912e-01,5.970388054847717285e-01,5.901191830635070801e-01,5.703500509262084961e-01,5.041219592094421387e-01,4.071127772331237793e-01
3.956140577793121338e-01,6.060012578964233398e-01,5.992951989173889160e-01,5.800886154174804688e-01,5.150384306907653809e-01,4.201036393642425537e-01
3.983709514141082764e-01,6.134738922119140625e-01,6.070205569267272949e-01,5.884906649589538574e-01,5.249972343444824219e-01,4.331699311733245850e-01
4.011278450489044189e-01,6.194941997528076172e-01,6.133293509483337402e-01,5.955802202224731445e-01,5.340023636817932129e-01,4.463176429271697998e-01
4.038847088813781738e-01,6.241121888160705566e-01,6.182688474655151367e-01,6.013934612274169922e-01,5.420668721199035645e-01,4.595540761947631836e-01
4.066416025161743164e-01,6.273909211158752441e-01,6.218976974487304688e-01,6.059765815734863281e-01,5.492154359817504883e-01,4.728882908821105957e-01
4.093984961509704590e-01,6.294037103652954102e-01,6.242852807044982910e-01,6.093853712081909180e-01,5.554821491241455078e-01,4.863315224647521973e-01
4.121553897857666016e-01,6.302332878112792969e-01,6.255100369453430176e-01,6.116819381713867188e-01,5.609125494956970215e-01,4.998967051506042480e-01
4.149122834205627441e-01,6.299709081649780273e-01,6.256580352783203125e-01,6.129350662231445312e-01,5.655633211135864258e-01,5.135983824729919434e-01
4.176691770553588867e-01,6.287126541137695312e-01,6.248211860656738281e-01,6.132165193557739258e-01,5.695018172264099121e-01,5.274529457092285156e-01
4.204260706901550293e-01,6.265593171119689941e-01,6.230965852737426758e-01,6.125988960266113281e-01,5.728064775466918945e-01,5.414788126945495605e-01
4.231829643249511719e-01,6.236144900321960449e-01,6.205832362174987793e-01,6.111539602279663086e-01,5.755671858787536621e-01,5.556954741477966309e-01
4.259398579597473145e-01,6.199830770492553711e-01,6.173812747001647949e-01,6.089503169059753418e-01,5.778843760490417480e-01,5.701245665550231934e-01
4.286967515945434570e-01,6.157700419425964355e-01,6.135903596878051758e-01,6.060490608215332031e-01,5.798699855804443359e-01,5.847883820533752441e-01
4.314536452293395996e-01,6.110802292823791504e-01,6.093061566352844238e-01,6.025055050849914551e-01,5.816464424133300781e-01,5.997112989425659180e-01
4.342105388641357422e-01,6.060161590576171875e-01,6.046171188354492188e-01,5.983647108078002930e-01,5.833462476730346680e-01,6.149187684059143066e-01
4.369674324989318848e-01,6.006763577461242676e-01,5.995993614196777344e-01,5.936631560325622559e-01,5.851128697395324707e-01,6.304370760917663574e-01
4.397243261337280273e-01,5.951535105705261230e-01,5.943096280097961426e-01,5.884305834770202637e-01,5.870981812477111816e-01,6.462935805320739746e-01
4.424812197685241699e-01,5.895279645919799805e-01,5.887765884399414062e-01,5.826935768127441406e-01,5.894637703895568848e-01,6.625167727470397949e-01
4.452381134033203125e-01,5.838586688041687012e-01,5.829920768737792969e-01,5.764831304550170898e-01,5.923788547515869141e-01,6.791357398033142090e-01
4.479950070381164551e-01,5.781646966934204102e-01,5.768999457359313965e-01,5.698429942131042480e-01,5.960205793380737305e-01,6.961803436279296875e-01
4.507519006729125977e-01,5.723994970321655273e-01,5.703927278518676758e-01,5.628442764282226562e-01,6.005718708038330078e-01,7.136807441711425781e-01
4.535087943077087402e-01,5.664177536964416504e-01,5.633125901222229004e-01,5.556001067161560059e-01,6.062211394309997559e-01,7.316674590110778809e-01
4.562656879425048828e-01,5.599483251571655273e-01,5.554652214050292969e-01,5.482851266860961914e-01,6.131617426872253418e-01,7.501718997955322266e-01
4.590225815773010254e-01,5.525899529457092285e-01,5.466474294662475586e-01,5.411516427993774414e-01,6.215893626213073730e-01,7.692247629165649414e-01
4.617794752120971680e-01,5.438541173934936523e-01,5.366900563240051270e-01,5.345489382743835449e-01,6.317023038864135742e-01,7.888576388359069824e-01
4.645363390445709229e-01,5.332734584808349609e-01,5.255151391029357910e-01,5.289368033409118652e-01,6.436997056007385254e-01,8.091012835502624512e-01
4.672932326793670654e-01,5.205506682395935059e-01,5.131990909576416016e-01,5.248940587043762207e-01,6.577807664871215820e-01,8.299875855445861816e-01
4.700501263141632080e-01,5.056927204132080078e-01,5.000502467155456543e-01,5.231217145919799805e-01,6.741433739662170410e-01,8.515470623970031738e-01
4.728070199489593506e-01,4.890570938587188721e-01,4.866875708103179932e-01,5.244374871253967285e-01,6.929833889007568359e-01,8.738107085227966309e-01
4.755639135837554932e-01,4.712951481342315674e-01,4.741308689117431641e-01,5.297641158103942871e-01,7.144934535026550293e-01,8.968086242675781250e-01
4.783208072185516357e-01,4.532759487628936768e-01,4.638898372650146484e-01,5.401108264923095703e-01,7.388626337051391602e-01,9.205706119537353516e-01
4.810777008533477783e-01,4.361463189125061035e-01,4.580440223217010498e-01,5.565511584281921387e-01,7.662755250930786133e-01,9.451267123222351074e-01
4.838345944881439209e-01,4.216774404048919678e-01,4.592866003513336182e-01,5.801988840103149414e-01,7.969113588333129883e-01,9.705056548118591309e-01
4.865914881229400635e-01,4.129418432712554932e-01,4.709091484546661377e-01,6.121826171875000000e-01,8.309441804885864258e-01,9.967360496520996094e-01
4.893483817577362061e-01,4.151573181152343750e-01,4.967157542705535889e-01,6.536244750022888184e-01,8.685416579246520996e-01,1.023845553398132324e+00
4.921052753925323486e-01,4.363042414188385010e-01,5.408706068992614746e-01,7.056193947792053223e-01,9.098657965660095215e-01,1.051861763000488281e+00
4.948621690273284912e-01,4.870914816856384277e-01,6.077080965042114258e-01,7.692198753356933594e-01,9.550713300704956055e-01,1.080811142921447754e+00
4.976190626621246338e-01,5.801435708999633789e-01,7.015386819839477539e-01,8.454241752624511719e-01,1.004306912422180176e+00,1.110719799995422363e+00
5.003759264945983887e-01,7.287092804908752441e-01,8.264809846878051758e-01,9.351677894592285156e-01,1.057713985443115234e+00,1.141612768173217773e+00
5.031328201293945312e-01,9.454053044319152832e-01,9.863457679748535156e-01,1.039322376251220703e+00,1.115428686141967773e+00,1.173515200614929199e+00
5.058897137641906738e-01,1.241338968276977539e+00,1.184557557106018066e+00,1.158689141273498535e+00,1.177579164505004883e+00,1.206450700759887695e+00
5.086466073989868164e-01,1.625727653503417969e+00,1.424131870269775391e+00,1.294002056121826172e+00,1.244287729263305664e+00,1.240442752838134766e+00
5.114035010337829590e-01,2.105888605117797852e+00,1.707679271697998047e+00,1.445930480957031250e+00,1.315669894218444824e+00,1.275513768196105957e+00
5.141603946685791016e-01,2.687448263168334961e+00,2.037432909011840820e+00,1.615081310272216797e+00,1.391835927963256836e+00,1.311685800552368164e+00
5.169172883033752441e-01,3.374633312225341797e+00,2.415285587310791016e+00,1.802003979682922363e+00,1.472888946533203125e+00,1.348979711532592773e+00
5.196741819381713867e-01,4.170568466186523438e+00,2.842832088470458984e+00,2.007194042205810547e+00,1.558927536010742188e+00,1.387416243553161621e+00
5.224310755729675293e-01,5.077536106109619141e+00,3.321410655975341797e+00,2.231098175048828125e+00,1.650043964385986328e+00,1.427014946937561035e+00
5.251879692077636719e-01,6.097192287445068359e+00,3.852141857147216797e+00,2.474118471145629883e+00,1.746325492858886719e+00,1.467795491218566895e+00
5.279448628425598145e-01,7.230727672576904297e+00,4.435961723327636719e+00,2.736616611480712891e+00,1.847854971885681152e+00,1.509775876998901367e+00
5.307017564773559570e-01,8.478998184204101562e+00,5.073654174804687500e+00,3.018918514251708984e+00,1.954709410667419434e+00,1.552974343299865723e+00
5.334586501121520996e-01,9.842617034912109375e+00,5.765872955322265625e+00,3.321315765380859375e+00,2.066962242126464844e+00,1.597407937049865723e+00
5.362155437469482422e-01,1.132201957702636719e+01,6.513164997100830078e+00,3.644073009490966797e+00,2.184682130813598633e+00,1.643093466758728027e+00
5.389724373817443848e-01,1.291751861572265625e+01,7.315988540649414062e+00,3.987427234649658203e+00,2.307934284210205078e+00,1.690046787261962891e+00
5.417293310165405273e-01,1.462933635711669922e+01,8.174726486206054688e+00,4.351592063903808594e+00,2.436779499053955078e+00,1.738283753395080566e+00
5.444862246513366699e-01,1.645762825012207031e+01,9.089699745178222656e+00,4.736760616302490234e+00,2.571275711059570312e+00,1.787819147109985352e+00
5.472431182861328125e-01,1.840251159667968750e+01,1.006117916107177734e+01,5.143107891082763672e+00,2.711476564407348633e+00,1.838667154312133789e+00
5.500000119209289551e-01,2.046405982971191406e+01,1.108939075469970703e+01,5.570791244506835938e+00,2.857433319091796875e+00,1.890841960906982422e+00


==> figures/shearlets/11/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,inf
-1.615999937057495117e-01,inf,inf,inf,inf,inf
-1.535199880599975586e-01,inf,inf,inf,inf,inf
-1.454399824142456055e-01,inf,inf,inf,inf,inf
-1.373599916696548462e-01,inf,inf,inf,inf,inf
-1.292800009250640869e-01,inf,inf,inf,inf,inf
-1.211999952793121338e-01,inf,inf,inf,inf,inf
-1.131199896335601807e-01,inf,inf,inf,inf,inf
-1.050399988889694214e-01,inf,inf,inf,inf,inf
-9.695999324321746826e-02,inf,inf,inf,inf,inf
-8.887998759746551514e-02,inf,inf,inf,inf,inf
-8.079999685287475586e-02,inf,inf,inf,inf,inf
-7.271999120712280273e-02,inf,inf,inf,inf,inf
-6.463998556137084961e-02,inf,inf,inf,inf,inf
-5.655999109148979187e-02,inf,inf,inf,-0.000000000000000000e+00,inf
-4.847999289631843567e-02,-2.079441541679835748e+00,-2.197224577336219564e+00,-2.197224577336219564e+00,-1.945910149055313232e+00,-2.708050201102210064e+00
-4.039999097585678101e-02,-2.890371757896164517e+00,-2.890371757896164517e+00,-2.890371757896164517e+00,-3.583518938456109915e+00,-4.110873864173311354e+00
-3.231999278068542480e-02,-4.672828834461905778e+00,-4.682131227124219919e+00,-4.595119850134589790e+00,-4.941642422609303864e+00,-6.569481420414295947e+00
-2.423999086022377014e-02,-6.276643489341644511e+00,-6.276643489341644511e+00,-6.415096959171595614e+00,-6.704414354964106870e+00,-9.218209330354877551e+00
-1.615999266505241394e-02,-8.248529124800217716e+00,-8.274866820685254254e+00,-8.378390788535778455e+00,-9.074406094735349981e+00,-1.147557659881773873e+01
-8.079991675913333893e-03,-1.062507640672737708e+01,-1.076595547771277595e+01,-1.143159609657034181e+01,-1.251215930965805967e+01,-1.288843437161827588e+01
0.000000000000000000e+00,-1.425097450093526597e+01,-1.424295957277871416e+01,-1.418357351167169078e+01,-1.389083136576398481e+01,-1.336129051006629176e+01
8.079991675913333893e-03,-1.063775268381697181e+01,-1.076934777561091749e+01,-1.140951859525835133e+01,-1.250003619811263533e+01,-1.288126204601634228e+01
1.615999266505241394e-02,-8.319961021886529196e+00,-8.356554845453425528e+00,-8.443761913330353863e+00,-9.082734247371035963e+00,-1.147451722167390820e+01
2.423999086022377014e-02,-6.763884908562435072e+00,-6.758094504427730520e+00,-6.810142450115136192e+00,-7.047517221357296080e+00,-9.239219331526559387e+00
3.231999278068542480e-02,-5.605802066295997754e+00,-5.613128106388070471e+00,-5.693732138802699794e+00,-5.860786223465865419e+00,-6.761572768804055222e+00
4.039999097585678101e-02,-4.574710978503382819e+00,-4.521788577049040470e+00,-4.584967478670572305e+00,-4.644390899141372486e+00,-5.214935757608985867e+00
4.847999289631843567e-02,-3.850147601710058431e+00,-3.912023005428145961e+00,-3.970291913552121965e+00,-4.025351690735149646e+00,-4.262679877041315457e+00
5.655999109148979187e-02,-2.302585092994045901e+00,-2.302585092994045901e+00,-2.484906649788000355e+00,-2.079441541679835748e+00,-2.397895272798370669e+00
6.463998556137084961e-02,-1.098612288668109782e+00,-6.931471805599452862e-01,inf,-6.931471805599452862e-01,-2.079441541679835748e+00
7.271999120712280273e-02,inf,inf,inf,-0.000000000000000000e+00,-6.931471805599452862e-01
8.079999685287475586e-02,inf,inf,inf,inf,inf
8.887998759746551514e-02,inf,inf,inf,inf,inf
9.695999324321746826e-02,inf,inf,inf,inf,inf
1.050399988889694214e-01,inf,inf,inf,inf,inf
1.131199896335601807e-01,inf,inf,inf,inf,inf
1.211999952793121338e-01,inf,inf,inf,inf,inf
1.292800009250640869e-01,inf,inf,inf,inf,inf
1.373599916696548462e-01,inf,inf,inf,inf,inf
1.454399824142456055e-01,inf,inf,inf,inf,inf
1.535199880599975586e-01,inf,inf,inf,inf,inf
1.615999937057495117e-01,inf,inf,inf,inf,inf
1.696799993515014648e-01,inf,inf,inf,inf,inf
1.777599900960922241e-01,inf,inf,inf,inf,inf
1.858399957418441772e-01,inf,inf,inf,inf,inf
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/11/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689559936523437500e+02,-4.066457519531250000e+02,-1.745475463867187500e+02,-6.068260192871093750e+01,-2.212494087219238281e+01
-5.472431182861328125e-01,-7.266294555664062500e+02,-3.847234497070312500e+02,-1.659847259521484375e+02,-5.837369155883789062e+01,-2.158291625976562500e+01
-5.444862246513366699e-01,-6.843287963867187500e+02,-3.628791809082031250e+02,-1.574861755371093750e+02,-5.608850860595703125e+01,-2.104551506042480469e+01
-5.417293310165405273e-01,-6.420643920898437500e+02,-3.411287841796875000e+02,-1.490592041015625000e+02,-5.382849502563476562e+01,-2.051282691955566406e+01
-5.389724373817443848e-01,-5.998511352539062500e+02,-3.194911193847656250e+02,-1.407118377685546875e+02,-5.159523773193359375e+01,-1.998497581481933594e+01
-5.362155437469482422e-01,-5.577096557617187500e+02,-2.979893798828125000e+02,-1.324533386230468750e+02,-4.939035797119140625e+01,-1.946208190917968750e+01
-5.334586501121520996e-01,-5.156690063476562500e+02,-2.766513061523437500e+02,-1.242939147949218750e+02,-4.721559524536132812e+01,-1.894424057006835938e+01
-5.307017564773559570e-01,-4.737698364257812500e+02,-2.555105438232421875e+02,-1.162452239990234375e+02,-4.507277297973632812e+01,-1.843157958984375000e+01
-5.279448628425598145e-01,-4.320690307617187500e+02,-2.346076660156250000e+02,-1.083202590942382812e+02,-4.296379470825195312e+01,-1.792418098449707031e+01
-5.251879692077636719e-01,-3.906456604003906250e+02,-2.139920349121093750e+02,-1.005336227416992188e+02,-4.089067459106445312e+01,-1.742218589782714844e+01
-5.224310755729675293e-01,-3.496093750000000000e+02,-1.937230834960937500e+02,-9.290162658691406250e+01,-3.885549926757812500e+01,-1.692569160461425781e+01
-5.196741819381713867e-01,-3.091113281250000000e+02,-1.738723297119140625e+02,-8.544246673583984375e+01,-3.686037063598632812e+01,-1.643479537963867188e+01
-5.169172883033752441e-01,-2.693580322265625000e+02,-1.545255889892578125e+02,-7.817623138427734375e+01,-3.490758132934570312e+01,-1.594961738586425781e+01
-5.141603946685791016e-01,-2.306277618408203125e+02,-1.357849121093750000e+02,-7.112501525878906250e+01,-3.299937057495117188e+01,-1.547026062011718750e+01
-5.114035010337829590e-01,-1.932888488769531250e+02,-1.177701797485351562e+02,-6.431290435791015625e+01,-3.113804435729980469e+01,-1.499680805206298828e+01
-5.086466073989868164e-01,-1.578152465820312500e+02,-1.006198806762695312e+02,-5.776578903198242188e+01,-2.932599067687988281e+01,-1.452937984466552734e+01
-5.058897137641906738e-01,-1.247925567626953125e+02,-8.448980712890625000e+01,-5.151107406616210938e+01,-2.756552505493164062e+01,-1.406805801391601562e+01
-5.031328201293945312e-01,-9.490016174316406250e+01,-6.954884338378906250e+01,-4.557723999023437500e+01,-2.585898399353027344e+01,-1.361293220520019531e+01
-5.003759264945983887e-01,-6.885079193115234375e+01,-5.597009658813476562e+01,-3.999306106567382812e+01,-2.420865249633789062e+01,-1.316410446166992188e+01
-4.976190626621246338e-01,-4.727153778076171875e+01,-4.391675567626953125e+01,-3.478670501708984375e+01,-2.261673927307128906e+01,-1.272164916992187500e+01
-4.948621690273284912e-01,-3.053011703491210938e+01,-3.352140045166015625e+01,-2.998420524597167969e+01,-2.108530044555664062e+01,-1.228563499450683594e+01
-4.921052753925323486e-01,-1.856374359130859375e+01,-2.486334800720214844e+01,-2.560825538635253906e+01,-1.961628341674804688e+01,-1.185614013671875000e+01
-4.893483817577362061e-01,-1.080745697021484375e+01,-1.794598579406738281e+01,-2.167617416381835938e+01,-1.821142387390136719e+01,-1.143322753906250000e+01
-4.865914881229400635e-01,-6.309823989868164062e+00,-1.268365192413330078e+01,-1.819827270507812500e+01,-1.687221717834472656e+01,-1.101696014404296875e+01
-4.838345944881439209e-01,-4.004244327545166016e+00,-8.904069900512695312e+00,-1.517607212066650391e+01,-1.559988784790039062e+01,-1.060737895965576172e+01
-4.810777008533477783e-01,-2.985101222991943359e+00,-6.368920803070068359e+00,-1.260109519958496094e+01,-1.439534091949462891e+01,-1.020453548431396484e+01
-4.783208072185516357e-01,-2.645395278930664062e+00,-4.807660102844238281e+00,-1.045425319671630859e+01,-1.325909996032714844e+01,-9.808463096618652344e+00
-4.755639135837554932e-01,-2.655332088470458984e+00,-3.954174995422363281e+00,-8.706090927124023438e+00,-1.219132614135742188e+01,-9.419180870056152344e+00
-4.728070199489593506e-01,-2.858769416809082031e+00,-3.575236320495605469e+00,-7.318027973175048828e+00,-1.119172286987304688e+01,-9.036710739135742188e+00
-4.700501263141632080e-01,-3.171225786209106445e+00,-3.485023260116577148e+00,-6.244525909423828125e+00,-1.025957489013671875e+01,-8.661052703857421875e+00
-4.672932326793670654e-01,-3.520924329757690430e+00,-3.546661853790283203e+00,-5.435913085937500000e+00,-9.393701553344726562e+00,-8.292206764221191406e+00
-4.645363390445709229e-01,-3.836234331130981445e+00,-3.665983676910400391e+00,-4.841560363769531250e+00,-8.592460632324218750e+00,-7.930155277252197266e+00
-4.617794752120971680e-01,-4.060057640075683594e+00,-3.782786846160888672e+00,-4.412902832031250000e+00,-7.853783607482910156e+00,-7.574865818023681641e+00
-4.590225815773010254e-01,-4.166309356689453125e+00,-3.862691164016723633e+00,-4.105956554412841797e+00,-7.175149917602539062e+00,-7.226303100585937500e+00
-4.562656879425048828e-01,-4.161826133728027344e+00,-3.890319108963012695e+00,-3.883083820343017578e+00,-6.553687572479248047e+00,-6.884407520294189453e+00
-4.535087943077087402e-01,-4.073989391326904297e+00,-3.863621711730957031e+00,-3.713850021362304688e+00,-5.986181259155273438e+00,-6.549123764038085938e+00
-4.507519006729125977e-01,-3.934416055679321289e+00,-3.788814067840576172e+00,-3.575056552886962891e+00,-5.469126224517822266e+00,-6.220365524291992188e+00
-4.479950070381164551e-01,-3.768184661865234375e+00,-3.676078319549560547e+00,-3.450149536132812500e+00,-4.998818874359130859e+00,-5.898043155670166016e+00
-4.452381134033203125e-01,-3.590832233428955078e+00,-3.536326408386230469e+00,-3.328220605850219727e+00,-4.571407794952392578e+00,-5.582052230834960938e+00
-4.424812197685241699e-01,-3.410228729248046875e+00,-3.379132747650146484e+00,-3.202808618545532227e+00,-4.182965755462646484e+00,-5.272274494171142578e+00
-4.397243261337280273e-01,-3.229686498641967773e+00,-3.211804866790771484e+00,-3.070725679397583008e+00,-3.829575300216674805e+00,-4.968574523925781250e+00
-4.369674324989318848e-01,-3.050324916839599609e+00,-3.039346694946289062e+00,-2.930978775024414062e+00,-3.507380962371826172e+00,-4.670806407928466797e+00
-4.342105388641357422e-01,-2.872369050979614258e+00,-2.864837884902954102e+00,-2.783936738967895508e+00,-3.212658166885375977e+00,-4.378810405731201172e+00
-4.314536452293395996e-01,-2.695811748504638672e+00,-2.690010070800781250e+00,-2.630679130554199219e+00,-2.941861867904663086e+00,-4.092412471771240234e+00
-4.286967515945434570e-01,-2.520550727844238281e+00,-2.515705823898315430e+00,-2.472544670104980469e+00,-2.691675662994384766e+00,-3.811423301696777344e+00
-4.259398579597473145e-01,-2.346511125564575195e+00,-2.342318534851074219e+00,-2.310858011245727539e+00,-2.459034204483032227e+00,-3.535646677017211914e+00
-4.231829643249511719e-01,-2.173647642135620117e+00,-2.169974803924560547e+00,-2.146784067153930664e+00,-2.241145849227905273e+00,-3.264865159988403320e+00
-4.204260706901550293e-01,-2.001920938491821289e+00,-1.998686671257019043e+00,-1.981264948844909668e+00,-2.035513162612915039e+00,-2.998854160308837891e+00
-4.176691770553588867e-01,-1.831266522407531738e+00,-1.828413963317871094e+00,-1.814997553825378418e+00,-1.839914679527282715e+00,-2.737375497817993164e+00
-4.149122834205627441e-01,-1.661639809608459473e+00,-1.659076571464538574e+00,-1.648486137390136719e+00,-1.652412295341491699e+00,-2.480182170867919922e+00
-4.121553897857666016e-01,-1.492904543876647949e+00,-1.490608096122741699e+00,-1.482050776481628418e+00,-1.471330165863037109e+00,-2.227012872695922852e+00
-4.093984961509704590e-01,-1.324956893920898438e+00,-1.322921276092529297e+00,-1.315882086753845215e+00,-1.295232534408569336e+00,-1.977597236633300781e+00
-4.066416025161743164e-01,-1.157689809799194336e+00,-1.155941963195800781e+00,-1.150072574615478516e+00,-1.122901082038879395e+00,-1.731657385826110840e+00
-4.038847088813781738e-01,-9.909985661506652832e-01,-9.895693659782409668e-01,-9.846414327621459961e-01,-9.533128142356872559e-01,-1.488906145095825195e+00
-4.011278450489044189e-01,-8.248406648635864258e-01,-8.237430453300476074e-01,-8.195637464523315430e-01,-7.856078147888183594e-01,-1.249050855636596680e+00
-3.983709514141082764e-01,-6.591659784317016602e-01,-6.583674550056457520e-01,-6.547680497169494629e-01,-6.190642714500427246e-01,-1.011784434318542480e+00
-3.956140577793121338e-01,-4.938945770263671875e-01,-4.933555424213409424e-01,-4.901608526706695557e-01,-4.530686736106872559e-01,-7.768038511276245117e-01
-3.928571641445159912e-01,-3.289888203144073486e-01,-3.286080658435821533e-01,-3.256288170814514160e-01,-2.871027290821075439e-01,-5.437937378883361816e-01
-3.901002705097198486e-01,-1.643505096435546875e-01,-1.639929860830307007e-01,-1.610433161258697510e-01,-1.207095533609390259e-01,-3.124429881572723389e-01
-3.873433768749237061e-01,1.633502688491716981e-04,6.157782045193016529e-04,3.757965750992298126e-03,4.652094468474388123e-02,-8.242898434400558472e-02
-3.845864832401275635e-01,1.647421419620513916e-01,1.653887182474136353e-01,1.689378768205642700e-01,2.149668484926223755e-01,1.465678662061691284e-01
-3.818295896053314209e-01,3.296015560626983643e-01,3.305198252201080322e-01,3.346906900405883789e-01,3.849920034408569336e-01,3.748656809329986572e-01
-3.790726959705352783e-01,4.949999749660491943e-01,4.962120950222015381e-01,5.012336373329162598e-01,5.569674968719482422e-01,6.027889847755432129e-01
-3.763158023357391357e-01,6.611794829368591309e-01,6.626839637756347656e-01,6.688044071197509766e-01,7.312636375427246094e-01,8.306555151939392090e-01
-3.735589087009429932e-01,8.283522725105285645e-01,8.301729559898376465e-01,8.376588821411132812e-01,9.082818627357482910e-01,1.058782577514648438e+00
-3.708020150661468506e-01,9.967417120933532715e-01,9.989414215087890625e-01,1.008104324340820312e+00,1.088444232940673828e+00,1.287483453750610352e+00
-3.680451214313507080e-01,1.166592359542846680e+00,1.169275999069213867e+00,1.180472373962402344e+00,1.272213578224182129e+00,1.517070770263671875e+00
-3.652882277965545654e-01,1.338128089904785156e+00,1.341493129730224609e+00,1.355129718780517578e+00,1.460099816322326660e+00,1.747845292091369629e+00
-3.625313341617584229e-01,1.511713266372680664e+00,1.515960574150085449e+00,1.532503724098205566e+00,1.652649760246276855e+00,1.980108618736267090e+00
-3.597744405269622803e-01,1.687768936157226562e+00,1.693092703819274902e+00,1.713052392005920410e+00,1.850486397743225098e+00,2.214152336120605469e+00
-3.570175468921661377e-01,1.866770863533020020e+00,1.873377561569213867e+00,1.897308349609375000e+00,2.054273128509521484e+00,2.450262069702148438e+00
-3.542606532573699951e-01,2.049293756484985352e+00,2.057342290878295898e+00,2.085860252380371094e+00,2.264748811721801758e+00,2.688714504241943359e+00
-3.515037596225738525e-01,2.235904693603515625e+00,2.245609521865844727e+00,2.279378175735473633e+00,2.482724189758300781e+00,2.929774284362792969e+00
-3.487468659877777100e-01,2.427290678024291992e+00,2.438855409622192383e+00,2.478600502014160156e+00,2.709083318710327148e+00,3.173699140548706055e+00
-3.459899723529815674e-01,2.624173879623413086e+00,2.637860059738159180e+00,2.684367895126342773e+00,2.944788932800292969e+00,3.420739412307739258e+00
-3.432331085205078125e-01,2.827381610870361328e+00,2.843487024307250977e+00,2.897619009017944336e+00,3.190881013870239258e+00,3.671130180358886719e+00
-3.404762148857116699e-01,3.037854433059692383e+00,3.056728601455688477e+00,3.119420289993286133e+00,3.448497295379638672e+00,3.925096273422241211e+00
-3.377193212509155273e-01,3.256711483001708984e+00,3.278665781021118164e+00,3.350962638854980469e+00,3.718853235244750977e+00,4.182851791381835938e+00
-3.349624276161193848e-01,3.485175848007202148e+00,3.510556459426879883e+00,3.593583106994628906e+00,4.003253459930419922e+00,4.444594860076904297e+00
-3.322055339813232422e-01,3.724608659744262695e+00,3.753783941268920898e+00,3.848786592483520508e+00,4.303095817565917969e+00,4.710514545440673828e+00
-3.294486403465270996e-01,3.976542949676513672e+00,4.009925842285156250e+00,4.118290901184082031e+00,4.619853496551513672e+00,4.980781078338623047e+00
-3.266917467117309570e-01,4.242658615112304688e+00,4.280761241912841797e+00,4.404013633728027344e+00,4.955096244812011719e+00,5.255557060241699219e+00
-3.239348530769348145e-01,4.524858474731445312e+00,4.568307399749755859e+00,4.708127975463867188e+00,5.310461521148681641e+00,5.534986972808837891e+00
-3.211779594421386719e-01,4.825389862060546875e+00,4.874860763549804688e+00,5.033123016357421875e+00,5.687664031982421875e+00,5.819195270538330078e+00
-3.184210658073425293e-01,5.146813392639160156e+00,5.203048706054687500e+00,5.381793022155761719e+00,6.088475227355957031e+00,6.108296394348144531e+00
-3.156641721725463867e-01,5.492093563079833984e+00,5.555849552154541016e+00,5.757350921630859375e+00,6.514724731445312500e+00,6.402381420135498047e+00
-3.129072785377502441e-01,5.864632606506347656e+00,5.936662673950195312e+00,6.163449764251708984e+00,6.968273639678955078e+00,6.701523303985595703e+00
-3.101503849029541016e-01,6.268284320831298828e+00,6.349426269531250000e+00,6.604285240173339844e+00,7.451014995574951172e+00,7.005784988403320312e+00
-3.073934912681579590e-01,6.707413196563720703e+00,6.798605442047119141e+00,7.084665775299072266e+00,7.964842796325683594e+00,7.315192222595214844e+00
-3.046365976333618164e-01,7.187014102935791016e+00,7.289398193359375000e+00,7.610130310058593750e+00,8.511641502380371094e+00,7.629750728607177734e+00
-3.018797039985656738e-01,7.712795734405517578e+00,7.827851772308349609e+00,8.187047004699707031e+00,9.093286514282226562e+00,7.949457168579101562e+00
-2.991228103637695312e-01,8.291591644287109375e+00,8.421042442321777344e+00,8.822737693786621094e+00,9.711578369140625000e+00,8.274252891540527344e+00
-2.963659167289733887e-01,8.931463241577148438e+00,9.077363967895507812e+00,9.525621414184570312e+00,1.036826992034912109e+01,8.604058265686035156e+00
-2.936090230941772461e-01,9.642093658447265625e+00,9.806778907775878906e+00,1.030530738830566406e+01,1.106502914428710938e+01,8.938765525817871094e+00
-2.908521294593811035e-01,1.043509292602539062e+01,1.062126636505126953e+01,1.117274284362792969e+01,1.180342769622802734e+01,9.278207778930664062e+00
-2.880952358245849609e-01,1.132450485229492188e+01,1.153529357910156250e+01,1.214024257659912109e+01,1.258490276336669922e+01,9.622195243835449219e+00
-2.853383421897888184e-01,1.232736682891845703e+01,1.256653785705566406e+01,1.322156906127929688e+01,1.341076469421386719e+01,9.970447540283203125e+00
-2.825814783573150635e-01,1.346473121643066406e+01,1.373667240142822266e+01,1.443180942535400391e+01,1.428217792510986328e+01,1.032265186309814453e+01
-2.798245847225189209e-01,1.476286602020263672e+01,1.507263374328613281e+01,1.578736019134521484e+01,1.520016479492187500e+01,1.067841529846191406e+01
-2.770676910877227783e-01,1.625500106811523438e+01,1.660784339904785156e+01,1.730558395385742188e+01,1.616557121276855469e+01,1.103724765777587891e+01
-2.743107974529266357e-01,1.798405075073242188e+01,1.838386726379394531e+01,1.900452041625976562e+01,1.717905807495117188e+01,1.139855670928955078e+01
-2.715539038181304932e-01,2.000614929199218750e+01,2.045203590393066406e+01,2.090248489379882812e+01,1.824113655090332031e+01,1.176165008544921875e+01
-2.687970101833343506e-01,2.239590644836425781e+01,2.287489128112792969e+01,2.301747512817382812e+01,1.935213661193847656e+01,1.212569141387939453e+01
-2.660401165485382080e-01,2.525364494323730469e+01,2.572690200805664062e+01,2.536669540405273438e+01,2.051220130920410156e+01,1.248966693878173828e+01
-2.632832229137420654e-01,2.871417808532714844e+01,2.909415435791015625e+01,2.796591758728027344e+01,2.172132682800292969e+01,1.285238933563232422e+01
-2.605263292789459229e-01,3.295619964599609375e+01,3.307237625122070312e+01,3.082900047302246094e+01,2.297934532165527344e+01,1.321243286132812500e+01
-2.577694356441497803e-01,3.820921707153320312e+01,3.776321029663085938e+01,3.396736145019531250e+01,2.428591728210449219e+01,1.356812858581542969e+01
-2.550125420093536377e-01,4.475435638427734375e+01,4.326881408691406250e+01,3.738970184326171875e+01,2.564058876037597656e+01,1.391749572753906250e+01
-2.522556483745574951e-01,5.291707229614257812e+01,4.968543624877929688e+01,4.110175323486328125e+01,2.704275321960449219e+01,1.425817394256591797e+01
-2.494987547397613525e-01,6.305394363403320312e+01,5.709682846069335938e+01,4.510617446899414062e+01,2.849168968200683594e+01,1.458742237091064453e+01
-2.467418611049652100e-01,7.553533172607421875e+01,6.556851959228515625e+01,4.940269470214843750e+01,2.998658370971679688e+01,1.490199470520019531e+01
-2.439849674701690674e-01,9.072299957275390625e+01,7.514352416992187500e+01,5.398820114135742188e+01,3.152650260925292969e+01,1.519809532165527344e+01
-2.412280738353729248e-01,1.089352951049804688e+02,8.584043884277343750e+01,5.885708999633789062e+01,3.311044692993164062e+01,1.547130680084228516e+01
-2.384711951017379761e-01,1.303948669433593750e+02,9.765320587158203125e+01,6.400148773193359375e+01,3.473730087280273438e+01,1.571647453308105469e+01
-2.357143014669418335e-01,1.551714477539062500e+02,1.105529556274414062e+02,6.941181945800781250e+01,3.640598678588867188e+01,1.592763519287109375e+01
-2.329574078321456909e-01,1.831446533203125000e+02,1.244904327392578125e+02,7.507686614990234375e+01,3.811528015136718750e+01,1.609793853759765625e+01
-2.302005141973495483e-01,2.140040283203125000e+02,1.393990173339843750e+02,8.098443603515625000e+01,3.986392593383789062e+01,1.621953773498535156e+01
-2.274436205625534058e-01,2.472635803222656250e+02,1.551966094970703125e+02,8.712126159667968750e+01,4.165066909790039062e+01,1.628354072570800781e+01
-2.246867269277572632e-01,2.822178344726562500e+02,1.717844543457031250e+02,9.347354125976562500e+01,4.347417831420898438e+01,1.627995109558105469e+01
-2.219298332929611206e-01,3.176499633789062500e+02,1.890397796630859375e+02,1.000268554687500000e+02,4.533307647705078125e+01,1.619769287109375000e+01
-2.191729396581649780e-01,3.507172546386718750e+02,2.067943572998046875e+02,1.067661361694335938e+02,4.722584533691406250e+01,1.602461624145507812e+01
-2.164160460233688354e-01,3.732377319335937500e+02,2.247793426513671875e+02,1.136754608154296875e+02,4.915090179443359375e+01,1.574771785736083984e+01
-2.136591523885726929e-01,3.622046508789062500e+02,2.424942779541015625e+02,1.207374725341796875e+02,5.110636901855468750e+01,1.535332870483398438e+01
-2.109022736549377441e-01,2.786969604492187500e+02,2.588940124511718750e+02,1.279323883056640625e+02,5.308988952636718750e+01,1.482757949829101562e+01
-2.081453800201416016e-01,1.438108062744140625e+02,2.716727294921875000e+02,1.352363739013671875e+02,5.509839630126953125e+01,1.415687274932861328e+01
-2.053884863853454590e-01,5.600345993041992188e+01,2.758386840820312500e+02,1.426183929443359375e+02,5.712734603881835938e+01,1.332872104644775391e+01
-2.026315927505493164e-01,2.648925209045410156e+01,2.620916442871093750e+02,1.500355682373046875e+02,5.916985321044921875e+01,1.233266639709472656e+01
-1.998746991157531738e-01,2.036841964721679688e+01,2.199315185546875000e+02,1.574247436523437500e+02,6.121475601196289062e+01,1.116128253936767578e+01
-1.971178054809570312e-01,2.055031394958496094e+01,1.537588195800781250e+02,1.646890411376953125e+02,6.324358367919921875e+01,9.811462402343750000e+00
-1.943609118461608887e-01,2.228872299194335938e+01,9.145328521728515625e+01,1.716753387451171875e+02,6.522505187988281250e+01,8.285484313964843750e+00
-1.916040182113647461e-01,2.457390403747558594e+01,5.392058563232421875e+01,1.781379089355468750e+02,6.710602569580078125e+01,6.592103958129882812e+00
-1.888471245765686035e-01,2.727633476257324219e+01,3.816533279418945312e+01,1.836833801269531250e+02,6.879573059082031250e+01,4.747143268585205078e+00
-1.860902309417724609e-01,3.046263122558593750e+01,3.408785247802734375e+01,1.876948089599609375e+02,7.013996887207031250e+01,2.773725986480712891e+00
-1.833333373069763184e-01,3.426385498046875000e+01,3.516192245483398438e+01,1.892512817382812500e+02,7.087961578369140625e+01,7.017479538917541504e-01
-1.805764585733413696e-01,3.885918045043945312e+01,3.851496505737304688e+01,1.871107482910156250e+02,7.058878326416015625e+01,-1.433189272880554199e+00
-1.778195649385452271e-01,4.447633743286132812e+01,4.311351394653320312e+01,1.799127044677734375e+02,6.859437561035156250e+01,-3.591690540313720703e+00
-1.750626713037490845e-01,5.138476181030273438e+01,4.865880584716796875e+01,1.668093109130859375e+02,6.390620803833007812e+01,-5.732691287994384766e+00
-1.723057776689529419e-01,5.987550735473632812e+01,5.510802841186523438e+01,1.484656524658203125e+02,5.524901580810546875e+01,-7.815990447998046875e+00
-1.695488840341567993e-01,7.023289489746093750e+01,6.249245834350585938e+01,1.276212615966796875e+02,4.138153457641601562e+01,-9.804562568664550781e+00
-1.667919903993606567e-01,8.271192932128906250e+01,7.085337066650390625e+01,1.081319503784179688e+02,2.187242698669433594e+01,-1.166655254364013672e+01
-1.640350967645645142e-01,9.753495788574218750e+01,8.022092437744140625e+01,9.287034606933593750e+01,-1.930193185806274414e+00,-1.337660312652587891e+01
-1.612782031297683716e-01,1.149061660766601562e+02,9.060845184326171875e+01,8.225223541259765625e+01,-2.674121284484863281e+01,-1.491660499572753906e+01
-1.585213094949722290e-01,1.350198516845703125e+02,1.020123138427734375e+02,7.387718963623046875e+01,-4.874446105957031250e+01,-1.627566337585449219e+01
-1.557644158601760864e-01,1.580364990234375000e+02,1.144136581420898438e+02,6.178695678710937500e+01,-6.550608825683593750e+01,-1.744961166381835938e+01
-1.530075371265411377e-01,1.840293426513671875e+02,1.277809829711914062e+02,3.434202957153320312e+01,-7.663284301757812500e+01,-1.844006919860839844e+01
-1.502506434917449951e-01,2.129356842041015625e+02,1.420726318359375000e+02,-2.383054161071777344e+01,-8.307100677490234375e+01,-1.925337219238281250e+01
-1.474937498569488525e-01,2.445447082519531250e+02,1.572385101318359375e+02,-1.103193511962890625e+02,-8.614721679687500000e+01,-1.989928054809570312e+01
-1.447368562221527100e-01,2.785308227539062500e+02,1.732210388183593750e+02,-1.880940399169921875e+02,-8.701908111572265625e+01,-2.038995361328125000e+01
-1.419799625873565674e-01,3.145088806152343750e+02,1.899450225830078125e+02,-2.304029693603515625e+02,-8.652103424072265625e+01,-2.073890686035156250e+01
-1.392230689525604248e-01,3.520876770019531250e+02,2.072087097167968750e+02,-2.445619659423828125e+02,-8.519870758056640625e+01,-2.096022605895996094e+01
-1.364661753177642822e-01,3.909006347656250000e+02,2.236653747558593750e+02,-2.449312438964843750e+02,-8.339003753662109375e+01,-2.106792449951171875e+01
-1.337092816829681396e-01,4.305965270996093750e+02,2.277547149658203125e+02,-2.397544403076171875e+02,-8.129829406738281250e+01,-2.107551193237304688e+01
-1.309523880481719971e-01,4.707139892578125000e+02,1.349633483886718750e+02,-2.325217132568359375e+02,-7.904364776611328125e+01,-2.099566841125488281e+01
-1.281954944133758545e-01,5.099936828613281250e+02,-2.247764892578125000e+02,-2.245668945312500000e+02,-7.669635772705078125e+01,-2.084008407592773438e+01
-1.254386007785797119e-01,5.395980224609375000e+02,-4.479359741210937500e+02,-2.163840332031250000e+02,-7.429746246337890625e+01,-2.061936378479003906e+01
-1.226817145943641663e-01,3.606221618652343750e+02,-4.683524475097656250e+02,-2.081558532714843750e+02,-7.187075042724609375e+01,-2.034301948547363281e+01
-1.199248209595680237e-01,-6.814727172851562500e+02,-4.516197814941406250e+02,-1.999510803222656250e+02,-6.943002319335937500e+01,-2.001947021484375000e+01
-1.171679273247718811e-01,-8.029769897460937500e+02,-4.305959167480468750e+02,-1.917968597412109375e+02,-6.698336029052734375e+01,-1.965615272521972656e+01
-1.144110411405563354e-01,-7.669805297851562500e+02,-4.092159118652343750e+02,-1.837052307128906250e+02,-6.453543853759765625e+01,-1.925955390930175781e+01
-1.116541475057601929e-01,-7.252554931640625000e+02,-3.879423217773437500e+02,-1.756826171875000000e+02,-6.208902359008789062e+01,-1.883534049987792969e+01
-1.088972538709640503e-01,-6.831977539062500000e+02,-3.668518981933593750e+02,-1.677332305908203125e+02,-5.964581298828125000e+01,-1.838839149475097656e+01
-1.061403602361679077e-01,-6.411912231445312500e+02,-3.459815673828125000e+02,-1.598606262207031250e+02,-5.720681381225585938e+01,-1.792296218872070312e+01
-1.033834666013717651e-01,-5.993157348632812500e+02,-3.253680114746093750e+02,-1.520679626464843750e+02,-5.477277374267578125e+01,-1.744268035888671875e+01
-1.006265804171562195e-01,-5.576342163085937500e+02,-3.050511779785156250e+02,-1.443581848144531250e+02,-5.234420394897460938e+01,-1.695069885253906250e+01
-9.786968678236007690e-02,-5.162256469726562500e+02,-2.850747985839843750e+02,-1.367340850830078125e+02,-4.992154693603515625e+01,-1.644970512390136719e+01
-9.511279314756393433e-02,-4.751968078613281250e+02,-2.654865417480468750e+02,-1.291983795166015625e+02,-4.750527572631835938e+01,-1.594201374053955078e+01
-9.235589951276779175e-02,-4.346897277832031250e+02,-2.463363037109375000e+02,-1.217536087036132812e+02,-4.509589767456054688e+01,-1.542961692810058594e+01
-8.959900587797164917e-02,-3.948919677734375000e+02,-2.276757202148437500e+02,-1.144022750854492188e+02,-4.269398880004882812e+01,-1.491420650482177734e+01
-8.684211969375610352e-02,-3.560439758300781250e+02,-2.095558471679687500e+02,-1.071467208862304688e+02,-4.030026626586914062e+01,-1.439724826812744141e+01
-8.408522605895996094e-02,-3.184430541992187500e+02,-1.920250549316406250e+02,-9.998908233642578125e+01,-3.791556549072265625e+01,-1.387997436523437500e+01
-8.132833242416381836e-02,-2.824387207031250000e+02,-1.751261901855468750e+02,-9.293147277832031250e+01,-3.554098129272460938e+01,-1.336345577239990234e+01
-7.857143878936767578e-02,-2.484110565185546875e+02,-1.588935699462890625e+02,-8.597583770751953125e+01,-3.317780303955078125e+01,-1.284860706329345703e+01
-7.581454515457153320e-02,-2.167296905517578125e+02,-1.433500518798828125e+02,-7.912386322021484375e+01,-3.082763862609863281e+01,-1.233620071411132812e+01
-7.305765151977539062e-02,-1.876926879882812500e+02,-1.285046386718750000e+02,-7.237693023681640625e+01,-2.849245452880859375e+01,-1.182688713073730469e+01
-7.030076533555984497e-02,-1.614613342285156250e+02,-1.143513412475585938e+02,-6.573606109619140625e+01,-2.617466926574707031e+01,-1.132122135162353516e+01
-6.754387170076370239e-02,-1.380140686035156250e+02,-1.008693847656250000e+02,-5.920163345336914062e+01,-2.387720680236816406e+01,-1.081965827941894531e+01
-6.478697806596755981e-02,-1.171457824707031250e+02,-8.802673339843750000e+01,-5.277317047119140625e+01,-2.160362625122070312e+01,-1.032259178161621094e+01
-6.203008443117141724e-02,-9.851179504394531250e+01,-7.578530120849609375e+01,-4.644908142089843750e+01,-1.935826110839843750e+01,-9.830315589904785156e+00
-5.927319452166557312e-02,-8.169498443603515625e+01,-6.410871887207031250e+01,-4.022630691528320312e+01,-1.714630699157714844e+01,-9.343079566955566406e+00
-5.651630088686943054e-02,-6.626917266845703125e+01,-5.297102737426757812e+01,-3.409993362426757812e+01,-1.497399520874023438e+01,-8.861058235168457031e+00
-5.375941097736358643e-02,-5.185510253906250000e+01,-4.236404037475585938e+01,-2.806293678283691406e+01,-1.284877490997314453e+01,-8.384386062622070312e+00
-5.100251734256744385e-02,-3.818213272094726562e+01,-3.229949951171875000e+01,-2.210588455200195312e+01,-1.077946853637695312e+01,-7.913136005401611328e+00
-4.824562370777130127e-02,-2.516683769226074219e+01,-2.280240249633789062e+01,-1.621695327758789062e+01,-8.776464462280273438e+00,-7.447334289550781250e+00
-4.548873379826545715e-02,-1.299553871154785156e+01,-1.389162063598632812e+01,-1.038219451904296875e+01,-6.851872444152832031e+00,-6.986966133117675781e+00
-4.273184016346931458e-02,-2.155382871627807617e+00,-5.547663211822509766e+00,-4.586184501647949219e+00,-5.019660949707031250e+00,-6.531967639923095703e+00
-3.997494652867317200e-02,6.709157466888427734e+00,2.326024532318115234e+00,1.186471819877624512e+00,-3.295749902725219727e+00,-6.082241535186767578e+00
-3.721805661916732788e-02,1.325542449951171875e+01,9.934365272521972656e+00,6.948808193206787109e+00,-1.697969436645507812e+00,-5.637645244598388672e+00
-3.446116298437118530e-02,1.814095306396484375e+01,1.759574890136718750e+01,1.270767211914062500e+01,-2.458856105804443359e-01,-5.198004722595214844e+00
-3.170426934957504272e-02,2.340756225585937500e+01,2.570819091796875000e+01,1.845758819580078125e+01,1.039574861526489258e+00,-4.763103008270263672e+00
-2.894737944006919861e-02,3.188423156738281250e+01,3.468144989013671875e+01,2.417122650146484375e+01,2.136811017990112305e+00,-4.332700729370117188e+00
-2.619048580527305603e-02,4.585520935058593750e+01,4.485860443115234375e+01,2.978440284729003906e+01,3.024569511413574219e+00,-3.906515598297119141e+00
-2.343359403312206268e-02,6.615325164794921875e+01,5.645515823364257812e+01,3.517249679565429688e+01,3.683358669281005859e+00,-3.484245061874389648e+00
-2.067670226097106934e-02,9.228543853759765625e+01,6.952808380126953125e+01,4.011484909057617188e+01,4.097267150878906250e+00,-3.065554380416870117e+00
-1.791981048882007599e-02,1.231086730957031250e+02,8.395485687255859375e+01,4.424347305297851562e+01,4.256145477294921875e+00,-2.650083065032958984e+00
-1.516291778534650803e-02,1.574027099609375000e+02,9.935337829589843750e+01,4.697920227050781250e+01,4.157908439636230469e+00,-2.237450838088989258e+00
-1.240602508187294006e-02,1.941082763671875000e+02,1.147664642333984375e+02,4.747761535644531250e+01,3.810761690139770508e+00,-1.827255845069885254e+00
-9.649133309721946716e-03,2.321074676513671875e+02,1.276584396362304688e+02,4.465287399291992188e+01,3.234910488128662109e+00,-1.419077992439270020e+00
-6.892241071909666061e-03,2.680278625488281250e+02,1.312637634277343750e+02,3.741291427612304688e+01,2.463362693786621094e+00,-1.012486338615417480e+00
-4.135348834097385406e-03,2.803463439941406250e+02,1.102136917114257812e+02,2.523718643188476562e+01,1.541404008865356445e+00,-6.070334911346435547e-01
-1.378456596285104752e-03,1.570367736816406250e+02,4.580571365356445312e+01,8.955148696899414062e+00,5.246104001998901367e-01,-2.022693753242492676e-01
1.378456596285104752e-03,-1.570367279052734375e+02,-4.580571365356445312e+01,-8.955143928527832031e+00,-5.246103405952453613e-01,2.022691816091537476e-01
4.135348834097385406e-03,-2.803462829589843750e+02,-1.102137069702148438e+02,-2.523718833923339844e+01,-1.541404008865356445e+00,6.070335507392883301e-01
6.892241071909666061e-03,-2.680278625488281250e+02,-1.312637176513671875e+02,-3.741291809082031250e+01,-2.463361501693725586e+00,1.012486219406127930e+00
9.649133309721946716e-03,-2.321074676513671875e+02,-1.276584472656250000e+02,-4.465288162231445312e+01,-3.234911918640136719e+00,1.419077992439270020e+00
1.240602508187294006e-02,-1.941082763671875000e+02,-1.147664489746093750e+02,-4.747761154174804688e+01,-3.810762643814086914e+00,1.827256202697753906e+00
1.516291778534650803e-02,-1.574026947021484375e+02,-9.935339355468750000e+01,-4.697919845581054688e+01,-4.157909393310546875e+00,2.237449645996093750e+00
1.791981048882007599e-02,-1.231086502075195312e+02,-8.395484924316406250e+01,-4.424347305297851562e+01,-4.256145954132080078e+00,2.650084018707275391e+00
2.067670226097106934e-02,-9.228543853759765625e+01,-6.952807617187500000e+01,-4.011485671997070312e+01,-4.097267150878906250e+00,3.065554380416870117e+00
2.343359403312206268e-02,-6.615324401855468750e+01,-5.645515441894531250e+01,-3.517250061035156250e+01,-3.683357954025268555e+00,3.484246969223022461e+00
2.619048580527305603e-02,-4.585521697998046875e+01,-4.485860824584960938e+01,-2.978439903259277344e+01,-3.024570465087890625e+00,3.906517505645751953e+00
2.894737944006919861e-02,-3.188423156738281250e+01,-3.468144989013671875e+01,-2.417122840881347656e+01,-2.136811017990112305e+00,4.332701683044433594e+00
3.170426934957504272e-02,-2.340755653381347656e+01,-2.570818519592285156e+01,-1.845758819580078125e+01,-1.039574980735778809e+00,4.763103008270263672e+00
3.446116298437118530e-02,-1.814094924926757812e+01,-1.759575271606445312e+01,-1.270767211914062500e+01,2.458858788013458252e-01,5.198005199432373047e+00
3.721805661916732788e-02,-1.325542831420898438e+01,-9.934367179870605469e+00,-6.948808193206787109e+00,1.697970390319824219e+00,5.637647628784179688e+00
3.997494652867317200e-02,-6.709159851074218750e+00,-2.326024770736694336e+00,-1.186471819877624512e+00,3.295750617980957031e+00,6.082242965698242188e+00
4.273184016346931458e-02,2.155382394790649414e+00,5.547662258148193359e+00,4.586184024810791016e+00,5.019660472869873047e+00,6.531968116760253906e+00
4.548873379826545715e-02,1.299554157257080078e+01,1.389162349700927734e+01,1.038219451904296875e+01,6.851873874664306641e+00,6.986964702606201172e+00
4.824562370777130127e-02,2.516683769226074219e+01,2.280240631103515625e+01,1.621695709228515625e+01,8.776465415954589844e+00,7.447335243225097656e+00
5.100251734256744385e-02,3.818213272094726562e+01,3.229949188232421875e+01,2.210588264465332031e+01,1.077947235107421875e+01,7.913135528564453125e+00
5.375941097736358643e-02,5.185511016845703125e+01,4.236404418945312500e+01,2.806293296813964844e+01,1.284877395629882812e+01,8.384387969970703125e+00
5.651630088686943054e-02,6.626917266845703125e+01,5.297103118896484375e+01,3.409993362426757812e+01,1.497399520874023438e+01,8.861057281494140625e+00
5.927319452166557312e-02,8.169496154785156250e+01,6.410871124267578125e+01,4.022630310058593750e+01,1.714630889892578125e+01,9.343076705932617188e+00
6.203008443117141724e-02,9.851177978515625000e+01,7.578530120849609375e+01,4.644907379150390625e+01,1.935826110839843750e+01,9.830315589904785156e+00
6.478697806596755981e-02,1.171457748413085938e+02,8.802674102783203125e+01,5.277317047119140625e+01,2.160363197326660156e+01,1.032258987426757812e+01
6.754387170076370239e-02,1.380140686035156250e+02,1.008693771362304688e+02,5.920163726806640625e+01,2.387720870971679688e+01,1.081966590881347656e+01
7.030076533555984497e-02,1.614613342285156250e+02,1.143513183593750000e+02,6.573608398437500000e+01,2.617467498779296875e+01,1.132122516632080078e+01
7.305765151977539062e-02,1.876927032470703125e+02,1.285046691894531250e+02,7.237692260742187500e+01,2.849246025085449219e+01,1.182688522338867188e+01
7.581454515457153320e-02,2.167296447753906250e+02,1.433500671386718750e+02,7.912385559082031250e+01,3.082764434814453125e+01,1.233619689941406250e+01
7.857143878936767578e-02,2.484110870361328125e+02,1.588935699462890625e+02,8.597583770751953125e+01,3.317780685424804688e+01,1.284860706329345703e+01
8.132833242416381836e-02,2.824387207031250000e+02,1.751261901855468750e+02,9.293148803710937500e+01,3.554100036621093750e+01,1.336346054077148438e+01
8.408522605895996094e-02,3.184430847167968750e+02,1.920250549316406250e+02,9.998908233642578125e+01,3.791557312011718750e+01,1.387997150421142578e+01
8.684211969375610352e-02,3.560439453125000000e+02,2.095558471679687500e+02,1.071466903686523438e+02,4.030027389526367188e+01,1.439725017547607422e+01
8.959900587797164917e-02,3.948919067382812500e+02,2.276757354736328125e+02,1.144022903442382812e+02,4.269398880004882812e+01,1.491420936584472656e+01
9.235589951276779175e-02,4.346896972656250000e+02,2.463363037109375000e+02,1.217536163330078125e+02,4.509589767456054688e+01,1.542961502075195312e+01
9.511279314756393433e-02,4.751967163085937500e+02,2.654865417480468750e+02,1.291983642578125000e+02,4.750527572631835938e+01,1.594201850891113281e+01
9.786968678236007690e-02,5.162257080078125000e+02,2.850748291015625000e+02,1.367340698242187500e+02,4.992155075073242188e+01,1.644970130920410156e+01
1.006265804171562195e-01,5.576342773437500000e+02,3.050512084960937500e+02,1.443582000732421875e+02,5.234420013427734375e+01,1.695070075988769531e+01
1.033834666013717651e-01,5.993157348632812500e+02,3.253680419921875000e+02,1.520679473876953125e+02,5.477278137207031250e+01,1.744268226623535156e+01
1.061403602361679077e-01,6.411912231445312500e+02,3.459816284179687500e+02,1.598606414794921875e+02,5.720681762695312500e+01,1.792295837402343750e+01
1.088972538709640503e-01,6.831976928710937500e+02,3.668518371582031250e+02,1.677332153320312500e+02,5.964581298828125000e+01,1.838839530944824219e+01
1.116541475057601929e-01,7.252555541992187500e+02,3.879423828125000000e+02,1.756826171875000000e+02,6.208903503417968750e+01,1.883533859252929688e+01
1.144110411405563354e-01,7.669806518554687500e+02,4.092160339355468750e+02,1.837052307128906250e+02,6.453543853759765625e+01,1.925955581665039062e+01
1.171679273247718811e-01,8.029770507812500000e+02,4.305958557128906250e+02,1.917968597412109375e+02,6.698335266113281250e+01,1.965614891052246094e+01
1.199248209595680237e-01,6.814729003906250000e+02,4.516198425292968750e+02,1.999510498046875000e+02,6.943001556396484375e+01,2.001946640014648438e+01
1.226817145943641663e-01,-3.606221618652343750e+02,4.683523254394531250e+02,2.081558837890625000e+02,7.187075805664062500e+01,2.034302139282226562e+01
1.254386007785797119e-01,-5.395979003906250000e+02,4.479360046386718750e+02,2.163840789794921875e+02,7.429747772216796875e+01,2.061936950683593750e+01
1.281954944133758545e-01,-5.099937438964843750e+02,2.247764434814453125e+02,2.245669555664062500e+02,7.669637298583984375e+01,2.084008789062500000e+01
1.309523880481719971e-01,-4.707141113281250000e+02,-1.349633331298828125e+02,2.325217590332031250e+02,7.904364776611328125e+01,2.099567222595214844e+01
1.337092816829681396e-01,-4.305964660644531250e+02,-2.277546997070312500e+02,2.397544555664062500e+02,8.129830169677734375e+01,2.107550621032714844e+01
1.364661753177642822e-01,-3.909006042480468750e+02,-2.236653900146484375e+02,2.449313049316406250e+02,8.339002990722656250e+01,2.106792259216308594e+01
1.392230689525604248e-01,-3.520876159667968750e+02,-2.072087097167968750e+02,2.445619812011718750e+02,8.519869995117187500e+01,2.096022796630859375e+01
1.419799625873565674e-01,-3.145088806152343750e+02,-1.899449768066406250e+02,2.304030151367187500e+02,8.652103424072265625e+01,2.073890686035156250e+01
1.447368562221527100e-01,-2.785307922363281250e+02,-1.732210083007812500e+02,1.880940704345703125e+02,8.701905059814453125e+01,2.038994789123535156e+01
1.474937498569488525e-01,-2.445447235107421875e+02,-1.572384948730468750e+02,1.103193283081054688e+02,8.614720916748046875e+01,1.989927864074707031e+01
1.502506434917449951e-01,-2.129356689453125000e+02,-1.420726013183593750e+02,2.383054351806640625e+01,8.307102203369140625e+01,1.925337028503417969e+01
1.530075371265411377e-01,-1.840293121337890625e+02,-1.277809829711914062e+02,-3.434201812744140625e+01,7.663284301757812500e+01,1.844007301330566406e+01
1.557644158601760864e-01,-1.580364837646484375e+02,-1.144136886596679688e+02,-6.178694152832031250e+01,6.550610351562500000e+01,1.744961547851562500e+01
1.585213094949722290e-01,-1.350198516845703125e+02,-1.020123062133789062e+02,-7.387717437744140625e+01,4.874446487426757812e+01,1.627566337585449219e+01
1.612782031297683716e-01,-1.149061965942382812e+02,-9.060845184326171875e+01,-8.225224304199218750e+01,2.674121284484863281e+01,1.491661453247070312e+01
1.640350967645645142e-01,-9.753497314453125000e+01,-8.022091674804687500e+01,-9.287033843994140625e+01,1.930193424224853516e+00,1.337660694122314453e+01
1.667919903993606567e-01,-8.271192169189453125e+01,-7.085337066650390625e+01,-1.081319427490234375e+02,-2.187243270874023438e+01,1.166654872894287109e+01
1.695488840341567993e-01,-7.023287963867187500e+01,-6.249245834350585938e+01,-1.276212234497070312e+02,-4.138154220581054688e+01,9.804567337036132812e+00
1.723057776689529419e-01,-5.987550735473632812e+01,-5.510801696777343750e+01,-1.484656219482421875e+02,-5.524900817871093750e+01,7.815989971160888672e+00
1.750626713037490845e-01,-5.138476943969726562e+01,-4.865881347656250000e+01,-1.668092956542968750e+02,-6.390624618530273438e+01,5.732686996459960938e+00
1.778195649385452271e-01,-4.447634124755859375e+01,-4.311351394653320312e+01,-1.799126739501953125e+02,-6.859437561035156250e+01,3.591691493988037109e+00
1.805764585733413696e-01,-3.885917282104492188e+01,-3.851496505737304688e+01,-1.871107940673828125e+02,-7.058875274658203125e+01,1.433190345764160156e+00
1.833333373069763184e-01,-3.426385498046875000e+01,-3.516192245483398438e+01,-1.892512207031250000e+02,-7.087962341308593750e+01,-7.017476558685302734e-01
1.860902309417724609e-01,-3.046263122558593750e+01,-3.408786010742187500e+01,-1.876948242187500000e+02,-7.013996124267578125e+01,-2.773725986480712891e+00
1.888471245765686035e-01,-2.727632522583007812e+01,-3.816532516479492188e+01,-1.836833953857421875e+02,-6.879573822021484375e+01,-4.747142314910888672e+00
1.916040182113647461e-01,-2.457390594482421875e+01,-5.392059326171875000e+01,-1.781378784179687500e+02,-6.710603332519531250e+01,-6.592099666595458984e+00
1.943609118461608887e-01,-2.228871536254882812e+01,-9.145327758789062500e+01,-1.716753540039062500e+02,-6.522506713867187500e+01,-8.285488128662109375e+00
1.971178054809570312e-01,-2.055031585693359375e+01,-1.537588348388671875e+02,-1.646890869140625000e+02,-6.324356460571289062e+01,-9.811460494995117188e+00
1.998746991157531738e-01,-2.036842536926269531e+01,-2.199314727783203125e+02,-1.574247589111328125e+02,-6.121476364135742188e+01,-1.116128540039062500e+01
2.026315927505493164e-01,-2.648924064636230469e+01,-2.620917358398437500e+02,-1.500355224609375000e+02,-5.916984558105468750e+01,-1.233266544342041016e+01
2.053884863853454590e-01,-5.600346374511718750e+01,-2.758386230468750000e+02,-1.426183929443359375e+02,-5.712733840942382812e+01,-1.332872867584228516e+01
2.081453800201416016e-01,-1.438108062744140625e+02,-2.716726379394531250e+02,-1.352363586425781250e+02,-5.509839248657226562e+01,-1.415687370300292969e+01
2.109022736549377441e-01,-2.786969909667968750e+02,-2.588939514160156250e+02,-1.279323883056640625e+02,-5.308988952636718750e+01,-1.482756900787353516e+01
2.136591523885726929e-01,-3.622046203613281250e+02,-2.424942779541015625e+02,-1.207374649047851562e+02,-5.110636138916015625e+01,-1.535332679748535156e+01
2.164160460233688354e-01,-3.732377319335937500e+02,-2.247793121337890625e+02,-1.136754760742187500e+02,-4.915089416503906250e+01,-1.574771499633789062e+01
2.191729396581649780e-01,-3.507172851562500000e+02,-2.067943725585937500e+02,-1.067661056518554688e+02,-4.722584915161132812e+01,-1.602460861206054688e+01
2.219298332929611206e-01,-3.176499938964843750e+02,-1.890398254394531250e+02,-1.000268478393554688e+02,-4.533305358886718750e+01,-1.619768905639648438e+01
2.246867269277572632e-01,-2.822179260253906250e+02,-1.717844085693359375e+02,-9.347354125976562500e+01,-4.347418212890625000e+01,-1.627995491027832031e+01
2.274436205625534058e-01,-2.472635803222656250e+02,-1.551965942382812500e+02,-8.712127685546875000e+01,-4.165066909790039062e+01,-1.628354263305664062e+01
2.302005141973495483e-01,-2.140040435791015625e+02,-1.393990325927734375e+02,-8.098444366455078125e+01,-3.986391448974609375e+01,-1.621954345703125000e+01
2.329574078321456909e-01,-1.831446228027343750e+02,-1.244904327392578125e+02,-7.507688140869140625e+01,-3.811526870727539062e+01,-1.609794235229492188e+01
2.357143014669418335e-01,-1.551714782714843750e+02,-1.105529479980468750e+02,-6.941181945800781250e+01,-3.640599441528320312e+01,-1.592764091491699219e+01
2.384711951017379761e-01,-1.303948364257812500e+02,-9.765321350097656250e+01,-6.400147247314453125e+01,-3.473730850219726562e+01,-1.571646881103515625e+01
2.412280738353729248e-01,-1.089352874755859375e+02,-8.584043884277343750e+01,-5.885708236694335938e+01,-3.311044692993164062e+01,-1.547130489349365234e+01
2.439849674701690674e-01,-9.072299957275390625e+01,-7.514351654052734375e+01,-5.398820114135742188e+01,-3.152649116516113281e+01,-1.519809627532958984e+01
2.467418611049652100e-01,-7.553533935546875000e+01,-6.556851959228515625e+01,-4.940268707275390625e+01,-2.998658561706542969e+01,-1.490199565887451172e+01
2.494987547397613525e-01,-6.305394363403320312e+01,-5.709684371948242188e+01,-4.510617828369140625e+01,-2.849170112609863281e+01,-1.458742046356201172e+01
2.522556483745574951e-01,-5.291707229614257812e+01,-4.968543624877929688e+01,-4.110174942016601562e+01,-2.704275703430175781e+01,-1.425817394256591797e+01
2.550125420093536377e-01,-4.475435256958007812e+01,-4.326881408691406250e+01,-3.738970184326171875e+01,-2.564058876037597656e+01,-1.391749000549316406e+01
2.577694356441497803e-01,-3.820921325683593750e+01,-3.776321029663085938e+01,-3.396735763549804688e+01,-2.428592872619628906e+01,-1.356812953948974609e+01
2.605263292789459229e-01,-3.295619964599609375e+01,-3.307237243652343750e+01,-3.082899284362792969e+01,-2.297934150695800781e+01,-1.321243476867675781e+01
2.632832229137420654e-01,-2.871417808532714844e+01,-2.909415245056152344e+01,-2.796591567993164062e+01,-2.172133064270019531e+01,-1.285238742828369141e+01
2.660401165485382080e-01,-2.525364875793457031e+01,-2.572689628601074219e+01,-2.536669921875000000e+01,-2.051220703125000000e+01,-1.248966217041015625e+01
2.687970101833343506e-01,-2.239590835571289062e+01,-2.287488746643066406e+01,-2.301747512817382812e+01,-1.935213279724121094e+01,-1.212569141387939453e+01
2.715539038181304932e-01,-2.000613975524902344e+01,-2.045203590393066406e+01,-2.090248298645019531e+01,-1.824114227294921875e+01,-1.176165294647216797e+01
2.743107974529266357e-01,-1.798405075073242188e+01,-1.838386344909667969e+01,-1.900452232360839844e+01,-1.717905807495117188e+01,-1.139855480194091797e+01
2.770676910877227783e-01,-1.625500297546386719e+01,-1.660784149169921875e+01,-1.730558204650878906e+01,-1.616556739807128906e+01,-1.103724193572998047e+01
2.798245847225189209e-01,-1.476286602020263672e+01,-1.507263851165771484e+01,-1.578735351562500000e+01,-1.520016384124755859e+01,-1.067841243743896484e+01
2.825814783573150635e-01,-1.346473407745361328e+01,-1.373667335510253906e+01,-1.443180942535400391e+01,-1.428217697143554688e+01,-1.032265186309814453e+01
2.853383421897888184e-01,-1.232736778259277344e+01,-1.256653404235839844e+01,-1.322156810760498047e+01,-1.341075897216796875e+01,-9.970448493957519531e+00
2.880952358245849609e-01,-1.132450389862060547e+01,-1.153529262542724609e+01,-1.214024639129638672e+01,-1.258489894866943359e+01,-9.622191429138183594e+00
2.908521294593811035e-01,-1.043509101867675781e+01,-1.062126636505126953e+01,-1.117274188995361328e+01,-1.180342578887939453e+01,-9.278211593627929688e+00
2.936090230941772461e-01,-9.642091751098632812e+00,-9.806777954101562500e+00,-1.030530834197998047e+01,-1.106503200531005859e+01,-8.938764572143554688e+00
2.963659167289733887e-01,-8.931459426879882812e+00,-9.077368736267089844e+00,-9.525622367858886719e+00,-1.036827087402343750e+01,-8.604057312011718750e+00
2.991228103637695312e-01,-8.291587829589843750e+00,-8.421041488647460938e+00,-8.822739601135253906e+00,-9.711577415466308594e+00,-8.274249076843261719e+00
3.018797039985656738e-01,-7.712799549102783203e+00,-7.827852725982666016e+00,-8.187045097351074219e+00,-9.093285560607910156e+00,-7.949455738067626953e+00
3.046365976333618164e-01,-7.187014579772949219e+00,-7.289395332336425781e+00,-7.610132694244384766e+00,-8.511646270751953125e+00,-7.629753112792968750e+00
3.073934912681579590e-01,-6.707413196563720703e+00,-6.798601627349853516e+00,-7.084667205810546875e+00,-7.964840412139892578e+00,-7.315190792083740234e+00
3.101503849029541016e-01,-6.268284320831298828e+00,-6.349424362182617188e+00,-6.604284763336181641e+00,-7.451014041900634766e+00,-7.005785465240478516e+00
3.129072785377502441e-01,-5.864632129669189453e+00,-5.936662673950195312e+00,-6.163454055786132812e+00,-6.968272209167480469e+00,-6.701523780822753906e+00
3.156641721725463867e-01,-5.492092132568359375e+00,-5.555849075317382812e+00,-5.757349491119384766e+00,-6.514724254608154297e+00,-6.402379989624023438e+00
3.184210658073425293e-01,-5.146812438964843750e+00,-5.203049182891845703e+00,-5.381796360015869141e+00,-6.088475704193115234e+00,-6.108294963836669922e+00
3.211779594421386719e-01,-4.825391769409179688e+00,-4.874862670898437500e+00,-5.033123970031738281e+00,-5.687662124633789062e+00,-5.819195747375488281e+00
3.239348530769348145e-01,-4.524860858917236328e+00,-4.568302631378173828e+00,-4.708131790161132812e+00,-5.310461044311523438e+00,-5.534986495971679688e+00
3.266917467117309570e-01,-4.242659091949462891e+00,-4.280762195587158203e+00,-4.404013633728027344e+00,-4.955095767974853516e+00,-5.255558490753173828e+00
3.294486403465270996e-01,-3.976545333862304688e+00,-4.009926319122314453e+00,-4.118289470672607422e+00,-4.619853496551513672e+00,-4.980781555175781250e+00
3.322055339813232422e-01,-3.724606752395629883e+00,-3.753783941268920898e+00,-3.848790168762207031e+00,-4.303094387054443359e+00,-4.710512638092041016e+00
3.349624276161193848e-01,-3.485176801681518555e+00,-3.510554313659667969e+00,-3.593582153320312500e+00,-4.003254413604736328e+00,-4.444593429565429688e+00
3.377193212509155273e-01,-3.256707668304443359e+00,-3.278666257858276367e+00,-3.350961446762084961e+00,-3.718854427337646484e+00,-4.182850837707519531e+00
3.404762148857116699e-01,-3.037855625152587891e+00,-3.056724548339843750e+00,-3.119421005249023438e+00,-3.448497295379638672e+00,-3.925095796585083008e+00
3.432331085205078125e-01,-2.827375411987304688e+00,-2.843487501144409180e+00,-2.897619009017944336e+00,-3.190880060195922852e+00,-3.671128988265991211e+00
3.459899723529815674e-01,-2.624172687530517578e+00,-2.637860774993896484e+00,-2.684368610382080078e+00,-2.944788694381713867e+00,-3.420740842819213867e+00
3.487468659877777100e-01,-2.427285909652709961e+00,-2.438856840133666992e+00,-2.478600263595581055e+00,-2.709081411361694336e+00,-3.173699855804443359e+00
3.515037596225738525e-01,-2.235904693603515625e+00,-2.245608568191528320e+00,-2.279375314712524414e+00,-2.482725620269775391e+00,-2.929773092269897461e+00
3.542606532573699951e-01,-2.049295663833618164e+00,-2.057343959808349609e+00,-2.085861682891845703e+00,-2.264748096466064453e+00,-2.688713788986206055e+00
3.570175468921661377e-01,-1.866770744323730469e+00,-1.873375177383422852e+00,-1.897306919097900391e+00,-2.054271459579467773e+00,-2.450263023376464844e+00
3.597744405269622803e-01,-1.687770485877990723e+00,-1.693095088005065918e+00,-1.713050603866577148e+00,-1.850486755371093750e+00,-2.214152336120605469e+00
3.625313341617584229e-01,-1.511715650558471680e+00,-1.515961647033691406e+00,-1.532501697540283203e+00,-1.652650475502014160e+00,-1.980108261108398438e+00
3.652882277965545654e-01,-1.338123440742492676e+00,-1.341494679450988770e+00,-1.355131030082702637e+00,-1.460098743438720703e+00,-1.747845768928527832e+00
3.680451214313507080e-01,-1.166591644287109375e+00,-1.169277906417846680e+00,-1.180470943450927734e+00,-1.272213220596313477e+00,-1.517070174217224121e+00
3.708020150661468506e-01,-9.967460632324218750e-01,-9.989392757415771484e-01,-1.008105158805847168e+00,-1.088443517684936523e+00,-1.287483215332031250e+00
3.735589087009429932e-01,-8.283535242080688477e-01,-8.301711082458496094e-01,-8.376592993736267090e-01,-9.082828164100646973e-01,-1.058781981468200684e+00
3.763158023357391357e-01,-6.611730456352233887e-01,-6.626829504966735840e-01,-6.688041090965270996e-01,-7.312643527984619141e-01,-8.306553363800048828e-01
3.790726959705352783e-01,-4.949986040592193604e-01,-4.962140023708343506e-01,-5.012340545654296875e-01,-5.569667220115661621e-01,-6.027891039848327637e-01
3.818295896053314209e-01,-3.296017646789550781e-01,-3.305185437202453613e-01,-3.346913158893585205e-01,-3.849930763244628906e-01,-3.748657703399658203e-01
3.845864832401275635e-01,-1.647416502237319946e-01,-1.653875410556793213e-01,-1.689369976520538330e-01,-2.149651199579238892e-01,-1.465675830841064453e-01
3.873433768749237061e-01,-1.650356571190059185e-04,-6.150660919956862926e-04,-3.757174592465162277e-03,-4.652193188667297363e-02,8.242929726839065552e-02
3.901002705097198486e-01,1.643526852130889893e-01,1.639945954084396362e-01,1.610434055328369141e-01,1.207078844308853149e-01,3.124426901340484619e-01
3.928571641445159912e-01,3.289856314659118652e-01,3.286079764366149902e-01,3.256291151046752930e-01,2.871031463146209717e-01,5.437932014465332031e-01
3.956140577793121338e-01,4.938968122005462646e-01,4.933544993400573730e-01,4.901604652404785156e-01,4.530673921108245850e-01,7.768036723136901855e-01
3.983709514141082764e-01,6.591684222221374512e-01,6.583691239356994629e-01,6.547654867172241211e-01,6.190628409385681152e-01,1.011783838272094727e+00
4.011278450489044189e-01,8.248385190963745117e-01,8.237431049346923828e-01,8.195619583129882812e-01,7.856091856956481934e-01,1.249050974845886230e+00
4.038847088813781738e-01,9.910025596618652344e-01,9.895694255828857422e-01,9.846422672271728516e-01,9.533120393753051758e-01,1.488905191421508789e+00
4.066416025161743164e-01,1.157686948776245117e+00,1.155940890312194824e+00,1.150071501731872559e+00,1.122901082038879395e+00,1.731657385826110840e+00
4.093984961509704590e-01,1.324953794479370117e+00,1.322921514511108398e+00,1.315882921218872070e+00,1.295232534408569336e+00,1.977597713470458984e+00
4.121553897857666016e-01,1.492903470993041992e+00,1.490607976913452148e+00,1.482052803039550781e+00,1.471329689025878906e+00,2.227011919021606445e+00
4.149122834205627441e-01,1.661641716957092285e+00,1.659075856208801270e+00,1.648486733436584473e+00,1.652413487434387207e+00,2.480182409286499023e+00
4.176691770553588867e-01,1.831268548965454102e+00,1.828413486480712891e+00,1.814999461174011230e+00,1.839914321899414062e+00,2.737377166748046875e+00
4.204260706901550293e-01,2.001921176910400391e+00,1.998688220977783203e+00,1.981266140937805176e+00,2.035513401031494141e+00,2.998854637145996094e+00
4.231829643249511719e-01,2.173644065856933594e+00,2.169976711273193359e+00,2.146783828735351562e+00,2.241146087646484375e+00,3.264866113662719727e+00
4.259398579597473145e-01,2.346507072448730469e+00,2.342318296432495117e+00,2.310860395431518555e+00,2.459033727645874023e+00,3.535645961761474609e+00
4.286967515945434570e-01,2.520549297332763672e+00,2.515704631805419922e+00,2.472545623779296875e+00,2.691676855087280273e+00,3.811424493789672852e+00
4.314536452293395996e-01,2.695812225341796875e+00,2.690010786056518555e+00,2.630679607391357422e+00,2.941862821578979492e+00,4.092412948608398438e+00
4.342105388641357422e-01,2.872369050979614258e+00,2.864836931228637695e+00,2.783940553665161133e+00,3.212657451629638672e+00,4.378810405731201172e+00
4.369674324989318848e-01,3.050323009490966797e+00,3.039346694946289062e+00,2.930977344512939453e+00,3.507380962371826172e+00,4.670804977416992188e+00
4.397243261337280273e-01,3.229685306549072266e+00,3.211803913116455078e+00,3.070725440979003906e+00,3.829575061798095703e+00,4.968576431274414062e+00
4.424812197685241699e-01,3.410222768783569336e+00,3.379133462905883789e+00,3.202808856964111328e+00,4.182965755462646484e+00,5.272274017333984375e+00
4.452381134033203125e-01,3.590832233428955078e+00,3.536326169967651367e+00,3.328221797943115234e+00,4.571405410766601562e+00,5.582052707672119141e+00
4.479950070381164551e-01,3.768178462982177734e+00,3.676079273223876953e+00,3.450148105621337891e+00,4.998820304870605469e+00,5.898045063018798828e+00
4.507519006729125977e-01,3.934417486190795898e+00,3.788813352584838867e+00,3.575057983398437500e+00,5.469130992889404297e+00,6.220366001129150391e+00
4.535087943077087402e-01,4.073995590209960938e+00,3.863622665405273438e+00,3.713850736618041992e+00,5.986177921295166016e+00,6.549123764038085938e+00
4.562656879425048828e-01,4.161821365356445312e+00,3.890318393707275391e+00,3.883086681365966797e+00,6.553690910339355469e+00,6.884409904479980469e+00
4.590225815773010254e-01,4.166309833526611328e+00,3.862689733505249023e+00,4.105952262878417969e+00,7.175152301788330078e+00,7.226304054260253906e+00
4.617794752120971680e-01,4.060052871704101562e+00,3.782786846160888672e+00,4.412901401519775391e+00,7.853781223297119141e+00,7.574868679046630859e+00
4.645363390445709229e-01,3.836231231689453125e+00,3.665987968444824219e+00,4.841562271118164062e+00,8.592461585998535156e+00,7.930154323577880859e+00
4.672932326793670654e-01,3.520925760269165039e+00,3.546660661697387695e+00,5.435911655426025391e+00,9.393700599670410156e+00,8.292207717895507812e+00
4.700501263141632080e-01,3.171229124069213867e+00,3.485023260116577148e+00,6.244525432586669922e+00,1.025957489013671875e+01,8.661054611206054688e+00
4.728070199489593506e-01,2.858768939971923828e+00,3.575234889984130859e+00,7.318027973175048828e+00,1.119172286987304688e+01,9.036711692810058594e+00
4.755639135837554932e-01,2.655329704284667969e+00,3.954177856445312500e+00,8.706089019775390625e+00,1.219132232666015625e+01,9.419181823730468750e+00
4.783208072185516357e-01,2.645395517349243164e+00,4.807657241821289062e+00,1.045425224304199219e+01,1.325910091400146484e+01,9.808462142944335938e+00
4.810777008533477783e-01,2.985097885131835938e+00,6.368924617767333984e+00,1.260109329223632812e+01,1.439533615112304688e+01,1.020453548431396484e+01
4.838345944881439209e-01,4.004244327545166016e+00,8.904070854187011719e+00,1.517606735229492188e+01,1.559988880157470703e+01,1.060737991333007812e+01
4.865914881229400635e-01,6.309820652008056641e+00,1.268365478515625000e+01,1.819827079772949219e+01,1.687221717834472656e+01,1.101696014404296875e+01
4.893483817577362061e-01,1.080745506286621094e+01,1.794598579406738281e+01,2.167617607116699219e+01,1.821142005920410156e+01,1.143322849273681641e+01
4.921052753925323486e-01,1.856374740600585938e+01,2.486334228515625000e+01,2.560825157165527344e+01,1.961628341674804688e+01,1.185613918304443359e+01
4.948621690273284912e-01,3.053013229370117188e+01,3.352139282226562500e+01,2.998421287536621094e+01,2.108530044555664062e+01,1.228563499450683594e+01
4.976190626621246338e-01,4.727154541015625000e+01,4.391674804687500000e+01,3.478670883178710938e+01,2.261673736572265625e+01,1.272164916992187500e+01
5.003759264945983887e-01,6.885079193115234375e+01,5.597009277343750000e+01,3.999306488037109375e+01,2.420865440368652344e+01,1.316410350799560547e+01
5.031328201293945312e-01,9.490015411376953125e+01,6.954882812500000000e+01,4.557723617553710938e+01,2.585898590087890625e+01,1.361293601989746094e+01
5.058897137641906738e-01,1.247925567626953125e+02,8.448980712890625000e+01,5.151107406616210938e+01,2.756552505493164062e+01,1.406805896759033203e+01
5.086466073989868164e-01,1.578152313232421875e+02,1.006198654174804688e+02,5.776578903198242188e+01,2.932599067687988281e+01,1.452937793731689453e+01
5.114035010337829590e-01,1.932888488769531250e+02,1.177701721191406250e+02,6.431291198730468750e+01,3.113805198669433594e+01,1.499680900573730469e+01
5.141603946685791016e-01,2.306277770996093750e+02,1.357848968505859375e+02,7.112502288818359375e+01,3.299936676025390625e+01,1.547025585174560547e+01
5.169172883033752441e-01,2.693580322265625000e+02,1.545255889892578125e+02,7.817623138427734375e+01,3.490758514404296875e+01,1.594962215423583984e+01
5.196741819381713867e-01,3.091113281250000000e+02,1.738723297119140625e+02,8.544245910644531250e+01,3.686038589477539062e+01,1.643480110168457031e+01
5.224310755729675293e-01,3.496093750000000000e+02,1.937230834960937500e+02,9.290164184570312500e+01,3.885548400878906250e+01,1.692569541931152344e+01
5.251879692077636719e-01,3.906456298828125000e+02,2.139920501708984375e+02,1.005336227416992188e+02,4.089067459106445312e+01,1.742218971252441406e+01
5.279448628425598145e-01,4.320690307617187500e+02,2.346076660156250000e+02,1.083202514648437500e+02,4.296379852294921875e+01,1.792418861389160156e+01
5.307017564773559570e-01,4.737698669433593750e+02,2.555104980468750000e+02,1.162452316284179688e+02,4.507276916503906250e+01,1.843157768249511719e+01
5.334586501121520996e-01,5.156690063476562500e+02,2.766513061523437500e+02,1.242939300537109375e+02,4.721559143066406250e+01,1.894424247741699219e+01
5.362155437469482422e-01,5.577096557617187500e+02,2.979894104003906250e+02,1.324533386230468750e+02,4.939035034179687500e+01,1.946208000183105469e+01
5.389724373817443848e-01,5.998511352539062500e+02,3.194911499023437500e+02,1.407118530273437500e+02,5.159523391723632812e+01,1.998497772216796875e+01
5.417293310165405273e-01,6.420644531250000000e+02,3.411287841796875000e+02,1.490591888427734375e+02,5.382850265502929688e+01,2.051282691955566406e+01
5.444862246513366699e-01,6.843287963867187500e+02,3.628792114257812500e+02,1.574861907958984375e+02,5.608850479125976562e+01,2.104550933837890625e+01
5.472431182861328125e-01,7.266294555664062500e+02,3.847234802246093750e+02,1.659846954345703125e+02,5.837369155883789062e+01,2.158291816711425781e+01
5.500000119209289551e-01,7.689560546875000000e+02,4.066456909179687500e+02,1.745475463867187500e+02,6.068259048461914062e+01,2.212494468688964844e+01


==> figures/shearlets/11/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,2.002664566040039062e+01,1.121556663513183594e+01,5.494170188903808594e+00,2.484168052673339844e+00,1.275023698806762695e+00
-5.472431182861328125e-01,1.796506881713867188e+01,1.012472248077392578e+01,5.024778366088867188e+00,2.320060253143310547e+00,1.214775800704956055e+00
-5.444862246513366699e-01,1.602014350891113281e+01,9.094211578369140625e+00,4.578906059265136719e+00,2.162285804748535156e+00,1.156016111373901367e+00
-5.417293310165405273e-01,1.419179058074951172e+01,8.123798370361328125e+00,4.156367301940917969e+00,2.010777235031127930e+00,1.098731040954589844e+00
-5.389724373817443848e-01,1.247988986968994141e+01,7.213196754455566406e+00,3.756952524185180664e+00,1.865462422370910645e+00,1.042908191680908203e+00
-5.362155437469482422e-01,1.088427257537841797e+01,6.362066745758056641e+00,3.380430221557617188e+00,1.726266026496887207e+00,9.885335564613342285e-01
-5.334586501121520996e-01,9.404706001281738281e+00,5.569996356964111328e+00,3.026541948318481445e+00,1.593106985092163086e+00,9.355937838554382324e-01
-5.307017564773559570e-01,8.040854454040527344e+00,4.836489200592041016e+00,2.694998264312744141e+00,1.465899944305419922e+00,8.840743899345397949e-01
-5.279448628425598145e-01,6.792257308959960938e+00,4.160947322845458984e+00,2.385476827621459961e+00,1.344554185867309570e+00,8.339608907699584961e-01
-5.251879692077636719e-01,5.658263683319091797e+00,3.542648792266845703e+00,2.097616672515869141e+00,1.228973507881164551e+00,7.852391600608825684e-01
-5.224310755729675293e-01,4.637965679168701172e+00,2.980722427368164062e+00,1.831013679504394531e+00,1.119056820869445801e+00,7.378936409950256348e-01
-5.196741819381713867e-01,3.730098962783813477e+00,2.474116802215576172e+00,1.585217952728271484e+00,1.014695763587951660e+00,6.919091939926147461e-01
-5.169172883033752441e-01,2.932909250259399414e+00,2.021564722061157227e+00,1.359724879264831543e+00,9.157776832580566406e-01,6.472705006599426270e-01
-5.141603946685791016e-01,2.243978738784790039e+00,1.621539473533630371e+00,1.153973221778869629e+00,8.221820592880249023e-01,6.039615273475646973e-01
-5.114035010337829590e-01,1.660001516342163086e+00,1.272209167480468750e+00,9.673370718955993652e-01,7.337827682495117188e-01,5.619652867317199707e-01
-5.086466073989868164e-01,1.176514625549316406e+00,9.713859558105468750e-01,7.991220951080322266e-01,6.504482626914978027e-01,5.212664008140563965e-01
-5.058897137641906738e-01,7.875926494598388672e-01,7.164754867553710938e-01,6.485601067543029785e-01,5.720381736755371094e-01,4.818481206893920898e-01
-5.031328201293945312e-01,4.855596721172332764e-01,5.044344663619995117e-01,5.148060917854309082e-01,4.984079599380493164e-01,4.436922669410705566e-01
-5.003759264945983887e-01,2.607994973659515381e-01,3.317458629608154297e-01,3.969354927539825439e-01,4.294058978557586670e-01,4.067831933498382568e-01
-4.976190626621246338e-01,1.018167734146118164e-01,1.944261044263839722e-01,2.939465939998626709e-01,3.648738265037536621e-01,3.711029291152954102e-01
-4.948621690273284912e-01,-4.303514957427978516e-03,8.807453513145446777e-02,2.047588229179382324e-01,3.046469986438751221e-01,3.366332948207855225e-01
-4.921052753925323486e-01,-7.092415541410446167e-02,7.997257634997367859e-03,1.282280087471008301e-01,2.485566437244415283e-01,3.033566474914550781e-01
-4.893483817577362061e-01,-1.105414777994155884e-01,-5.061913654208183289e-02,6.315227597951889038e-02,1.964281201362609863e-01,2.712549269199371338e-01
-4.865914881229400635e-01,-1.335121691226959229e-01,-9.247656911611557007e-02,8.292567916214466095e-03,1.480823159217834473e-01,2.403101325035095215e-01
-4.838345944881439209e-01,-1.473411768674850464e-01,-1.219188496470451355e-01,-3.760795667767524719e-02,1.033366993069648743e-01,2.105037122964859009e-01
-4.810777008533477783e-01,-1.567633450031280518e-01,-1.427165567874908447e-01,-7.579641789197921753e-02,6.200569868087768555e-02,1.818169802427291870e-01
-4.783208072185516357e-01,-1.644162833690643311e-01,-1.579303890466690063e-01,-1.074814647436141968e-01,2.390096709132194519e-02,1.542319059371948242e-01
-4.755639135837554932e-01,-1.716654300689697266e-01,-1.698741316795349121e-01,-1.338056176900863647e-01,-1.116514578461647034e-02,1.277289390563964844e-01
-4.728070199489593506e-01,-1.792329549789428711e-01,-1.801674216985702515e-01,-1.558162420988082886e-01,-4.338193684816360474e-02,1.022901460528373718e-01
-4.700501263141632080e-01,-1.875279843807220459e-01,-1.898511052131652832e-01,-1.744447499513626099e-01,-7.293602079153060913e-02,7.789627462625503540e-02
-4.672932326793670654e-01,-1.967526525259017944e-01,-1.995215266942977905e-01,-1.904907077550888062e-01,-1.000119000673294067e-01,5.452858656644821167e-02
-4.645363390445709229e-01,-2.069095969200134277e-01,-2.094586491584777832e-01,-2.046141922473907471e-01,-1.247903630137443542e-01,3.216875344514846802e-02
-4.617794752120971680e-01,-2.178196460008621216e-01,-2.197317779064178467e-01,-2.173379957675933838e-01,-1.474461853504180908e-01,1.079736277461051941e-02
-4.590225815773010254e-01,-2.291866838932037354e-01,-2.302814722061157227e-01,-2.290574312210083008e-01,-1.681492477655410767e-01,-9.603537619113922119e-03
-4.562656879425048828e-01,-2.406893670558929443e-01,-2.409812808036804199e-01,-2.400543540716171265e-01,-1.870612055063247681e-01,-2.905299514532089233e-02
-4.535087943077087402e-01,-2.520574331283569336e-01,-2.516817748546600342e-01,-2.505170702934265137e-01,-2.043345123529434204e-01,-4.756872728466987610e-02
-4.507519006729125977e-01,-2.631050944328308105e-01,-2.622401416301727295e-01,-2.605596780776977539e-01,-2.201140671968460083e-01,-6.516936421394348145e-02
-4.479950070381164551e-01,-2.737267613410949707e-01,-2.725375294685363770e-01,-2.702416777610778809e-01,-2.345331758260726929e-01,-8.187234401702880859e-02
-4.452381134033203125e-01,-2.838720083236694336e-01,-2.824845314025878906e-01,-2.795856595039367676e-01,-2.477157413959503174e-01,-9.769575297832489014e-02
-4.424812197685241699e-01,-2.935228645801544189e-01,-2.920202314853668213e-01,-2.885894477367401123e-01,-2.597746849060058594e-01,-1.126561835408210754e-01
-4.397243261337280273e-01,-3.026754856109619141e-01,-3.011069893836975098e-01,-2.972390055656433105e-01,-2.708119451999664307e-01,-1.267715394496917725e-01
-4.369674324989318848e-01,-3.113319575786590576e-01,-3.097247183322906494e-01,-3.055137097835540771e-01,-2.809188961982727051e-01,-1.400574743747711182e-01
-4.342105388641357422e-01,-3.194954395294189453e-01,-3.178635239601135254e-01,-3.133930563926696777e-01,-2.901760637760162354e-01,-1.525305062532424927e-01
-4.314536452293395996e-01,-3.271707296371459961e-01,-3.255203962326049805e-01,-3.208580315113067627e-01,-2.986547052860260010e-01,-1.642063707113265991e-01
-4.286967515945434570e-01,-3.343608975410461426e-01,-3.326960802078247070e-01,-3.278935253620147705e-01,-3.064158856868743896e-01,-1.751005053520202637e-01
-4.259398579597473145e-01,-3.410696387290954590e-01,-3.393924236297607422e-01,-3.344879448413848877e-01,-3.135120272636413574e-01,-1.852266490459442139e-01
-4.231829643249511719e-01,-3.473001718521118164e-01,-3.456121385097503662e-01,-3.406329751014709473e-01,-3.199881017208099365e-01,-1.945998072624206543e-01
-4.204260706901550293e-01,-3.530556559562683105e-01,-3.513580858707427979e-01,-3.463235497474670410e-01,-3.258805871009826660e-01,-2.032328695058822632e-01
-4.176691770553588867e-01,-3.583393096923828125e-01,-3.566333651542663574e-01,-3.515565991401672363e-01,-3.312205970287322998e-01,-2.111389487981796265e-01
-4.149122834205627441e-01,-3.631539344787597656e-01,-3.614405393600463867e-01,-3.563308119773864746e-01,-3.360328078269958496e-01,-2.183299660682678223e-01
-4.121553897857666016e-01,-3.675022125244140625e-01,-3.657820224761962891e-01,-3.606461286544799805e-01,-3.403375744819641113e-01,-2.248179018497467041e-01
-4.093984961509704590e-01,-3.713861405849456787e-01,-3.696601986885070801e-01,-3.645028471946716309e-01,-3.441499471664428711e-01,-2.306126356124877930e-01
-4.066416025161743164e-01,-3.748082816600799561e-01,-3.730770349502563477e-01,-3.679019212722778320e-01,-3.474826812744140625e-01,-2.357250303030014038e-01
-4.038847088813781738e-01,-3.777700066566467285e-01,-3.760343194007873535e-01,-3.708442747592926025e-01,-3.503441810607910156e-01,-2.401635795831680298e-01
-4.011278450489044189e-01,-3.802728354930877686e-01,-3.785336017608642578e-01,-3.733312785625457764e-01,-3.527407646179199219e-01,-2.439369857311248779e-01
-3.983709514141082764e-01,-3.823183178901672363e-01,-3.805766403675079346e-01,-3.753635585308074951e-01,-3.546767830848693848e-01,-2.470529228448867798e-01
-3.956140577793121338e-01,-3.839077651500701904e-01,-3.821641802787780762e-01,-3.769417703151702881e-01,-3.561546206474304199e-01,-2.495180964469909668e-01
-3.928571641445159912e-01,-3.850419521331787109e-01,-3.832971453666687012e-01,-3.780661821365356445e-01,-3.571749925613403320e-01,-2.513377070426940918e-01
-3.901002705097198486e-01,-3.857219517230987549e-01,-3.839761614799499512e-01,-3.787370920181274414e-01,-3.577370345592498779e-01,-2.525177001953125000e-01
-3.873433768749237061e-01,-3.859483301639556885e-01,-3.842014670372009277e-01,-3.789540231227874756e-01,-3.578398525714874268e-01,-2.530620992183685303e-01
-3.845864832401275635e-01,-3.857210278511047363e-01,-3.839727342128753662e-01,-3.787162899971008301e-01,-3.574797511100769043e-01,-2.529734075069427490e-01
-3.818295896053314209e-01,-3.850398063659667969e-01,-3.832890987396240234e-01,-3.780218660831451416e-01,-3.566530644893646240e-01,-2.522542476654052734e-01
-3.790726959705352783e-01,-3.839031755924224854e-01,-3.821496665477752686e-01,-3.768698871135711670e-01,-3.553550839424133301e-01,-2.509068250656127930e-01
-3.763158023357391357e-01,-3.823097050189971924e-01,-3.805523812770843506e-01,-3.752572536468505859e-01,-3.535798192024230957e-01,-2.489308565855026245e-01
-3.735589087009429932e-01,-3.802567124366760254e-01,-3.784948289394378662e-01,-3.731811046600341797e-01,-3.513206243515014648e-01,-2.463263273239135742e-01
-3.708020150661468506e-01,-3.777411878108978271e-01,-3.759737908840179443e-01,-3.706372678279876709e-01,-3.485690057277679443e-01,-2.430923283100128174e-01
-3.680451214313507080e-01,-3.747596740722656250e-01,-3.729854524135589600e-01,-3.676210343837738037e-01,-3.453157246112823486e-01,-2.392269819974899292e-01
-3.652882277965545654e-01,-3.713072538375854492e-01,-3.695248663425445557e-01,-3.641262054443359375e-01,-3.415504992008209229e-01,-2.347263842821121216e-01
-3.625313341617584229e-01,-3.673794865608215332e-01,-3.655865788459777832e-01,-3.601465225219726562e-01,-3.372607529163360596e-01,-2.295880317687988281e-01
-3.597744405269622803e-01,-3.629697561264038086e-01,-3.611638545989990234e-01,-3.556732833385467529e-01,-3.324331939220428467e-01,-2.238071262836456299e-01
-3.570175468921661377e-01,-3.580707609653472900e-01,-3.562482595443725586e-01,-3.506976962089538574e-01,-3.270521461963653564e-01,-2.173780649900436401e-01
-3.542606532573699951e-01,-3.526736497879028320e-01,-3.508310914039611816e-01,-3.452081978321075439e-01,-3.211001455783843994e-01,-2.102946192026138306e-01
-3.515037596225738525e-01,-3.467677235603332520e-01,-3.449007570743560791e-01,-3.391919732093811035e-01,-3.145578503608703613e-01,-2.025503963232040405e-01
-3.487468659877777100e-01,-3.403408229351043701e-01,-3.384446799755096436e-01,-3.326349854469299316e-01,-3.074032962322235107e-01,-1.941379904747009277e-01
-3.459899723529815674e-01,-3.333790004253387451e-01,-3.314480781555175781e-01,-3.255196213722229004e-01,-2.996120750904083252e-01,-1.850484013557434082e-01
-3.432331085205078125e-01,-3.258661031723022461e-01,-3.238940536975860596e-01,-3.178270161151885986e-01,-2.911568880081176758e-01,-1.752737015485763550e-01
-3.404762148857116699e-01,-3.177829682826995850e-01,-3.157627880573272705e-01,-3.095349073410034180e-01,-2.820077240467071533e-01,-1.648034006357192993e-01
-3.377193212509155273e-01,-3.091082870960235596e-01,-3.070319294929504395e-01,-3.006182312965393066e-01,-2.721307575702667236e-01,-1.536280661821365356e-01
-3.349624276161193848e-01,-2.998172640800476074e-01,-2.976756691932678223e-01,-2.910481393337249756e-01,-2.614897787570953369e-01,-1.417365223169326782e-01
-3.322055339813232422e-01,-2.898815870285034180e-01,-2.876649498939514160e-01,-2.807924449443817139e-01,-2.500435113906860352e-01,-1.291176080703735352e-01
-3.294486403465270996e-01,-2.792690694332122803e-01,-2.769663333892822266e-01,-2.698137462139129639e-01,-2.377478480339050293e-01,-1.157597750425338745e-01
-3.266917467117309570e-01,-2.679429054260253906e-01,-2.655416727066040039e-01,-2.580703496932983398e-01,-2.245538830757141113e-01,-1.016504913568496704e-01
-3.239348530769348145e-01,-2.558611333370208740e-01,-2.533477544784545898e-01,-2.455142736434936523e-01,-2.104081213474273682e-01,-8.677730709314346313e-02
-3.211779594421386719e-01,-2.429768145084381104e-01,-2.403355389833450317e-01,-2.320914268493652344e-01,-1.952528804540634155e-01,-7.112736999988555908e-02
-3.184210658073425293e-01,-2.292357683181762695e-01,-2.264489382505416870e-01,-2.177408784627914429e-01,-1.790258288383483887e-01,-5.468687787652015686e-02
-3.156641721725463867e-01,-2.145763635635375977e-01,-2.116243392229080200e-01,-2.023925781250000000e-01,-1.616589874029159546e-01,-3.744307160377502441e-02
-3.129072785377502441e-01,-1.989285498857498169e-01,-1.957894414663314819e-01,-1.859680563211441040e-01,-1.430797874927520752e-01,-1.938125118613243103e-02
-3.101503849029541016e-01,-1.822116076946258545e-01,-1.788614839315414429e-01,-1.683768630027770996e-01,-1.232105270028114319e-01,-4.873720463365316391e-04
-3.073934912681579590e-01,-1.643340289592742920e-01,-1.607466936111450195e-01,-1.495170742273330688e-01,-1.019679680466651917e-01,1.925201527774333954e-02
-3.046365976333618164e-01,-1.451911479234695435e-01,-1.413372159004211426e-01,-1.292721480131149292e-01,-7.926388084888458252e-02,3.985154256224632263e-02
-3.018797039985656738e-01,-1.246639266610145569e-01,-1.205105930566787720e-01,-1.075091585516929626e-01,-5.500448495149612427e-02,6.132555380463600159e-02
-2.991228103637695312e-01,-1.026157811284065247e-01,-9.812603145837783813e-02,-8.407644182443618774e-02,-2.909173816442489624e-02,8.368795365095138550e-02
-2.963659167289733887e-01,-7.888972759246826172e-02,-7.402095198631286621e-02,-5.880064144730567932e-02,-1.421811757609248161e-03,1.069525852799415588e-01
-2.936090230941772461e-01,-5.330456793308258057e-02,-4.800816252827644348e-02,-3.148361295461654663e-02,2.811359241604804993e-02,1.311333775520324707e-01
-2.908521294593811035e-01,-2.564961276948451996e-02,-1.987013965845108032e-02,-1.898834947496652603e-03,5.962666869163513184e-02,1.562433242797851562e-01
-2.880952358245849609e-01,4.320662468671798706e-03,1.064657978713512421e-02,3.021235764026641846e-02,9.323471039533615112e-02,1.822958588600158691e-01
-2.853383421897888184e-01,3.689537197351455688e-02,4.384035244584083557e-02,6.514440476894378662e-02,1.290580630302429199e-01,2.093018591403961182e-01
-2.825814783573150635e-01,7.241430878639221191e-02,8.006281405687332153e-02,1.032312735915184021e-01,1.672202199697494507e-01,2.372739613056182861e-01
-2.798245847225189209e-01,1.112842410802841187e-01,1.197333782911300659e-01,1.448514312505722046e-01,2.078490853309631348e-01,2.662222087383270264e-01
-2.770676910877227783e-01,1.539916396141052246e-01,1.633531153202056885e-01,1.904290318489074707e-01,2.510742843151092529e-01,2.961554229259490967e-01
-2.743107974529266357e-01,2.011282294988632202e-01,2.115265578031539917e-01,2.404368221759796143e-01,2.970267534255981445e-01,3.270814120769500732e-01
-2.715539038181304932e-01,2.534205615520477295e-01,2.649858891963958740e-01,2.953987121582031250e-01,3.458406031131744385e-01,3.590060770511627197e-01
-2.687970101833343506e-01,3.117748498916625977e-01,3.246202766895294189e-01,3.558882772922515869e-01,3.976497650146484375e-01,3.919333517551422119e-01
-2.660401165485382080e-01,3.773358762264251709e-01,3.915072679519653320e-01,4.225275218486785889e-01,4.525893926620483398e-01,4.258646070957183838e-01
-2.632832229137420654e-01,4.515706896781921387e-01,4.669460058212280273e-01,4.959844946861267090e-01,5.107946395874023438e-01,4.607975780963897705e-01
-2.605263292789459229e-01,5.363762974739074707e-01,5.524874329566955566e-01,5.769682526588439941e-01,5.724009871482849121e-01,4.967272877693176270e-01
-2.577694356441497803e-01,6.342116594314575195e-01,6.499549150466918945e-01,6.662222743034362793e-01,6.375424265861511230e-01,5.336442589759826660e-01
-2.550125420093536377e-01,7.482400536537170410e-01,7.614547014236450195e-01,7.645180225372314453e-01,7.063524127006530762e-01,5.715336203575134277e-01
-2.522556483745574951e-01,8.824630975723266602e-01,8.893675804138183594e-01,8.726473450660705566e-01,7.789627313613891602e-01,6.103743910789489746e-01
-2.494987547397613525e-01,1.041827082633972168e+00,1.036324143409729004e+00,9.914130568504333496e-01,8.555033802986145020e-01,6.501394510269165039e-01
-2.467418611049652100e-01,1.232283830642700195e+00,1.205162525177001953e+00,1.121621847152709961e+00,9.361022114753723145e-01,6.907927393913269043e-01
-2.439849674701690674e-01,1.460801124572753906e+00,1.398869752883911133e+00,1.264074683189392090e+00,1.020884513854980469e+00,7.322885990142822266e-01
-2.412280738353729248e-01,1.735293745994567871e+00,1.620519518852233887e+00,1.419561624526977539e+00,1.109973192214965820e+00,7.745708227157592773e-01
-2.384711951017379761e-01,2.064434289932250977e+00,1.873200535774230957e+00,1.588852405548095703e+00,1.203487157821655273e+00,8.175684809684753418e-01
-2.357143014669418335e-01,2.457315683364868164e+00,2.159956693649291992e+00,1.772695541381835938e+00,1.301545143127441406e+00,8.611965775489807129e-01
-2.329574078321456909e-01,2.922959804534912109e+00,2.483720064163208008e+00,1.971808314323425293e+00,1.404259562492370605e+00,9.053524136543273926e-01
-2.302005141973495483e-01,3.469793796539306641e+00,2.847263336181640625e+00,2.186876773834228516e+00,1.511740684509277344e+00,9.499124884605407715e-01
-2.274436205625534058e-01,4.105144023895263672e+00,3.253154277801513672e+00,2.418550252914428711e+00,1.624095797538757324e+00,9.947304129600524902e-01
-2.246867269277572632e-01,4.834723472595214844e+00,3.703711509704589844e+00,2.667442798614501953e+00,1.741427421569824219e+00,1.039634346961975098e+00
-2.219298332929611206e-01,5.661714553833007812e+00,4.200951576232910156e+00,2.934128284454345703e+00,1.863836050033569336e+00,1.084422826766967773e+00
-2.191729396581649780e-01,6.584144592285156250e+00,4.746498584747314453e+00,3.219140291213989258e+00,1.991415858268737793e+00,1.128861665725708008e+00
-2.164160460233688354e-01,7.586237907409667969e+00,5.341389656066894531e+00,3.522970438003540039e+00,2.124258756637573242e+00,1.172683358192443848e+00
-2.136591523885726929e-01,8.612070083618164062e+00,5.985651016235351562e+00,3.846063375473022461e+00,2.262451171875000000e+00,1.215582966804504395e+00
-2.109022736549377441e-01,9.515120506286621094e+00,6.677275180816650391e+00,4.188811302185058594e+00,2.406073093414306641e+00,1.257217764854431152e+00
-2.081453800201416016e-01,1.009734535217285156e+01,7.409885406494140625e+00,4.551553726196289062e+00,2.555199861526489258e+00,1.297205924987792969e+00
-2.053884863853454590e-01,1.035592365264892578e+01,8.167448997497558594e+00,4.934548377990722656e+00,2.709892988204956055e+00,1.335130691528320312e+00
-2.026315927505493164e-01,1.046071052551269531e+01,8.914437294006347656e+00,5.337954044342041016e+00,2.870200395584106445e+00,1.370543122291564941e+00
-1.998746991157531738e-01,1.052268886566162109e+01,9.586010932922363281e+00,5.761787414550781250e+00,3.036145448684692383e+00,1.402969121932983398e+00
-1.971178054809570312e-01,1.057846069335937500e+01,1.010406112670898438e+01,6.205847740173339844e+00,3.207710981369018555e+00,1.431920051574707031e+00
-1.943609118461608887e-01,1.063733673095703125e+01,1.043767070770263672e+01,6.669595241546630859e+00,3.384813785552978516e+00,1.456905603408813477e+00
-1.916040182113647461e-01,1.070183753967285156e+01,1.063198184967041016e+01,7.151952266693115234e+00,3.567256689071655273e+00,1.477450489997863770e+00
-1.888471245765686035e-01,1.077321147918701172e+01,1.075514221191406250e+01,7.650973796844482422e+00,3.754648447036743164e+00,1.493113279342651367e+00
-1.860902309417724609e-01,1.085267734527587891e+01,1.085300064086914062e+01,8.163342475891113281e+00,3.946267604827880859e+00,1.503506779670715332e+00
-1.833333373069763184e-01,1.094173908233642578e+01,1.094771671295166016e+01,8.683636665344238281e+00,4.140834808349609375e+00,1.508316516876220703e+00
-1.805764585733413696e-01,1.104232788085937500e+01,1.104891681671142578e+01,9.203439712524414062e+00,4.336142063140869141e+00,1.507318019866943359e+00
-1.778195649385452271e-01,1.115693759918212891e+01,1.116120338439941406e+01,9.710662841796875000e+00,4.528490066528320312e+00,1.500392317771911621e+00
-1.750626713037490845e-01,1.128874683380126953e+01,1.128749847412109375e+01,1.018996524810791016e+01,4.711891174316406250e+00,1.487530469894409180e+00
-1.723057776689529419e-01,1.144171714782714844e+01,1.143032646179199219e+01,1.062552738189697266e+01,4.877208709716796875e+00,1.468836665153503418e+00
-1.695488840341567993e-01,1.162060356140136719e+01,1.159221267700195312e+01,1.100623512268066406e+01,5.011710643768310547e+00,1.444521903991699219e+00
-1.667919903993606567e-01,1.183091640472412109e+01,1.177579402923583984e+01,1.133048248291015625e+01,5.100135326385498047e+00,1.414892792701721191e+00
-1.640350967645645142e-01,1.207881546020507812e+01,1.198380851745605469e+01,1.160641765594482422e+01,5.128299236297607422e+00,1.380334734916687012e+00
-1.612782031297683716e-01,1.237104511260986328e+01,1.221905326843261719e+01,1.184690189361572266e+01,5.088547229766845703e+00,1.341293573379516602e+00
-1.585213094949722290e-01,1.271490383148193359e+01,1.248433876037597656e+01,1.206210231781005859e+01,4.983481884002685547e+00,1.298254370689392090e+00
-1.557644158601760864e-01,1.311818695068359375e+01,1.278244400024414062e+01,1.225100898742675781e+01,4.824666023254394531e+00,1.251723289489746094e+00
-1.530075371265411377e-01,1.358902072906494141e+01,1.311607742309570312e+01,1.238886833190917969e+01,4.627516269683837891e+00,1.202209711074829102e+00
-1.502506434917449951e-01,1.413556480407714844e+01,1.348784923553466797e+01,1.241164493560791016e+01,4.406448364257812500e+00,1.150211930274963379e+00
-1.474937498569488525e-01,1.476558971405029297e+01,1.390023899078369141e+01,1.222998428344726562e+01,4.172563552856445312e+00,1.096204876899719238e+00
-1.447368562221527100e-01,1.548611831665039062e+01,1.435557937622070312e+01,1.181186008453369141e+01,3.933465957641601562e+00,1.040634155273437500e+00
-1.419799625873565674e-01,1.630318069458007812e+01,1.485602569580078125e+01,1.122675991058349609e+01,3.694008827209472656e+00,9.839092493057250977e-01
-1.392230689525604248e-01,1.722172355651855469e+01,1.540341186523437500e+01,1.056742763519287109e+01,3.457158803939819336e+00,9.264014363288879395e-01
-1.364661753177642822e-01,1.824564933776855469e+01,1.599797248840332031e+01,9.890735626220703125e+00,3.224684238433837891e+00,8.684433102607727051e-01
-1.337092816829681396e-01,1.937788009643554688e+01,1.662686920166015625e+01,9.221881866455078125e+00,2.997621297836303711e+00,8.103294372558593750e-01
-1.309523880481719971e-01,2.062027168273925781e+01,1.717251396179199219e+01,8.570609092712402344e+00,2.776570796966552734e+00,7.523178458213806152e-01
-1.281954944133758545e-01,2.197263526916503906e+01,1.709370422363281250e+01,7.940448284149169922e+00,2.561875820159912109e+00,6.946333050727844238e-01
-1.254386007785797119e-01,2.342501640319824219e+01,1.609061813354492188e+01,7.332595825195312500e+00,2.353730201721191406e+00,6.374698281288146973e-01
-1.226817145943641663e-01,2.480490303039550781e+01,1.480868721008300781e+01,6.747392177581787109e+00,2.152240991592407227e+00,5.809938311576843262e-01
-1.199248209595680237e-01,2.430856132507324219e+01,1.353826618194580078e+01,6.184847831726074219e+00,1.957463264465332031e+00,5.253464579582214355e-01
-1.171679273247718811e-01,2.215466690063476562e+01,1.232194805145263672e+01,5.644857883453369141e+00,1.769424080848693848e+00,4.706472158432006836e-01
-1.144110411405563354e-01,1.998692131042480469e+01,1.116431999206542969e+01,5.127264976501464844e+00,1.588132977485656738e+00,4.169970452785491943e-01
-1.116541475057601929e-01,1.792974853515625000e+01,1.006551742553710938e+01,4.631884574890136719e+00,1.413588404655456543e+00,3.644797503948211670e-01
-1.088972538709640503e-01,1.598826408386230469e+01,9.025119781494140625e+00,4.158521175384521484e+00,1.245784401893615723e+00,3.131639361381530762e-01
-1.061403602361679077e-01,1.416268920898437500e+01,8.042571067810058594e+00,3.706968545913696289e+00,1.084710478782653809e+00,2.631069421768188477e-01
-1.033834666013717651e-01,1.245275306701660156e+01,7.117215156555175781e+00,3.277010202407836914e+00,9.303535819053649902e-01,2.143542617559432983e-01
-1.006265804171562195e-01,1.085801601409912109e+01,6.248291015625000000e+00,2.868422746658325195e+00,7.827003002166748047e-01,1.669426113367080688e-01
-9.786968678236007690e-02,9.377831459045410156e+00,5.434917449951171875e+00,2.480972290039062500e+00,6.417337059974670410e-01,1.209000796079635620e-01
-9.511279314756393433e-02,8.011309623718261719e+00,4.676093101501464844e+00,2.114418983459472656e+00,5.074375867843627930e-01,7.624843716621398926e-02
-9.235589951276779175e-02,6.757219314575195312e+00,3.970678806304931641e+00,1.768516182899475098e+00,3.797933757305145264e-01,3.300360590219497681e-02
-8.959900587797164917e-02,5.613873004913330078e+00,3.317396879196166992e+00,1.443009614944458008e+00,2.587815821170806885e-01,-8.824356831610202789e-03
-8.684211969375610352e-02,4.579000473022460938e+00,2.714827775955200195e+00,1.137639284133911133e+00,1.443806886672973633e-01,-4.922859743237495422e-02
-8.408522605895996094e-02,3.649581193923950195e+00,2.161410570144653320e+00,8.521362543106079102e-01,3.656646236777305603e-02,-8.820725232362747192e-02
-8.132833242416381836e-02,2.821707248687744141e+00,1.655461430549621582e+00,5.862287282943725586e-01,-6.468700617551803589e-02,-1.257607638835906982e-01
-7.857143878936767578e-02,2.090457201004028320e+00,1.195189356803894043e+00,3.396380543708801270e-01,-1.594092994928359985e-01,-1.618920415639877319e-01
-7.581454515457153320e-02,1.449863195419311523e+00,7.787224650382995605e-01,1.120810508728027344e-01,-2.476342618465423584e-01,-1.966073364019393921e-01
-7.305765151977539062e-02,8.930214643478393555e-01,4.041454792022705078e-01,-9.673058241605758667e-02,-3.294001519680023193e-01,-2.299139648675918579e-01
-7.030076533555984497e-02,4.123827219009399414e-01,6.953962892293930054e-02,-2.870871126651763916e-01,-4.047516286373138428e-01,-2.618214190006256104e-01
-6.754387170076370239e-02,1.951605081558227539e-04,-2.269796580076217651e-01,-4.592826068401336670e-01,-4.737400710582733154e-01,-2.923406362533569336e-01
-6.478697806596755981e-02,-3.509717583656311035e-01,-4.872204661369323730e-01,-6.136097311973571777e-01,-5.364273786544799805e-01,-3.214828372001647949e-01
-6.203008443117141724e-02,-6.477770805358886719e-01,-7.128928303718566895e-01,-7.503584623336791992e-01,-5.928840041160583496e-01,-3.492614924907684326e-01
-5.927319452166557312e-02,-8.958144187927246094e-01,-9.056028723716735840e-01,-8.698129057884216309e-01,-6.431950926780700684e-01,-3.756896853446960449e-01
-5.651630088686943054e-02,-1.099502444267272949e+00,-1.066869258880615234e+00,-9.722463488578796387e-01,-6.874613165855407715e-01,-4.007820487022399902e-01
-5.375941097736358643e-02,-1.262135028839111328e+00,-1.198160886764526367e+00,-1.057914733886718750e+00,-7.258017659187316895e-01,-4.245528280735015869e-01
-5.100251734256744385e-02,-1.386095523834228516e+00,-1.300953269004821777e+00,-1.127052783966064453e+00,-7.583582401275634766e-01,-4.470167458057403564e-01
-4.824562370777130127e-02,-1.473259091377258301e+00,-1.376774907112121582e+00,-1.179864645004272461e+00,-7.852982282638549805e-01,-4.681890606880187988e-01
-4.548873379826545715e-02,-1.525625944137573242e+00,-1.427220702171325684e+00,-1.216519474983215332e+00,-8.068214654922485352e-01,-4.880846440792083740e-01
-4.273184016346931458e-02,-1.546131014823913574e+00,-1.453893661499023438e+00,-1.237145543098449707e+00,-8.231627941131591797e-01,-5.067185759544372559e-01
-3.997494652867317200e-02,-1.539333939552307129e+00,-1.458244919776916504e+00,-1.241828083992004395e+00,-8.345984220504760742e-01,-5.241054892539978027e-01
-3.721805661916732788e-02,-1.511300206184387207e+00,-1.441316008567810059e+00,-1.230612874031066895e+00,-8.414509296417236328e-01,-5.402596592903137207e-01
-3.446116298437118530e-02,-1.467818975448608398e+00,-1.403422713279724121e+00,-1.203516602516174316e+00,-8.440944552421569824e-01,-5.551945567131042480e-01
-3.170426934957504272e-02,-1.410951972007751465e+00,-1.343882441520690918e+00,-1.160552859306335449e+00,-8.429595828056335449e-01,-5.689246058464050293e-01
-2.894737944006919861e-02,-1.335786223411560059e+00,-1.260880351066589355e+00,-1.101777791976928711e+00,-8.385354280471801758e-01,-5.814614892005920410e-01
-2.619048580527305603e-02,-1.230051279067993164e+00,-1.151546239852905273e+00,-1.027368664741516113e+00,-8.313703536987304688e-01,-5.928180813789367676e-01
-2.343359403312206268e-02,-1.077093482017517090e+00,-1.012230157852172852e+00,-9.377569556236267090e-01,-8.220691680908203125e-01,-6.030049324035644531e-01
-2.067670226097106934e-02,-8.599159717559814453e-01,-8.389024138450622559e-01,-8.338402509689331055e-01,-8.112860918045043945e-01,-6.120325922966003418e-01
-1.791981048882007599e-02,-5.639396309852600098e-01,-6.276161074638366699e-01,-7.173135876655578613e-01,-7.997123003005981445e-01,-6.199107170104980469e-01
-1.516291778534650803e-02,-1.779380440711975098e-01,-3.750851452350616455e-01,-5.911628603935241699e-01,-7.880554795265197754e-01,-6.266472935676574707e-01
-1.240602508187294006e-02,3.061588406562805176e-01,-7.974679023027420044e-02,-4.603284001350402832e-01,-7.770156264305114746e-01,-6.322497129440307617e-01
-9.649133309721946716e-03,8.935621380805969238e-01,2.555146813392639160e-01,-3.324338197708129883e-01,-7.672542333602905273e-01,-6.367242336273193359e-01
-6.892241071909666061e-03,1.584397315979003906e+00,6.158782839775085449e-01,-2.181957960128784180e-01,-7.593593001365661621e-01,-6.400754451751708984e-01
-4.135348834097385406e-03,2.352193832397460938e+00,9.568872451782226562e-01,-1.307257413864135742e-01,-7.538103461265563965e-01,-6.423078179359436035e-01
-1.378456596285104752e-03,3.010241985321044922e+00,1.182630062103271484e+00,-8.287252485752105713e-02,-7.509477138519287109e-01,-6.434233188629150391e-01
1.378456596285104752e-03,3.010241746902465820e+00,1.182630062103271484e+00,-8.287244290113449097e-02,-7.509474754333496094e-01,-6.434233784675598145e-01
4.135348834097385406e-03,2.352193593978881836e+00,9.568873047828674316e-01,-1.307257413864135742e-01,-7.538102269172668457e-01,-6.423078179359436035e-01
6.892241071909666061e-03,1.584397315979003906e+00,6.158781647682189941e-01,-2.181957960128784180e-01,-7.593591809272766113e-01,-6.400755643844604492e-01
9.649133309721946716e-03,8.935621380805969238e-01,2.555146217346191406e-01,-3.324337303638458252e-01,-7.672542333602905273e-01,-6.367241144180297852e-01
1.240602508187294006e-02,3.061588406562805176e-01,-7.974689453840255737e-02,-4.603282809257507324e-01,-7.770156264305114746e-01,-6.322495937347412109e-01
1.516291778534650803e-02,-1.779380440711975098e-01,-3.750849962234497070e-01,-5.911629199981689453e-01,-7.880552411079406738e-01,-6.266474127769470215e-01
1.791981048882007599e-02,-5.639396905899047852e-01,-6.276161074638366699e-01,-7.173137068748474121e-01,-7.997121810913085938e-01,-6.199105978012084961e-01
2.067670226097106934e-02,-8.599159121513366699e-01,-8.389025330543518066e-01,-8.338401913642883301e-01,-8.112862110137939453e-01,-6.120326519012451172e-01
2.343359403312206268e-02,-1.077093482017517090e+00,-1.012230396270751953e+00,-9.377569556236267090e-01,-8.220692873001098633e-01,-6.030046343803405762e-01
2.619048580527305603e-02,-1.230051279067993164e+00,-1.151546239852905273e+00,-1.027368664741516113e+00,-8.313703536987304688e-01,-5.928179025650024414e-01
2.894737944006919861e-02,-1.335786223411560059e+00,-1.260880351066589355e+00,-1.101777791976928711e+00,-8.385353684425354004e-01,-5.814614892005920410e-01
3.170426934957504272e-02,-1.410952091217041016e+00,-1.343882560729980469e+00,-1.160552978515625000e+00,-8.429597020149230957e-01,-5.689245462417602539e-01
3.446116298437118530e-02,-1.467819094657897949e+00,-1.403422713279724121e+00,-1.203516721725463867e+00,-8.440943956375122070e-01,-5.551944971084594727e-01
3.721805661916732788e-02,-1.511300086975097656e+00,-1.441315889358520508e+00,-1.230612874031066895e+00,-8.414507508277893066e-01,-5.402593612670898438e-01
3.997494652867317200e-02,-1.539333820343017578e+00,-1.458244919776916504e+00,-1.241828083992004395e+00,-8.345984220504760742e-01,-5.241052508354187012e-01
4.273184016346931458e-02,-1.546131014823913574e+00,-1.453893661499023438e+00,-1.237145423889160156e+00,-8.231627941131591797e-01,-5.067185163497924805e-01
4.548873379826545715e-02,-1.525625824928283691e+00,-1.427220582962036133e+00,-1.216519355773925781e+00,-8.068214654922485352e-01,-4.880848526954650879e-01
4.824562370777130127e-02,-1.473259210586547852e+00,-1.376774907112121582e+00,-1.179864645004272461e+00,-7.852982282638549805e-01,-4.681891202926635742e-01
5.100251734256744385e-02,-1.386095523834228516e+00,-1.300953388214111328e+00,-1.127052664756774902e+00,-7.583580017089843750e-01,-4.470166563987731934e-01
5.375941097736358643e-02,-1.262135028839111328e+00,-1.198160767555236816e+00,-1.057914853096008301e+00,-7.258018851280212402e-01,-4.245526492595672607e-01
5.651630088686943054e-02,-1.099502444267272949e+00,-1.066869139671325684e+00,-9.722463488578796387e-01,-6.874613761901855469e-01,-4.007821381092071533e-01
5.927319452166557312e-02,-8.958146572113037109e-01,-9.056028723716735840e-01,-8.698130249977111816e-01,-6.431950330734252930e-01,-3.756898343563079834e-01
6.203008443117141724e-02,-6.477771997451782227e-01,-7.128928303718566895e-01,-7.503586411476135254e-01,-5.928840041160583496e-01,-3.492614924907684326e-01
6.478697806596755981e-02,-3.509717583656311035e-01,-4.872203469276428223e-01,-6.136097311973571777e-01,-5.364271402359008789e-01,-3.214830160140991211e-01
6.754387170076370239e-02,1.951605081558227539e-04,-2.269797474145889282e-01,-4.592826068401336670e-01,-4.737402498722076416e-01,-2.923404574394226074e-01
7.030076533555984497e-02,4.123827219009399414e-01,6.953950226306915283e-02,-2.870869338512420654e-01,-4.047514796257019043e-01,-2.618214190006256104e-01
7.305765151977539062e-02,8.930214643478393555e-01,4.041456580162048340e-01,-9.673058241605758667e-02,-3.294001519680023193e-01,-2.299140542745590210e-01
7.581454515457153320e-02,1.449863076210021973e+00,7.787225842475891113e-01,1.120809838175773621e-01,-2.476342618465423584e-01,-1.966076344251632690e-01
7.857143878936767578e-02,2.090457201004028320e+00,1.195189356803894043e+00,3.396381139755249023e-01,-1.594094038009643555e-01,-1.618923395872116089e-01
8.132833242416381836e-02,2.821707010269165039e+00,1.655461430549621582e+00,5.862287878990173340e-01,-6.468689441680908203e-02,-1.257605552673339844e-01
8.408522605895996094e-02,3.649581193923950195e+00,2.161410570144653320e+00,8.521361351013183594e-01,3.656652569770812988e-02,-8.820736408233642578e-02
8.684211969375610352e-02,4.579000473022460938e+00,2.714827775955200195e+00,1.137639164924621582e+00,1.443808227777481079e-01,-4.922859743237495422e-02
8.959900587797164917e-02,5.613873004913330078e+00,3.317396879196166992e+00,1.443009614944458008e+00,2.587815821170806885e-01,-8.824475109577178955e-03
9.235589951276779175e-02,6.757219314575195312e+00,3.970678806304931641e+00,1.768516302108764648e+00,3.797933757305145264e-01,3.300354257225990295e-02
9.511279314756393433e-02,8.011309623718261719e+00,4.676093101501464844e+00,2.114418983459472656e+00,5.074374675750732422e-01,7.624843716621398926e-02
9.786968678236007690e-02,9.377831459045410156e+00,5.434917449951171875e+00,2.480972290039062500e+00,6.417337059974670410e-01,1.209000125527381897e-01
1.006265804171562195e-01,1.085801601409912109e+01,6.248291015625000000e+00,2.868422746658325195e+00,7.827001810073852539e-01,1.669427603483200073e-01
1.033834666013717651e-01,1.245275306701660156e+01,7.117215156555175781e+00,3.277009963989257812e+00,9.303538203239440918e-01,2.143544107675552368e-01
1.061403602361679077e-01,1.416268920898437500e+01,8.042571067810058594e+00,3.706968545913696289e+00,1.084710359573364258e+00,2.631069421768188477e-01
1.088972538709640503e-01,1.598826408386230469e+01,9.025119781494140625e+00,4.158520698547363281e+00,1.245784401893615723e+00,3.131641149520874023e-01
1.116541475057601929e-01,1.792974853515625000e+01,1.006551742553710938e+01,4.631884574890136719e+00,1.413588523864746094e+00,3.644798398017883301e-01
1.144110411405563354e-01,1.998692131042480469e+01,1.116431999206542969e+01,5.127264976501464844e+00,1.588133096694946289e+00,4.169973134994506836e-01
1.171679273247718811e-01,2.215466690063476562e+01,1.232194805145263672e+01,5.644857883453369141e+00,1.769423961639404297e+00,4.706472158432006836e-01
1.199248209595680237e-01,2.430856323242187500e+01,1.353826618194580078e+01,6.184847831726074219e+00,1.957463383674621582e+00,5.253464579582214355e-01
1.226817145943641663e-01,2.480490303039550781e+01,1.480868721008300781e+01,6.747392177581787109e+00,2.152240991592407227e+00,5.809937119483947754e-01
1.254386007785797119e-01,2.342501640319824219e+01,1.609061813354492188e+01,7.332596302032470703e+00,2.353730201721191406e+00,6.374700665473937988e-01
1.281954944133758545e-01,2.197263526916503906e+01,1.709370422363281250e+01,7.940448284149169922e+00,2.561875581741333008e+00,6.946332454681396484e-01
1.309523880481719971e-01,2.062027168273925781e+01,1.717251396179199219e+01,8.570609092712402344e+00,2.776570796966552734e+00,7.523178458213806152e-01
1.337092816829681396e-01,1.937788009643554688e+01,1.662686920166015625e+01,9.221881866455078125e+00,2.997621297836303711e+00,8.103291988372802734e-01
1.364661753177642822e-01,1.824564933776855469e+01,1.599797248840332031e+01,9.890735626220703125e+00,3.224684000015258789e+00,8.684433698654174805e-01
1.392230689525604248e-01,1.722172355651855469e+01,1.540341186523437500e+01,1.056742763519287109e+01,3.457158803939819336e+00,9.264016747474670410e-01
1.419799625873565674e-01,1.630318069458007812e+01,1.485602569580078125e+01,1.122675991058349609e+01,3.694008827209472656e+00,9.839091300964355469e-01
1.447368562221527100e-01,1.548611831665039062e+01,1.435557937622070312e+01,1.181186008453369141e+01,3.933465719223022461e+00,1.040634155273437500e+00
1.474937498569488525e-01,1.476558971405029297e+01,1.390023899078369141e+01,1.222998332977294922e+01,4.172563552856445312e+00,1.096204876899719238e+00
1.502506434917449951e-01,1.413556480407714844e+01,1.348784923553466797e+01,1.241164493560791016e+01,4.406447887420654297e+00,1.150211691856384277e+00
1.530075371265411377e-01,1.358902072906494141e+01,1.311607742309570312e+01,1.238886833190917969e+01,4.627516269683837891e+00,1.202209711074829102e+00
1.557644158601760864e-01,1.311818695068359375e+01,1.278244400024414062e+01,1.225100898742675781e+01,4.824666023254394531e+00,1.251723527908325195e+00
1.585213094949722290e-01,1.271490383148193359e+01,1.248433876037597656e+01,1.206210231781005859e+01,4.983481884002685547e+00,1.298254489898681641e+00
1.612782031297683716e-01,1.237104511260986328e+01,1.221905326843261719e+01,1.184690189361572266e+01,5.088547229766845703e+00,1.341293692588806152e+00
1.640350967645645142e-01,1.207881546020507812e+01,1.198380851745605469e+01,1.160641765594482422e+01,5.128298759460449219e+00,1.380334854125976562e+00
1.667919903993606567e-01,1.183091640472412109e+01,1.177579402923583984e+01,1.133048248291015625e+01,5.100135803222656250e+00,1.414892673492431641e+00
1.695488840341567993e-01,1.162060356140136719e+01,1.159221267700195312e+01,1.100623512268066406e+01,5.011711120605468750e+00,1.444521784782409668e+00
1.723057776689529419e-01,1.144171714782714844e+01,1.143032646179199219e+01,1.062552738189697266e+01,4.877208709716796875e+00,1.468836665153503418e+00
1.750626713037490845e-01,1.128874683380126953e+01,1.128749847412109375e+01,1.018996524810791016e+01,4.711891174316406250e+00,1.487530350685119629e+00
1.778195649385452271e-01,1.115693759918212891e+01,1.116120338439941406e+01,9.710662841796875000e+00,4.528490066528320312e+00,1.500392317771911621e+00
1.805764585733413696e-01,1.104232788085937500e+01,1.104891681671142578e+01,9.203439712524414062e+00,4.336142063140869141e+00,1.507318258285522461e+00
1.833333373069763184e-01,1.094173908233642578e+01,1.094771671295166016e+01,8.683636665344238281e+00,4.140834808349609375e+00,1.508316278457641602e+00
1.860902309417724609e-01,1.085267734527587891e+01,1.085300064086914062e+01,8.163342475891113281e+00,3.946267604827880859e+00,1.503507018089294434e+00
1.888471245765686035e-01,1.077321147918701172e+01,1.075514221191406250e+01,7.650973796844482422e+00,3.754648685455322266e+00,1.493113279342651367e+00
1.916040182113647461e-01,1.070183753967285156e+01,1.063198184967041016e+01,7.151952266693115234e+00,3.567256927490234375e+00,1.477450251579284668e+00
1.943609118461608887e-01,1.063733673095703125e+01,1.043767070770263672e+01,6.669595241546630859e+00,3.384814023971557617e+00,1.456905484199523926e+00
1.971178054809570312e-01,1.057846069335937500e+01,1.010406112670898438e+01,6.205847740173339844e+00,3.207710742950439453e+00,1.431920051574707031e+00
1.998746991157531738e-01,1.052268981933593750e+01,9.586009979248046875e+00,5.761787414550781250e+00,3.036145210266113281e+00,1.402969241142272949e+00
2.026315927505493164e-01,1.046071052551269531e+01,8.914437294006347656e+00,5.337954044342041016e+00,2.870200395584106445e+00,1.370543003082275391e+00
2.053884863853454590e-01,1.035592365264892578e+01,8.167448997497558594e+00,4.934548377990722656e+00,2.709892988204956055e+00,1.335130810737609863e+00
2.081453800201416016e-01,1.009734630584716797e+01,7.409885406494140625e+00,4.551553726196289062e+00,2.555199623107910156e+00,1.297205924987792969e+00
2.109022736549377441e-01,9.515120506286621094e+00,6.677275180816650391e+00,4.188811302185058594e+00,2.406073093414306641e+00,1.257217407226562500e+00
2.136591523885726929e-01,8.612070083618164062e+00,5.985651016235351562e+00,3.846063137054443359e+00,2.262451171875000000e+00,1.215582966804504395e+00
2.164160460233688354e-01,7.586237907409667969e+00,5.341389656066894531e+00,3.522970438003540039e+00,2.124258756637573242e+00,1.172683477401733398e+00
2.191729396581649780e-01,6.584144592285156250e+00,4.746498584747314453e+00,3.219140291213989258e+00,1.991415619850158691e+00,1.128861308097839355e+00
2.219298332929611206e-01,5.661714553833007812e+00,4.200951576232910156e+00,2.934128284454345703e+00,1.863835692405700684e+00,1.084422469139099121e+00
2.246867269277572632e-01,4.834723472595214844e+00,3.703711271286010742e+00,2.667442798614501953e+00,1.741427540779113770e+00,1.039634346961975098e+00
2.274436205625534058e-01,4.105144023895263672e+00,3.253154277801513672e+00,2.418550252914428711e+00,1.624095797538757324e+00,9.947307109832763672e-01
2.302005141973495483e-01,3.469793796539306641e+00,2.847263574600219727e+00,2.186876773834228516e+00,1.511740803718566895e+00,9.499126672744750977e-01
2.329574078321456909e-01,2.922959804534912109e+00,2.483720064163208008e+00,1.971808433532714844e+00,1.404259562492370605e+00,9.053524136543273926e-01
2.357143014669418335e-01,2.457315683364868164e+00,2.159956693649291992e+00,1.772695779800415039e+00,1.301545143127441406e+00,8.611967563629150391e-01
2.384711951017379761e-01,2.064434051513671875e+00,1.873200416564941406e+00,1.588852286338806152e+00,1.203487396240234375e+00,8.175681829452514648e-01
2.412280738353729248e-01,1.735293626785278320e+00,1.620519399642944336e+00,1.419561624526977539e+00,1.109973192214965820e+00,7.745707035064697266e-01
2.439849674701690674e-01,1.460801124572753906e+00,1.398869633674621582e+00,1.264074683189392090e+00,1.020884394645690918e+00,7.322887182235717773e-01
2.467418611049652100e-01,1.232283949851989746e+00,1.205162525177001953e+00,1.121621727943420410e+00,9.361023306846618652e-01,6.907928586006164551e-01
2.494987547397613525e-01,1.041827082633972168e+00,1.036324381828308105e+00,9.914131164550781250e-01,8.555036187171936035e-01,6.501393318176269531e-01
2.522556483745574951e-01,8.824632167816162109e-01,8.893675804138183594e-01,8.726473450660705566e-01,7.789629101753234863e-01,6.103742718696594238e-01
2.550125420093536377e-01,7.482400536537170410e-01,7.614546418190002441e-01,7.645180821418762207e-01,7.063525915145874023e-01,5.715332031250000000e-01
2.577694356441497803e-01,6.342115402221679688e-01,6.499550342559814453e-01,6.662220358848571777e-01,6.375428438186645508e-01,5.336441993713378906e-01
2.605263292789459229e-01,5.363762974739074707e-01,5.524874329566955566e-01,5.769680142402648926e-01,5.724011063575744629e-01,4.967273771762847900e-01
2.632832229137420654e-01,4.515706896781921387e-01,4.669461250305175781e-01,4.959844052791595459e-01,5.107948184013366699e-01,4.607977569103240967e-01
2.660401165485382080e-01,3.773358762264251709e-01,3.915070891380310059e-01,4.225276410579681396e-01,4.525893926620483398e-01,4.258642494678497314e-01
2.687970101833343506e-01,3.117749392986297607e-01,3.246202170848846436e-01,3.558880984783172607e-01,3.976496458053588867e-01,3.919333517551422119e-01
2.715539038181304932e-01,2.534204721450805664e-01,2.649858891963958740e-01,2.953988015651702881e-01,3.458406031131744385e-01,3.590062558650970459e-01
2.743107974529266357e-01,2.011281698942184448e-01,2.115265578031539917e-01,2.404368966817855835e-01,2.970269024372100830e-01,3.270813226699829102e-01
2.770676910877227783e-01,1.539916396141052246e-01,1.633530557155609131e-01,1.904289573431015015e-01,2.510741353034973145e-01,2.961552739143371582e-01
2.798245847225189209e-01,1.112841814756393433e-01,1.197335124015808105e-01,1.448514312505722046e-01,2.078490108251571655e-01,2.662220597267150879e-01
2.825814783573150635e-01,7.241436839103698730e-02,8.006294816732406616e-02,1.032312735915184021e-01,1.672202795743942261e-01,2.372738122940063477e-01
2.853383421897888184e-01,3.689537197351455688e-02,4.384041205048561096e-02,6.514453887939453125e-02,1.290577948093414307e-01,2.093020826578140259e-01
2.880952358245849609e-01,4.320777952671051025e-03,1.064657978713512421e-02,3.021248057484626770e-02,9.323451668024063110e-02,1.822957098484039307e-01
2.908521294593811035e-01,-2.564961276948451996e-02,-1.987037248909473419e-02,-1.898715971037745476e-03,5.962660536170005798e-02,1.562435328960418701e-01
2.936090230941772461e-01,-5.330456793308258057e-02,-4.800816252827644348e-02,-3.148361295461654663e-02,2.811340987682342529e-02,1.311333030462265015e-01
2.963659167289733887e-01,-7.888983190059661865e-02,-7.402072846889495850e-02,-5.880052968859672546e-02,-1.421930734068155289e-03,1.069525852799415588e-01
2.991228103637695312e-01,-1.026157811284065247e-01,-9.812603145837783813e-02,-8.407644182443618774e-02,-2.909173816442489624e-02,8.368788659572601318e-02
3.018797039985656738e-01,-1.246639266610145569e-01,-1.205107867717742920e-01,-1.075092628598213196e-01,-5.500470846891403198e-02,6.132561713457107544e-02
3.046365976333618164e-01,-1.451912522315979004e-01,-1.413374245166778564e-01,-1.292720437049865723e-01,-7.926365733146667480e-02,3.985160589218139648e-02
3.073934912681579590e-01,-1.643338203430175781e-01,-1.607466936111450195e-01,-1.495168656110763550e-01,-1.019679680466651917e-01,1.925189420580863953e-02
3.101503849029541016e-01,-1.822116076946258545e-01,-1.788616627454757690e-01,-1.683766692876815796e-01,-1.232104226946830750e-01,-4.873720463365316391e-04
3.129072785377502441e-01,-1.989286392927169800e-01,-1.957895457744598389e-01,-1.859678626060485840e-01,-1.430801004171371460e-01,-1.938125118613243103e-02
3.156641721725463867e-01,-2.145764529705047607e-01,-2.116243392229080200e-01,-2.023927718400955200e-01,-1.616589874029159546e-01,-3.744295611977577209e-02
3.184210658073425293e-01,-2.292357683181762695e-01,-2.264488488435745239e-01,-2.177407890558242798e-01,-1.790257245302200317e-01,-5.468698963522911072e-02
3.211779594421386719e-01,-2.429769337177276611e-01,-2.403355389833450317e-01,-2.320915311574935913e-01,-1.952530741691589355e-01,-7.112736999988555908e-02
3.239348530769348145e-01,-2.558611333370208740e-01,-2.533478438854217529e-01,-2.455141842365264893e-01,-2.104082256555557251e-01,-8.677720278501510620e-02
3.266917467117309570e-01,-2.679428458213806152e-01,-2.655414938926696777e-01,-2.580702602863311768e-01,-2.245535999536514282e-01,-1.016506031155586243e-01
3.294486403465270996e-01,-2.792690694332122803e-01,-2.769663333892822266e-01,-2.698138654232025146e-01,-2.377479523420333862e-01,-1.157596707344055176e-01
3.322055339813232422e-01,-2.898815870285034180e-01,-2.876649498939514160e-01,-2.807923555374145508e-01,-2.500435113906860352e-01,-1.291176080703735352e-01
3.349624276161193848e-01,-2.998172640800476074e-01,-2.976757586002349854e-01,-2.910483181476593018e-01,-2.614898681640625000e-01,-1.417365223169326782e-01
3.377193212509155273e-01,-3.091081976890563965e-01,-3.070320188999176025e-01,-3.006182312965393066e-01,-2.721308469772338867e-01,-1.536279618740081787e-01
3.404762148857116699e-01,-3.177829086780548096e-01,-3.157626986503601074e-01,-3.095349073410034180e-01,-2.820077240467071533e-01,-1.648035943508148193e-01
3.432331085205078125e-01,-3.258660435676574707e-01,-3.238940536975860596e-01,-3.178270161151885986e-01,-2.911570668220520020e-01,-1.752737015485763550e-01
3.459899723529815674e-01,-3.333789110183715820e-01,-3.314480781555175781e-01,-3.255195319652557373e-01,-2.996119856834411621e-01,-1.850485056638717651e-01
3.487468659877777100e-01,-3.403408825397491455e-01,-3.384445905685424805e-01,-3.326348066329956055e-01,-3.074035644531250000e-01,-1.941379904747009277e-01
3.515037596225738525e-01,-3.467675447463989258e-01,-3.449006676673889160e-01,-3.391921222209930420e-01,-3.145578503608703613e-01,-2.025506794452667236e-01
3.542606532573699951e-01,-3.526735603809356689e-01,-3.508310019969940186e-01,-3.452081084251403809e-01,-3.211001455783843994e-01,-2.102947086095809937e-01
3.570175468921661377e-01,-3.580708205699920654e-01,-3.562484383583068848e-01,-3.506977558135986328e-01,-3.270519673824310303e-01,-2.173779606819152832e-01
3.597744405269622803e-01,-3.629696965217590332e-01,-3.611637651920318604e-01,-3.556732833385467529e-01,-3.324331939220428467e-01,-2.238072156906127930e-01
3.625313341617584229e-01,-3.673794269561767578e-01,-3.655865788459777832e-01,-3.601465225219726562e-01,-3.372608423233032227e-01,-2.295883148908615112e-01
3.652882277965545654e-01,-3.713072538375854492e-01,-3.695251047611236572e-01,-3.641262948513031006e-01,-3.415504992008209229e-01,-2.347264885902404785e-01
3.680451214313507080e-01,-3.747594356536865234e-01,-3.729853630065917969e-01,-3.676209449768066406e-01,-3.453157246112823486e-01,-2.392267882823944092e-01
3.708020150661468506e-01,-3.777412474155426025e-01,-3.759738802909851074e-01,-3.706372678279876709e-01,-3.485690057277679443e-01,-2.430924177169799805e-01
3.735589087009429932e-01,-3.802567720413208008e-01,-3.784949183464050293e-01,-3.731810152530670166e-01,-3.513205349445343018e-01,-2.463265061378479004e-01
3.763158023357391357e-01,-3.823096156120300293e-01,-3.805523812770843506e-01,-3.752573430538177490e-01,-3.535798192024230957e-01,-2.489310503005981445e-01
3.790726959705352783e-01,-3.839030861854553223e-01,-3.821496665477752686e-01,-3.768699467182159424e-01,-3.553553521633148193e-01,-2.509067058563232422e-01
3.818295896053314209e-01,-3.850396871566772461e-01,-3.832892775535583496e-01,-3.780221045017242432e-01,-3.566531538963317871e-01,-2.522544264793395996e-01
3.845864832401275635e-01,-3.857210278511047363e-01,-3.839726448059082031e-01,-3.787160515785217285e-01,-3.574796617031097412e-01,-2.529735267162322998e-01
3.873433768749237061e-01,-3.859481811523437500e-01,-3.842013776302337646e-01,-3.789539337158203125e-01,-3.578397631645202637e-01,-2.530619800090789795e-01
3.901002705097198486e-01,-3.857219517230987549e-01,-3.839761614799499512e-01,-3.787371814250946045e-01,-3.577373027801513672e-01,-2.525180578231811523e-01
3.928571641445159912e-01,-3.850419521331787109e-01,-3.832971453666687012e-01,-3.780662715435028076e-01,-3.571749925613403320e-01,-2.513380646705627441e-01
3.956140577793121338e-01,-3.839077651500701904e-01,-3.821641802787780762e-01,-3.769417703151702881e-01,-3.561543524265289307e-01,-2.495181858539581299e-01
3.983709514141082764e-01,-3.823183178901672363e-01,-3.805766403675079346e-01,-3.753634691238403320e-01,-3.546768724918365479e-01,-2.470531016588211060e-01
4.011278450489044189e-01,-3.802729249000549316e-01,-3.785336911678314209e-01,-3.733313381671905518e-01,-3.527407646179199219e-01,-2.439372539520263672e-01
4.038847088813781738e-01,-3.777700066566467285e-01,-3.760343194007873535e-01,-3.708443641662597656e-01,-3.503440916538238525e-01,-2.401637732982635498e-01
4.066416025161743164e-01,-3.748082816600799561e-01,-3.730770349502563477e-01,-3.679019212722778320e-01,-3.474826812744140625e-01,-2.357251197099685669e-01
4.093984961509704590e-01,-3.713861405849456787e-01,-3.696601092815399170e-01,-3.645028471946716309e-01,-3.441500365734100342e-01,-2.306128293275833130e-01
4.121553897857666016e-01,-3.675021231174468994e-01,-3.657819628715515137e-01,-3.606460392475128174e-01,-3.403374850749969482e-01,-2.248178124427795410e-01
4.149122834205627441e-01,-3.631539344787597656e-01,-3.614404499530792236e-01,-3.563308715820312500e-01,-3.360328972339630127e-01,-2.183302491903305054e-01
4.176691770553588867e-01,-3.583394885063171387e-01,-3.566334545612335205e-01,-3.515566885471343994e-01,-3.312206864356994629e-01,-2.111388444900512695e-01
4.204260706901550293e-01,-3.530555665493011475e-01,-3.513582646846771240e-01,-3.463233709335327148e-01,-3.258805871009826660e-01,-2.032329738140106201e-01
4.231829643249511719e-01,-3.473002314567565918e-01,-3.456121385097503662e-01,-3.406329154968261719e-01,-3.199880123138427734e-01,-1.945997029542922974e-01
4.259398579597473145e-01,-3.410697281360626221e-01,-3.393926024436950684e-01,-3.344878554344177246e-01,-3.135123550891876221e-01,-1.852268576622009277e-01
4.286967515945434570e-01,-3.343608975410461426e-01,-3.326961696147918701e-01,-3.278936147689819336e-01,-3.064157068729400635e-01,-1.751004010438919067e-01
4.314536452293395996e-01,-3.271707296371459961e-01,-3.255204856395721436e-01,-3.208582103252410889e-01,-2.986546158790588379e-01,-1.642063707113265991e-01
4.342105388641357422e-01,-3.194956183433532715e-01,-3.178636133670806885e-01,-3.133929669857025146e-01,-2.901761531829833984e-01,-1.525308042764663696e-01
4.369674324989318848e-01,-3.113317787647247314e-01,-3.097247183322906494e-01,-3.055137991905212402e-01,-2.809188067913055420e-01,-1.400576829910278320e-01
4.397243261337280273e-01,-3.026754260063171387e-01,-3.011070489883422852e-01,-2.972390055656433105e-01,-2.708119451999664307e-01,-1.267714351415634155e-01
4.424812197685241699e-01,-2.935230433940887451e-01,-2.920202314853668213e-01,-2.885894477367401123e-01,-2.597746849060058594e-01,-1.126563996076583862e-01
4.452381134033203125e-01,-2.838720679283142090e-01,-2.824845314025878906e-01,-2.795855700969696045e-01,-2.477158308029174805e-01,-9.769575297832489014e-02
4.479950070381164551e-01,-2.737267613410949707e-01,-2.725377082824707031e-01,-2.702417671680450439e-01,-2.345331758260726929e-01,-8.187244832515716553e-02
4.507519006729125977e-01,-2.631050944328308105e-01,-2.622401416301727295e-01,-2.605595886707305908e-01,-2.201138734817504883e-01,-6.516936421394348145e-02
4.535087943077087402e-01,-2.520573437213897705e-01,-2.516816854476928711e-01,-2.505169808864593506e-01,-2.043345123529434204e-01,-4.756883904337882996e-02
4.562656879425048828e-01,-2.406893670558929443e-01,-2.409812808036804199e-01,-2.400544434785842896e-01,-1.870610117912292480e-01,-2.905299514532089233e-02
4.590225815773010254e-01,-2.291865944862365723e-01,-2.302814722061157227e-01,-2.290574312210083008e-01,-1.681493520736694336e-01,-9.603537619113922119e-03
4.617794752120971680e-01,-2.178196460008621216e-01,-2.197316884994506836e-01,-2.173381000757217407e-01,-1.474462747573852539e-01,1.079754345118999481e-02
4.645363390445709229e-01,-2.069095969200134277e-01,-2.094585299491882324e-01,-2.046142965555191040e-01,-1.247901543974876404e-01,3.216869384050369263e-02
4.672932326793670654e-01,-1.967525631189346313e-01,-1.995214372873306274e-01,-1.904907077550888062e-01,-1.000119000673294067e-01,5.452864989638328552e-02
4.700501263141632080e-01,-1.875280737876892090e-01,-1.898511946201324463e-01,-1.744448542594909668e-01,-7.293612509965896606e-02,7.789634168148040771e-02
4.728070199489593506e-01,-1.792328655719757080e-01,-1.801676154136657715e-01,-1.558163464069366455e-01,-4.338193684816360474e-02,1.022902131080627441e-01
4.755639135837554932e-01,-1.716653257608413696e-01,-1.698742210865020752e-01,-1.338056176900863647e-01,-1.116526406258344650e-02,1.277290731668472290e-01
4.783208072185516357e-01,-1.644161939620971680e-01,-1.579305827617645264e-01,-1.074816808104515076e-01,2.390108816325664520e-02,1.542318314313888550e-01
4.810777008533477783e-01,-1.567631512880325317e-01,-1.427163630723953247e-01,-7.579641789197921753e-02,6.200550496578216553e-02,1.818170547485351562e-01
4.838345944881439209e-01,-1.473412811756134033e-01,-1.219188496470451355e-01,-3.760818764567375183e-02,1.033366993069648743e-01,2.105037122964859009e-01
4.865914881229400635e-01,-1.335122734308242798e-01,-9.247667342424392700e-02,8.292567916214466095e-03,1.480823159217834473e-01,2.403101325035095215e-01
4.893483817577362061e-01,-1.105413734912872314e-01,-5.061913654208183289e-02,6.315234303474426270e-02,1.964279711246490479e-01,2.712549269199371338e-01
4.921052753925323486e-01,-7.092405110597610474e-02,7.997198030352592468e-03,1.282279491424560547e-01,2.485564947128295898e-01,3.033565580844879150e-01
4.948621690273284912e-01,-4.303291440010070801e-03,8.807441592216491699e-02,2.047589719295501709e-01,3.046469092369079590e-01,3.366332948207855225e-01
4.976190626621246338e-01,1.018168330192565918e-01,1.944260299205780029e-01,2.939466536045074463e-01,3.648737370967864990e-01,3.711029291152954102e-01
5.003759264945983887e-01,2.607994973659515381e-01,3.317457735538482666e-01,3.969355821609497070e-01,4.294057190418243408e-01,4.067831933498382568e-01
5.031328201293945312e-01,4.855595827102661133e-01,5.044344663619995117e-01,5.148060321807861328e-01,4.984080791473388672e-01,4.436925351619720459e-01
5.058897137641906738e-01,7.875927686691284180e-01,7.164754867553710938e-01,6.485601067543029785e-01,5.720382928848266602e-01,4.818479418754577637e-01
5.086466073989868164e-01,1.176514506340026855e+00,9.713858366012573242e-01,7.991220951080322266e-01,6.504481434822082520e-01,5.212665200233459473e-01
5.114035010337829590e-01,1.660001516342163086e+00,1.272209167480468750e+00,9.673370122909545898e-01,7.337830066680908203e-01,5.619654059410095215e-01
5.141603946685791016e-01,2.243978738784790039e+00,1.621539354324340820e+00,1.153973221778869629e+00,8.221820592880249023e-01,6.039611101150512695e-01
5.169172883033752441e-01,2.932909250259399414e+00,2.021564722061157227e+00,1.359724998474121094e+00,9.157776832580566406e-01,6.472705006599426270e-01
5.196741819381713867e-01,3.730098962783813477e+00,2.474116802215576172e+00,1.585217952728271484e+00,1.014695882797241211e+00,6.919094324111938477e-01
5.224310755729675293e-01,4.637965679168701172e+00,2.980722427368164062e+00,1.831013798713684082e+00,1.119056701660156250e+00,7.378937602043151855e-01
5.251879692077636719e-01,5.658263683319091797e+00,3.542648792266845703e+00,2.097616672515869141e+00,1.228973627090454102e+00,7.852391600608825684e-01
5.279448628425598145e-01,6.792257308959960938e+00,4.160947322845458984e+00,2.385476827621459961e+00,1.344554185867309570e+00,8.339610099792480469e-01
5.307017564773559570e-01,8.040854454040527344e+00,4.836489200592041016e+00,2.694998264312744141e+00,1.465899705886840820e+00,8.840743899345397949e-01
5.334586501121520996e-01,9.404705047607421875e+00,5.569996356964111328e+00,3.026541948318481445e+00,1.593106865882873535e+00,9.355937242507934570e-01
5.362155437469482422e-01,1.088427257537841797e+01,6.362066745758056641e+00,3.380430459976196289e+00,1.726265907287597656e+00,9.885336160659790039e-01
5.389724373817443848e-01,1.247988986968994141e+01,7.213197231292724609e+00,3.756952762603759766e+00,1.865462422370910645e+00,1.042908072471618652e+00
5.417293310165405273e-01,1.419179058074951172e+01,8.123798370361328125e+00,4.156367301940917969e+00,2.010777235031127930e+00,1.098731040954589844e+00
5.444862246513366699e-01,1.602014350891113281e+01,9.094211578369140625e+00,4.578906536102294922e+00,2.162285804748535156e+00,1.156015872955322266e+00
5.472431182861328125e-01,1.796506881713867188e+01,1.012472248077392578e+01,5.024778366088867188e+00,2.320060253143310547e+00,1.214775800704956055e+00
5.500000119209289551e-01,2.002664566040039062e+01,1.121556663513183594e+01,5.494170188903808594e+00,2.484167814254760742e+00,1.275023698806762695e+00


==> figures/shearlets/12/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.716799914836883545e-01,inf,inf,-0.000000000000000000e+00,inf,inf
-3.635999858379364014e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-1.386294361119890572e+00,inf,-0.000000000000000000e+00
-3.555200099945068359e-01,-1.386294361119890572e+00,-1.609437912434100282e+00,-6.931471805599452862e-01,inf,-6.931471805599452862e-01
-3.474400043487548828e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,inf
-3.393599987030029297e-01,-6.931471805599452862e-01,-0.000000000000000000e+00,inf,-6.931471805599452862e-01,-6.931471805599452862e-01
-3.312799930572509766e-01,inf,inf,inf,-6.931471805599452862e-01,inf
-3.231999874114990234e-01,inf,-6.931471805599452862e-01,inf,-0.000000000000000000e+00,inf
-3.151199817657470703e-01,-6.931471805599452862e-01,inf,-6.931471805599452862e-01,-0.000000000000000000e+00,inf
-3.070399761199951172e-01,inf,inf,inf,-1.098612288668109782e+00,-1.386294361119890572e+00
-2.989600002765655518e-01,inf,-0.000000000000000000e+00,inf,-0.000000000000000000e+00,-1.386294361119890572e+00
-2.908799946308135986e-01,-0.000000000000000000e+00,inf,inf,-6.931471805599452862e-01,inf
-2.827999889850616455e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-1.386294361119890572e+00
-2.747199833393096924e-01,inf,-6.931471805599452862e-01,inf,-1.609437912434100282e+00,-0.000000000000000000e+00
-2.666400074958801270e-01,-1.386294361119890572e+00,-1.098612288668109782e+00,-0.000000000000000000e+00,-6.931471805599452862e-01,-2.302585092994045901e+00
-2.585600018501281738e-01,-2.197224577336219564e+00,-2.079441541679835748e+00,-1.945910149055313232e+00,-1.386294361119890572e+00,-1.945910149055313232e+00
-2.504799962043762207e-01,-2.197224577336219564e+00,-1.945910149055313232e+00,-2.079441541679835748e+00,-1.791759469228054957e+00,-2.484906649788000355e+00
-2.423999905586242676e-01,-1.945910149055313232e+00,-2.197224577336219564e+00,-2.302585092994045901e+00,-6.931471805599452862e-01,-2.484906649788000355e+00
-2.343199849128723145e-01,inf,-6.931471805599452862e-01,-1.945910149055313232e+00,-1.945910149055313232e+00,-2.639057329615258407e+00
-2.262399941682815552e-01,-2.302585092994045901e+00,-1.609437912434100282e+00,-1.609437912434100282e+00,-1.609437912434100282e+00,-3.135494215929149675e+00
-2.181600034236907959e-01,-6.931471805599452862e-01,-1.791759469228054957e+00,-1.386294361119890572e+00,-2.302585092994045901e+00,-3.332204510175203804e+00
-2.100799977779388428e-01,-1.791759469228054957e+00,-1.098612288668109782e+00,-2.079441541679835748e+00,-2.639057329615258407e+00,-3.610917912644224348e+00
-2.019999921321868896e-01,-2.197224577336219564e+00,-2.397895272798370669e+00,-1.945910149055313232e+00,-3.135494215929149675e+00,-4.060443010546419096e+00
-1.939199864864349365e-01,-2.564949357461536739e+00,-2.708050201102210064e+00,-2.564949357461536739e+00,-3.637586159726385659e+00,-4.430816798843313364e+00
-1.858399957418441772e-01,-3.218875824868200564e+00,-3.218875824868200564e+00,-2.890371757896164517e+00,-3.555348061489413514e+00,-4.653960350157523074e+00
-1.777599900960922241e-01,-3.367295829986474143e+00,-3.583518938456109915e+00,-3.496507561466480229e+00,-3.784189633918261020e+00,-5.198497031265826074e+00
-1.696799993515014648e-01,-3.891820298110626464e+00,-3.583518938456109915e+00,-3.951243718581427533e+00,-3.891820298110626464e+00,-5.746203190540152939e+00
-1.615999937057495117e-01,-3.637586159726385659e+00,-4.127134385045091669e+00,-4.025351690735149646e+00,-4.234106504597259679e+00,-6.016157159698353851e+00
-1.535199880599975586e-01,-4.343805421853684123e+00,-4.276666119016055312e+00,-4.430816798843313364e+00,-4.304065093204170189e+00,-6.605297920948201451e+00
-1.454399824142456055e-01,-4.663439094112066918e+00,-4.615120516841259679e+00,-4.709530201312333908e+00,-4.844187086458591196e+00,-7.021083964289140056e+00
-1.373599916696548462e-01,-4.718498871295094155e+00,-4.709530201312333908e+00,-4.859812404361671945e+00,-5.135798437050262066e+00,-7.441906728051624675e+00
-1.292800009250640869e-01,-5.117993812416755439e+00,-5.111987788356543660e+00,-5.129898714923073477e+00,-5.402677381872279305e+00,-7.921898411023796882e+00
-1.211999952793121338e-01,-5.288267030694535187e+00,-5.308267697401205076e+00,-5.525452939131783481e+00,-5.765191102784844368e+00,-8.351374706721296448e+00
-1.131199896335601807e-01,-5.609471795184959753e+00,-5.655991810819852361e+00,-5.768320995793771999e+00,-6.023447592961033159e+00,-8.737452587550583516e+00
-1.050399988889694214e-01,-5.958424693029781949e+00,-5.905361848054570650e+00,-6.003887067106538744e+00,-6.378426183651586534e+00,-9.119649506691679619e+00
-9.695999324321746826e-02,-6.137727054086234091e+00,-6.284134161070801916e+00,-6.324358962381310789e+00,-6.792344427470808910e+00,-9.475930197953147172e+00
-8.887998759746551514e-02,-6.579251212010101213e+00,-6.556778356158042165e+00,-6.632001777395630349e+00,-7.264030142899529530e+00,-9.831400613641227082e+00
-8.079999685287475586e-02,-6.876264611890766432e+00,-6.898714534329988268e+00,-6.983789965258134558e+00,-7.803435056952167770e+00,-1.013765017033277083e+01
-7.271999120712280273e-02,-7.165493475060845441e+00,-7.198931240688173361e+00,-7.333676395657684033e+00,-8.371704884667630964e+00,-1.041980805178407898e+01
-6.463998556137084961e-02,-7.541152455136308497e+00,-7.592366128519795865e+00,-7.741967899820685339e+00,-9.035867930125627723e+00,-1.067271575750140933e+01
-5.655999109148979187e-02,-7.946971357693590754e+00,-7.993957547573565137e+00,-8.182279739259017859e+00,-9.703266755854341952e+00,-1.090115548586615013e+01
-4.847999289631843567e-02,-8.344742754417545427e+00,-8.410053315858334599e+00,-8.684062643651270008e+00,-1.035086206372150208e+01,-1.109323464959808270e+01
-4.039999097585678101e-02,-8.839276690585350593e+00,-8.936561204693393989e+00,-9.396570945266851993e+00,-1.092244317012009880e+01,-1.126019861111434395e+01
-3.231999278068542480e-02,-9.401126007182266875e+00,-9.550377674761891811e+00,-1.031098392955337140e+01,-1.139732379839740162e+01,-1.139884930037017163e+01
-2.423999086022377014e-02,-1.010012284396954207e+01,-1.039215958766067871e+01,-1.128936932855448916e+01,-1.177122764417529588e+01,-1.149790319354451995e+01
-1.615999266505241394e-02,-1.109174247562001092e+01,-1.161419964291086160e+01,-1.212202777320232272e+01,-1.205187779806087356e+01,-1.157854465197804039e+01
-8.079991675913333893e-03,-1.258244187756327293e+01,-1.280058939033140497e+01,-1.265637407993622077e+01,-1.221591405956103138e+01,-1.162240747558722553e+01
0.000000000000000000e+00,-1.362995899029710145e+01,-1.325806491356305727e+01,-1.283726729173796599e+01,-1.227237991401150907e+01,-1.163384136585334439e+01
8.079991675913333893e-03,-1.251878629750678762e+01,-1.276585699068760071e+01,-1.264229325055833009e+01,-1.221480441245362059e+01,-1.161958913115844716e+01
1.615999266505241394e-02,-1.102971500823721129e+01,-1.155903585126393196e+01,-1.209483377503824464e+01,-1.204632047326256838e+01,-1.157268382934105766e+01
2.423999086022377014e-02,-1.009571818520686293e+01,-1.036775601712026962e+01,-1.125835574396865013e+01,-1.176306142134803956e+01,-1.149493459544931007e+01
3.231999278068542480e-02,-9.403766708502242722e+00,-9.535751661237970467e+00,-1.027759958298626941e+01,-1.138872186151092158e+01,-1.139150331576505160e+01
4.039999097585678101e-02,-8.829079952564836020e+00,-8.918650278126863284e+00,-9.380842351964794545e+00,-1.089540510253327454e+01,-1.125552685122691088e+01
4.847999289631843567e-02,-8.353497098745448213e+00,-8.444192298531747909e+00,-8.693496675884629710e+00,-1.033051843855885288e+01,-1.108352620656643239e+01
5.655999109148979187e-02,-7.949797216161852198e+00,-7.998335395952982374e+00,-8.193400231952097101e+00,-9.694431800539536681e+00,-1.089786831762457631e+01
6.463998556137084961e-02,-7.666221925662725312e+00,-7.712890961490129982e+00,-7.776115477098741735e+00,-9.020510699691905998e+00,-1.065850563680403518e+01
7.271999120712280273e-02,-7.298445101508146848e+00,-7.291656209174460557e+00,-7.404887575616124984e+00,-8.361007108226909068e+00,-1.042085175314170087e+01
8.079999685287475586e-02,-6.892641641172088995e+00,-6.940222469119638582e+00,-7.064759027791802204e+00,-7.765993079407675026e+00,-1.012414802355653087e+01
8.887998759746551514e-02,-6.625392368007956279e+00,-6.661854740545311238e+00,-6.709304340258298360e+00,-7.240649694255465896e+00,-9.815366469140949235e+00
9.695999324321746826e-02,-6.257667587882639104e+00,-6.304448802421981135e+00,-6.408528791059498353e+00,-6.753437918597779976e+00,-9.476849879195162529e+00
1.050399988889694214e-01,-6.006353159601732550e+00,-6.013715156042802157e+00,-6.089044875446846028e+00,-6.490723534502507164e+00,-9.134970064951406954e+00
1.131199896335601807e-01,-5.634789603169249261e+00,-5.666426688112432331e+00,-5.743003187809482490e+00,-6.095824562432224702e+00,-8.739055922830724299e+00
1.211999952793121338e-01,-5.513428746164982464e+00,-5.497168225293202148e+00,-5.537334267018536593e+00,-5.799092654460525686e+00,-8.352082671352636822e+00
1.292800009250640869e-01,-5.081404364984463129e+00,-5.164785973923514462e+00,-5.176149732573828821e+00,-5.620400865717149586e+00,-7.922985958711195487e+00
1.373599916696548462e-01,-5.147494476813452735e+00,-5.123963979403258762e+00,-4.990432586778736024e+00,-5.209486152841421358e+00,-7.494986233950533538e+00
1.454399824142456055e-01,-4.882801922586370580e+00,-4.762173934797756303e+00,-4.836281906951477971e+00,-5.187385805840754927e+00,-6.987490247000990529e+00
1.535199880599975586e-01,-4.488636369732139642e+00,-4.564348191467836102e+00,-4.682131227124219919e+00,-4.709530201312333908e+00,-6.576469569048223995e+00
1.615999937057495117e-01,-4.330733340286331057e+00,-4.510859506516849748e+00,-4.574710978503382819e+00,-4.682131227124219919e+00,-6.161207321695076899e+00
1.696799993515014648e-01,-4.465908118654583703e+00,-4.406719247264253347e+00,-4.394449154672439128e+00,-4.330733340286331057e+00,-5.590986980510856519e+00
1.777599900960922241e-01,-4.219507705176106960e+00,-4.158883083359671495e+00,-4.158883083359671495e+00,-4.418840607796598263e+00,-5.438079308923195576e+00
1.858399957418441772e-01,-4.174387269895636798e+00,-4.158883083359671495e+00,-4.158883083359671495e+00,-4.430816798843313364e+00,-5.023880520846276454e+00
1.939199864864349365e-01,-3.828641396489095072e+00,-3.912023005428145961e+00,-3.761200115693562385e+00,-4.204692619390965724e+00,-4.709530201312333908e+00
2.019999921321868896e-01,-3.828641396489095072e+00,-3.828641396489095072e+00,-3.970291913552121965e+00,-3.931825632724325725e+00,-4.532599493153256276e+00
2.100799977779388428e-01,-3.931825632724325725e+00,-3.784189633918261020e+00,-3.784189633918261020e+00,-3.970291913552121965e+00,-4.219507705176106960e+00
2.181600034236907959e-01,-3.891820298110626464e+00,-3.912023005428145961e+00,-4.007333185232471173e+00,-4.060443010546419096e+00,-4.290459441148390951e+00
2.262399941682815552e-01,-3.401197381662155461e+00,-3.713572066704307950e+00,-3.401197381662155461e+00,-3.610917912644224348e+00,-4.158883083359671495e+00
2.343199849128723145e-01,-3.258096538021482136e+00,-2.944438979166440262e+00,-3.465735902799726542e+00,-3.526360524616161563e+00,-3.850147601710058431e+00
2.423999905586242676e-01,-3.178053830347945752e+00,-3.135494215929149675e+00,-2.772588722239781145e+00,-3.332204510175203804e+00,-3.332204510175203804e+00
2.504799962043762207e-01,-3.044522437723423014e+00,-2.890371757896164517e+00,-3.367295829986474143e+00,-2.772588722239781145e+00,-3.135494215929149675e+00
2.585600018501281738e-01,-2.708050201102210064e+00,-2.397895272798370669e+00,-2.995732273553990854e+00,-2.484906649788000355e+00,-3.465735902799726542e+00
2.666400074958801270e-01,-2.564949357461536739e+00,-2.995732273553990854e+00,-2.397895272798370669e+00,-2.639057329615258407e+00,-2.484906649788000355e+00
2.747199833393096924e-01,-2.302585092994045901e+00,-2.302585092994045901e+00,-2.944438979166440262e+00,-2.772588722239781145e+00,-2.833213344056216165e+00
2.827999889850616455e-01,-2.639057329615258407e+00,-2.484906649788000355e+00,-1.791759469228054957e+00,-2.397895272798370669e+00,-2.944438979166440262e+00
2.908799946308135986e-01,-1.945910149055313232e+00,-2.397895272798370669e+00,-2.564949357461536739e+00,-1.945910149055313232e+00,-2.639057329615258407e+00
2.989600002765655518e-01,-2.079441541679835748e+00,-2.302585092994045901e+00,-2.708050201102210064e+00,-2.302585092994045901e+00,-2.079441541679835748e+00
3.070399761199951172e-01,-2.302585092994045901e+00,-1.945910149055313232e+00,-1.386294361119890572e+00,-1.098612288668109782e+00,-2.302585092994045901e+00
3.151199817657470703e-01,-1.386294361119890572e+00,-1.609437912434100282e+00,-1.609437912434100282e+00,-1.098612288668109782e+00,-1.386294361119890572e+00
3.231999874114990234e-01,-2.079441541679835748e+00,-2.302585092994045901e+00,-1.386294361119890572e+00,-1.609437912434100282e+00,-1.945910149055313232e+00
3.312799930572509766e-01,-2.302585092994045901e+00,-1.386294361119890572e+00,-2.197224577336219564e+00,-1.386294361119890572e+00,-1.791759469228054957e+00
3.393599987030029297e-01,-1.791759469228054957e+00,-2.079441541679835748e+00,-1.945910149055313232e+00,-2.079441541679835748e+00,-2.197224577336219564e+00
3.474400043487548828e-01,-1.386294361119890572e+00,-1.098612288668109782e+00,-2.079441541679835748e+00,-2.302585092994045901e+00,-2.197224577336219564e+00
3.555200099945068359e-01,-1.098612288668109782e+00,-1.386294361119890572e+00,-1.386294361119890572e+00,-1.791759469228054957e+00,-1.791759469228054957e+00
3.635999858379364014e-01,-2.079441541679835748e+00,-2.079441541679835748e+00,-1.791759469228054957e+00,-2.484906649788000355e+00,-1.609437912434100282e+00
3.716799914836883545e-01,-6.931471805599452862e-01,-0.000000000000000000e+00,-6.931471805599452862e-01,-1.098612288668109782e+00,-6.931471805599452862e-01
3.797599971294403076e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,inf,-1.386294361119890572e+00,-6.931471805599452862e-01
3.878400027751922607e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,-0.000000000000000000e+00,inf,-6.931471805599452862e-01
3.959199786186218262e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,-1.098612288668109782e+00,inf,-1.945910149055313232e+00
4.039999842643737793e-01,-1.098612288668109782e+00,-1.098612288668109782e+00,-6.931471805599452862e-01,-6.931471805599452862e-01,-0.000000000000000000e+00
4.120799899101257324e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,inf,inf
4.201599955558776855e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-1.098612288668109782e+00,inf,-6.931471805599452862e-01
4.282400012016296387e-01,inf,inf,inf,inf,-0.000000000000000000e+00
4.363200068473815918e-01,inf,inf,inf,inf,-0.000000000000000000e+00
4.444000124931335449e-01,inf,-6.931471805599452862e-01,inf,inf,inf
4.524799883365631104e-01,-6.931471805599452862e-01,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,-0.000000000000000000e+00
4.686399996280670166e-01,inf,inf,inf,-0.000000000000000000e+00,-0.000000000000000000e+00
4.767200052738189697e-01,inf,inf,inf,inf,-0.000000000000000000e+00
4.847999811172485352e-01,inf,inf,inf,-0.000000000000000000e+00,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/12/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689431152343750000e+02,-3.832159118652343750e+02,-1.587765350341796875e+02,-5.322514724731445312e+01,-1.709719276428222656e+01
-5.472431182861328125e-01,-7.266113281250000000e+02,-3.625905761718750000e+02,-1.509867095947265625e+02,-5.107669830322265625e+01,-1.654151153564453125e+01
-5.444862246513366699e-01,-6.843031005859375000e+02,-3.420382995605468750e+02,-1.432485961914062500e+02,-4.894189453125000000e+01,-1.598806571960449219e+01
-5.417293310165405273e-01,-6.420283203125000000e+02,-3.215728759765625000e+02,-1.355673522949218750e+02,-4.682146072387695312e+01,-1.543695449829101562e+01
-5.389724373817443848e-01,-5.998003540039062500e+02,-3.012109069824218750e+02,-1.279489746093750000e+02,-4.471612930297851562e+01,-1.488826370239257812e+01
-5.362155437469482422e-01,-5.576382446289062500e+02,-2.809724731445312500e+02,-1.204000396728515625e+02,-4.262671661376953125e+01,-1.434210395812988281e+01
-5.334586501121520996e-01,-5.155687866210937500e+02,-2.608811645507812500e+02,-1.129279403686523438e+02,-4.055401992797851562e+01,-1.379858970642089844e+01
-5.307017564773559570e-01,-4.736288452148437500e+02,-2.409657287597656250e+02,-1.055409469604492188e+02,-3.849891281127929688e+01,-1.325783538818359375e+01
-5.279448628425598145e-01,-4.318710632324218750e+02,-2.212603607177734375e+02,-9.824812316894531250e+01,-3.646230697631835938e+01,-1.271998214721679688e+01
-5.251879692077636719e-01,-3.903677673339843750e+02,-2.018061065673828125e+02,-9.105970001220703125e+01,-3.444516754150390625e+01,-1.218515014648437500e+01
-5.224310755729675293e-01,-3.492199707031250000e+02,-1.826521301269531250e+02,-8.398697662353515625e+01,-3.244848251342773438e+01,-1.165348434448242188e+01
-5.196741819381713867e-01,-3.085666503906250000e+02,-1.638571624755859375e+02,-7.704232025146484375e+01,-3.047328186035156250e+01,-1.112513828277587891e+01
-5.169172883033752441e-01,-2.685982666015625000e+02,-1.454911499023437500e+02,-7.023950958251953125e+01,-2.852064704895019531e+01,-1.060027503967285156e+01
-5.141603946685791016e-01,-2.295718231201171875e+02,-1.276366577148437500e+02,-6.359350585937500000e+01,-2.659168815612792969e+01,-1.007906150817871094e+01
-5.114035010337829590e-01,-1.918287811279296875e+02,-1.103905029296875000e+02,-5.712061691284179688e+01,-2.468758201599121094e+01,-9.561678886413574219e+00
-5.086466073989868164e-01,-1.558112640380859375e+02,-9.386414337158203125e+01,-5.083838272094726562e+01,-2.280953025817871094e+01,-9.048321723937988281e+00
-5.058897137641906738e-01,-1.220701980590820312e+02,-7.818378448486328125e+01,-4.476544952392578125e+01,-2.095874214172363281e+01,-8.539195060729980469e+00
-5.031328201293945312e-01,-9.125418090820312500e+01,-6.348748016357421875e+01,-3.892140960693359375e+01,-1.913652038574218750e+01,-8.034512519836425781e+00
-5.003759264945983887e-01,-6.406110382080078125e+01,-4.992018508911132812e+01,-3.332649612426757812e+01,-1.734416198730468750e+01,-7.534511089324951172e+00
-4.976190626621246338e-01,-4.113587951660156250e+01,-3.762446212768554688e+01,-2.800110054016113281e+01,-1.558303070068359375e+01,-7.039433479309082031e+00
-4.948621690273284912e-01,-2.291161537170410156e+01,-2.672642707824707031e+01,-2.296500205993652344e+01,-1.385445785522460938e+01,-6.549533367156982422e+00
-4.921052753925323486e-01,-9.437542915344238281e+00,-1.731924629211425781e+01,-1.823694992065429688e+01,-1.215984535217285156e+01,-6.065086364746093750e+00
-4.893483817577362061e-01,-2.777562737464904785e-01,-9.443989753723144531e+00,-1.383352565765380859e+01,-1.050062370300292969e+01,-5.586387634277343750e+00
-4.865914881229400635e-01,5.423371791839599609e+00,-3.074467182159423828e+00,-9.768157958984375000e+00,-8.878223419189453125e+00,-5.113746643066406250e+00
-4.838345944881439209e-01,8.708202362060546875e+00,1.889373540878295898e+00,-6.050073623657226562e+00,-7.294104099273681641e+00,-4.647486209869384766e+00
-4.810777008533477783e-01,1.052801418304443359e+01,5.614952564239501953e+00,-2.683303594589233398e+00,-5.749731540679931641e+00,-4.187952518463134766e+00
-4.783208072185516357e-01,1.157079601287841797e+01,8.317081451416015625e+00,3.341995775699615479e-01,-4.246598243713378906e+00,-3.735510349273681641e+00
-4.755639135837554932e-01,1.224415206909179688e+01,1.022934150695800781e+01,3.011112213134765625e+00,-2.786205768585205078e+00,-3.290547370910644531e+00
-4.728070199489593506e-01,1.275394058227539062e+01,1.157488632202148438e+01,5.362864971160888672e+00,-1.370075225830078125e+00,-2.853464126586914062e+00
-4.700501263141632080e-01,1.319673156738281250e+01,1.254474925994873047e+01,7.411294937133789062e+00,2.438026131130754948e-04,-2.424685716629028320e+00
-4.672932326793670654e-01,1.362274074554443359e+01,1.328731155395507812e+01,9.183739662170410156e+00,1.323173403739929199e+00,-2.004664897918701172e+00
-4.645363390445709229e-01,1.406466579437255859e+01,1.390828227996826172e+01,1.071165847778320312e+01,2.597092866897583008e+00,-1.593866467475891113e+00
-4.617794752120971680e-01,1.454533958435058594e+01,1.447726154327392578e+01,1.202889728546142578e+01,3.820310831069946289e+00,-1.192787408828735352e+00
-4.590225815773010254e-01,1.507725715637207031e+01,1.503673076629638672e+01,1.316985797882080078e+01,4.991098880767822266e+00,-8.019286394119262695e-01
-4.562656879425048828e-01,1.566249561309814453e+01,1.561041069030761719e+01,1.416753005981445312e+01,6.107595443725585938e+00,-4.218301475048065186e-01
-4.535087943077087402e-01,1.629566001892089844e+01,1.620976448059082031e+01,1.505192375183105469e+01,7.167822837829589844e+00,-5.304429307579994202e-02
-4.507519006729125977e-01,1.696858406066894531e+01,1.683854866027832031e+01,1.584881114959716797e+01,8.169657707214355469e+00,3.038552403450012207e-01
-4.479950070381164551e-01,1.767366409301757812e+01,1.749566078186035156e+01,1.657884788513183594e+01,9.110789299011230469e+00,6.482818722724914551e-01
-4.452381134033203125e-01,1.840498161315917969e+01,1.817688369750976562e+01,1.725711822509765625e+01,9.988687515258789062e+00,9.796247482299804688e-01
-4.424812197685241699e-01,1.915758132934570312e+01,1.887563514709472656e+01,1.789311599731445312e+01,1.080057621002197266e+01,1.297267556190490723e+00
-4.397243261337280273e-01,1.992567825317382812e+01,1.958307456970214844e+01,1.849083328247070312e+01,1.154338645935058594e+01,1.600578665733337402e+00
-4.369674324989318848e-01,2.070092391967773438e+01,2.028781127929687500e+01,1.904915237426757812e+01,1.221377086639404297e+01,1.888919353485107422e+00
-4.342105388641357422e-01,2.147081184387207031e+01,2.097521972656250000e+01,1.956219863891601562e+01,1.280803203582763672e+01,2.161652803421020508e+00
-4.314536452293395996e-01,2.221720314025878906e+01,2.162671470642089844e+01,2.001979064941406250e+01,1.332221221923828125e+01,2.418138742446899414e+00
-4.286967515945434570e-01,2.291513061523437500e+01,2.221904373168945312e+01,2.040786552429199219e+01,1.375202560424804688e+01,2.657745361328125000e+00
-4.259398579597473145e-01,2.353191757202148438e+01,2.272384834289550781e+01,2.070891189575195312e+01,1.409298324584960938e+01,2.879852056503295898e+00
-4.231829643249511719e-01,2.402684783935546875e+01,2.310762596130371094e+01,2.090255165100097656e+01,1.434045505523681641e+01,3.083868503570556641e+00
-4.204260706901550293e-01,2.435175514221191406e+01,2.333232879638671875e+01,2.096614265441894531e+01,1.448979187011718750e+01,3.269219875335693359e+00
-4.176691770553588867e-01,2.445304298400878906e+01,2.335667228698730469e+01,2.087566757202148438e+01,1.453656196594238281e+01,3.435376167297363281e+00
-4.149122834205627441e-01,2.427500152587890625e+01,2.313828849792480469e+01,2.060694122314453125e+01,1.447670269012451172e+01,3.581848144531250000e+00
-4.121553897857666016e-01,2.376500701904296875e+01,2.263695716857910156e+01,2.013710403442382812e+01,1.430685424804687500e+01,3.708204507827758789e+00
-4.093984961509704590e-01,2.287995529174804688e+01,2.181850051879882812e+01,1.944643402099609375e+01,1.402464389801025391e+01,3.814078569412231445e+00
-4.066416025161743164e-01,2.159276390075683594e+01,2.065940475463867188e+01,1.852058410644531250e+01,1.362906455993652344e+01,3.899177074432373047e+00
-4.038847088813781738e-01,1.989841270446777344e+01,1.915139961242675781e+01,1.735283279418945312e+01,1.312082481384277344e+01,3.963298320770263672e+00
-4.011278450489044189e-01,1.781814575195312500e+01,1.730536079406738281e+01,1.594628238677978516e+01,1.250268268585205078e+01,4.006326675415039062e+00
-3.983709514141082764e-01,1.540047168731689453e+01,1.515355300903320312e+01,1.431553077697753906e+01,1.177970981597900391e+01,4.028264045715332031e+00
-3.956140577793121338e-01,1.271870422363281250e+01,1.274963951110839844e+01,1.248753452301025391e+01,1.095953655242919922e+01,4.029211521148681641e+00
-3.928571641445159912e-01,9.864951133728027344e+00,1.016561889648437500e+01,1.050125980377197266e+01,1.005239105224609375e+01,4.009412765502929688e+00
-3.901002705097198486e-01,6.941786766052246094e+00,7.486197948455810547e+00,8.405883789062500000e+00,9.071015357971191406e+00,3.969223976135253906e+00
-3.873433768749237061e-01,4.052542686462402344e+00,4.801121711730957031e+00,6.257735729217529297e+00,8.030406951904296875e+00,3.909146308898925781e+00
-3.845864832401275635e-01,1.291925311088562012e+00,2.197078943252563477e+00,4.116219520568847656e+00,6.947364807128906250e+00,3.829817533493041992e+00
-3.818295896053314209e-01,-1.261662244796752930e+00,-2.496708780527114868e-01,2.039379358291625977e+00,5.839965343475341797e+00,3.732014894485473633e+00
-3.790726959705352783e-01,-3.550827026367187500e+00,-2.478450059890747070e+00,7.964947819709777832e-02,4.726777553558349609e+00,3.616647720336914062e+00
-3.763158023357391357e-01,-5.540207386016845703e+00,-4.446810722351074219e+00,-1.719378590583801270e+00,3.626182317733764648e+00,3.484766960144042969e+00
-3.735589087009429932e-01,-7.214429855346679688e+00,-6.130496025085449219e+00,-3.325089454650878906e+00,2.555582284927368164e+00,3.337556362152099609e+00
-3.708020150661468506e-01,-8.574230194091796875e+00,-7.521482944488525391e+00,-4.716512680053710938e+00,1.530765891075134277e+00,3.176302433013916016e+00
-3.680451214313507080e-01,-9.631865501403808594e+00,-8.624931335449218750e+00,-5.883823394775390625e+00,5.653298497200012207e-01,3.002411842346191406e+00
-3.652882277965545654e-01,-1.040712165832519531e+01,-9.455678939819335938e+00,-6.826950550079345703e+00,-3.296734690666198730e-01,2.817375183105468750e+00
-3.625313341617584229e-01,-1.092415904998779297e+01,-1.003497982025146484e+01,-7.553697586059570312e+00,-1.145964145660400391e+00,2.622760534286499023e+00
-3.597744405269622803e-01,-1.120966053009033203e+01,-1.038779544830322266e+01,-8.077699661254882812e+00,-1.878049254417419434e+00,2.420195341110229492e+00
-3.570175468921661377e-01,-1.129147148132324219e+01,-1.054060363769531250e+01,-8.416506767272949219e+00,-2.523116588592529297e+00,2.211336612701416016e+00
-3.542606532573699951e-01,-1.119780063629150391e+01,-1.051981258392333984e+01,-8.589956283569335938e+00,-3.080781936645507812e+00,1.997862458229064941e+00
-3.515037596225738525e-01,-1.095630264282226562e+01,-1.035066032409667969e+01,-8.618905067443847656e+00,-3.552763938903808594e+00,1.781444549560546875e+00
-3.487468659877777100e-01,-1.059287643432617188e+01,-1.005648803710937500e+01,-8.524325370788574219e+00,-3.942522048950195312e+00,1.563723683357238770e+00
-3.459899723529815674e-01,-1.013075447082519531e+01,-9.658329010009765625e+00,-8.326689720153808594e+00,-4.254855155944824219e+00,1.346297025680541992e+00
-3.432331085205078125e-01,-9.589540481567382812e+00,-9.174884796142578125e+00,-8.045639038085937500e+00,-4.495539188385009766e+00,1.130694270133972168e+00
-3.404762148857116699e-01,-8.984731674194335938e+00,-8.622769355773925781e+00,-7.699822425842285156e+00,-4.670986175537109375e+00,9.183574318885803223e-01
-3.377193212509155273e-01,-8.327823638916015625e+00,-8.017191886901855469e+00,-7.306801795959472656e+00,-4.787922859191894531e+00,7.106354236602783203e-01
-3.349624276161193848e-01,-7.627334117889404297e+00,-7.372844219207763672e+00,-6.883056163787841797e+00,-4.853158950805664062e+00,5.087589621543884277e-01
-3.322055339813232422e-01,-6.890759944915771484e+00,-6.704952239990234375e+00,-6.443930149078369141e+00,-4.873369216918945312e+00,3.138414621353149414e-01
-3.294486403465270996e-01,-6.127454280853271484e+00,-6.030271530151367188e+00,-6.003549098968505859e+00,-4.854943752288818359e+00,1.268637925386428833e-01
-3.266917467117309570e-01,-5.352081775665283203e+00,-5.367791175842285156e+00,-5.574687480926513672e+00,-4.803869724273681641e+00,-5.133255571126937866e-02
-3.239348530769348145e-01,-4.587444782257080078e+00,-4.738781452178955078e+00,-5.168532848358154297e+00,-4.725642681121826172e+00,-2.200350165367126465e-01
-3.211779594421386719e-01,-3.865486383438110352e+00,-4.166062355041503906e+00,-4.794432163238525391e+00,-4.625229358673095703e+00,-3.786701261997222900e-01
-3.184210658073425293e-01,-3.225474119186401367e+00,-3.672412633895874023e+00,-4.459576129913330078e+00,-4.507041454315185547e+00,-5.268036127090454102e-01
-3.156641721725463867e-01,-2.709229469299316406e+00,-3.278067350387573242e+00,-4.168723583221435547e+00,-4.374942779541015625e+00,-6.641268134117126465e-01
-3.129072785377502441e-01,-2.354298353195190430e+00,-2.997819900512695312e+00,-3.924006462097167969e+00,-4.232243537902832031e+00,-7.904521822929382324e-01
-3.101503849029541016e-01,-2.185914516448974609e+00,-2.838145017623901367e+00,-3.724804401397705078e+00,-4.081743717193603516e+00,-9.057110548019409180e-01
-3.073934912681579590e-01,-2.209512472152709961e+00,-2.794999122619628906e+00,-3.567857503890991211e+00,-3.925774812698364258e+00,-1.009938716888427734e+00
-3.046365976333618164e-01,-2.406277418136596680e+00,-2.852952241897583008e+00,-3.447500467300415039e+00,-3.766223430633544922e+00,-1.103268742561340332e+00
-3.018797039985656738e-01,-2.733677387237548828e+00,-2.986163616180419922e+00,-3.356161832809448242e+00,-3.604605436325073242e+00,-1.185917854309082031e+00
-2.991228103637695312e-01,-3.130636692047119141e+00,-3.161166429519653320e+00,-3.284951686859130859e+00,-3.442097663879394531e+00,-1.258185863494873047e+00
-2.963659167289733887e-01,-3.526936531066894531e+00,-3.341161489486694336e+00,-3.224421024322509766e+00,-3.279596805572509766e+00,-1.320432186126708984e+00
-2.936090230941772461e-01,-3.854892730712890625e+00,-3.491058826446533203e+00,-3.165312290191650391e+00,-3.117780923843383789e+00,-1.373072504997253418e+00
-2.908521294593811035e-01,-4.060770034790039062e+00,-3.582151412963867188e+00,-3.099257707595825195e+00,-2.957140684127807617e+00,-1.416569828987121582e+00
-2.880952358245849609e-01,-4.113161563873291016e+00,-3.595637321472167969e+00,-3.019369840621948242e+00,-2.798039436340332031e+00,-1.451421380043029785e+00
-2.853383421897888184e-01,-4.006714820861816406e+00,-3.524204730987548828e+00,-2.920612096786499023e+00,-2.640756130218505859e+00,-1.478155374526977539e+00
-2.825814783573150635e-01,-3.760564327239990234e+00,-3.371650457382202148e+00,-2.799981117248535156e+00,-2.485520839691162109e+00,-1.497318387031555176e+00
-2.798245847225189209e-01,-3.412052392959594727e+00,-3.150670051574707031e+00,-2.656449317932128906e+00,-2.332532882690429688e+00,-1.509468197822570801e+00
-2.770676910877227783e-01,-3.006842136383056641e+00,-2.879631280899047852e+00,-2.490759372711181641e+00,-2.182008981704711914e+00,-1.515169620513916016e+00
-2.743107974529266357e-01,-2.588842868804931641e+00,-2.578872680664062500e+00,-2.305059671401977539e+00,-2.034194946289062500e+00,-1.514989018440246582e+00
-2.715539038181304932e-01,-2.192748785018920898e+00,-2.267405986785888672e+00,-2.102504491806030273e+00,-1.889363527297973633e+00,-1.509483337402343750e+00
-2.687970101833343506e-01,-1.839901566505432129e+00,-1.960403561592102051e+00,-1.886843681335449219e+00,-1.747847795486450195e+00,-1.499203205108642578e+00
-2.660401165485382080e-01,-1.537759780883789062e+00,-1.667853236198425293e+00,-1.662073135375976562e+00,-1.610019087791442871e+00,-1.484687089920043945e+00
-2.632832229137420654e-01,-1.282423496246337891e+00,-1.394247174263000488e+00,-1.432162523269653320e+00,-1.476295590400695801e+00,-1.466455578804016113e+00
-2.605263292789459229e-01,-1.062755584716796875e+00,-1.139250636100769043e+00,-1.200926542282104492e+00,-1.347128152847290039e+00,-1.445006608963012695e+00
-2.577694356441497803e-01,-8.646781444549560547e-01,-8.989967703819274902e-01,-9.719756245613098145e-01,-1.222993254661560059e+00,-1.420825600624084473e+00
-2.550125420093536377e-01,-6.742503046989440918e-01,-6.676355004310607910e-01,-7.487896084785461426e-01,-1.104367613792419434e+00,-1.394362926483154297e+00
-2.522556483745574951e-01,-4.791960120201110840e-01,-4.390001893043518066e-01,-5.348076224327087402e-01,-9.917290806770324707e-01,-1.366057038307189941e+00
-2.494987547397613525e-01,-2.694148123264312744e-01,-2.081947475671768188e-01,-3.335656523704528809e-01,-8.855242729187011719e-01,-1.336313128471374512e+00
-2.467418611049652100e-01,-3.737946599721908569e-02,2.708302065730094910e-02,-1.487983763217926025e-01,-7.861576080322265625e-01,-1.305515766143798828e+00
-2.439849674701690674e-01,2.210497856140136719e-01,2.653295397758483887e-01,1.557808928191661835e-02,-6.939830780029296875e-01,-1.274021267890930176e+00
-2.412280738353729248e-01,5.047993063926696777e-01,5.004971027374267578e-01,1.555418670177459717e-01,-6.092805266380310059e-01,-1.242158293724060059e+00
-2.384711951017379761e-01,8.050479292869567871e-01,7.216817140579223633e-01,2.671750485897064209e-01,-5.322570204734802246e-01,-1.210235118865966797e+00
-2.357143014669418335e-01,1.102894783020019531e+00,9.134988784790039062e-01,3.470260500907897949e-01,-4.630348682403564453e-01,-1.178529977798461914e+00
-2.329574078321456909e-01,1.368718147277832031e+00,1.057444095611572266e+00,3.925156295299530029e-01,-4.016496539115905762e-01,-1.147296190261840820e+00
-2.302005141973495483e-01,1.564447522163391113e+00,1.134076595306396484e+00,4.024335443973541260e-01,-3.480630815029144287e-01,-1.116768121719360352e+00
-2.274436205625534058e-01,1.649247288703918457e+00,1.126091718673706055e+00,3.773495256900787354e-01,-3.021517992019653320e-01,-1.087149977684020996e+00
-2.246867269277572632e-01,1.587454795837402344e+00,1.021837472915649414e+00,3.200038969516754150e-01,-2.637321650981903076e-01,-1.058627247810363770e+00
-2.219298332929611206e-01,1.357502222061157227e+00,8.186962604522705078e-01,2.354179322719573975e-01,-2.325674146413803101e-01,-1.031364560127258301e+00
-2.191729396581649780e-01,9.599339365959167480e-01,5.254731774330139160e-01,1.308370828628540039e-01,-2.083774656057357788e-01,-1.005502343177795410e+00
-2.164160460233688354e-01,4.218134284019470215e-01,1.633219569921493530e-01,1.536848861724138260e-02,-1.908583790063858032e-01,-9.811627864837646484e-01
-2.136591523885726929e-01,-2.047552615404129028e-01,-2.355080693960189819e-01,-1.006809473037719727e-01,-1.797010004520416260e-01,-9.584520459175109863e-01
-2.109022736549377441e-01,-8.496466875076293945e-01,-6.308702230453491211e-01,-2.066510617733001709e-01,-1.745891720056533813e-01,-9.374532699584960938e-01
-2.081453800201416016e-01,-1.435654044151306152e+00,-9.796460866928100586e-01,-2.925586998462677002e-01,-1.752258688211441040e-01,-9.182349443435668945e-01
-2.053884863853454590e-01,-1.890737533569335938e+00,-1.241283535957336426e+00,-3.501360416412353516e-01,-1.813330203294754028e-01,-9.008544087409973145e-01
-2.026315927505493164e-01,-2.158575057983398438e+00,-1.383185505867004395e+00,-3.737450242042541504e-01,-1.926605850458145142e-01,-8.853482604026794434e-01
-1.998746991157531738e-01,-2.205004930496215820e+00,-1.384899139404296875e+00,-3.611387908458709717e-01,-2.089718282222747803e-01,-8.717403411865234375e-01
-1.971178054809570312e-01,-2.019707918167114258e+00,-1.240778446197509766e+00,-3.138292133808135986e-01,-2.300593852996826172e-01,-8.600455522537231445e-01
-1.943609118461608887e-01,-1.615047812461853027e+00,-9.608199000358581543e-01,-2.371626049280166626e-01,-2.557146847248077393e-01,-8.502655625343322754e-01
-1.916040182113647461e-01,-1.024037241935729980e+00,-5.699568986892700195e-01,-1.399564296007156372e-01,-2.857310473918914795e-01,-8.423897027969360352e-01
-1.888471245765686035e-01,-2.984822690486907959e-01,-1.059880629181861877e-01,-3.381649777293205261e-02,-3.198807835578918457e-01,-8.363996744155883789e-01
-1.860902309417724609e-01,4.930894672870635986e-01,3.835388720035552979e-01,6.786843389272689819e-02,-3.579035103321075439e-01,-8.322688937187194824e-01
-1.833333373069763184e-01,1.268847823143005371e+00,8.455299735069274902e-01,1.511422544717788696e-01,-3.994838595390319824e-01,-8.299589157104492188e-01
-1.805764585733413696e-01,1.940024018287658691e+00,1.226231455802917480e+00,2.027863264083862305e-01,-4.442469179630279541e-01,-8.294277191162109375e-01
-1.778195649385452271e-01,2.420071601867675781e+00,1.476873874664306641e+00,2.116642445325851440e-01,-4.917324185371398926e-01,-8.306275606155395508e-01
-1.750626713037490845e-01,2.635734319686889648e+00,1.559524416923522949e+00,1.698710620403289795e-01,-5.414084792137145996e-01,-8.334997296333312988e-01
-1.723057776689529419e-01,2.539298772811889648e+00,1.452538967132568359e+00,7.365899533033370972e-02,-5.926496982574462891e-01,-8.379846811294555664e-01
-1.695488840341567993e-01,2.119818210601806641e+00,1.154560804367065430e+00,-7.603362947702407837e-02,-6.447545289993286133e-01,-8.440169692039489746e-01
-1.667919903993606567e-01,1.409446835517883301e+00,6.860880851745605469e-01,-2.735312581062316895e-01,-6.969427466392517090e-01,-8.515273332595825195e-01
-1.640350967645645142e-01,4.820048809051513672e-01,8.774879574775695801e-02,-5.088386535644531250e-01,-7.483848333358764648e-01,-8.604400753974914551e-01
-1.612782031297683716e-01,-5.570736527442932129e-01,-5.848557353019714355e-01,-7.685363292694091797e-01,-7.982153296470642090e-01,-8.706769943237304688e-01
-1.585213094949722290e-01,-1.588651776313781738e+00,-1.269011139869689941e+00,-1.037055134773254395e+00,-8.455600738525390625e-01,-8.821557164192199707e-01
-1.557644158601760864e-01,-2.501531600952148438e+00,-1.903913021087646484e+00,-1.298139572143554688e+00,-8.895681500434875488e-01,-8.947911262512207031e-01
-1.530075371265411377e-01,-3.211925745010375977e+00,-2.438768625259399414e+00,-1.536352515220642090e+00,-9.294402003288269043e-01,-9.084960818290710449e-01
-1.502506434917449951e-01,-3.674944400787353516e+00,-2.838534355163574219e+00,-1.738407611846923828e+00,-9.644575715065002441e-01,-9.231767654418945312e-01
-1.474937498569488525e-01,-3.886097431182861328e+00,-3.086030721664428711e+00,-1.894199490547180176e+00,-9.940161108970642090e-01,-9.387387037277221680e-01
-1.447368562221527100e-01,-3.874169349670410156e+00,-3.180824041366577148e+00,-1.997402310371398926e+00,-1.017654657363891602e+00,-9.550828337669372559e-01
-1.419799625873565674e-01,-3.688073635101318359e+00,-3.135729312896728516e+00,-2.045657157897949219e+00,-1.035066008567810059e+00,-9.721064567565917969e-01
-1.392230689525604248e-01,-3.381513118743896484e+00,-2.972228288650512695e+00,-2.040332555770874023e+00,-1.046129107475280762e+00,-9.897032976150512695e-01
-1.364661753177642822e-01,-3.000083684921264648e+00,-2.716335058212280273e+00,-1.985965371131896973e+00,-1.050905942916870117e+00,-1.007763504981994629e+00
-1.337092816829681396e-01,-2.574260473251342773e+00,-2.395561456680297852e+00,-1.889470338821411133e+00,-1.049665570259094238e+00,-1.026172757148742676e+00
-1.309523880481719971e-01,-2.119387388229370117e+00,-2.037534236907958984e+00,-1.759288907051086426e+00,-1.042860269546508789e+00,-1.044815540313720703e+00
-1.281954944133758545e-01,-1.642830967903137207e+00,-1.669529318809509277e+00,-1.604494094848632812e+00,-1.031135082244873047e+00,-1.063566088676452637e+00
-1.254386007785797119e-01,-1.156513452529907227e+00,-1.318142175674438477e+00,-1.434056282043457031e+00,-1.015315055847167969e+00,-1.082300424575805664e+00
-1.226817145943641663e-01,-6.895139813423156738e-01,-1.008065700531005859e+00,-1.256243705749511719e+00,-9.963794946670532227e-01,-1.100888371467590332e+00
-1.199248209595680237e-01,-2.935135662555694580e-01,-7.590152025222778320e-01,-1.078249335289001465e+00,-9.754563570022583008e-01,-1.119194388389587402e+00
-1.171679273247718811e-01,-3.515287488698959351e-02,-5.812574028968811035e-01,-9.060658812522888184e-01,-9.537830352783203125e-01,-1.137079477310180664e+00
-1.144110411405563354e-01,2.612641081213951111e-02,-4.709171354770660400e-01,-7.445141673088073730e-01,-9.327041506767272949e-01,-1.154403209686279297e+00
-1.116541475057601929e-01,-1.297410577535629272e-01,-4.075049757957458496e-01,-5.974128246307373047e-01,-9.136232733726501465e-01,-1.171015977859497070e+00
-1.088972538709640503e-01,-4.519220888614654541e-01,-3.563426733016967773e-01,-4.678235650062561035e-01,-8.979956507682800293e-01,-1.186773061752319336e+00
-1.061403602361679077e-01,-8.046667575836181641e-01,-2.773854732513427734e-01,-3.582288324832916260e-01,-8.872897624969482422e-01,-1.201521158218383789e+00
-1.033834666013717651e-01,-9.908575415611267090e-01,-1.394857317209243774e-01,-2.706128060817718506e-01,-8.829632997512817383e-01,-1.215107560157775879e+00
-1.006265804171562195e-01,-8.184655308723449707e-01,6.379660218954086304e-02,-2.064145058393478394e-01,-8.864378929138183594e-01,-1.227374911308288574e+00
-9.786968678236007690e-02,-1.899850219488143921e-01,3.032466471195220947e-01,-1.663353145122528076e-01,-8.990664482116699219e-01,-1.238171815872192383e+00
-9.511279314756393433e-02,8.196591734886169434e-01,5.143487453460693359e-01,-1.501042246818542480e-01,-9.220989942550659180e-01,-1.247340202331542969e+00
-9.235589951276779175e-02,1.927958607673645020e+00,6.132140755653381348e-01,-1.562841832637786865e-01,-9.566506147384643555e-01,-1.254728674888610840e+00
-8.959900587797164917e-02,2.678584575653076172e+00,5.269600749015808105e-01,-1.822093427181243896e-01,-1.003671407699584961e+00,-1.260185956954956055e+00
-8.684211969375610352e-02,2.572750329971313477e+00,2.301053255796432495e-01,-2.241829782724380493e-01,-1.063897728919982910e+00,-1.263562917709350586e+00
-8.408522605895996094e-02,1.305570125579833984e+00,-2.283605933189392090e-01,-2.778761088848114014e-01,-1.137805461883544922e+00,-1.264718532562255859e+00
-8.132833242416381836e-02,-9.664043784141540527e-01,-7.249607443809509277e-01,-3.389700055122375488e-01,-1.225581407546997070e+00,-1.263515591621398926e+00
-7.857143878936767578e-02,-3.503434181213378906e+00,-1.098480582237243652e+00,-4.038719832897186279e-01,-1.327060937881469727e+00,-1.259822607040405273e+00
-7.581454515457153320e-02,-5.179813385009765625e+00,-1.214985013008117676e+00,-4.704071581363677979e-01,-1.441697478294372559e+00,-1.253519654273986816e+00
-7.305765151977539062e-02,-4.985486030578613281e+00,-1.034173846244812012e+00,-5.383728146553039551e-01,-1.568518996238708496e+00,-1.244496703147888184e+00
-7.030076533555984497e-02,-2.590780258178710938e+00,-6.429831385612487793e-01,-6.098935604095458984e-01,-1.706091880798339844e+00,-1.232648730278015137e+00
-6.754387170076370239e-02,1.307419538497924805e+00,-2.333070486783981323e-01,-6.895693540573120117e-01,-1.852501034736633301e+00,-1.217891693115234375e+00
-6.478697806596755981e-02,5.019887447357177734e+00,-2.350215800106525421e-02,-7.844570875167846680e-01,-2.005344629287719727e+00,-1.200146675109863281e+00
-6.203008443117141724e-02,6.387002468109130859e+00,-1.502491831779479980e-01,-9.039175510406494141e-01,-2.161750793457031250e+00,-1.179351210594177246e+00
-5.927319452166557312e-02,3.890002965927124023e+00,-5.812780261039733887e-01,-1.059347987174987793e+00,-2.318393230438232422e+00,-1.155460476875305176e+00
-5.651630088686943054e-02,-1.956207633018493652e+00,-1.106470227241516113e+00,-1.263733029365539551e+00,-2.471564769744873047e+00,-1.128444790840148926e+00
-5.375941097736358643e-02,-8.161899566650390625e+00,-1.435361504554748535e+00,-1.530879855155944824e+00,-2.617243289947509766e+00,-1.098286509513854980e+00
-5.100251734256744385e-02,-1.087592220306396484e+01,-1.365309357643127441e+00,-1.874259114265441895e+00,-2.751187801361083984e+00,-1.064991593360900879e+00
-4.824562370777130127e-02,-7.915657997131347656e+00,-9.283045530319213867e-01,-2.305292844772338867e+00,-2.869075059890747070e+00,-1.028579235076904297e+00
-4.548873379826545715e-02,-1.955570653080940247e-02,-4.251364469528198242e-01,-2.831137657165527344e+00,-2.966596126556396484e+00,-9.890863895416259766e-01
-4.273184016346931458e-02,9.380613327026367188e+00,-3.104398548603057861e-01,-3.452082872390747070e+00,-3.039640426635742188e+00,-9.465720057487487793e-01
-3.997494652867317200e-02,1.491494274139404297e+01,-9.651065468788146973e-01,-4.158914566040039062e+00,-3.084405422210693359e+00,-9.011087417602539062e-01
-3.721805661916732788e-02,1.115231895446777344e+01,-2.461128234863281250e+00,-4.930653572082519531e+00,-3.097537040710449219e+00,-8.527888655662536621e-01
-3.446116298437118530e-02,-2.759351015090942383e+00,-4.469661712646484375e+00,-5.733366489410400391e+00,-3.076269865036010742e+00,-8.017210364341735840e-01
-3.170426934957504272e-02,-1.904324531555175781e+01,-6.420782089233398438e+00,-6.520447254180908203e+00,-3.018520116806030273e+00,-7.480329275131225586e-01
-2.894737944006919861e-02,-2.664178848266601562e+01,-7.855554580688476562e+00,-7.234822750091552734e+00,-2.922973632812500000e+00,-6.918678879737854004e-01
-2.619048580527305603e-02,-2.141571807861328125e+01,-8.736785888671875000e+00,-7.813224792480468750e+00,-2.789139270782470703e+00,-6.333800554275512695e-01
-2.343359403312206268e-02,-7.549848556518554688e+00,-9.489710807800292969e+00,-8.192059516906738281e+00,-2.617389917373657227e+00,-5.727470517158508301e-01
-2.067670226097106934e-02,6.893484115600585938e+00,-1.072049331665039062e+01,-8.314216613769531250e+00,-2.408955335617065430e+00,-5.101553797721862793e-01
-1.791981048882007599e-02,1.261965274810791016e+01,-1.275163841247558594e+01,-8.135764122009277344e+00,-2.165900468826293945e+00,-4.458040893077850342e-01
-1.516291778534650803e-02,1.967072486877441406e+00,-1.524439716339111328e+01,-7.631410121917724609e+00,-1.891077756881713867e+00,-3.799016177654266357e-01
-1.240602508187294006e-02,-2.301471710205078125e+01,-1.720057487487792969e+01,-6.798099994659423828e+00,-1.588068723678588867e+00,-3.126713931560516357e-01
-9.649133309721946716e-03,-4.616340255737304688e+01,-1.742144393920898438e+01,-5.656105041503906250e+00,-1.261085748672485352e+00,-2.443434000015258789e-01
-6.892241071909666061e-03,-5.191141510009765625e+01,-1.512474441528320312e+01,-4.247865676879882812e+00,-9.148836135864257812e-01,-1.751524060964584351e-01
-4.135348834097385406e-03,-3.884849929809570312e+01,-1.029753875732421875e+01,-2.634846687316894531e+00,-5.546373724937438965e-01,-1.053398102521896362e-01
-1.378456596285104752e-03,-1.417193984985351562e+01,-3.651013374328613281e+00,-8.929601311683654785e-01,-1.858402937650680542e-01,-3.515589609742164612e-02
1.378456596285104752e-03,1.417152214050292969e+01,3.650840997695922852e+00,8.929088711738586426e-01,1.858310550451278687e-01,3.515421971678733826e-02
4.135348834097385406e-03,3.884812927246093750e+01,1.029738235473632812e+01,2.634799957275390625e+00,5.546292066574096680e-01,1.053384318947792053e-01
6.892241071909666061e-03,5.191118621826171875e+01,1.512462615966796875e+01,4.247826576232910156e+00,9.148742556571960449e-01,1.751511842012405396e-01
9.649133309721946716e-03,4.616339111328125000e+01,1.742139053344726562e+01,5.656070709228515625e+00,1.261077523231506348e+00,2.443423569202423096e-01
1.240602508187294006e-02,2.301492881774902344e+01,1.720057296752929688e+01,6.798074722290039062e+00,1.588061332702636719e+00,3.126699030399322510e-01
1.516291778534650803e-02,-1.966778874397277832e+00,1.524444580078125000e+01,7.631394386291503906e+00,1.891071557998657227e+00,3.799003362655639648e-01
1.791981048882007599e-02,-1.261942195892333984e+01,1.275171470642089844e+01,8.135755538940429688e+00,2.165893316268920898e+00,4.458026587963104248e-01
2.067670226097106934e-02,-6.893348217010498047e+00,1.072058582305908203e+01,8.314227104187011719e+00,2.408948898315429688e+00,5.101541876792907715e-01
2.343359403312206268e-02,7.549915313720703125e+00,9.489795684814453125e+00,8.192069053649902344e+00,2.617385864257812500e+00,5.727462768554687500e-01
2.619048580527305603e-02,2.141574668884277344e+01,8.736853599548339844e+00,7.813238143920898438e+00,2.789136886596679688e+00,6.333792209625244141e-01
2.894737944006919861e-02,2.664180755615234375e+01,7.855609416961669922e+00,7.234843730926513672e+00,2.922970771789550781e+00,6.918671131134033203e-01
3.170426934957504272e-02,1.904324722290039062e+01,6.420815944671630859e+00,6.520474433898925781e+00,3.018519163131713867e+00,7.480316162109375000e-01
3.446116298437118530e-02,2.759346246719360352e+00,4.469685077667236328e+00,5.733393669128417969e+00,3.076269865036010742e+00,8.017203807830810547e-01
3.721805661916732788e-02,-1.115232086181640625e+01,2.461141347885131836e+00,4.930677413940429688e+00,3.097535371780395508e+00,8.527880907058715820e-01
3.997494652867317200e-02,-1.491494274139404297e+01,9.651156067848205566e-01,4.158934116363525391e+00,3.084405660629272461e+00,9.011092782020568848e-01
4.273184016346931458e-02,-9.380613327026367188e+00,3.104472458362579346e-01,3.452101945877075195e+00,3.039644479751586914e+00,9.465714693069458008e-01
4.548873379826545715e-02,1.955625601112842560e-02,4.251387417316436768e-01,2.831153392791748047e+00,2.966599225997924805e+00,9.890859723091125488e-01
4.824562370777130127e-02,7.915659904479980469e+00,9.283035993576049805e-01,2.305304050445556641e+00,2.869077205657958984e+00,1.028579235076904297e+00
5.100251734256744385e-02,1.087592697143554688e+01,1.365309596061706543e+00,1.874266982078552246e+00,2.751191854476928711e+00,1.064990878105163574e+00
5.375941097736358643e-02,8.161894798278808594e+00,1.435360074043273926e+00,1.530887007713317871e+00,2.617247343063354492e+00,1.098286271095275879e+00
5.651630088686943054e-02,1.956209063529968262e+00,1.106467008590698242e+00,1.263736724853515625e+00,2.471568346023559570e+00,1.128444433212280273e+00
5.927319452166557312e-02,-3.890001058578491211e+00,5.812783837318420410e-01,1.059350967407226562e+00,2.318396568298339844e+00,1.155460596084594727e+00
6.203008443117141724e-02,-6.386999130249023438e+00,1.502468585968017578e-01,9.039205908775329590e-01,2.161754131317138672e+00,1.179351925849914551e+00
6.478697806596755981e-02,-5.019886016845703125e+00,2.350214496254920959e-02,7.844576239585876465e-01,2.005348920822143555e+00,1.200145840644836426e+00
6.754387170076370239e-02,-1.307421803474426270e+00,2.333104908466339111e-01,6.895697712898254395e-01,1.852505803108215332e+00,1.217890977859497070e+00
7.030076533555984497e-02,2.590780258178710938e+00,6.429834365844726562e-01,6.098941564559936523e-01,1.706096172332763672e+00,1.232649803161621094e+00
7.305765151977539062e-02,4.985486030578613281e+00,1.034170985221862793e+00,5.383741855621337891e-01,1.568521976470947266e+00,1.244496226310729980e+00
7.581454515457153320e-02,5.179815292358398438e+00,1.214990019798278809e+00,4.704070687294006348e-01,1.441701292991638184e+00,1.253519058227539062e+00
7.857143878936767578e-02,3.503433227539062500e+00,1.098479747772216797e+00,4.038732945919036865e-01,1.327063202857971191e+00,1.259823203086853027e+00
8.132833242416381836e-02,9.664048552513122559e-01,7.249617576599121094e-01,3.389700353145599365e-01,1.225583553314208984e+00,1.263515710830688477e+00
8.408522605895996094e-02,-1.305569767951965332e+00,2.283597290515899658e-01,2.778752148151397705e-01,1.137808442115783691e+00,1.264720320701599121e+00
8.684211969375610352e-02,-2.572753190994262695e+00,-2.301038056612014771e-01,2.241821587085723877e-01,1.063898324966430664e+00,1.263562560081481934e+00
8.959900587797164917e-02,-2.678585290908813477e+00,-5.269593596458435059e-01,1.822095960378646851e-01,1.003673315048217773e+00,1.260186791419982910e+00
9.235589951276779175e-02,-1.927959918975830078e+00,-6.132164597511291504e-01,1.562836617231369019e-01,9.566533565521240234e-01,1.254730224609375000e+00
9.511279314756393433e-02,-8.196620345115661621e-01,-5.143485665321350098e-01,1.501048654317855835e-01,9.220994710922241211e-01,1.247340917587280273e+00
9.786968678236007690e-02,1.899836063385009766e-01,-3.032482564449310303e-01,1.663359403610229492e-01,8.990668654441833496e-01,1.238172531127929688e+00
1.006265804171562195e-01,8.184639811515808105e-01,-6.379634886980056763e-02,2.064144015312194824e-01,8.864400982856750488e-01,1.227375626564025879e+00
1.033834666013717651e-01,9.908604621887207031e-01,1.394879817962646484e-01,2.706127464771270752e-01,8.829644322395324707e-01,1.215107440948486328e+00
1.061403602361679077e-01,8.046661019325256348e-01,2.773851156234741211e-01,3.582280278205871582e-01,8.872910141944885254e-01,1.201520681381225586e+00
1.088972538709640503e-01,4.519192576408386230e-01,3.563418090343475342e-01,4.678227603435516357e-01,8.979967832565307617e-01,1.186773419380187988e+00
1.116541475057601929e-01,1.297435313463211060e-01,4.075023829936981201e-01,5.974140167236328125e-01,9.136241674423217773e-01,1.171016812324523926e+00
1.144110411405563354e-01,-2.612898498773574829e-02,4.709201455116271973e-01,7.445135116577148438e-01,9.327037334442138672e-01,1.154403686523437500e+00
1.171679273247718811e-01,3.515338525176048279e-02,5.812560319900512695e-01,9.060652256011962891e-01,9.537835717201232910e-01,1.137079954147338867e+00
1.199248209595680237e-01,2.935121357440948486e-01,7.590128779411315918e-01,1.078248023986816406e+00,9.754555821418762207e-01,1.119195103645324707e+00
1.226817145943641663e-01,6.895135641098022461e-01,1.008064746856689453e+00,1.256244182586669922e+00,9.963813424110412598e-01,1.100889086723327637e+00
1.254386007785797119e-01,1.156515717506408691e+00,1.318142175674438477e+00,1.434056162834167480e+00,1.015314221382141113e+00,1.082301855087280273e+00
1.281954944133758545e-01,1.642832517623901367e+00,1.669532060623168945e+00,1.604492902755737305e+00,1.031135916709899902e+00,1.063566803932189941e+00
1.309523880481719971e-01,2.119387865066528320e+00,2.037536621093750000e+00,1.759289622306823730e+00,1.042860746383666992e+00,1.044815182685852051e+00
1.337092816829681396e-01,2.574258804321289062e+00,2.395560741424560547e+00,1.889469623565673828e+00,1.049666166305541992e+00,1.026173591613769531e+00
1.364661753177642822e-01,3.000081777572631836e+00,2.716334581375122070e+00,1.985964298248291016e+00,1.050906538963317871e+00,1.007763862609863281e+00
1.392230689525604248e-01,3.381514549255371094e+00,2.972229242324829102e+00,2.040333032608032227e+00,1.046128273010253906e+00,9.897036552429199219e-01
1.419799625873565674e-01,3.688074588775634766e+00,3.135725736618041992e+00,2.045657873153686523e+00,1.035065412521362305e+00,9.721072316169738770e-01
1.447368562221527100e-01,3.874169349670410156e+00,3.180823802947998047e+00,1.997401356697082520e+00,1.017655134201049805e+00,9.550829529762268066e-01
1.474937498569488525e-01,3.886096239089965820e+00,3.086026906967163086e+00,1.894198656082153320e+00,9.940163493156433105e-01,9.387392401695251465e-01
1.502506434917449951e-01,3.674945592880249023e+00,2.838536024093627930e+00,1.738407731056213379e+00,9.644566178321838379e-01,9.231763482093811035e-01
1.530075371265411377e-01,3.211922883987426758e+00,2.438769578933715820e+00,1.536351084709167480e+00,9.294410347938537598e-01,9.084964990615844727e-01
1.557644158601760864e-01,2.501534700393676758e+00,1.903911113739013672e+00,1.298139452934265137e+00,8.895687460899353027e-01,8.947917222976684570e-01
1.585213094949722290e-01,1.588654637336730957e+00,1.269015789031982422e+00,1.037056565284729004e+00,8.455592393875122070e-01,8.821558356285095215e-01
1.612782031297683716e-01,5.570736527442932129e-01,5.848546028137207031e-01,7.685360908508300781e-01,7.982144355773925781e-01,8.706768155097961426e-01
1.640350967645645142e-01,-4.820077121257781982e-01,-8.774569630622863770e-02,5.088399052619934082e-01,7.483853697776794434e-01,8.604407906532287598e-01
1.667919903993606567e-01,-1.409447669982910156e+00,-6.860851049423217773e-01,2.735299468040466309e-01,6.969431638717651367e-01,8.515275120735168457e-01
1.695488840341567993e-01,-2.119817018508911133e+00,-1.154560446739196777e+00,7.603342831134796143e-02,6.447536945343017578e-01,8.440170884132385254e-01
1.723057776689529419e-01,-2.539299964904785156e+00,-1.452538728713989258e+00,-7.365979999303817749e-02,5.926503539085388184e-01,8.379849195480346680e-01
1.750626713037490845e-01,-2.635730504989624023e+00,-1.559529900550842285e+00,-1.698721349239349365e-01,5.414074659347534180e-01,8.335002064704895020e-01
1.778195649385452271e-01,-2.420072555541992188e+00,-1.476874232292175293e+00,-2.116629779338836670e-01,4.917325973510742188e-01,8.306276202201843262e-01
1.805764585733413696e-01,-1.940024614334106445e+00,-1.226230978965759277e+00,-2.027854919433593750e-01,4.442467987537384033e-01,8.294284343719482422e-01
1.833333373069763184e-01,-1.268846869468688965e+00,-8.455312848091125488e-01,-1.511418670415878296e-01,3.994839489459991455e-01,8.299589753150939941e-01
1.860902309417724609e-01,-4.930858314037322998e-01,-3.835391104221343994e-01,-6.786786019802093506e-02,3.579032123088836670e-01,8.322687149047851562e-01
1.888471245765686035e-01,2.984797656536102295e-01,1.059882491827011108e-01,3.381661698222160339e-02,3.198820054531097412e-01,8.364009261131286621e-01
1.916040182113647461e-01,1.024038195610046387e+00,5.699598789215087891e-01,1.399563401937484741e-01,2.857317030429840088e-01,8.423901796340942383e-01
1.943609118461608887e-01,1.615046858787536621e+00,9.608213901519775391e-01,2.371627837419509888e-01,2.557146847248077393e-01,8.502659201622009277e-01
1.971178054809570312e-01,2.019710063934326172e+00,1.240778565406799316e+00,3.138292729854583740e-01,2.300587594509124756e-01,8.600455522537231445e-01
1.998746991157531738e-01,2.205004453659057617e+00,1.384898781776428223e+00,3.611379861831665039e-01,2.089717537164688110e-01,8.717408776283264160e-01
2.026315927505493164e-01,2.158576965332031250e+00,1.383187055587768555e+00,3.737462460994720459e-01,1.926617771387100220e-01,8.853477835655212402e-01
2.053884863853454590e-01,1.890739679336547852e+00,1.241284489631652832e+00,3.501358032226562500e-01,1.813330799341201782e-01,9.008541107177734375e-01
2.081453800201416016e-01,1.435652375221252441e+00,9.796428084373474121e-01,2.925601899623870850e-01,1.752256304025650024e-01,9.182352423667907715e-01
2.109022736549377441e-01,8.496506810188293457e-01,6.308698654174804688e-01,2.066502422094345093e-01,1.745887100696563721e-01,9.374539256095886230e-01
2.136591523885726929e-01,2.047532945871353149e-01,2.355073988437652588e-01,1.006804183125495911e-01,1.797012388706207275e-01,9.584515690803527832e-01
2.164160460233688354e-01,-4.218157529830932617e-01,-1.633211374282836914e-01,-1.536838244646787643e-02,1.908591985702514648e-01,9.811630249023437500e-01
2.191729396581649780e-01,-9.599335193634033203e-01,-5.254747271537780762e-01,-1.308377981185913086e-01,2.083785086870193481e-01,1.005503296852111816e+00
2.219298332929611206e-01,-1.357504367828369141e+00,-8.186919093132019043e-01,-2.354172617197036743e-01,2.325680255889892578e-01,1.031365633010864258e+00
2.246867269277572632e-01,-1.587451934814453125e+00,-1.021836400032043457e+00,-3.200055956840515137e-01,2.637327611446380615e-01,1.058627486228942871e+00
2.274436205625534058e-01,-1.649246335029602051e+00,-1.126090168952941895e+00,-3.773510158061981201e-01,3.021520972251892090e-01,1.087149620056152344e+00
2.302005141973495483e-01,-1.564445257186889648e+00,-1.134071350097656250e+00,-4.024331271648406982e-01,3.480621874332427979e-01,1.116767048835754395e+00
2.329574078321456909e-01,-1.368718504905700684e+00,-1.057444095611572266e+00,-3.925158381462097168e-01,4.016497135162353516e-01,1.147296547889709473e+00
2.357143014669418335e-01,-1.102892875671386719e+00,-9.135010838508605957e-01,-3.470258116722106934e-01,4.630347788333892822e-01,1.178530335426330566e+00
2.384711951017379761e-01,-8.050482273101806641e-01,-7.216831445693969727e-01,-2.671741247177124023e-01,5.322576761245727539e-01,1.210235118865966797e+00
2.412280738353729248e-01,-5.047994256019592285e-01,-5.004973411560058594e-01,-1.555418521165847778e-01,6.092791557312011719e-01,1.242158532142639160e+00
2.439849674701690674e-01,-2.210517823696136475e-01,-2.653308808803558350e-01,-1.557932794094085693e-02,6.939833164215087891e-01,1.274021744728088379e+00
2.467418611049652100e-01,3.737773001194000244e-02,-2.708305977284908295e-02,1.487984061241149902e-01,7.861580252647399902e-01,1.305515527725219727e+00
2.494987547397613525e-01,2.694151103496551514e-01,2.081942856311798096e-01,3.335665762424468994e-01,8.855249881744384766e-01,1.336313843727111816e+00
2.522556483745574951e-01,4.791981577873229980e-01,4.390011429786682129e-01,5.348072052001953125e-01,9.917297959327697754e-01,1.366056919097900391e+00
2.550125420093536377e-01,6.742482185363769531e-01,6.676342487335205078e-01,7.487903833389282227e-01,1.104367971420288086e+00,1.394361734390258789e+00
2.577694356441497803e-01,8.646783232688903809e-01,8.989976644515991211e-01,9.719780683517456055e-01,1.222993373870849609e+00,1.420825123786926270e+00
2.605263292789459229e-01,1.062754631042480469e+00,1.139253616333007812e+00,1.200926899909973145e+00,1.347128391265869141e+00,1.445007205009460449e+00
2.632832229137420654e-01,1.282428145408630371e+00,1.394248127937316895e+00,1.432162404060363770e+00,1.476295113563537598e+00,1.466454744338989258e+00
2.660401165485382080e-01,1.537760019302368164e+00,1.667854785919189453e+00,1.662072062492370605e+00,1.610019922256469727e+00,1.484686970710754395e+00
2.687970101833343506e-01,1.839898228645324707e+00,1.960403919219970703e+00,1.886843681335449219e+00,1.747848987579345703e+00,1.499203920364379883e+00
2.715539038181304932e-01,2.192749261856079102e+00,2.267405509948730469e+00,2.102506399154663086e+00,1.889363527297973633e+00,1.509482502937316895e+00
2.743107974529266357e-01,2.588844776153564453e+00,2.578873157501220703e+00,2.305058956146240234e+00,2.034195184707641602e+00,1.514987707138061523e+00
2.770676910877227783e-01,3.006844997406005859e+00,2.879627943038940430e+00,2.490758657455444336e+00,2.182008981704711914e+00,1.515168666839599609e+00
2.798245847225189209e-01,3.412055015563964844e+00,3.150672674179077148e+00,2.656449794769287109e+00,2.332532167434692383e+00,1.509468317031860352e+00
2.825814783573150635e-01,3.760566949844360352e+00,3.371650934219360352e+00,2.799980878829956055e+00,2.485520601272583008e+00,1.497318625450134277e+00
2.853383421897888184e-01,4.006713390350341797e+00,3.524203062057495117e+00,2.920612812042236328e+00,2.640755891799926758e+00,1.478156208992004395e+00
2.880952358245849609e-01,4.113160133361816406e+00,3.595638751983642578e+00,3.019370317459106445e+00,2.798040628433227539e+00,1.451421856880187988e+00
2.908521294593811035e-01,4.060770511627197266e+00,3.582152843475341797e+00,3.099257946014404297e+00,2.957139015197753906e+00,1.416569471359252930e+00
2.936090230941772461e-01,3.854893207550048828e+00,3.491057395935058594e+00,3.165311098098754883e+00,3.117781162261962891e+00,1.373071432113647461e+00
2.963659167289733887e-01,3.526941299438476562e+00,3.341165304183959961e+00,3.224420309066772461e+00,3.279596567153930664e+00,1.320433139801025391e+00
2.991228103637695312e-01,3.130638122558593750e+00,3.161165237426757812e+00,3.284954071044921875e+00,3.442097902297973633e+00,1.258185863494873047e+00
3.018797039985656738e-01,2.733677864074707031e+00,2.986165046691894531e+00,3.356162548065185547e+00,3.604604959487915039e+00,1.185919523239135742e+00
3.046365976333618164e-01,2.406280279159545898e+00,2.852949857711791992e+00,3.447500228881835938e+00,3.766224622726440430e+00,1.103268742561340332e+00
3.073934912681579590e-01,2.209508419036865234e+00,2.794997453689575195e+00,3.567857265472412109e+00,3.925774335861206055e+00,1.009937882423400879e+00
3.101503849029541016e-01,2.185917615890502930e+00,2.838145017623901367e+00,3.724805593490600586e+00,4.081744670867919922e+00,9.057108759880065918e-01
3.129072785377502441e-01,2.354298353195190430e+00,2.997821092605590820e+00,3.924004316329956055e+00,4.232243061065673828e+00,7.904530167579650879e-01
3.156641721725463867e-01,2.709229946136474609e+00,3.278065681457519531e+00,4.168723583221435547e+00,4.374941825866699219e+00,6.641270518302917480e-01
3.184210658073425293e-01,3.225474119186401367e+00,3.672411203384399414e+00,4.459575653076171875e+00,4.507040500640869141e+00,5.268034934997558594e-01
3.211779594421386719e-01,3.865484237670898438e+00,4.166064739227294922e+00,4.794428825378417969e+00,4.625228404998779297e+00,3.786698281764984131e-01
3.239348530769348145e-01,4.587447643280029297e+00,4.738781929016113281e+00,5.168530941009521484e+00,4.725641250610351562e+00,2.200348973274230957e-01
3.266917467117309570e-01,5.352081298828125000e+00,5.367792606353759766e+00,5.574687004089355469e+00,4.803868770599365234e+00,5.133285373449325562e-02
3.294486403465270996e-01,6.127448558807373047e+00,6.030273914337158203e+00,6.003547668457031250e+00,4.854944705963134766e+00,-1.268641352653503418e-01
3.322055339813232422e-01,6.890758991241455078e+00,6.704954624176025391e+00,6.443925857543945312e+00,4.873367309570312500e+00,-3.138413131237030029e-01
3.349624276161193848e-01,7.627334117889404297e+00,7.372845649719238281e+00,6.883059024810791016e+00,4.853158950805664062e+00,-5.087586641311645508e-01
3.377193212509155273e-01,8.327826499938964844e+00,8.017190933227539062e+00,7.306802272796630859e+00,4.787923336029052734e+00,-7.106350064277648926e-01
3.404762148857116699e-01,8.984729766845703125e+00,8.622770309448242188e+00,7.699819087982177734e+00,4.670987606048583984e+00,-9.183577895164489746e-01
3.432331085205078125e-01,9.589547157287597656e+00,9.174884796142578125e+00,8.045639038085937500e+00,4.495541572570800781e+00,-1.130694627761840820e+00
3.459899723529815674e-01,1.013075447082519531e+01,9.658333778381347656e+00,8.326686859130859375e+00,4.254854679107666016e+00,-1.346296429634094238e+00
3.487468659877777100e-01,1.059287929534912109e+01,1.005649089813232422e+01,8.524325370788574219e+00,3.942520618438720703e+00,-1.563724517822265625e+00
3.515037596225738525e-01,1.095630264282226562e+01,1.035065937042236328e+01,8.618906974792480469e+00,3.552764177322387695e+00,-1.781444549560546875e+00
3.542606532573699951e-01,1.119779872894287109e+01,1.051981449127197266e+01,8.589954376220703125e+00,3.080782890319824219e+00,-1.997863888740539551e+00
3.570175468921661377e-01,1.129147052764892578e+01,1.054059982299804688e+01,8.416502952575683594e+00,2.523118734359741211e+00,-2.211336612701416016e+00
3.597744405269622803e-01,1.120966053009033203e+01,1.038779640197753906e+01,8.077697753906250000e+00,1.878049492835998535e+00,-2.420195341110229492e+00
3.625313341617584229e-01,1.092415809631347656e+01,1.003497886657714844e+01,7.553697586059570312e+00,1.145964384078979492e+00,-2.622759819030761719e+00
3.652882277965545654e-01,1.040712642669677734e+01,9.455676078796386719e+00,6.826951980590820312e+00,3.296731114387512207e-01,-2.817374467849731445e+00
3.680451214313507080e-01,9.631865501403808594e+00,8.624932289123535156e+00,5.883821010589599609e+00,-5.653317570686340332e-01,-3.002409934997558594e+00
3.708020150661468506e-01,8.574232101440429688e+00,7.521480560302734375e+00,4.716514110565185547e+00,-1.530763864517211914e+00,-3.176302433013916016e+00
3.735589087009429932e-01,7.214429855346679688e+00,6.130496025085449219e+00,3.325087785720825195e+00,-2.555583238601684570e+00,-3.337555170059204102e+00
3.763158023357391357e-01,5.540208339691162109e+00,4.446813583374023438e+00,1.719379425048828125e+00,-3.626180410385131836e+00,-3.484766721725463867e+00
3.790726959705352783e-01,3.550825119018554688e+00,2.478449106216430664e+00,-7.964768260717391968e-02,-4.726776599884033203e+00,-3.616645574569702148e+00
3.818295896053314209e-01,1.261661767959594727e+00,2.496722787618637085e-01,-2.039376258850097656e+00,-5.839963436126708984e+00,-3.732012271881103516e+00
3.845864832401275635e-01,-1.291927337646484375e+00,-2.197078943252563477e+00,-4.116221904754638672e+00,-6.947365760803222656e+00,-3.829817533493041992e+00
3.873433768749237061e-01,-4.052544116973876953e+00,-4.801120281219482422e+00,-6.257737636566162109e+00,-8.030401229858398438e+00,-3.909146547317504883e+00
3.901002705097198486e-01,-6.941786766052246094e+00,-7.486197948455810547e+00,-8.405882835388183594e+00,-9.071015357971191406e+00,-3.969223499298095703e+00
3.928571641445159912e-01,-9.864950180053710938e+00,-1.016561889648437500e+01,-1.050125885009765625e+01,-1.005239009857177734e+01,-4.009411811828613281e+00
3.956140577793121338e-01,-1.271870326995849609e+01,-1.274963665008544922e+01,-1.248752975463867188e+01,-1.095953845977783203e+01,-4.029211044311523438e+00
3.983709514141082764e-01,-1.540046787261962891e+01,-1.515355587005615234e+01,-1.431552886962890625e+01,-1.177970790863037109e+01,-4.028261184692382812e+00
4.011278450489044189e-01,-1.781814384460449219e+01,-1.730535697937011719e+01,-1.594628429412841797e+01,-1.250267982482910156e+01,-4.006326198577880859e+00
4.038847088813781738e-01,-1.989840888977050781e+01,-1.915139770507812500e+01,-1.735283279418945312e+01,-1.312082195281982422e+01,-3.963298559188842773e+00
4.066416025161743164e-01,-2.159276199340820312e+01,-2.065940856933593750e+01,-1.852058410644531250e+01,-1.362906074523925781e+01,-3.899177312850952148e+00
4.093984961509704590e-01,-2.287995719909667969e+01,-2.181850433349609375e+01,-1.944643402099609375e+01,-1.402463817596435547e+01,-3.814078569412231445e+00
4.121553897857666016e-01,-2.376501464843750000e+01,-2.263696098327636719e+01,-2.013710594177246094e+01,-1.430684757232666016e+01,-3.708204030990600586e+00
4.149122834205627441e-01,-2.427499580383300781e+01,-2.313829231262207031e+01,-2.060694885253906250e+01,-1.447670269012451172e+01,-3.581847906112670898e+00
4.176691770553588867e-01,-2.445304107666015625e+01,-2.335666847229003906e+01,-2.087566375732421875e+01,-1.453656291961669922e+01,-3.435375452041625977e+00
4.204260706901550293e-01,-2.435175514221191406e+01,-2.333232879638671875e+01,-2.096614074707031250e+01,-1.448979377746582031e+01,-3.269220352172851562e+00
4.231829643249511719e-01,-2.402684783935546875e+01,-2.310762596130371094e+01,-2.090255737304687500e+01,-1.434044742584228516e+01,-3.083868741989135742e+00
4.259398579597473145e-01,-2.353191184997558594e+01,-2.272384071350097656e+01,-2.070891380310058594e+01,-1.409298133850097656e+01,-2.879853725433349609e+00
4.286967515945434570e-01,-2.291512107849121094e+01,-2.221904563903808594e+01,-2.040785598754882812e+01,-1.375202655792236328e+01,-2.657744407653808594e+00
4.314536452293395996e-01,-2.221720314025878906e+01,-2.162672042846679688e+01,-2.001979637145996094e+01,-1.332221412658691406e+01,-2.418138504028320312e+00
4.342105388641357422e-01,-2.147081375122070312e+01,-2.097521972656250000e+01,-1.956219673156738281e+01,-1.280803966522216797e+01,-2.161653041839599609e+00
4.369674324989318848e-01,-2.070092010498046875e+01,-2.028780364990234375e+01,-1.904915428161621094e+01,-1.221376800537109375e+01,-1.888920664787292480e+00
4.397243261337280273e-01,-1.992567253112792969e+01,-1.958307266235351562e+01,-1.849083518981933594e+01,-1.154338645935058594e+01,-1.600577712059020996e+00
4.424812197685241699e-01,-1.915758132934570312e+01,-1.887563133239746094e+01,-1.789311408996582031e+01,-1.080057144165039062e+01,-1.297267794609069824e+00
4.452381134033203125e-01,-1.840498161315917969e+01,-1.817688751220703125e+01,-1.725712013244628906e+01,-9.988687515258789062e+00,-9.796246290206909180e-01
4.479950070381164551e-01,-1.767366600036621094e+01,-1.749566268920898438e+01,-1.657884216308593750e+01,-9.110788345336914062e+00,-6.482810974121093750e-01
4.507519006729125977e-01,-1.696858215332031250e+01,-1.683854293823242188e+01,-1.584881114959716797e+01,-8.169657707214355469e+00,-3.038551807403564453e-01
4.535087943077087402e-01,-1.629566001892089844e+01,-1.620976638793945312e+01,-1.505192375183105469e+01,-7.167821884155273438e+00,5.304466187953948975e-02
4.562656879425048828e-01,-1.566249465942382812e+01,-1.561040973663330078e+01,-1.416753005981445312e+01,-6.107593536376953125e+00,4.218299984931945801e-01
4.590225815773010254e-01,-1.507725715637207031e+01,-1.503673267364501953e+01,-1.316985797882080078e+01,-4.991097927093505859e+00,8.019297719001770020e-01
4.617794752120971680e-01,-1.454534053802490234e+01,-1.447726058959960938e+01,-1.202889823913574219e+01,-3.820308923721313477e+00,1.192787051200866699e+00
4.645363390445709229e-01,-1.406466484069824219e+01,-1.390827941894531250e+01,-1.071165752410888672e+01,-2.597093343734741211e+00,1.593866348266601562e+00
4.672932326793670654e-01,-1.362273883819580078e+01,-1.328731250762939453e+01,-9.183738708496093750e+00,-1.323173403739929199e+00,2.004664421081542969e+00
4.700501263141632080e-01,-1.319672393798828125e+01,-1.254474830627441406e+01,-7.411294937133789062e+00,-2.436907234368845820e-04,2.424686670303344727e+00
4.728070199489593506e-01,-1.275393295288085938e+01,-1.157488441467285156e+01,-5.362864494323730469e+00,1.370075821876525879e+00,2.853463172912597656e+00
4.755639135837554932e-01,-1.224415206909179688e+01,-1.022933483123779297e+01,-3.011111259460449219e+00,2.786205530166625977e+00,3.290547132492065430e+00
4.783208072185516357e-01,-1.157079982757568359e+01,-8.317082405090332031e+00,-3.342004120349884033e-01,4.246598720550537109e+00,3.735511779785156250e+00
4.810777008533477783e-01,-1.052801322937011719e+01,-5.614952087402343750e+00,2.683302164077758789e+00,5.749732494354248047e+00,4.187952995300292969e+00
4.838345944881439209e-01,-8.708203315734863281e+00,-1.889376163482666016e+00,6.050073146820068359e+00,7.294103145599365234e+00,4.647486209869384766e+00
4.865914881229400635e-01,-5.423374176025390625e+00,3.074468612670898438e+00,9.768156051635742188e+00,8.878224372863769531e+00,5.113746643066406250e+00
4.893483817577362061e-01,2.777606546878814697e-01,9.443989753723144531e+00,1.383352756500244141e+01,1.050062274932861328e+01,5.586388587951660156e+00
4.921052753925323486e-01,9.437541961669921875e+00,1.731924629211425781e+01,1.823695564270019531e+01,1.215984535217285156e+01,6.065086364746093750e+00
4.948621690273284912e-01,2.291161155700683594e+01,2.672642517089843750e+01,2.296500015258789062e+01,1.385445308685302734e+01,6.549532890319824219e+00
4.976190626621246338e-01,4.113587570190429688e+01,3.762446212768554688e+01,2.800109672546386719e+01,1.558302974700927734e+01,7.039433002471923828e+00
5.003759264945983887e-01,6.406110382080078125e+01,4.992018508911132812e+01,3.332649993896484375e+01,1.734416389465332031e+01,7.534509181976318359e+00
5.031328201293945312e-01,9.125418090820312500e+01,6.348748779296875000e+01,3.892141723632812500e+01,1.913652038574218750e+01,8.034513473510742188e+00
5.058897137641906738e-01,1.220701980590820312e+02,7.818376922607421875e+01,4.476544570922851562e+01,2.095874404907226562e+01,8.539194107055664062e+00
5.086466073989868164e-01,1.558112640380859375e+02,9.386414337158203125e+01,5.083837509155273438e+01,2.280952453613281250e+01,9.048321723937988281e+00
5.114035010337829590e-01,1.918287963867187500e+02,1.103904647827148438e+02,5.712062072753906250e+01,2.468758392333984375e+01,9.561676979064941406e+00
5.141603946685791016e-01,2.295717926025390625e+02,1.276366729736328125e+02,6.359352111816406250e+01,2.659169006347656250e+01,1.007905960083007812e+01
5.169172883033752441e-01,2.685982666015625000e+02,1.454911499023437500e+02,7.023950958251953125e+01,2.852064132690429688e+01,1.060027313232421875e+01
5.196741819381713867e-01,3.085666809082031250e+02,1.638571777343750000e+02,7.704231262207031250e+01,3.047327995300292969e+01,1.112513828277587891e+01
5.224310755729675293e-01,3.492199401855468750e+02,1.826521301269531250e+02,8.398695373535156250e+01,3.244847869873046875e+01,1.165348339080810547e+01
5.251879692077636719e-01,3.903677673339843750e+02,2.018061065673828125e+02,9.105971527099609375e+01,3.444516754150390625e+01,1.218515014648437500e+01
5.279448628425598145e-01,4.318710021972656250e+02,2.212603607177734375e+02,9.824812316894531250e+01,3.646230697631835938e+01,1.271998214721679688e+01
5.307017564773559570e-01,4.736289062500000000e+02,2.409657440185546875e+02,1.055409393310546875e+02,3.849890518188476562e+01,1.325783920288085938e+01
5.334586501121520996e-01,5.155686645507812500e+02,2.608811645507812500e+02,1.129279479980468750e+02,4.055400466918945312e+01,1.379859161376953125e+01
5.362155437469482422e-01,5.576383056640625000e+02,2.809724731445312500e+02,1.204000320434570312e+02,4.262670516967773438e+01,1.434210491180419922e+01
5.389724373817443848e-01,5.998003540039062500e+02,3.012109375000000000e+02,1.279489593505859375e+02,4.471613311767578125e+01,1.488826370239257812e+01
5.417293310165405273e-01,6.420283203125000000e+02,3.215728759765625000e+02,1.355673370361328125e+02,4.682146072387695312e+01,1.543695449829101562e+01
5.444862246513366699e-01,6.843031005859375000e+02,3.420382995605468750e+02,1.432485809326171875e+02,4.894189834594726562e+01,1.598806953430175781e+01
5.472431182861328125e-01,7.266113281250000000e+02,3.625906066894531250e+02,1.509867401123046875e+02,5.107669830322265625e+01,1.654151725769042969e+01
5.500000119209289551e-01,7.689431152343750000e+02,3.832159423828125000e+02,1.587764892578125000e+02,5.322514343261718750e+01,1.709719085693359375e+01


==> figures/shearlets/12/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.911708259582519531e+01,9.743291854858398438e+00,4.232005596160888672e+00,1.555655360221862793e+00,7.559244632720947266e-01
-5.472431182861328125e-01,1.705554771423339844e+01,8.715252876281738281e+00,3.805024623870849609e+00,1.411883831024169922e+00,7.095556855201721191e-01
-5.444862246513366699e-01,1.511068248748779297e+01,7.743978023529052734e+00,3.399449586868286133e+00,1.274016737937927246e+00,6.647155880928039551e-01
-5.417293310165405273e-01,1.328241539001464844e+01,6.829247474670410156e+00,3.015130519866943359e+00,1.142015576362609863e+00,6.213986277580261230e-01
-5.389724373817443848e-01,1.157063293457031250e+01,5.970798492431640625e+00,2.651902675628662109e+00,1.015839219093322754e+00,5.795977115631103516e-01
-5.362155437469482422e-01,9.975182533264160156e+00,5.168320655822753906e+00,2.309583425521850586e+00,8.954457044601440430e-01,5.393056869506835938e-01
-5.334586501121520996e-01,8.495849609375000000e+00,4.421441078186035156e+00,1.987971544265747070e+00,7.807894945144653320e-01,5.005157589912414551e-01
-5.307017564773559570e-01,7.132327556610107422e+00,3.729716300964355469e+00,1.686844348907470703e+00,6.718235015869140625e-01,4.632203876972198486e-01
-5.279448628425598145e-01,5.884193897247314453e+00,3.092614650726318359e+00,1.405954718589782715e+00,5.684976577758789062e-01,4.274123907089233398e-01
-5.251879692077636719e-01,4.750850200653076172e+00,2.509503126144409180e+00,1.145029187202453613e+00,4.707599282264709473e-01,3.930828571319580078e-01
-5.224310755729675293e-01,3.731463193893432617e+00,1.979622960090637207e+00,9.037647843360900879e-01,3.785555958747863770e-01,3.602230548858642578e-01
-5.196741819381713867e-01,2.824872255325317383e+00,1.502068400382995605e+00,6.818253993988037109e-01,2.918263077735900879e-01,3.288248777389526367e-01
-5.169172883033752441e-01,2.029464721679687500e+00,1.075755715370178223e+00,4.788394570350646973e-01,2.105116248130798340e-01,2.988783121109008789e-01
-5.141603946685791016e-01,1.343015670776367188e+00,6.993913650512695312e-01,2.943955063819885254e-01,1.345476955175399780e-01,2.703738212585449219e-01
-5.114035010337829590e-01,7.624782323837280273e-01,3.714357614517211914e-01,1.280392259359359741e-01,6.386780738830566406e-02,2.433009892702102661e-01
-5.086466073989868164e-01,2.837301492691040039e-01,9.006083011627197266e-02,-2.073048800230026245e-02,-1.598037779331207275e-03,2.176488935947418213e-01
-5.058897137641906738e-01,-9.872052073478698730e-02,-1.468881368637084961e-01,-1.524650454521179199e-01,-6.192415952682495117e-02,1.934064924716949463e-01
-5.031328201293945312e-01,-3.920251131057739258e-01,-3.419320881366729736e-01,-2.677679359912872314e-01,-1.171865388751029968e-01,1.705615073442459106e-01
-5.003759264945983887e-01,-6.052075028419494629e-01,-4.979822933673858643e-01,-3.672983050346374512e-01,-1.674663275480270386e-01,1.491015404462814331e-01
-4.976190626621246338e-01,-7.491714358329772949e-01,-6.183490157127380371e-01,-4.517700374126434326e-01,-2.128468155860900879e-01,1.290137022733688354e-01
-4.948621690273284912e-01,-8.363524079322814941e-01,-7.067197561264038086e-01,-5.219552516937255859e-01,-2.534169852733612061e-01,1.102833449840545654e-01
-4.921052753925323486e-01,-8.798820972442626953e-01,-7.670844793319702148e-01,-5.786772966384887695e-01,-2.892685830593109131e-01,9.289569407701492310e-02
-4.893483817577362061e-01,-8.923673033714294434e-01,-8.036242127418518066e-01,-6.228084564208984375e-01,-3.204964399337768555e-01,7.683626562356948853e-02
-4.865914881229400635e-01,-8.845977187156677246e-01,-8.205427527427673340e-01,-6.552631855010986328e-01,-3.472006022930145264e-01,6.208813935518264771e-02
-4.838345944881439209e-01,-8.646811246871948242e-01,-8.218700289726257324e-01,-6.769872903823852539e-01,-3.694842159748077393e-01,4.863442853093147278e-02
-4.810777008533477783e-01,-8.379202485084533691e-01,-8.112645745277404785e-01,-6.889449357986450195e-01,-3.874552547931671143e-01,3.645668551325798035e-02
-4.783208072185516357e-01,-8.073370456695556641e-01,-7.918515801429748535e-01,-6.921036839485168457e-01,-4.012250006198883057e-01,2.553622052073478699e-02
-4.755639135837554932e-01,-7.744544744491577148e-01,-7.661312222480773926e-01,-6.874154806137084961e-01,-4.109094738960266113e-01,1.585311442613601685e-02
-4.728070199489593506e-01,-7.399722337722778320e-01,-7.359687685966491699e-01,-6.757999062538146973e-01,-4.166284203529357910e-01,7.385712116956710815e-03
-4.700501263141632080e-01,-7.041922807693481445e-01,-7.026535868644714355e-01,-6.581246852874755859e-01,-4.185057580471038818e-01,1.119594671763479710e-04
-4.672932326793670654e-01,-6.672234535217285156e-01,-6.670073270797729492e-01,-6.351895332336425781e-01,-4.166705310344696045e-01,-5.991401150822639465e-03
-4.645363390445709229e-01,-6.290646195411682129e-01,-6.295010447502136230e-01,-6.077125072479248047e-01,-4.112549126148223877e-01,-1.094985008239746094e-02
-4.617794752120971680e-01,-5.896384119987487793e-01,-5.903674364089965820e-01,-5.763216614723205566e-01,-4.023971855640411377e-01,-1.478859409689903259e-02
-4.590225815773010254e-01,-5.488175749778747559e-01,-5.496851801872253418e-01,-5.415498018264770508e-01,-3.902390897274017334e-01,-1.753590628504753113e-02
-4.562656879425048828e-01,-5.064563155174255371e-01,-5.074447393417358398e-01,-5.038374066352844238e-01,-3.749271333217620850e-01,-1.922018826007843018e-02
-4.535087943077087402e-01,-4.624138772487640381e-01,-4.635888040065765381e-01,-4.635371565818786621e-01,-3.566147089004516602e-01,-1.987259835004806519e-02
-4.507519006729125977e-01,-4.165690541267395020e-01,-4.180402457714080811e-01,-4.209246933460235596e-01,-3.354589343070983887e-01,-1.952364854514598846e-02
-4.479950070381164551e-01,-3.688231706619262695e-01,-3.707186579704284668e-01,-3.762113749980926514e-01,-3.116246759891510010e-01,-1.820777356624603271e-02
-4.452381134033203125e-01,-3.190961480140686035e-01,-3.215508162975311279e-01,-3.295597136020660400e-01,-2.852823138236999512e-01,-1.596102304756641388e-02
-4.424812197685241699e-01,-2.673225104808807373e-01,-2.704789042472839355e-01,-2.810979485511779785e-01,-2.566096484661102295e-01,-1.281943637877702713e-02
-4.397243261337280273e-01,-2.134509235620498657e-01,-2.174662947654724121e-01,-2.309361100196838379e-01,-2.257936447858810425e-01,-8.821299299597740173e-03
-4.369674324989318848e-01,-1.574499160051345825e-01,-1.625042557716369629e-01,-1.791795045137405396e-01,-1.930287778377532959e-01,-4.007963929325342178e-03
-4.342105388641357422e-01,-9.931537508964538574e-02,-1.056196093559265137e-01,-1.259444504976272583e-01,-1.585195511579513550e-01,1.579288858920335770e-03
-4.314536452293395996e-01,-3.908557444810867310e-02,-4.688423126935958862e-02,-7.136843353509902954e-02,-1.224815174937248230e-01,7.896071299910545349e-03
-4.286967515945434570e-01,2.314132079482078552e-02,1.357143372297286987e-02,-1.562319975346326828e-02,-8.514123409986495972e-02,1.489684637635946274e-02
-4.259398579597473145e-01,8.718907833099365234e-02,7.554642111063003540e-02,4.107614979147911072e-02,-4.673750326037406921e-02,2.253410220146179199e-02
-4.231829643249511719e-01,1.527795195579528809e-01,1.387548446655273438e-01,9.846252202987670898e-02,-7.521227933466434479e-03,3.075879067182540894e-02
-4.204260706901550293e-01,2.195118963718414307e-01,2.028108239173889160e-01,1.562089771032333374e-01,3.224264085292816162e-02,3.952059894800186157e-02
-4.176691770553588867e-01,2.868444621562957764e-01,2.672202289104461670e-01,2.139237970113754272e-01,7.227803766727447510e-02,4.876729846000671387e-02
-4.149122834205627441e-01,3.540840446949005127e-01,3.313714563846588135e-01,2.711488008499145508e-01,1.122962012887001038e-01,5.844458565115928650e-02
-4.121553897857666016e-01,4.203863143920898438e-01,3.945394754409790039e-01,3.273612856864929199e-01,1.519983559846878052e-01,6.849848479032516479e-02
-4.093984961509704590e-01,4.847740232944488525e-01,4.558950364589691162e-01,3.819775283336639404e-01,1.910777837038040161e-01,7.887227833271026611e-02
-4.066416025161743164e-01,5.461713075637817383e-01,5.145286321640014648e-01,4.343684017658233643e-01,2.292229980230331421e-01,8.950904011726379395e-02
-4.038847088813781738e-01,6.034570336341857910e-01,5.694854259490966797e-01,4.838736653327941895e-01,2.661220431327819824e-01,1.003522872924804688e-01
-4.011278450489044189e-01,6.555309891700744629e-01,6.198135614395141602e-01,5.298280119895935059e-01,3.014670312404632568e-01,1.113425567746162415e-01
-3.983709514141082764e-01,7.013910412788391113e-01,6.646213531494140625e-01,5.715910792350769043e-01,3.349623978137969971e-01,1.224226430058479309e-01
-3.956140577793121338e-01,7.402025461196899414e-01,7.031345963478088379e-01,6.085790395736694336e-01,3.663282394409179688e-01,1.335341781377792358e-01
-3.928571641445159912e-01,7.713608741760253906e-01,7.347542047500610352e-01,6.402992010116577148e-01,3.953106403350830078e-01,1.446198076009750366e-01
-3.901002705097198486e-01,7.945319414138793945e-01,7.590979337692260742e-01,6.663803458213806152e-01,4.216868579387664795e-01,1.556225717067718506e-01
-3.873433768749237061e-01,8.096678853034973145e-01,7.760264277458190918e-01,6.865985989570617676e-01,4.452721178531646729e-01,1.664869338274002075e-01
-3.845864832401275635e-01,8.169955611228942871e-01,7.856450080871582031e-01,7.008903622627258301e-01,4.659256339073181152e-01,1.771590262651443481e-01
-3.818295896053314209e-01,8.169822096824645996e-01,7.882857322692871094e-01,7.093541622161865234e-01,4.835560023784637451e-01,1.875867694616317749e-01
-3.790726959705352783e-01,8.102827072143554688e-01,7.844693064689636230e-01,7.122428417205810547e-01,4.981206655502319336e-01,1.977206766605377197e-01
-3.763158023357391357e-01,7.976797819137573242e-01,7.748599052429199219e-01,7.099413871765136719e-01,5.096300840377807617e-01,2.075130194425582886e-01
-3.735589087009429932e-01,7.800253033638000488e-01,7.602127194404602051e-01,7.029404640197753906e-01,5.181422233581542969e-01,2.169203013181686401e-01
-3.708020150661468506e-01,7.581902146339416504e-01,7.413271069526672363e-01,6.918048262596130371e-01,5.237630009651184082e-01,2.259026914834976196e-01
-3.680451214313507080e-01,7.330265045166015625e-01,7.190051674842834473e-01,6.771408319473266602e-01,5.266372561454772949e-01,2.344226539134979248e-01
-3.652882277965545654e-01,7.053417563438415527e-01,6.940218210220336914e-01,6.595689654350280762e-01,5.269446969032287598e-01,2.424471229314804077e-01
-3.625313341617584229e-01,6.758813858032226562e-01,6.670998930931091309e-01,6.396976113319396973e-01,5.248919129371643066e-01,2.499480545520782471e-01
-3.597744405269622803e-01,6.453211307525634766e-01,6.388991475105285645e-01,6.181060075759887695e-01,5.207036733627319336e-01,2.569010257720947266e-01
-3.570175468921661377e-01,6.142609715461730957e-01,6.100077033042907715e-01,5.953292846679687500e-01,5.146168470382690430e-01,2.632866799831390381e-01
-3.542606532573699951e-01,5.832236409187316895e-01,5.809400081634521484e-01,5.718511343002319336e-01,5.068723559379577637e-01,2.690900564193725586e-01
-3.515037596225738525e-01,5.526543259620666504e-01,5.521399378776550293e-01,5.480987429618835449e-01,4.977085888385772705e-01,2.742998003959655762e-01
-3.487468659877777100e-01,5.229247808456420898e-01,5.239835381507873535e-01,5.244417190551757812e-01,4.873584806919097900e-01,2.789107263088226318e-01
-3.459899723529815674e-01,4.943381845951080322e-01,4.967860281467437744e-01,5.011922717094421387e-01,4.760417342185974121e-01,2.829220592975616455e-01
-3.432331085205078125e-01,4.671388268470764160e-01,4.708082079887390137e-01,4.786069095134735107e-01,4.639640748500823975e-01,2.863358855247497559e-01
-3.404762148857116699e-01,4.415220022201538086e-01,4.462610781192779541e-01,4.568899571895599365e-01,4.513143897056579590e-01,2.891593873500823975e-01
-3.377193212509155273e-01,4.176467061042785645e-01,4.233130812644958496e-01,4.361952245235443115e-01,4.382632374763488770e-01,2.914037406444549561e-01
-3.349624276161193848e-01,3.956442773342132568e-01,4.020916819572448730e-01,4.166299700736999512e-01,4.249624013900756836e-01,2.930831611156463623e-01
-3.322055339813232422e-01,3.756244182586669922e-01,3.826826214790344238e-01,3.982576131820678711e-01,4.115451872348785400e-01,2.942151725292205811e-01
-3.294486403465270996e-01,3.576749563217163086e-01,3.651282191276550293e-01,3.811005353927612305e-01,3.981269001960754395e-01,2.948205173015594482e-01
-3.266917467117309570e-01,3.418504297733306885e-01,3.494216799736022949e-01,3.651445806026458740e-01,3.848061561584472656e-01,2.949229776859283447e-01
-3.239348530769348145e-01,3.281549215316772461e-01,3.355007171630859375e-01,3.503420650959014893e-01,3.716647028923034668e-01,2.945469915866851807e-01
-3.211779594421386719e-01,3.165172040462493896e-01,3.232413530349731445e-01,3.366169333457946777e-01,3.587704896926879883e-01,2.937188744544982910e-01
-3.184210658073425293e-01,3.067663311958312988e-01,3.124571442604064941e-01,3.238704204559326172e-01,3.461782634258270264e-01,2.924681901931762695e-01
-3.156641721725463867e-01,2.986188828945159912e-01,3.029011189937591553e-01,3.119873106479644775e-01,3.339322507381439209e-01,2.908243536949157715e-01
-3.129072785377502441e-01,2.916795611381530762e-01,2.942776083946228027e-01,3.008424937725067139e-01,3.220657110214233398e-01,2.888168990612030029e-01
-3.101503849029541016e-01,2.854655683040618896e-01,2.862605750560760498e-01,2.903092503547668457e-01,3.106035292148590088e-01,2.864759266376495361e-01
-3.073934912681579590e-01,2.794497013092041016e-01,2.785210013389587402e-01,2.802658379077911377e-01,2.995647490024566650e-01,2.838329374790191650e-01
-3.046365976333618164e-01,2.731229364871978760e-01,2.707563042640686035e-01,2.706030905246734619e-01,2.889608740806579590e-01,2.809173166751861572e-01
-3.018797039985656738e-01,2.660613954067230225e-01,2.627212405204772949e-01,2.612303197383880615e-01,2.788003981113433838e-01,2.777592837810516357e-01
-2.991228103637695312e-01,2.579857707023620605e-01,2.542529106140136719e-01,2.520794868469238281e-01,2.690868079662322998e-01,2.743878960609436035e-01
-2.963659167289733887e-01,2.488004863262176514e-01,2.452866286039352417e-01,2.431078851222991943e-01,2.598213851451873779e-01,2.708312869071960449e-01
-2.936090230941772461e-01,2.386023104190826416e-01,2.358581870794296265e-01,2.342992871999740601e-01,2.510031163692474365e-01,2.671163678169250488e-01
-2.908521294593811035e-01,2.276582717895507812e-01,2.260920405387878418e-01,2.256615012884140015e-01,2.426297366619110107e-01,2.632691860198974609e-01
-2.880952358245849609e-01,2.163539230823516846e-01,2.161786556243896484e-01,2.172235250473022461e-01,2.346968650817871094e-01,2.593135535717010498e-01
-2.853383421897888184e-01,2.051257938146591187e-01,2.063448280096054077e-01,2.090309411287307739e-01,2.272000312805175781e-01,2.552733719348907471e-01
-2.825814783573150635e-01,1.943907737731933594e-01,1.968218237161636353e-01,2.011401802301406860e-01,2.201343625783920288e-01,2.511703372001647949e-01
-2.798245847225189209e-01,1.844852864742279053e-01,1.878173947334289551e-01,1.936133950948715210e-01,2.134934812784194946e-01,2.470240741968154907e-01
-2.770676910877227783e-01,1.756295859813690186e-01,1.794957816600799561e-01,1.865135282278060913e-01,2.072709500789642334e-01,2.428535073995590210e-01
-2.743107974529266357e-01,1.679177135229110718e-01,1.719669848680496216e-01,1.798983067274093628e-01,2.014599144458770752e-01,2.386752963066101074e-01
-2.715539038181304932e-01,1.613345593214035034e-01,1.652862727642059326e-01,1.738192737102508545e-01,1.960520446300506592e-01,2.345051318407058716e-01
-2.687970101833343506e-01,1.557872891426086426e-01,1.594608128070831299e-01,1.683176904916763306e-01,1.910392343997955322e-01,2.303564995527267456e-01
-2.660401165485382080e-01,1.511428505182266235e-01,1.544633954763412476e-01,1.634240299463272095e-01,1.864114701747894287e-01,2.262422889471054077e-01
-2.632832229137420654e-01,1.472651064395904541e-01,1.502469480037689209e-01,1.591581404209136963e-01,1.821582168340682983e-01,2.221738547086715698e-01
-2.605263292789459229e-01,1.440389901399612427e-01,1.467586457729339600e-01,1.555285155773162842e-01,1.782673299312591553e-01,2.181596606969833374e-01
-2.577694356441497803e-01,1.413854807615280151e-01,1.439518481492996216e-01,1.525341719388961792e-01,1.747256517410278320e-01,2.142090648412704468e-01
-2.550125420093536377e-01,1.392644345760345459e-01,1.417936384677886963e-01,1.501640677452087402e-01,1.715190112590789795e-01,2.103280276060104370e-01
-2.522556483745574951e-01,1.376721262931823730e-01,1.402682065963745117e-01,1.483970582485198975e-01,1.686310470104217529e-01,2.065221518278121948e-01
-2.494987547397613525e-01,1.366358101367950439e-01,1.393750309944152832e-01,1.472036242485046387e-01,1.660448014736175537e-01,2.027969956398010254e-01
-2.467418611049652100e-01,1.362071186304092407e-01,1.391243934631347656e-01,1.465428620576858521e-01,1.637422293424606323e-01,1.991550475358963013e-01
-2.439849674701690674e-01,1.364542543888092041e-01,1.395272910594940186e-01,1.463642716407775879e-01,1.617035120725631714e-01,1.955992877483367920e-01
-2.412280738353729248e-01,1.374495476484298706e-01,1.405847221612930298e-01,1.466062963008880615e-01,1.599088013172149658e-01,1.921310424804687500e-01
-2.384711951017379761e-01,1.392530500888824463e-01,1.422742605209350586e-01,1.471958756446838379e-01,1.583371907472610474e-01,1.887501776218414307e-01
-2.357143014669418335e-01,1.418865472078323364e-01,1.445370465517044067e-01,1.480502933263778687e-01,1.569667607545852661e-01,1.854576021432876587e-01
-2.329574078321456909e-01,1.453050374984741211e-01,1.472671031951904297e-01,1.490778028964996338e-01,1.557768136262893677e-01,1.822514981031417847e-01
-2.302005141973495483e-01,1.493689566850662231e-01,1.503055691719055176e-01,1.501817256212234497e-01,1.547451466321945190e-01,1.791310310363769531e-01
-2.274436205625534058e-01,1.538289040327072144e-01,1.534422487020492554e-01,1.512644290924072266e-01,1.538507044315338135e-01,1.760930716991424561e-01
-2.246867269277572632e-01,1.583274900913238525e-01,1.564258337020874023e-01,1.522326171398162842e-01,1.530722975730895996e-01,1.731358617544174194e-01
-2.219298332929611206e-01,1.624265760183334351e-01,1.589851826429367065e-01,1.530037373304367065e-01,1.523895859718322754e-01,1.702548414468765259e-01
-2.191729396581649780e-01,1.656575649976730347e-01,1.608569025993347168e-01,1.535123586654663086e-01,1.517836898565292358e-01,1.674475818872451782e-01
-2.164160460233688354e-01,1.675894409418106079e-01,1.618188172578811646e-01,1.537151187658309937e-01,1.512346565723419189e-01,1.647092700004577637e-01
-2.136591523885726929e-01,1.679014861583709717e-01,1.617233157157897949e-01,1.535963714122772217e-01,1.507252156734466553e-01,1.620361655950546265e-01
-2.109022736549377441e-01,1.664433926343917847e-01,1.605234742164611816e-01,1.531691402196884155e-01,1.502382308244705200e-01,1.594232916831970215e-01
-2.081453800201416016e-01,1.632710844278335571e-01,1.582878828048706055e-01,1.524754762649536133e-01,1.497573107481002808e-01,1.568656414747238159e-01
-2.053884863853454590e-01,1.586484014987945557e-01,1.552021503448486328e-01,1.515821367502212524e-01,1.492672264575958252e-01,1.543587595224380493e-01
-2.026315927505493164e-01,1.530186533927917480e-01,1.515540778636932373e-01,1.505763530731201172e-01,1.487527638673782349e-01,1.518968641757965088e-01
-1.998746991157531738e-01,1.469506174325942993e-01,1.477049440145492554e-01,1.495549976825714111e-01,1.482003182172775269e-01,1.494751274585723877e-01
-1.971178054809570312e-01,1.410743445158004761e-01,1.440524756908416748e-01,1.486168801784515381e-01,1.475959420204162598e-01,1.470883935689926147e-01
-1.943609118461608887e-01,1.360165625810623169e-01,1.409888416528701782e-01,1.478516161441802979e-01,1.469276398420333862e-01,1.447312682867050171e-01
-1.916040182113647461e-01,1.323411911725997925e-01,1.388571709394454956e-01,1.473283767700195312e-01,1.461821645498275757e-01,1.423985064029693604e-01
-1.888471245765686035e-01,1.304944455623626709e-01,1.379135847091674805e-01,1.470882296562194824e-01,1.453482806682586670e-01,1.400848627090454102e-01
-1.860902309417724609e-01,1.307564824819564819e-01,1.382962763309478760e-01,1.471377313137054443e-01,1.444148272275924683e-01,1.377853751182556152e-01
-1.833333373069763184e-01,1.331988722085952759e-01,1.400031149387359619e-01,1.474454402923583984e-01,1.433716714382171631e-01,1.354942768812179565e-01
-1.805764585733413696e-01,1.376564800739288330e-01,1.428836286067962646e-01,1.479418426752090454e-01,1.422092467546463013e-01,1.332071125507354736e-01
-1.778195649385452271e-01,1.437197625637054443e-01,1.466444432735443115e-01,1.485241800546646118e-01,1.409194618463516235e-01,1.309192925691604614e-01
-1.750626713037490845e-01,1.507564932107925415e-01,1.508717536926269531e-01,1.490623652935028076e-01,1.394959092140197754e-01,1.286257356405258179e-01
-1.723057776689529419e-01,1.579646766185760498e-01,1.550682783126831055e-01,1.494105756282806396e-01,1.379327625036239624e-01,1.263221949338912964e-01
-1.695488840341567993e-01,1.644594073295593262e-01,1.587046235799789429e-01,1.494192779064178467e-01,1.362273991107940674e-01,1.240037977695465088e-01
-1.667919903993606567e-01,1.693841814994812012e-01,1.612771153450012207e-01,1.489473134279251099e-01,1.343777179718017578e-01,1.216670870780944824e-01
-1.640350967645645142e-01,1.720303744077682495e-01,1.623677313327789307e-01,1.478761434555053711e-01,1.323851197957992554e-01,1.193074285984039307e-01
-1.612782031297683716e-01,1.719388663768768311e-01,1.616925001144409180e-01,1.461193114519119263e-01,1.302528530359268188e-01,1.169214844703674316e-01
-1.585213094949722290e-01,1.689657419919967651e-01,1.591324061155319214e-01,1.436305195093154907e-01,1.279863566160202026e-01,1.145054548978805542e-01
-1.557644158601760864e-01,1.632893681526184082e-01,1.547409445047378540e-01,1.404079198837280273e-01,1.255934983491897583e-01,1.120563447475433350e-01
-1.530075371265411377e-01,1.553602516651153564e-01,1.487270444631576538e-01,1.364939808845520020e-01,1.230852752923965454e-01,1.095710769295692444e-01
-1.502506434917449951e-01,1.458081603050231934e-01,1.414187848567962646e-01,1.319703012704849243e-01,1.204735189676284790e-01,1.070464625954627991e-01
-1.474937498569488525e-01,1.353299021720886230e-01,1.332165002822875977e-01,1.269512623548507690e-01,1.177724823355674744e-01,1.044800207018852234e-01
-1.447368562221527100e-01,1.245866119861602783e-01,1.245438009500503540e-01,1.215746104717254639e-01,1.149979531764984131e-01,1.018697991967201233e-01
-1.419799625873565674e-01,1.141286939382553101e-01,1.158068776130676270e-01,1.159886196255683899e-01,1.121671125292778015e-01,9.921333938837051392e-02
-1.392230689525604248e-01,1.043618023395538330e-01,1.073631122708320618e-01,1.103446185588836670e-01,1.092967391014099121e-01,9.650924056768417358e-02
-1.364661753177642822e-01,9.555203467607498169e-02,9.950358420610427856e-02,1.047839149832725525e-01,1.064046174287796021e-01,9.375579655170440674e-02
-1.337092816829681396e-01,8.786018937826156616e-02,9.244542568922042847e-02,9.943304955959320068e-02,1.035077646374702454e-01,9.095223248004913330e-02
-1.309523880481719971e-01,8.138460665941238403e-02,8.632922172546386719e-02,9.439682960510253906e-02,1.006222292780876160e-01,8.809757232666015625e-02
-1.281954944133758545e-01,7.619440555572509766e-02,8.121991157531738281e-02,8.975530415773391724e-02,9.776226431131362915e-02,8.519117534160614014e-02
-1.254386007785797119e-01,7.233583182096481323e-02,7.710833847522735596e-02,8.556441217660903931e-02,9.494058042764663696e-02,8.223313838243484497e-02
-1.226817145943641663e-01,6.980077177286148071e-02,7.391393184661865234e-02,8.185502886772155762e-02,9.216690808534622192e-02,7.922399044036865234e-02
-1.199248209595680237e-01,6.846933066844940186e-02,7.149375975131988525e-02,7.863780111074447632e-02,8.944861590862274170e-02,7.616327702999114990e-02
-1.171679273247718811e-01,6.805568933486938477e-02,6.966286897659301758e-02,7.590451091527938843e-02,8.678908646106719971e-02,7.305320352315902710e-02
-1.144110411405563354e-01,6.809312850236892700e-02,6.822632253170013428e-02,7.363211363554000854e-02,8.418898284435272217e-02,6.989432126283645630e-02
-1.116541475057601929e-01,6.799793243408203125e-02,6.702279299497604370e-02,7.178608328104019165e-02,8.164451271295547485e-02,6.668858975172042847e-02
-1.088972538709640503e-01,6.722214818000793457e-02,6.596804410219192505e-02,7.032179832458496094e-02,7.914829254150390625e-02,6.343816965818405151e-02
-1.061403602361679077e-01,6.547592580318450928e-02,6.508371978998184204e-02,6.918825209140777588e-02,7.668877393007278442e-02,6.014610826969146729e-02
-1.033834666013717651e-01,6.293862313032150269e-02,6.449347734451293945e-02,6.832656264305114746e-02,7.425016909837722778e-02,5.681440606713294983e-02
-1.006265804171562195e-01,6.034515053033828735e-02,6.437595933675765991e-02,6.767444312572479248e-02,7.181291282176971436e-02,5.344728380441665649e-02
-9.786968678236007690e-02,5.885028839111328125e-02,6.487966328859329224e-02,6.716625392436981201e-02,6.935408711433410645e-02,5.004850775003433228e-02
-9.511279314756393433e-02,5.965435504913330078e-02,6.602267175912857056e-02,6.673544645309448242e-02,6.684626638889312744e-02,4.662186652421951294e-02
-9.235589951276779175e-02,6.346625089645385742e-02,6.761222332715988159e-02,6.631807237863540649e-02,6.425921618938446045e-02,4.317250102758407593e-02
-8.959900587797164917e-02,6.995790451765060425e-02,6.923220306634902954e-02,6.585545837879180908e-02,6.155984103679656982e-02,3.970525413751602173e-02
-8.684211969375610352e-02,7.744237035512924194e-02,7.032188028097152710e-02,6.529848277568817139e-02,5.871304497122764587e-02,3.622609004378318787e-02
-8.408522605895996094e-02,8.306144177913665771e-02,7.034992426633834839e-02,6.460863351821899414e-02,5.568134784698486328e-02,3.274030983448028564e-02
-8.132833242416381836e-02,8.369847387075424194e-02,6.902642548084259033e-02,6.375983357429504395e-02,5.242681130766868591e-02,2.925462834537029266e-02
-7.857143878936767578e-02,7.747635245323181152e-02,6.646665930747985840e-02,6.273631751537322998e-02,4.891122132539749146e-02,2.577571198344230652e-02
-7.581454515457153320e-02,6.517558544874191284e-02,6.320898979902267456e-02,6.153132766485214233e-02,4.509761184453964233e-02,2.231059409677982330e-02
-7.305765151977539062e-02,5.065677314996719360e-02,6.004483625292778015e-02,6.014132127165794373e-02,4.095084220170974731e-02,1.886683516204357147e-02
-7.030076533555984497e-02,3.974161669611930847e-02,5.770353227853775024e-02,5.855970829725265503e-02,3.643918037414550781e-02,1.545130088925361633e-02
-6.754387170076370239e-02,3.778553381562232971e-02,5.651736259460449219e-02,5.677096545696258545e-02,3.153552114963531494e-02,1.207296364009380341e-02
-6.478697806596755981e-02,4.679651558399200439e-02,5.623073130846023560e-02,5.474359914660453796e-02,2.621877007186412811e-02,8.739154785871505737e-03
-6.203008443117141724e-02,6.329084932804107666e-02,5.607318133115768433e-02,5.242313817143440247e-02,2.047510445117950439e-02,5.458374507725238800e-03
-5.927319452166557312e-02,7.839646190404891968e-02,5.511698499321937561e-02,4.972660541534423828e-02,1.429930049926042557e-02,2.239139052107930183e-03
-5.651630088686943054e-02,8.157676458358764648e-02,5.277879536151885986e-02,4.653711616992950439e-02,7.695225998759269714e-03,-9.096197900362312794e-04
-5.375941097736358643e-02,6.724940240383148193e-02,4.919932782649993896e-02,4.270099848508834839e-02,6.783958524465560913e-04,-3.979876171797513962e-03
-5.100251734256744385e-02,3.983987867832183838e-02,4.523875191807746887e-02,3.802608326077461243e-02,-6.724689155817031860e-03,-6.962772924453020096e-03
-4.824562370777130127e-02,1.259198505431413651e-02,4.201708361506462097e-02,3.228605166077613831e-02,-1.447617541998624802e-02,-9.849433787167072296e-03
-4.548873379826545715e-02,8.137747645378112793e-04,4.018619656562805176e-02,2.522784844040870667e-02,-2.252565510571002960e-02,-1.263089198619127274e-02
-4.273184016346931458e-02,1.392856054008007050e-02,3.931384533643722534e-02,1.658789813518524170e-02,-3.081092052161693573e-02,-1.530011091381311417e-02
-3.997494652867317200e-02,4.899854585528373718e-02,3.775741159915924072e-02,6.114662159234285355e-03,-3.925950452685356140e-02,-1.784764789044857025e-02
-3.721805661916732788e-02,8.748731762170791626e-02,3.320601209998130798e-02,-6.403270177543163300e-03,-4.778851196169853210e-02,-2.026595175266265869e-02
-3.446116298437118530e-02,1.008544117212295532e-01,2.370819635689258575e-02,-2.110096253454685211e-02,-5.630697309970855713e-02,-2.254709973931312561e-02
-3.170426934957504272e-02,6.996405124664306641e-02,8.617555722594261169e-03,-3.800189122557640076e-02,-6.471707671880722046e-02,-2.468424849212169647e-02
-2.894737944006919861e-02,4.097349941730499268e-03,-1.120617985725402832e-02,-5.698658898472785950e-02,-7.291562855243682861e-02,-2.666926756501197815e-02
-2.619048580527305603e-02,-6.487043946981430054e-02,-3.417209535837173462e-02,-7.776812463998794556e-02,-8.079841732978820801e-02,-2.849677763879299164e-02
-2.343359403312206268e-02,-1.059399768710136414e-01,-5.925446376204490662e-02,-9.988322854042053223e-02,-8.825971186161041260e-02,-3.015987388789653778e-02
-2.067670226097106934e-02,-1.059320494532585144e-01,-8.694440871477127075e-02,-1.227012574672698975e-01,-9.519603848457336426e-02,-3.165288269519805908e-02
-1.791981048882007599e-02,-7.596462965011596680e-02,-1.191223859786987305e-01,-1.454493552446365356e-01,-1.015101522207260132e-01,-3.297120705246925354e-02
-1.516291778534650803e-02,-5.169792100787162781e-02,-1.577006131410598755e-01,-1.672596633434295654e-01,-1.071096137166023254e-01,-3.410956636071205139e-02
-1.240602508187294006e-02,-7.882528752088546753e-02,-2.026904821395874023e-01,-1.872243434190750122e-01,-1.119110956788063049e-01,-3.506488353013992310e-02
-9.649133309721946716e-03,-1.768861413002014160e-01,-2.509320974349975586e-01,-2.044587284326553345e-01,-1.158439069986343384e-01,-3.583288192749023438e-02
-6.892241071909666061e-03,-3.168321549892425537e-01,-2.964097261428833008e-01,-2.181654274463653564e-01,-1.188469156622886658e-01,-3.641111403703689575e-02
-4.135348834097385406e-03,-4.455711841583251953e-01,-3.319782614707946777e-01,-2.276918590068817139e-01,-1.208749786019325256e-01,-3.679762780666351318e-02
-1.378456596285104752e-03,-5.203691720962524414e-01,-3.515024185180664062e-01,-2.325748056173324585e-01,-1.218972057104110718e-01,-3.699138388037681580e-02
1.378456596285104752e-03,-5.203698277473449707e-01,-3.515026271343231201e-01,-2.325748354196548462e-01,-1.218971386551856995e-01,-3.699116408824920654e-02
4.135348834097385406e-03,-4.455728530883789062e-01,-3.319791555404663086e-01,-2.276921570301055908e-01,-1.208755001425743103e-01,-3.679774329066276550e-02
6.892241071909666061e-03,-3.168346285820007324e-01,-2.964108884334564209e-01,-2.181658148765563965e-01,-1.188471242785453796e-01,-3.641077131032943726e-02
9.649133309721946716e-03,-1.768889874219894409e-01,-2.509334683418273926e-01,-2.044590264558792114e-01,-1.158436909317970276e-01,-3.583219274878501892e-02
1.240602508187294006e-02,-7.882786542177200317e-02,-2.026919722557067871e-01,-1.872249245643615723e-01,-1.119114086031913757e-01,-3.506442531943321228e-02
1.516291778534650803e-02,-5.169983208179473877e-02,-1.577020436525344849e-01,-1.672604680061340332e-01,-1.071095094084739685e-01,-3.410956636071205139e-02
1.791981048882007599e-02,-7.596559822559356689e-02,-1.191235333681106567e-01,-1.454498618841171265e-01,-1.015103682875633240e-01,-3.297109156847000122e-02
2.067670226097106934e-02,-1.059326454997062683e-01,-8.694534748792648315e-02,-1.227017641067504883e-01,-9.519636631011962891e-02,-3.165288269519805908e-02
2.343359403312206268e-02,-1.059402972459793091e-01,-5.925524979829788208e-02,-9.988409280776977539e-02,-8.825981616973876953e-02,-3.015987388789653778e-02
2.619048580527305603e-02,-6.487065553665161133e-02,-3.417254984378814697e-02,-7.776889204978942871e-02,-8.079874515533447266e-02,-2.849677763879299164e-02
2.894737944006919861e-02,4.097349941730499268e-03,-1.120629534125328064e-02,-5.698692426085472107e-02,-7.291562855243682861e-02,-2.666915208101272583e-02
3.170426934957504272e-02,6.996405124664306641e-02,8.617315441370010376e-03,-3.800234943628311157e-02,-6.471707671880722046e-02,-2.468401566147804260e-02
3.446116298437118530e-02,1.008544117212295532e-01,2.370807528495788574e-02,-2.110119536519050598e-02,-5.630719661712646484e-02,-2.254744991660118103e-02
3.721805661916732788e-02,8.748737722635269165e-02,3.320601209998130798e-02,-6.403504870831966400e-03,-4.778885096311569214e-02,-2.026583626866340637e-02
3.997494652867317200e-02,4.899854585528373718e-02,3.775741159915924072e-02,6.114242132753133774e-03,-3.925996273756027222e-02,-1.784753054380416870e-02
4.273184016346931458e-02,1.392856054008007050e-02,3.931378573179244995e-02,1.658783666789531708e-02,-3.081126697361469269e-02,-1.529987622052431107e-02
4.548873379826545715e-02,8.138865232467651367e-04,4.018619656562805176e-02,2.522778697311878204e-02,-2.252553962171077728e-02,-1.263089198619127274e-02
4.824562370777130127e-02,1.259198505431413651e-02,4.201714321970939636e-02,3.228586539626121521e-02,-1.447664573788642883e-02,-9.849198162555694580e-03
5.100251734256744385e-02,3.983999788761138916e-02,4.523881524801254272e-02,3.802602365612983704e-02,-6.725043989717960358e-03,-6.962772924453020096e-03
5.375941097736358643e-02,6.724934279918670654e-02,4.919920861721038818e-02,4.270093515515327454e-02,6.783958524465560913e-04,-3.979876171797513962e-03
5.651630088686943054e-02,8.157669752836227417e-02,5.277873203158378601e-02,4.653711616992950439e-02,7.694985717535018921e-03,-9.099770686589181423e-04
5.927319452166557312e-02,7.839646190404891968e-02,5.511692166328430176e-02,4.972660541534423828e-02,1.429906021803617477e-02,2.239079214632511139e-03
6.203008443117141724e-02,6.329096853733062744e-02,5.607312172651290894e-02,5.242320150136947632e-02,2.047498337924480438e-02,5.458254367113113403e-03
6.478697806596755981e-02,4.679651558399200439e-02,5.623073130846023560e-02,5.474353581666946411e-02,2.621889300644397736e-02,8.738914504647254944e-03
6.754387170076370239e-02,3.778564929962158203e-02,5.651730298995971680e-02,5.677115172147750854e-02,3.153533488512039185e-02,1.207278296351432800e-02
7.030076533555984497e-02,3.974150121212005615e-02,5.770341306924819946e-02,5.855951830744743347e-02,3.643893450498580933e-02,1.545154210180044174e-02
7.305765151977539062e-02,5.065677314996719360e-02,6.004470959305763245e-02,6.014125794172286987e-02,4.095077887177467346e-02,1.886671409010887146e-02
7.581454515457153320e-02,6.517546623945236206e-02,6.320893019437789917e-02,6.153132766485214233e-02,4.509736225008964539e-02,2.231065556406974792e-02
7.857143878936767578e-02,7.747622579336166382e-02,6.646665930747985840e-02,6.273625046014785767e-02,4.891109466552734375e-02,2.577565051615238190e-02
8.132833242416381836e-02,8.369860798120498657e-02,6.902642548084259033e-02,6.375957280397415161e-02,5.242668837308883667e-02,2.925474941730499268e-02
8.408522605895996094e-02,8.306144177913665771e-02,7.034999132156372070e-02,6.460863351821899414e-02,5.568128451704978943e-02,3.274043276906013489e-02
8.684211969375610352e-02,7.744242995977401733e-02,7.032188028097152710e-02,6.529848277568817139e-02,5.871310830116271973e-02,3.622584417462348938e-02
8.959900587797164917e-02,6.995790451765060425e-02,6.923214346170425415e-02,6.585552543401718140e-02,6.155990436673164368e-02,3.970519453287124634e-02
9.235589951276779175e-02,6.346613913774490356e-02,6.761234253644943237e-02,6.631813198328018188e-02,6.425921618938446045e-02,4.317231476306915283e-02
9.511279314756393433e-02,5.965435504913330078e-02,6.602267175912857056e-02,6.673531979322433472e-02,6.684619933366775513e-02,4.662186652421951294e-02
9.786968678236007690e-02,5.885028839111328125e-02,6.487985700368881226e-02,6.716631352901458740e-02,6.935402005910873413e-02,5.004850775003433228e-02
1.006265804171562195e-01,6.034492328763008118e-02,6.437601894140243530e-02,6.767456233501434326e-02,7.181309908628463745e-02,5.344747379422187805e-02
1.033834666013717651e-01,6.293862313032150269e-02,6.449366360902786255e-02,6.832649558782577515e-02,7.425016909837722778e-02,5.681421607732772827e-02
1.061403602361679077e-01,6.547599285840988159e-02,6.508378684520721436e-02,6.918805837631225586e-02,7.668871432542800903e-02,6.014579162001609802e-02
1.088972538709640503e-01,6.722214818000793457e-02,6.596804410219192505e-02,7.032186537981033325e-02,7.914829254150390625e-02,6.343842297792434692e-02
1.116541475057601929e-01,6.799793243408203125e-02,6.702279299497604370e-02,7.178601622581481934e-02,8.164444565773010254e-02,6.668865680694580078e-02
1.144110411405563354e-01,6.809318810701370239e-02,6.822644919157028198e-02,7.363218069076538086e-02,8.418910950422286987e-02,6.989426165819168091e-02
1.171679273247718811e-01,6.805568933486938477e-02,6.966299563646316528e-02,7.590438425540924072e-02,8.678908646106719971e-02,7.305307686328887939e-02
1.199248209595680237e-01,6.846933066844940186e-02,7.149382680654525757e-02,7.863780111074447632e-02,8.944854885339736938e-02,7.616334408521652222e-02
1.226817145943641663e-01,6.980083882808685303e-02,7.391405850648880005e-02,8.185502886772155762e-02,9.216690808534622192e-02,7.922372967004776001e-02
1.254386007785797119e-01,7.233583182096481323e-02,7.710840553045272827e-02,8.556428551673889160e-02,9.494045376777648926e-02,8.223345875740051270e-02
1.281954944133758545e-01,7.619447261095046997e-02,8.122003823518753052e-02,8.975530415773391724e-02,9.776239097118377686e-02,8.519130200147628784e-02
1.309523880481719971e-01,8.138460665941238403e-02,8.632916212081909180e-02,9.439676254987716675e-02,1.006222292780876160e-01,8.809743821620941162e-02
1.337092816829681396e-01,8.786018937826156616e-02,9.244535863399505615e-02,9.943304955959320068e-02,1.035078316926956177e-01,9.095229953527450562e-02
1.364661753177642822e-01,9.555203467607498169e-02,9.950358420610427856e-02,1.047840416431427002e-01,1.064048781991004944e-01,9.375553578138351440e-02
1.392230689525604248e-01,1.043618023395538330e-01,1.073630452156066895e-01,1.103444844484329224e-01,1.092967391014099121e-01,9.650917351245880127e-02
1.419799625873565674e-01,1.141287535429000854e-01,1.158069521188735962e-01,1.159886866807937622e-01,1.121670454740524292e-01,9.921340644359588623e-02
1.447368562221527100e-01,1.245866119861602783e-01,1.245438009500503540e-01,1.215744093060493469e-01,1.149980872869491577e-01,1.018695980310440063e-01
1.474937498569488525e-01,1.353299766778945923e-01,1.332164257764816284e-01,1.269512623548507690e-01,1.177724227309226990e-01,1.044801548123359680e-01
1.502506434917449951e-01,1.458081603050231934e-01,1.414188593626022339e-01,1.319703012704849243e-01,1.204734519124031067e-01,1.070461273193359375e-01
1.530075371265411377e-01,1.553602516651153564e-01,1.487271040678024292e-01,1.364939808845520020e-01,1.230851411819458008e-01,1.095709502696990967e-01
1.557644158601760864e-01,1.632893681526184082e-01,1.547409445047378540e-01,1.404080539941787720e-01,1.255937069654464722e-01,1.120563447475433350e-01
1.585213094949722290e-01,1.689658164978027344e-01,1.591324061155319214e-01,1.436304450035095215e-01,1.279864311218261719e-01,1.145056486129760742e-01
1.612782031297683716e-01,1.719389408826828003e-01,1.616923511028289795e-01,1.461193114519119263e-01,1.302529871463775635e-01,1.169214844703674316e-01
1.640350967645645142e-01,1.720303148031234741e-01,1.623678058385848999e-01,1.478762775659561157e-01,1.323853284120559692e-01,1.193074956536293030e-01
1.667919903993606567e-01,1.693843007087707520e-01,1.612770408391952515e-01,1.489474475383758545e-01,1.343778669834136963e-01,1.216668859124183655e-01
1.695488840341567993e-01,1.644594073295593262e-01,1.587046235799789429e-01,1.494191288948059082e-01,1.362273991107940674e-01,1.240037307143211365e-01
1.723057776689529419e-01,1.579645574092864990e-01,1.550684720277786255e-01,1.494107097387313843e-01,1.379331052303314209e-01,1.263219267129898071e-01
1.750626713037490845e-01,1.507564187049865723e-01,1.508717536926269531e-01,1.490622311830520630e-01,1.394958496093750000e-01,1.286258101463317871e-01
1.778195649385452271e-01,1.437196880578994751e-01,1.466444432735443115e-01,1.485242545604705811e-01,1.409195214509963989e-01,1.309193670749664307e-01
1.805764585733413696e-01,1.376564055681228638e-01,1.428834199905395508e-01,1.479419916868209839e-01,1.422091722488403320e-01,1.332073062658309937e-01
1.833333373069763184e-01,1.331987977027893066e-01,1.400031149387359619e-01,1.474453061819076538e-01,1.433716118335723877e-01,1.354941427707672119e-01
1.860902309417724609e-01,1.307564824819564819e-01,1.382962763309478760e-01,1.471377909183502197e-01,1.444149017333984375e-01,1.377850323915481567e-01
1.888471245765686035e-01,1.304944455623626709e-01,1.379135847091674805e-01,1.470883041620254517e-01,1.453483402729034424e-01,1.400850117206573486e-01
1.916040182113647461e-01,1.323411315679550171e-01,1.388570368289947510e-01,1.473280936479568481e-01,1.461820155382156372e-01,1.423983722925186157e-01
1.943609118461608887e-01,1.360166370868682861e-01,1.409887671470642090e-01,1.478516906499862671e-01,1.469273567199707031e-01,1.447312682867050171e-01
1.971178054809570312e-01,1.410743445158004761e-01,1.440524756908416748e-01,1.486169546842575073e-01,1.475961506366729736e-01,1.470886617898941040e-01
1.998746991157531738e-01,1.469506174325942993e-01,1.477049440145492554e-01,1.495548486709594727e-01,1.482003182172775269e-01,1.494752019643783569e-01
2.026315927505493164e-01,1.530187129974365234e-01,1.515540182590484619e-01,1.505761444568634033e-01,1.487526893615722656e-01,1.518968641757965088e-01
2.053884863853454590e-01,1.586484014987945557e-01,1.552020162343978882e-01,1.515822708606719971e-01,1.492671519517898560e-01,1.543586850166320801e-01
2.081453800201416016e-01,1.632710099220275879e-01,1.582877486944198608e-01,1.524754762649536133e-01,1.497573107481002808e-01,1.568655669689178467e-01
2.109022736549377441e-01,1.664434522390365601e-01,1.605233401060104370e-01,1.531691402196884155e-01,1.502383053302764893e-01,1.594231575727462769e-01
2.136591523885726929e-01,1.679014861583709717e-01,1.617232561111450195e-01,1.535964310169219971e-01,1.507254093885421753e-01,1.620360910892486572e-01
2.164160460233688354e-01,1.675894409418106079e-01,1.618187427520751953e-01,1.537150442600250244e-01,1.512347161769866943e-01,1.647094786167144775e-01
2.191729396581649780e-01,1.656575649976730347e-01,1.608569025993347168e-01,1.535121500492095947e-01,1.517836153507232666e-01,1.674476563930511475e-01
2.219298332929611206e-01,1.624266356229782104e-01,1.589851826429367065e-01,1.530038714408874512e-01,1.523897200822830200e-01,1.702552586793899536e-01
2.246867269277572632e-01,1.583274900913238525e-01,1.564258933067321777e-01,1.522327512502670288e-01,1.530722975730895996e-01,1.731354445219039917e-01
2.274436205625534058e-01,1.538289785385131836e-01,1.534422487020492554e-01,1.512644290924072266e-01,1.538506448268890381e-01,1.760930716991424561e-01
2.302005141973495483e-01,1.493690162897109985e-01,1.503056287765502930e-01,1.501817256212234497e-01,1.547451466321945190e-01,1.791310310363769531e-01
2.329574078321456909e-01,1.453049629926681519e-01,1.472671777009963989e-01,1.490778625011444092e-01,1.557768136262893677e-01,1.822517216205596924e-01
2.357143014669418335e-01,1.418865472078323364e-01,1.445370465517044067e-01,1.480501443147659302e-01,1.569669693708419800e-01,1.854576617479324341e-01
2.384711951017379761e-01,1.392529755830764771e-01,1.422741860151290894e-01,1.471959948539733887e-01,1.583371907472610474e-01,1.887501776218414307e-01
2.412280738353729248e-01,1.374494731426239014e-01,1.405847966670989990e-01,1.466063708066940308e-01,1.599086523056030273e-01,1.921307593584060669e-01
2.439849674701690674e-01,1.364541947841644287e-01,1.395273655652999878e-01,1.463643312454223633e-01,1.617036461830139160e-01,1.955992877483367920e-01
2.467418611049652100e-01,1.362071186304092407e-01,1.391244530677795410e-01,1.465429961681365967e-01,1.637419611215591431e-01,1.991551220417022705e-01
2.494987547397613525e-01,1.366358101367950439e-01,1.393751055002212524e-01,1.472033411264419556e-01,1.660448759794235229e-01,2.027969956398010254e-01
2.522556483745574951e-01,1.376721262931823730e-01,1.402682065963745117e-01,1.483971923589706421e-01,1.686309128999710083e-01,2.065222263336181641e-01
2.550125420093536377e-01,1.392644345760345459e-01,1.417935788631439209e-01,1.501642018556594849e-01,1.715190112590789795e-01,2.103277295827865601e-01
2.577694356441497803e-01,1.413854807615280151e-01,1.439519077539443970e-01,1.525343805551528931e-01,1.747259348630905151e-01,2.142088413238525391e-01
2.605263292789459229e-01,1.440390646457672119e-01,1.467586457729339600e-01,1.555286496877670288e-01,1.782674044370651245e-01,2.181598842144012451e-01
2.632832229137420654e-01,1.472651064395904541e-01,1.502470821142196655e-01,1.591581404209136963e-01,1.821582168340682983e-01,2.221736311912536621e-01
2.660401165485382080e-01,1.511428505182266235e-01,1.544634550809860229e-01,1.634238958358764648e-01,1.864115446805953979e-01,2.262425124645233154e-01
2.687970101833343506e-01,1.557871699333190918e-01,1.594607532024383545e-01,1.683176904916763306e-01,1.910391598939895630e-01,2.303566634654998779e-01
2.715539038181304932e-01,1.613344997167587280e-01,1.652862727642059326e-01,1.738193482160568237e-01,1.960521936416625977e-01,2.345049828290939331e-01
2.743107974529266357e-01,1.679177880287170410e-01,1.719671189785003662e-01,1.798983812332153320e-01,2.014597654342651367e-01,2.386749088764190674e-01
2.770676910877227783e-01,1.756295263767242432e-01,1.794957816600799561e-01,1.865134686231613159e-01,2.072710245847702026e-01,2.428532093763351440e-01
2.798245847225189209e-01,1.844854205846786499e-01,1.878173202276229858e-01,1.936134696006774902e-01,2.134932577610015869e-01,2.470239996910095215e-01
2.825814783573150635e-01,1.943907737731933594e-01,1.968218982219696045e-01,2.011401057243347168e-01,2.201345860958099365e-01,2.511702477931976318e-01
2.853383421897888184e-01,2.051259279251098633e-01,2.063447535037994385e-01,2.090308666229248047e-01,2.272001802921295166e-01,2.552733719348907471e-01
2.880952358245849609e-01,2.163539230823516846e-01,2.161787301301956177e-01,2.172233760356903076e-01,2.346967160701751709e-01,2.593133747577667236e-01
2.908521294593811035e-01,2.276583462953567505e-01,2.260921150445938110e-01,2.256615012884140015e-01,2.426294237375259399e-01,2.632689476013183594e-01
2.936090230941772461e-01,2.386022359132766724e-01,2.358581870794296265e-01,2.342993617057800293e-01,2.510035037994384766e-01,2.671162784099578857e-01
2.963659167289733887e-01,2.488003969192504883e-01,2.452867031097412109e-01,2.431078106164932251e-01,2.598214745521545410e-01,2.708312869071960449e-01
2.991228103637695312e-01,2.579857707023620605e-01,2.542527318000793457e-01,2.520795464515686035e-01,2.690868973731994629e-01,2.743881344795227051e-01
3.018797039985656738e-01,2.660613059997558594e-01,2.627212405204772949e-01,2.612303197383880615e-01,2.788002490997314453e-01,2.777594625949859619e-01
3.046365976333618164e-01,2.731229364871978760e-01,2.707563042640686035e-01,2.706028819084167480e-01,2.889607846736907959e-01,2.809173762798309326e-01
3.073934912681579590e-01,2.794496119022369385e-01,2.785210907459259033e-01,2.802658379077911377e-01,2.995645105838775635e-01,2.838328480720520020e-01
3.101503849029541016e-01,2.854654192924499512e-01,2.862606644630432129e-01,2.903092503547668457e-01,3.106036186218261719e-01,2.864760160446166992e-01
3.129072785377502441e-01,2.916796505451202393e-01,2.942774295806884766e-01,3.008425831794738770e-01,3.220656216144561768e-01,2.888165116310119629e-01
3.156641721725463867e-01,2.986187934875488281e-01,3.029009401798248291e-01,3.119871318340301514e-01,3.339321911334991455e-01,2.908242046833038330e-01
3.184210658073425293e-01,3.067663311958312988e-01,3.124571442604064941e-01,3.238704204559326172e-01,3.461784124374389648e-01,2.924681007862091064e-01
3.211779594421386719e-01,3.165170252323150635e-01,3.232413530349731445e-01,3.366169333457946777e-01,3.587703406810760498e-01,2.937190234661102295e-01
3.239348530769348145e-01,3.281549215316772461e-01,3.355007171630859375e-01,3.503420650959014893e-01,3.716644346714019775e-01,2.945465147495269775e-01
3.266917467117309570e-01,3.418503403663635254e-01,3.494216799736022949e-01,3.651444911956787109e-01,3.848060667514801025e-01,2.949228882789611816e-01
3.294486403465270996e-01,3.576748967170715332e-01,3.651283085346221924e-01,3.811006247997283936e-01,3.981270790100097656e-01,2.948208153247833252e-01
3.322055339813232422e-01,3.756245076656341553e-01,3.826825320720672607e-01,3.982575237751007080e-01,4.115451872348785400e-01,2.942153513431549072e-01
3.349624276161193848e-01,3.956442773342132568e-01,4.020915329456329346e-01,4.166298806667327881e-01,4.249624013900756836e-01,2.930831015110015869e-01
3.377193212509155273e-01,4.176467955112457275e-01,4.233131706714630127e-01,4.361952245235443115e-01,4.382631480693817139e-01,2.914036512374877930e-01
3.404762148857116699e-01,4.415220022201538086e-01,4.462611675262451172e-01,4.568899571895599365e-01,4.513145089149475098e-01,2.891594767570495605e-01
3.432331085205078125e-01,4.671387076377868652e-01,4.708080291748046875e-01,4.786069989204406738e-01,4.639642834663391113e-01,2.863357961177825928e-01
3.459899723529815674e-01,4.943380653858184814e-01,4.967862069606781006e-01,5.011920928955078125e-01,4.760417342185974121e-01,2.829219102859497070e-01
3.487468659877777100e-01,5.229249000549316406e-01,5.239836573600769043e-01,5.244418382644653320e-01,4.873586595058441162e-01,2.789109647274017334e-01
3.515037596225738525e-01,5.526545047760009766e-01,5.521399378776550293e-01,5.480987429618835449e-01,4.977086782455444336e-01,2.742996513843536377e-01
3.542606532573699951e-01,5.832236409187316895e-01,5.809401273727416992e-01,5.718511343002319336e-01,5.068721771240234375e-01,2.690896093845367432e-01
3.570175468921661377e-01,6.142609715461730957e-01,6.100077033042907715e-01,5.953290462493896484e-01,5.146170258522033691e-01,2.632866203784942627e-01
3.597744405269622803e-01,6.453211307525634766e-01,6.388992667198181152e-01,6.181058883666992188e-01,5.207037925720214844e-01,2.569011747837066650e-01
3.625313341617584229e-01,6.758815050125122070e-01,6.671000123023986816e-01,6.396976113319396973e-01,5.248919129371643066e-01,2.499478310346603394e-01
3.652882277965545654e-01,7.053418755531311035e-01,6.940218210220336914e-01,6.595689654350280762e-01,5.269448161125183105e-01,2.424468994140625000e-01
3.680451214313507080e-01,7.330266237258911133e-01,7.190051674842834473e-01,6.771405935287475586e-01,5.266372561454772949e-01,2.344222813844680786e-01
3.708020150661468506e-01,7.581902742385864258e-01,7.413269877433776855e-01,6.918047070503234863e-01,5.237625837326049805e-01,2.259026169776916504e-01
3.735589087009429932e-01,7.800253033638000488e-01,7.602127194404602051e-01,7.029404640197753906e-01,5.181421637535095215e-01,2.169204503297805786e-01
3.763158023357391357e-01,7.976797223091125488e-01,7.748599648475646973e-01,7.099413275718688965e-01,5.096299052238464355e-01,2.075129598379135132e-01
3.790726959705352783e-01,8.102826476097106934e-01,7.844693660736083984e-01,7.122428417205810547e-01,4.981206655502319336e-01,1.977203786373138428e-01
3.818295896053314209e-01,8.169820904731750488e-01,7.882856726646423340e-01,7.093542814254760742e-01,4.835555851459503174e-01,1.875866353511810303e-01
3.845864832401275635e-01,8.169955015182495117e-01,7.856450080871582031e-01,7.008902430534362793e-01,4.659256339073181152e-01,1.771591007709503174e-01
3.873433768749237061e-01,8.096678256988525391e-01,7.760264277458190918e-01,6.865987181663513184e-01,4.452718496322631836e-01,1.664868593215942383e-01
3.901002705097198486e-01,7.945319414138793945e-01,7.590979933738708496e-01,6.663801074028015137e-01,4.216867685317993164e-01,1.556224226951599121e-01
3.928571641445159912e-01,7.713608741760253906e-01,7.347541451454162598e-01,6.402989625930786133e-01,3.953107297420501709e-01,1.446197479963302612e-01
3.956140577793121338e-01,7.402025461196899414e-01,7.031346559524536133e-01,6.085789203643798828e-01,3.663283288478851318e-01,1.335341781377792358e-01
3.983709514141082764e-01,7.013910412788391113e-01,6.646213531494140625e-01,5.715911984443664551e-01,3.349621593952178955e-01,1.224225759506225586e-01
4.011278450489044189e-01,6.555309891700744629e-01,6.198135018348693848e-01,5.298278927803039551e-01,3.014669716358184814e-01,1.113424897193908691e-01
4.038847088813781738e-01,6.034570336341857910e-01,5.694853067398071289e-01,4.838737547397613525e-01,2.661218047142028809e-01,1.003521606326103210e-01
4.066416025161743164e-01,5.461713075637817383e-01,5.145286321640014648e-01,4.343684017658233643e-01,2.292228490114212036e-01,8.950923383235931396e-02
4.093984961509704590e-01,4.847741127014160156e-01,4.558952152729034424e-01,3.819776177406311035e-01,1.910778582096099854e-01,7.887201756238937378e-02
4.121553897857666016e-01,4.203863143920898438e-01,3.945395648479461670e-01,3.273612856864929199e-01,1.519982218742370605e-01,6.849835067987442017e-02
4.149122834205627441e-01,3.540840446949005127e-01,3.313714563846588135e-01,2.711490392684936523e-01,1.122961342334747314e-01,5.844464898109436035e-02
4.176691770553588867e-01,2.868445217609405518e-01,2.672201693058013916e-01,2.139237225055694580e-01,7.227797806262969971e-02,4.876723513007164001e-02
4.204260706901550293e-01,2.195118963718414307e-01,2.028109729290008545e-01,1.562089771032333374e-01,3.224251791834831238e-02,3.952072188258171082e-02
4.231829643249511719e-01,1.527795791625976562e-01,1.387547701597213745e-01,9.846264868974685669e-02,-7.521462626755237579e-03,3.075909614562988281e-02
4.259398579597473145e-01,8.718895167112350464e-02,7.554648816585540771e-02,4.107602685689926147e-02,-4.673738777637481689e-02,2.253410220146179199e-02
4.286967515945434570e-01,2.314113825559616089e-02,1.357131358236074448e-02,-1.562343444675207138e-02,-8.514112234115600586e-02,1.489678584039211273e-02
4.314536452293395996e-01,-3.908578306436538696e-02,-4.688423126935958862e-02,-7.136843353509902954e-02,-1.224815174937248230e-01,7.896010763943195343e-03
4.342105388641357422e-01,-9.931527078151702881e-02,-1.056195050477981567e-01,-1.259444504976272583e-01,-1.585195511579513550e-01,1.579288858920335770e-03
4.369674324989318848e-01,-1.574499160051345825e-01,-1.625044643878936768e-01,-1.791795939207077026e-01,-1.930286735296249390e-01,-4.007845185697078705e-03
4.397243261337280273e-01,-2.134510129690170288e-01,-2.174663841724395752e-01,-2.309359312057495117e-01,-2.257936447858810425e-01,-8.821535855531692505e-03
4.424812197685241699e-01,-2.673224210739135742e-01,-2.704788148403167725e-01,-2.810980379581451416e-01,-2.566100955009460449e-01,-1.281943637877702713e-02
4.452381134033203125e-01,-3.190961480140686035e-01,-3.215507268905639648e-01,-3.295597732067108154e-01,-2.852823138236999512e-01,-1.596125774085521698e-02
4.479950070381164551e-01,-3.688231706619262695e-01,-3.707185685634613037e-01,-3.762114644050598145e-01,-3.116247653961181641e-01,-1.820824109017848969e-02
4.507519006729125977e-01,-4.165692031383514404e-01,-4.180402457714080811e-01,-4.209246933460235596e-01,-3.354591727256774902e-01,-1.952364854514598846e-02
4.535087943077087402e-01,-4.624138772487640381e-01,-4.635887145996093750e-01,-4.635371565818786621e-01,-3.566147089004516602e-01,-1.987213082611560822e-02
4.562656879425048828e-01,-5.064563155174255371e-01,-5.074447393417358398e-01,-5.038375258445739746e-01,-3.749273717403411865e-01,-1.922030374407768250e-02
4.590225815773010254e-01,-5.488176941871643066e-01,-5.496851801872253418e-01,-5.415499210357666016e-01,-3.902390003204345703e-01,-1.753590628504753113e-02
4.617794752120971680e-01,-5.896382927894592285e-01,-5.903674960136413574e-01,-5.763216018676757812e-01,-4.023972749710083008e-01,-1.478871144354343414e-02
4.645363390445709229e-01,-6.290646195411682129e-01,-6.295011043548583984e-01,-6.077124476432800293e-01,-4.112551510334014893e-01,-1.094973273575305939e-02
4.672932326793670654e-01,-6.672234535217285156e-01,-6.670073270797729492e-01,-6.351895332336425781e-01,-4.166705310344696045e-01,-5.991638172417879105e-03
4.700501263141632080e-01,-7.041924595832824707e-01,-7.026538252830505371e-01,-6.581247448921203613e-01,-4.185059070587158203e-01,1.119594671763479710e-04
4.728070199489593506e-01,-7.399724721908569336e-01,-7.359688878059387207e-01,-6.758000850677490234e-01,-4.166282713413238525e-01,7.385712116956710815e-03
4.755639135837554932e-01,-7.744545936584472656e-01,-7.661314606666564941e-01,-6.874155402183532715e-01,-4.109094738960266113e-01,1.585305295884609222e-02
4.783208072185516357e-01,-8.073370456695556641e-01,-7.918515801429748535e-01,-6.921036839485168457e-01,-4.012250006198883057e-01,2.553628198802471161e-02
4.810777008533477783e-01,-8.379202485084533691e-01,-8.112645149230957031e-01,-6.889451742172241211e-01,-3.874552547931671143e-01,3.645668551325798035e-02
4.838345944881439209e-01,-8.646810054779052734e-01,-8.218700289726257324e-01,-6.769873499870300293e-01,-3.694842755794525146e-01,4.863430187106132507e-02
4.865914881229400635e-01,-8.845977783203125000e-01,-8.205426931381225586e-01,-6.552632451057434082e-01,-3.472005128860473633e-01,6.208807602524757385e-02
4.893483817577362061e-01,-8.923671841621398926e-01,-8.036242127418518066e-01,-6.228084564208984375e-01,-3.204965293407440186e-01,7.683619856834411621e-02
4.921052753925323486e-01,-8.798819780349731445e-01,-7.670845985412597656e-01,-5.786772966384887695e-01,-2.892685830593109131e-01,9.289582818746566772e-02
4.948621690273284912e-01,-8.363524079322814941e-01,-7.067197561264038086e-01,-5.219553112983703613e-01,-2.534171640872955322e-01,1.102831438183784485e-01
4.976190626621246338e-01,-7.491714358329772949e-01,-6.183490753173828125e-01,-4.517700374126434326e-01,-2.128469347953796387e-01,1.290135681629180908e-01
5.003759264945983887e-01,-6.052075028419494629e-01,-4.979823529720306396e-01,-3.672983944416046143e-01,-1.674662232398986816e-01,1.491015404462814331e-01
5.031328201293945312e-01,-3.920252025127410889e-01,-3.419319987297058105e-01,-2.677680253982543945e-01,-1.171866431832313538e-01,1.705615669488906860e-01
5.058897137641906738e-01,-9.872061014175415039e-02,-1.468882262706756592e-01,-1.524650454521179199e-01,-6.192404776811599731e-02,1.934064924716949463e-01
5.086466073989868164e-01,2.837302386760711670e-01,9.006083011627197266e-02,-2.073059231042861938e-02,-1.598268747329711914e-03,2.176489681005477905e-01
5.114035010337829590e-01,7.624782919883728027e-01,3.714356422424316406e-01,1.280392259359359741e-01,6.386780738830566406e-02,2.433008402585983276e-01
5.141603946685791016e-01,1.343015551567077637e+00,6.993914842605590820e-01,2.943956255912780762e-01,1.345476359128952026e-01,2.703737318515777588e-01
5.169172883033752441e-01,2.029464721679687500e+00,1.075755715370178223e+00,4.788394570350646973e-01,2.105115056037902832e-01,2.988782227039337158e-01
5.196741819381713867e-01,2.824872255325317383e+00,1.502068400382995605e+00,6.818252801895141602e-01,2.918262481689453125e-01,3.288246393203735352e-01
5.224310755729675293e-01,3.731462955474853516e+00,1.979622960090637207e+00,9.037646055221557617e-01,3.785554766654968262e-01,3.602229654788970947e-01
5.251879692077636719e-01,4.750850200653076172e+00,2.509503126144409180e+00,1.145029306411743164e+00,4.707599878311157227e-01,3.930825591087341309e-01
5.279448628425598145e-01,5.884193420410156250e+00,3.092614650726318359e+00,1.405954837799072266e+00,5.684975981712341309e-01,4.274122118949890137e-01
5.307017564773559570e-01,7.132327556610107422e+00,3.729716300964355469e+00,1.686844348907470703e+00,6.718232631683349609e-01,4.632206261157989502e-01
5.334586501121520996e-01,8.495849609375000000e+00,4.421441078186035156e+00,1.987971544265747070e+00,7.807893753051757812e-01,5.005158782005310059e-01
5.362155437469482422e-01,9.975182533264160156e+00,5.168320655822753906e+00,2.309583187103271484e+00,8.954455852508544922e-01,5.393057465553283691e-01
5.389724373817443848e-01,1.157063293457031250e+01,5.970798492431640625e+00,2.651902437210083008e+00,1.015839338302612305e+00,5.795975923538208008e-01
5.417293310165405273e-01,1.328241539001464844e+01,6.829247474670410156e+00,3.015130519866943359e+00,1.142015457153320312e+00,6.213986873626708984e-01
5.444862246513366699e-01,1.511068344116210938e+01,7.743978023529052734e+00,3.399449348449707031e+00,1.274016737937927246e+00,6.647158861160278320e-01
5.472431182861328125e-01,1.705554771423339844e+01,8.715252876281738281e+00,3.805024862289428711e+00,1.411883831024169922e+00,7.095556259155273438e-01
5.500000119209289551e-01,1.911708259582519531e+01,9.743291854858398438e+00,4.232005596160888672e+00,1.555655479431152344e+00,7.559242844581604004e-01


==> figures/shearlets/13/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,inf
-1.615999937057495117e-01,inf,inf,inf,inf,inf
-1.535199880599975586e-01,inf,inf,inf,inf,inf
-1.454399824142456055e-01,inf,inf,inf,inf,inf
-1.373599916696548462e-01,inf,inf,inf,inf,inf
-1.292800009250640869e-01,inf,inf,inf,inf,inf
-1.211999952793121338e-01,inf,inf,inf,inf,inf
-1.131199896335601807e-01,inf,inf,inf,inf,inf
-1.050399988889694214e-01,inf,inf,inf,inf,inf
-9.695999324321746826e-02,inf,inf,inf,inf,inf
-8.887998759746551514e-02,inf,inf,inf,inf,inf
-8.079999685287475586e-02,inf,inf,inf,inf,inf
-7.271999120712280273e-02,inf,inf,inf,inf,inf
-6.463998556137084961e-02,inf,inf,inf,inf,-0.000000000000000000e+00
-5.655999109148979187e-02,inf,inf,inf,inf,-2.079441541679835748e+00
-4.847999289631843567e-02,-2.639057329615258407e+00,-2.890371757896164517e+00,-2.833213344056216165e+00,-2.708050201102210064e+00,-2.944438979166440262e+00
-4.039999097585678101e-02,-3.367295829986474143e+00,-3.258096538021482136e+00,-3.135494215929149675e+00,-3.737669618283368411e+00,-4.595119850134589790e+00
-3.231999278068542480e-02,-4.890349128221753716e+00,-4.890349128221753716e+00,-4.912654885736052357e+00,-5.081404364984463129e+00,-6.629363253437448478e+00
-2.423999086022377014e-02,-6.350885716714739893e+00,-6.381816017406098496e+00,-6.514712690872530132e+00,-6.790097235513904650e+00,-9.242226560838505023e+00
-1.615999266505241394e-02,-8.230577217146453961e+00,-8.267962305338709683e+00,-8.359369106222670709e+00,-9.081938657171658491e+00,-1.149234513534197077e+01
-8.079991675913333893e-03,-1.064024483722396397e+01,-1.077901878793698387e+01,-1.144335028111519215e+01,-1.251794476528315414e+01,-1.288858345996855981e+01
0.000000000000000000e+00,-1.425029495743289409e+01,-1.424227260117098659e+01,-1.418195898543644162e+01,-1.388835108439075050e+01,-1.335441116805426098e+01
8.079991675913333893e-03,-1.065034136304532275e+01,-1.077947698763675710e+01,-1.142440021538078021e+01,-1.250253357084344152e+01,-1.288300659918192892e+01
1.615999266505241394e-02,-8.289790583181643413e+00,-8.318742252692398864e+00,-8.408493774492896478e+00,-9.109082539901955045e+00,-1.148892985941400724e+01
2.423999086022377014e-02,-6.610696044717759179e+00,-6.642486801367256000e+00,-6.714170529909472052e+00,-7.002155954403621152e+00,-9.256269303864582909e+00
3.231999278068542480e-02,-5.852202479774474497e+00,-5.855071922202427004e+00,-5.834810737062604780e+00,-5.899897353582491455e+00,-6.797940412974930346e+00
4.039999097585678101e-02,-4.912654885736052357e+00,-4.934473933130691492e+00,-5.017279836814924288e+00,-4.948759890378168436e+00,-5.323009979138408454e+00
4.847999289631843567e-02,-3.871201010907891149e+00,-3.806662489770319624e+00,-3.912023005428145961e+00,-4.304065093204170189e+00,-4.219507705176106960e+00
5.655999109148979187e-02,-2.944438979166440262e+00,-2.944438979166440262e+00,-2.890371757896164517e+00,-1.791759469228054957e+00,-3.178053830347945752e+00
6.463998556137084961e-02,inf,inf,inf,-1.098612288668109782e+00,-2.079441541679835748e+00
7.271999120712280273e-02,inf,inf,inf,inf,-1.098612288668109782e+00
8.079999685287475586e-02,inf,inf,inf,inf,-0.000000000000000000e+00
8.887998759746551514e-02,inf,inf,inf,inf,inf
9.695999324321746826e-02,inf,inf,inf,inf,inf
1.050399988889694214e-01,inf,inf,inf,inf,inf
1.131199896335601807e-01,inf,inf,inf,inf,inf
1.211999952793121338e-01,inf,inf,inf,inf,inf
1.292800009250640869e-01,inf,inf,inf,inf,inf
1.373599916696548462e-01,inf,inf,inf,inf,inf
1.454399824142456055e-01,inf,inf,inf,inf,inf
1.535199880599975586e-01,inf,inf,inf,inf,inf
1.615999937057495117e-01,inf,inf,inf,inf,inf
1.696799993515014648e-01,inf,inf,inf,inf,inf
1.777599900960922241e-01,inf,inf,inf,inf,inf
1.858399957418441772e-01,inf,inf,inf,inf,inf
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/13/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689558715820312500e+02,-4.066447143554687500e+02,-1.745432434082031250e+02,-6.066670989990234375e+01,-2.209982109069824219e+01
-5.472431182861328125e-01,-7.266294555664062500e+02,-3.847222290039062500e+02,-1.659799804687500000e+02,-5.835680770874023438e+01,-2.155715942382812500e+01
-5.444862246513366699e-01,-6.843286132812500000e+02,-3.628778076171875000e+02,-1.574809570312500000e+02,-5.607057952880859375e+01,-2.101910781860351562e+01
-5.417293310165405273e-01,-6.420641479492187500e+02,-3.411271057128906250e+02,-1.490533752441406250e+02,-5.380947494506835938e+01,-2.048575782775878906e+01
-5.389724373817443848e-01,-5.998508300781250000e+02,-3.194891357421875000e+02,-1.407053375244140625e+02,-5.157498550415039062e+01,-1.995723915100097656e+01
-5.362155437469482422e-01,-5.577092285156250000e+02,-2.979870300292968750e+02,-1.324460754394531250e+02,-4.936885833740234375e+01,-1.943364524841308594e+01
-5.334586501121520996e-01,-5.156684570312500000e+02,-2.766484680175781250e+02,-1.242857360839843750e+02,-4.719277191162109375e+01,-1.891509437561035156e+01
-5.307017564773559570e-01,-4.737691040039062500e+02,-2.555070037841796875e+02,-1.162360000610351562e+02,-4.504854583740234375e+01,-1.840168190002441406e+01
-5.279448628425598145e-01,-4.320679321289062500e+02,-2.346034851074218750e+02,-1.083098220825195312e+02,-4.293808746337890625e+01,-1.789354705810546875e+01
-5.251879692077636719e-01,-3.906440429687500000e+02,-2.139870452880859375e+02,-1.005217742919921875e+02,-4.086340332031250000e+01,-1.739077186584472656e+01
-5.224310755729675293e-01,-3.496071166992187500e+02,-1.937170104980468750e+02,-9.288813781738281250e+01,-3.882657623291015625e+01,-1.689347457885742188e+01
-5.196741819381713867e-01,-3.091082458496093750e+02,-1.738649444580078125e+02,-8.542706298828125000e+01,-3.682976531982421875e+01,-1.640176200866699219e+01
-5.169172883033752441e-01,-2.693536682128906250e+02,-1.545167083740234375e+02,-7.815856933593750000e+01,-3.487516403198242188e+01,-1.591574001312255859e+01
-5.141603946685791016e-01,-2.306217498779296875e+02,-1.357740936279296875e+02,-7.110474395751953125e+01,-3.296509933471679688e+01,-1.543550968170166016e+01
-5.114035010337829590e-01,-1.932805175781250000e+02,-1.177570724487304688e+02,-6.428958129882812500e+01,-3.110186386108398438e+01,-1.496117210388183594e+01
-5.086466073989868164e-01,-1.578038787841796875e+02,-1.006039199829101562e+02,-5.773893356323242188e+01,-2.928778648376464844e+01,-1.449281978607177734e+01
-5.058897137641906738e-01,-1.247771987915039062e+02,-8.447031402587890625e+01,-5.148014068603515625e+01,-2.752525901794433594e+01,-1.403055667877197266e+01
-5.031328201293945312e-01,-9.487969970703125000e+01,-6.952498626708984375e+01,-4.554167175292968750e+01,-2.581660270690917969e+01,-1.357446956634521484e+01
-5.003759264945983887e-01,-6.882411956787109375e+01,-5.594082260131835938e+01,-3.995222473144531250e+01,-2.416409683227539062e+01,-1.312464427947998047e+01
-4.976190626621246338e-01,-4.723757171630859375e+01,-4.388072967529296875e+01,-3.473999404907226562e+01,-2.256998443603515625e+01,-1.268116569519042969e+01
-4.948621690273284912e-01,-3.048797035217285156e+01,-3.347704315185546875e+01,-2.993103599548339844e+01,-2.103631401062011719e+01,-1.224409866333007812e+01
-4.921052753925323486e-01,-1.851253890991210938e+01,-2.480878257751464844e+01,-2.554813194274902344e+01,-1.956505203247070312e+01,-1.181352424621582031e+01
-4.893483817577362061e-01,-1.074580097198486328e+01,-1.787923431396484375e+01,-2.160874366760253906e+01,-1.815794372558593750e+01,-1.138949966430664062e+01
-4.865914881229400635e-01,-6.235046386718750000e+00,-1.260289382934570312e+01,-1.812337684631347656e+01,-1.681650543212890625e+01,-1.097208499908447266e+01
-4.838345944881439209e-01,-3.912153482437133789e+00,-8.808094024658203125e+00,-1.509380722045898438e+01,-1.554197788238525391e+01,-1.056133174896240234e+01
-4.810777008533477783e-01,-2.871068000793457031e+00,-6.257619380950927734e+00,-1.251186561584472656e+01,-1.433526611328125000e+01,-1.015727806091308594e+01
-4.783208072185516357e-01,-2.506996631622314453e+00,-4.682454109191894531e+00,-1.035877704620361328e+01,-1.319693088531494141e+01,-9.759956359863281250e+00
-4.755639135837554932e-01,-2.495211601257324219e+00,-3.818166494369506836e+00,-8.605391502380371094e+00,-1.212712764739990234e+01,-9.369400024414062500e+00
-4.728070199489593506e-01,-2.685676574707031250e+00,-3.432938575744628906e+00,-7.213391780853271484e+00,-1.112559413909912109e+01,-8.985614776611328125e+00
-4.700501263141632080e-01,-2.997923374176025391e+00,-3.341675281524658203e+00,-6.137409687042236328e+00,-1.019161319732666016e+01,-8.608605384826660156e+00
-4.672932326793670654e-01,-3.359787940979003906e+00,-3.407334089279174805e+00,-5.327839374542236328e+00,-9.324022293090820312e+00,-8.238368034362792969e+00
-4.645363390445709229e-01,-3.695076227188110352e+00,-3.534737825393676758e+00,-4.733985424041748047e+00,-8.521178245544433594e+00,-7.874884605407714844e+00
-4.617794752120971680e-01,-3.940575122833251953e+00,-3.662100553512573242e+00,-4.307110309600830078e+00,-7.781029701232910156e+00,-7.518129348754882812e+00
-4.590225815773010254e-01,-4.065399646759033203e+00,-3.753324031829833984e+00,-4.002964019775390625e+00,-7.101046085357666016e+00,-7.168054103851318359e+00
-4.562656879425048828e-01,-4.074293613433837891e+00,-3.791601657867431641e+00,-3.783597230911254883e+00,-6.478361606597900391e+00,-6.824608802795410156e+00
-4.535087943077087402e-01,-3.994895219802856445e+00,-3.773931026458740234e+00,-3.618235826492309570e+00,-5.909743785858154297e+00,-6.487725257873535156e+00
-4.507519006729125977e-01,-3.860123157501220703e+00,-3.706107616424560547e+00,-3.483372211456298828e+00,-5.391689777374267578e+00,-6.157326221466064453e+00
-4.479950070381164551e-01,-3.696452617645263672e+00,-3.598337173461914062e+00,-3.362197875976562500e+00,-4.920471191406250000e+00,-5.833316802978515625e+00
-4.452381134033203125e-01,-3.520375013351440430e+00,-3.461811304092407227e+00,-3.243595123291015625e+00,-4.492227554321289062e+00,-5.515594005584716797e+00
-4.424812197685241699e-01,-3.340260028839111328e+00,-3.306470155715942383e+00,-3.120981216430664062e+00,-4.103007793426513672e+00,-5.204035758972167969e+00
-4.397243261337280273e-01,-3.159673690795898438e+00,-3.140004873275756836e+00,-2.991092205047607422e+00,-3.748871088027954102e+00,-4.898510932922363281e+00
-4.369674324989318848e-01,-2.979836463928222656e+00,-2.967705249786376953e+00,-2.852927684783935547e+00,-3.425942420959472656e+00,-4.598866939544677734e+00
-4.342105388641357422e-01,-2.801120758056640625e+00,-2.792866706848144531e+00,-2.706880807876586914e+00,-3.130471944808959961e+00,-4.304947376251220703e+00
-4.314536452293395996e-01,-2.623616456985473633e+00,-2.617369651794433594e+00,-2.554072856903076172e+00,-2.858888149261474609e+00,-4.016572952270507812e+00
-4.286967515945434570e-01,-2.447299480438232422e+00,-2.442165136337280273e+00,-2.395911693572998047e+00,-2.607851743698120117e+00,-3.733560562133789062e+00
-4.259398579597473145e-01,-2.272138118743896484e+00,-2.267688989639282227e+00,-2.233776807785034180e+00,-2.374274253845214844e+00,-3.455707311630249023e+00
-4.231829643249511719e-01,-2.098088741302490234e+00,-2.094087839126586914e+00,-2.068900108337402344e+00,-2.155346393585205078e+00,-3.182796239852905273e+00
-4.204260706901550293e-01,-1.925038933753967285e+00,-1.921387791633605957e+00,-1.902269721031188965e+00,-1.948541164398193359e+00,-2.914606094360351562e+00
-4.176691770553588867e-01,-1.752874493598937988e+00,-1.749534368515014648e+00,-1.734622716903686523e+00,-1.751628518104553223e+00,-2.650896072387695312e+00
-4.149122834205627441e-01,-1.581514477729797363e+00,-1.578469634056091309e+00,-1.566491246223449707e+00,-1.562651991844177246e+00,-2.391417980194091797e+00
-4.121553897857666016e-01,-1.410820841789245605e+00,-1.408096075057983398e+00,-1.398228168487548828e+00,-1.379920721054077148e+00,-2.135911464691162109e+00
-4.093984961509704590e-01,-1.240728497505187988e+00,-1.238353967666625977e+00,-1.230023503303527832e+00,-1.201988220214843750e+00,-1.884108781814575195e+00
-4.066416025161743164e-01,-1.071176052093505859e+00,-1.069151043891906738e+00,-1.061982393264770508e+00,-1.027624845504760742e+00,-1.635728240013122559e+00
-4.038847088813781738e-01,-9.020983576774597168e-01,-9.004002809524536133e-01,-8.941302895545959473e-01,-8.558053374290466309e-01,-1.390486478805541992e+00
-4.011278450489044189e-01,-7.334553599357604980e-01,-7.320181727409362793e-01,-7.264363765716552734e-01,-6.856567263603210449e-01,-1.148090600967407227e+00
-3.983709514141082764e-01,-5.651983618736267090e-01,-5.639061331748962402e-01,-5.588231086730957031e-01,-5.164488554000854492e-01,-9.082329273223876953e-01
-3.956140577793121338e-01,-3.971450328826904297e-01,-3.959467113018035889e-01,-3.911963999271392822e-01,-3.475691080093383789e-01,-6.706126928329467773e-01
-3.928571641445159912e-01,-2.291821986436843872e-01,-2.280069291591644287e-01,-2.234320938587188721e-01,-1.784899979829788208e-01,-4.349165558815002441e-01
-3.901002705097198486e-01,-6.112639605998992920e-02,-5.996173620223999023e-02,-5.539001151919364929e-02,-8.751335553824901581e-03,-2.008310407400131226e-01
-3.873433768749237061e-01,1.071807295083999634e-01,1.083425730466842651e-01,1.130818203091621399e-01,1.620605289936065674e-01,3.195930644869804382e-02
-3.845864832401275635e-01,2.758969664573669434e-01,2.770651876926422119e-01,2.821769118309020996e-01,3.343318700790405273e-01,2.637759149074554443e-01
-3.818295896053314209e-01,4.451240301132202148e-01,4.463877677917480469e-01,4.520835280418395996e-01,5.084330439567565918e-01,4.949371814727783203e-01
-3.790726959705352783e-01,6.150469183921813965e-01,6.164995431900024414e-01,6.230300068855285645e-01,6.847391724586486816e-01,7.257602214813232422e-01
-3.763158023357391357e-01,7.858588695526123047e-01,7.876301407814025879e-01,7.952701449394226074e-01,8.636290431022644043e-01,9.565642476081848145e-01
-3.735589087009429932e-01,9.578065276145935059e-01,9.600368738174438477e-01,9.690670967102050781e-01,1.045513391494750977e+00,1.187662720680236816e+00
-3.708020150661468506e-01,1.131194114685058594e+00,1.133985996246337891e+00,1.144739270210266113e+00,1.230821847915649414e+00,1.419369101524353027e+00
-3.680451214313507080e-01,1.306370615959167480e+00,1.309794783592224121e+00,1.322634696960449219e+00,1.420031547546386719e+00,1.651988267898559570e+00
-3.652882277965545654e-01,1.483659029006958008e+00,1.487824559211730957e+00,1.503130555152893066e+00,1.613652944564819336e+00,1.885823130607604980e+00
-3.625313341617584229e-01,1.663468956947326660e+00,1.668460011482238770e+00,1.686668157577514648e+00,1.812262296676635742e+00,2.121170759201049805e+00
-3.597744405269622803e-01,1.846171975135803223e+00,1.852138042449951172e+00,1.873732805252075195e+00,2.016481876373291016e+00,2.358319044113159180e+00
-3.570175468921661377e-01,2.032214403152465820e+00,2.039348840713500977e+00,2.064864635467529297e+00,2.226995944976806641e+00,2.597548007965087891e+00
-3.542606532573699951e-01,2.222127199172973633e+00,2.230636596679687500e+00,2.260672092437744141e+00,2.444562673568725586e+00,2.839133501052856445e+00
-3.515037596225738525e-01,2.416481733322143555e+00,2.426623106002807617e+00,2.461851119995117188e+00,2.670007228851318359e+00,3.083338975906372070e+00
-3.487468659877777100e-01,2.616001844406127930e+00,2.628011465072631836e+00,2.669169902801513672e+00,2.904226779937744141e+00,3.330415487289428711e+00
-3.459899723529815674e-01,2.821471214294433594e+00,2.835600137710571289e+00,2.883489131927490234e+00,3.148205041885375977e+00,3.580613136291503906e+00
-3.432331085205078125e-01,3.033759832382202148e+00,3.050284862518310547e+00,3.105794191360473633e+00,3.403003931045532227e+00,3.834152936935424805e+00
-3.404762148857116699e-01,3.253827810287475586e+00,3.273072481155395508e+00,3.337177276611328125e+00,3.669781446456909180e+00,4.091269493103027344e+00
-3.377193212509155273e-01,3.482797384262084961e+00,3.505111932754516602e+00,3.578880786895751953e+00,3.949769496917724609e+00,4.352167129516601562e+00
-3.349624276161193848e-01,3.721897602081298828e+00,3.747709751129150391e+00,3.832299470901489258e+00,4.244290828704833984e+00,4.617039680480957031e+00
-3.322055339813232422e-01,3.972552299499511719e+00,4.002309322357177734e+00,4.099002361297607422e+00,4.554758548736572266e+00,4.886073112487792969e+00
-3.294486403465270996e-01,4.236436367034912109e+00,4.270589828491210938e+00,4.380774497985839844e+00,4.882668018341064453e+00,5.159439086914062500e+00
-3.266917467117309570e-01,4.515368938446044922e+00,4.554412364959716797e+00,4.679620742797851562e+00,5.229596614837646484e+00,5.437285423278808594e+00
-3.239348530769348145e-01,4.811469554901123047e+00,4.855906963348388672e+00,4.997833251953125000e+00,5.597193241119384766e+00,5.719756126403808594e+00
-3.211779594421386719e-01,5.127105236053466797e+00,5.177468776702880859e+00,5.337999343872070312e+00,5.987181186676025391e+00,6.006978988647460938e+00
-3.184210658073425293e-01,5.464894294738769531e+00,5.521828651428222656e+00,5.703069686889648438e+00,6.401334285736083984e+00,6.299054145812988281e+00
-3.156641721725463867e-01,5.827813625335693359e+00,5.892118930816650391e+00,6.096428394317626953e+00,6.841477394104003906e+00,6.596073627471923828e+00
-3.129072785377502441e-01,6.219297409057617188e+00,6.291913509368896484e+00,6.521930694580078125e+00,7.309466361999511719e+00,6.898108482360839844e+00
-3.101503849029541016e-01,6.643303394317626953e+00,6.725349903106689453e+00,6.984004020690917969e+00,7.807174205780029297e+00,7.205204486846923828e+00
-3.073934912681579590e-01,7.104531764984130859e+00,7.197217464447021484e+00,7.487759590148925781e+00,8.336485862731933594e+00,7.517395973205566406e+00
-3.046365976333618164e-01,7.608522415161132812e+00,7.713080883026123047e+00,8.039042472839355469e+00,8.899257659912109375e+00,7.834681034088134766e+00
-3.018797039985656738e-01,8.161635398864746094e+00,8.279425621032714844e+00,8.644622802734375000e+00,9.497313499450683594e+00,8.157039642333984375e+00
-2.991228103637695312e-01,8.771325111389160156e+00,8.903903961181640625e+00,9.312252998352050781e+00,1.013243484497070312e+01,8.484407424926757812e+00
-2.963659167289733887e-01,9.446258544921875000e+00,9.595541954040527344e+00,1.005083274841308594e+01,1.080631828308105469e+01,8.816711425781250000e+00
-2.936090230941772461e-01,1.019669723510742188e+01,1.036511802673339844e+01,1.087050819396972656e+01,1.152057933807373047e+01,9.153816223144531250e+00
-2.908521294593811035e-01,1.103508281707763672e+01,1.122562503814697266e+01,1.178276443481445312e+01,1.227672481536865234e+01,9.495564460754394531e+00
-2.880952358245849609e-01,1.197662925720214844e+01,1.219282817840576172e+01,1.280047607421875000e+01,1.307613945007324219e+01,9.841723442077636719e+00
-2.853383421897888184e-01,1.304007148742675781e+01,1.328609371185302734e+01,1.393788719177246094e+01,1.392006969451904297e+01,1.019202804565429688e+01
-2.825814783573150635e-01,1.424873542785644531e+01,1.452929782867431641e+01,1.521051979064941406e+01,1.480958938598632812e+01,1.054613304138183594e+01
-2.798245847225189209e-01,1.563194179534912109e+01,1.595218944549560547e+01,1.663503265380859375e+01,1.574567222595214844e+01,1.090362739562988281e+01
-2.770676910877227783e-01,1.722698783874511719e+01,1.759171676635742188e+01,1.822885894775390625e+01,1.672907257080078125e+01,1.126398754119873047e+01
-2.743107974529266357e-01,1.908232307434082031e+01,1.949367904663085938e+01,2.000985527038574219e+01,1.776039123535156250e+01,1.162660312652587891e+01
-2.715539038181304932e-01,2.126184272766113281e+01,2.171422767639160156e+01,2.199584770202636719e+01,1.884006500244140625e+01,1.199074459075927734e+01
-2.687970101833343506e-01,2.385114097595214844e+01,2.432078170776367188e+01,2.420404052734375000e+01,1.996833992004394531e+01,1.235551261901855469e+01
-2.660401165485382080e-01,2.696584892272949219e+01,2.739193725585937500e+01,2.665049743652343750e+01,2.114531898498535156e+01,1.271986961364746094e+01
-2.632832229137420654e-01,3.076098442077636719e+01,3.101593208312988281e+01,2.934959793090820312e+01,2.237091636657714844e+01,1.308253479003906250e+01
-2.605263292789459229e-01,3.543887710571289062e+01,3.528710174560546875e+01,3.231351089477539062e+01,2.364489746093750000e+01,1.344204616546630859e+01
-2.577694356441497803e-01,4.125012969970703125e+01,4.030084228515625000e+01,3.555185699462890625e+01,2.496690177917480469e+01,1.379660892486572266e+01
-2.550125420093536377e-01,4.848189544677734375e+01,4.614742660522460938e+01,3.907142639160156250e+01,2.633639526367187500e+01,1.414413738250732422e+01
-2.522556483745574951e-01,5.743327331542968750e+01,5.290594863891601562e+01,4.287605667114257812e+01,2.775275421142578125e+01,1.448215675354003906e+01
-2.494987547397613525e-01,6.838722991943359375e+01,6.063923263549804688e+01,4.696665573120117188e+01,2.921521186828613281e+01,1.480777931213378906e+01
-2.467418611049652100e-01,8.159426116943359375e+01,6.939068603515625000e+01,5.134134292602539062e+01,3.072291183471679688e+01,1.511756324768066406e+01
-2.439849674701690674e-01,9.727632904052734375e+01,7.918325805664062500e+01,5.599568557739257812e+01,3.227491760253906250e+01,1.540751266479492188e+01
-2.412280738353729248e-01,1.156393280029296875e+02,9.002021026611328125e+01,6.092300415039062500e+01,3.387016677856445312e+01,1.567295551300048828e+01
-2.384711951017379761e-01,1.368658447265625000e+02,1.018868942260742188e+02,6.611473083496093750e+01,3.550759124755859375e+01,1.590845489501953125e+01
-2.357143014669418335e-01,1.610732727050781250e+02,1.147533950805664062e+02,7.156081390380859375e+01,3.718605804443359375e+01,1.610773086547851562e+01
-2.329574078321456909e-01,1.882519683837890625e+02,1.285761566162109375e+02,7.724994659423828125e+01,3.890435409545898438e+01,1.626355361938476562e+01
-2.302005141973495483e-01,2.182178955078125000e+02,1.432993316650390625e+02,8.316990661621093750e+01,4.066122436523437500e+01,1.636767578125000000e+01
-2.274436205625534058e-01,2.505818634033203125e+02,1.588544311523437500e+02,8.930794525146484375e+01,4.245541000366210938e+01,1.641073799133300781e+01
-2.246867269277572632e-01,2.846705627441406250e+02,1.751565093994140625e+02,9.565066528320312500e+01,4.428557586669921875e+01,1.638227462768554688e+01
-2.219298332929611206e-01,3.191859130859375000e+02,1.920936737060546875e+02,1.021843414306640625e+02,4.615032958984375000e+01,1.627068901062011719e+01
-2.191729396581649780e-01,3.509494628906250000e+02,2.095010528564453125e+02,1.088945999145507812e+02,4.804818725585937500e+01,1.606335830688476562e+01
-2.164160460233688354e-01,3.708046264648437500e+02,2.270988311767578125e+02,1.157662124633789062e+02,4.997750091552734375e+01,1.574681568145751953e+01
-2.136591523885726929e-01,3.539440612792968750e+02,2.443456573486328125e+02,1.227825317382812500e+02,5.193632125854492188e+01,1.530702590942382812e+01
-2.109022736549377441e-01,2.635955505371093750e+02,2.600931396484375000e+02,1.299243011474609375e+02,5.392222595214843750e+01,1.472987461090087891e+01
-2.081453800201416016e-01,1.319366302490234375e+02,2.718117980957031250e+02,1.371681060791015625e+02,5.593184280395507812e+01,1.400174903869628906e+01
-2.053884863853454590e-01,5.221321105957031250e+01,2.741195678710937500e+02,1.444828643798828125e+02,5.796029663085937500e+01,1.311043167114257812e+01
-2.026315927505493164e-01,2.647645759582519531e+01,2.574327392578125000e+02,1.518251342773437500e+02,5.999985122680664062e+01,1.204607486724853516e+01
-1.998746991157531738e-01,2.150445556640625000e+01,2.123240814208984375e+02,1.591306915283203125e+02,6.203806686401367188e+01,1.080234432220458984e+01
-1.971178054809570312e-01,2.212552261352539062e+01,1.461966552734375000e+02,1.663005218505859375e+02,6.405397033691406250e+01,9.377651214599609375e+00
-1.943609118461608887e-01,2.419704246520996094e+01,8.735153198242187500e+01,1.731784667968750000e+02,6.601207733154296875e+01,7.776307106018066406e+00
-1.916040182113647461e-01,2.685996055603027344e+01,5.341166305541992188e+01,1.795152587890625000e+02,6.785170745849609375e+01,6.009476661682128906e+00
-1.888471245765686035e-01,3.003660202026367188e+01,3.984576034545898438e+01,1.849149932861328125e+02,6.946919250488281250e+01,4.095731258392333984e+00
-1.860902309417724609e-01,3.383682632446289062e+01,3.700551986694335938e+01,1.887638244628906250e+02,7.068835449218750000e+01,2.060998201370239258e+00
-1.833333373069763184e-01,3.844802856445312500e+01,3.896658325195312500e+01,1.901594543457031250e+02,7.121369171142578125e+01,-6.214080750942230225e-02
-1.805764585733413696e-01,4.412492370605468750e+01,4.316495895385742188e+01,1.879105834960937500e+02,7.056223297119140625e+01,-2.235863208770751953e+00
-1.778195649385452271e-01,5.118775558471679688e+01,4.868602371215820312e+01,1.807547302246093750e+02,6.797976684570312500e+01,-4.419152259826660156e+00
-1.750626713037490845e-01,5.999990844726562500e+01,5.526405334472656250e+01,1.679748840332031250e+02,6.238248443603515625e+01,-6.570174694061279297e+00
-1.723057776689529419e-01,7.091424560546875000e+01,6.285006332397460938e+01,1.503162689208984375e+02,5.244043731689453125e+01,-8.648835182189941406e+00
-1.695488840341567993e-01,8.419462585449218750e+01,7.144709777832031250e+01,1.304315490722656250e+02,3.700927734375000000e+01,-1.061907958984375000e+01
-1.667919903993606567e-01,9.994067382812500000e+01,8.105298614501953125e+01,1.119147338867187500e+02,1.602544403076171875e+01,-1.245071029663085938e+01
-1.640350967645645142e-01,1.180555877685546875e+02,9.164399719238281250e+01,9.732839965820312500e+01,-8.596809387207031250e+00,-1.412055873870849609e+01
-1.612782031297683716e-01,1.382866058349609375e+02,1.031741485595703125e+02,8.674600219726562500e+01,-3.319720840454101562e+01,-1.561289882659912109e+01
-1.585213094949722290e-01,1.603324584960937500e+02,1.155808563232421875e+02,7.705574798583984375e+01,-5.411759948730468750e+01,-1.691930961608886719e+01
-1.557644158601760864e-01,1.839725799560546875e+02,1.287922821044921875e+02,6.050284194946289062e+01,-6.944832611083984375e+01,-1.803791427612304688e+01
-1.530075371265411377e-01,2.091522521972656250e+02,1.427349853515625000e+02,2.248561286926269531e+01,-7.925727081298828125e+01,-1.897235488891601562e+01
-1.502506434917449951e-01,2.359816131591796875e+02,1.573401947021484375e+02,-5.096701049804687500e+01,-8.469194793701171875e+01,-1.973057174682617188e+01
-1.474937498569488525e-01,2.646499938964843750e+02,1.725476531982421875e+02,-1.432312164306640625e+02,-8.708441925048828125e+01,-2.032362174987792969e+01
-1.447368562221527100e-01,2.953109436035156250e+02,1.883052368164062500e+02,-2.110739898681640625e+02,-8.752023315429687500e+01,-2.076453781127929688e+01
-1.419799625873565674e-01,3.279973144531250000e+02,2.045441436767578125e+02,-2.415114135742187500e+02,-8.675515747070312500e+01,-2.106743431091308594e+01
-1.392230689525604248e-01,3.625946350097656250e+02,2.209367675781250000e+02,-2.489315643310546875e+02,-8.527350616455078125e+01,-2.124668502807617188e+01
-1.364661753177642822e-01,3.988538818359375000e+02,2.346048583984375000e+02,-2.463562316894531250e+02,-8.337166595458984375e+01,-2.131638908386230469e+01
-1.337092816829681396e-01,4.363675842285156250e+02,2.198684082031250000e+02,-2.400024719238281250e+02,-8.122654724121093750e+01,-2.128999710083007812e+01
-1.309523880481719971e-01,4.742738342285156250e+02,2.517341613769531250e+01,-2.323063964843750000e+02,-7.894218444824218750e+01,-2.118001556396484375e+01
-1.281954944133758545e-01,5.094808044433593750e+02,-3.598236389160156250e+02,-2.241631774902343750e+02,-7.657918548583984375e+01,-2.099787712097167969e+01
-1.254386007785797119e-01,5.190090942382812500e+02,-4.751281738281250000e+02,-2.158966522216796875e+02,-7.417285919189453125e+01,-2.075389862060546875e+01
-1.226817145943641663e-01,1.084020385742187500e+02,-4.714869995117187500e+02,-2.076249237060546875e+02,-7.174359893798828125e+01,-2.045728683471679688e+01
-1.199248209595680237e-01,-7.651047363281250000e+02,-4.517696228027343750e+02,-1.993925323486328125e+02,-6.930324554443359375e+01,-2.011615371704101562e+01
-1.171679273247718811e-01,-8.048652954101562500e+02,-4.303688964843750000e+02,-1.912176971435546875e+02,-6.685868072509765625e+01,-1.973763465881347656e+01
-1.144110411405563354e-01,-7.670059204101562500e+02,-4.089033508300781250e+02,-1.831091918945312500e+02,-6.441396331787109375e+01,-1.932793998718261719e+01
-1.116541475057601929e-01,-7.252170410156250000e+02,-3.875703125000000000e+02,-1.750724792480468750e+02,-6.197138214111328125e+01,-1.889247322082519531e+01
-1.088972538709640503e-01,-6.831407470703125000e+02,-3.664162597656250000e+02,-1.671116027832031250e+02,-5.953239440917968750e+01,-1.843589019775390625e+01
-1.061403602361679077e-01,-6.411124267578125000e+02,-3.454743652343750000e+02,-1.592303161621093750e+02,-5.709790802001953125e+01,-1.796221542358398438e+01
-1.033834666013717651e-01,-5.992065429687500000e+02,-3.247804565429687500e+02,-1.514320220947265625e+02,-5.466854095458984375e+01,-1.747491264343261719e+01
-1.006265804171562195e-01,-5.574826660156250000e+02,-3.043747558593750000e+02,-1.437200469970703125e+02,-5.224476623535156250e+01,-1.697695541381835938e+01
-9.786968678236007690e-02,-5.160153808593750000e+02,-2.843017272949218750e+02,-1.360975189208984375e+02,-4.982698822021484375e+01,-1.647088813781738281e+01
-9.511279314756393433e-02,-4.749060974121093750e+02,-2.646103515625000000e+02,-1.285673828125000000e+02,-4.741563034057617188e+01,-1.595890712738037109e+01
-9.235589951276779175e-02,-4.342901306152343750e+02,-2.453530426025390625e+02,-1.211325531005859375e+02,-4.501118087768554688e+01,-1.544288158416748047e+01
-8.959900587797164917e-02,-3.943474121093750000e+02,-2.265847320556640625e+02,-1.137956237792968750e+02,-4.261421203613281250e+01,-1.492441844940185547e+01
-8.684211969375610352e-02,-3.553107299804687500e+02,-2.083613281250000000e+02,-1.065591430664062500e+02,-4.022543716430664062e+01,-1.440489006042480469e+01
-8.408522605895996094e-02,-3.174719848632812500e+02,-1.907369079589843750e+02,-9.942531585693359375e+01,-3.784567642211914062e+01,-1.388547325134277344e+01
-8.132833242416381836e-02,-2.811806335449218750e+02,-1.737610473632812500e+02,-9.239620208740234375e+01,-3.547597122192382812e+01,-1.336717128753662109e+01
-7.857143878936767578e-02,-2.468277130126953125e+02,-1.574753570556640625e+02,-8.547352600097656250e+01,-3.311763381958007812e+01,-1.285084342956542969e+01
-7.581454515457153320e-02,-2.148094635009765625e+02,-1.419096374511718750e+02,-7.865874481201171875e+01,-3.077225875854492188e+01,-1.233721351623535156e+01
-7.305765151977539062e-02,-1.854690399169921875e+02,-1.270787506103515625e+02,-7.195284271240234375e+01,-2.844179153442382812e+01,-1.182690429687500000e+01
-7.030076533555984497e-02,-1.590252075195312500e+02,-1.129804763793945312e+02,-6.535631561279296875e+01,-2.612863731384277344e+01,-1.132043361663818359e+01
-6.754387170076370239e-02,-1.355117645263671875e+02,-9.959510803222656250e+01,-5.886879730224609375e+01,-2.383571434020996094e+01,-1.081823158264160156e+01
-6.478697806596755981e-02,-1.147551651000976562e+02,-8.688831329345703125e+01,-5.248907470703125000e+01,-2.156657409667968750e+01,-1.032065200805664062e+01
-6.203008443117141724e-02,-9.640354919433593750e+01,-7.481652832031250000e+01,-4.621461868286132812e+01,-1.932553100585937500e+01,-9.827987670898437500e+00
-5.927319452166557312e-02,-7.999502563476562500e+01,-6.333526992797851562e+01,-4.004136657714843750e+01,-1.711778259277343750e+01,-9.340460777282714844e+00
-5.651630088686943054e-02,-6.504026794433593750e+01,-5.240857315063476562e+01,-3.396332931518554688e+01,-1.494955062866210938e+01,-8.858232498168945312e+00
-5.375941097736358643e-02,-5.110263442993164062e+01,-4.201720428466796875e+01,-2.797240829467773438e+01,-1.282827281951904297e+01,-8.381427764892578125e+00
-5.100251734256744385e-02,-3.787553405761718750e+01,-3.216131210327148438e+01,-2.205808258056640625e+01,-1.076276302337646484e+01,-7.910103797912597656e+00
-4.824562370777130127e-02,-2.526087570190429688e+01,-2.285398864746093750e+01,-1.620755577087402344e+01,-8.763391494750976562e+00,-7.444283008575439453e+00
-4.548873379826545715e-02,-1.343801403045654297e+01,-1.410209178924560547e+01,-1.040601062774658203e+01,-6.842262744903564453e+00,-6.983934879302978516e+00
-4.273184016346931458e-02,-2.875840902328491211e+00,-5.874742031097412109e+00,-4.637373447418212891e+00,-5.013330936431884766e+00,-6.528998374938964844e+00
-3.997494652867317200e-02,5.823786735534667969e+00,1.933672666549682617e+00,1.114182949066162109e+00,-3.292495250701904297e+00,-6.079361438751220703e+00
-3.721805661916732788e-02,1.237574768066406250e+01,9.532089233398437500e+00,6.861854076385498047e+00,-1.697564482688903809e+00,-5.634883403778076172e+00
-3.446116298437118530e-02,1.746605110168457031e+01,1.723538589477539062e+01,1.261238288879394531e+01,-2.480762153863906860e-01,-5.195380687713623047e+00
-3.170426934957504272e-02,2.308410453796386719e+01,2.542995834350585938e+01,1.835994338989257812e+01,1.035077333450317383e+00,-4.760637283325195312e+00
-2.894737944006919861e-02,3.193335914611816406e+01,3.450810623168945312e+01,2.407663917541503906e+01,2.130334377288818359e+00,-4.330408096313476562e+00
-2.619048580527305603e-02,4.618027877807617188e+01,4.479424285888671875e+01,2.969755554199218750e+01,3.016486644744873047e+00,-3.904410123825073242e+00
-2.343359403312206268e-02,6.661442565917968750e+01,5.648858642578125000e+01,3.509730148315429688e+01,3.674085855484008789e+00,-3.482337713241577148e+00
-2.067670226097106934e-02,9.276724243164062500e+01,6.963893127441406250e+01,4.005432510375976562e+01,4.087276935577392578e+00,-3.063852310180664062e+00
-1.791981048882007599e-02,1.235434646606445312e+02,8.412003326416015625e+01,4.419972610473632812e+01,4.245940685272216797e+00,-2.648595094680786133e+00
-1.516291778534650803e-02,1.577631988525390625e+02,9.955190277099609375e+01,4.695321273803710938e+01,4.148021697998046875e+00,-2.236181735992431641e+00
-1.240602508187294006e-02,1.943917999267578125e+02,1.149827804565429688e+02,4.746884155273437500e+01,3.801735639572143555e+00,-1.826212167739868164e+00
-9.649133309721946716e-03,2.323230438232421875e+02,1.278837127685546875e+02,4.465851211547851562e+01,3.227255821228027344e+00,-1.418262958526611328e+00
-6.892241071909666061e-03,2.681896057128906250e+02,1.314919586181640625e+02,3.742709350585937500e+01,2.457528591156005859e+00,-1.011901497840881348e+00
-4.135348834097385406e-03,2.804714355468750000e+02,1.104184722900390625e+02,2.525141143798828125e+01,1.537751078605651855e+00,-6.066819429397583008e-01
-1.378456596285104752e-03,1.571077423095703125e+02,4.589889526367187500e+01,8.961092948913574219e+00,5.233675241470336914e-01,-2.021517455577850342e-01
1.378456596285104752e-03,-1.571076965332031250e+02,-4.589890289306640625e+01,-8.961084365844726562e+00,-5.233680009841918945e-01,2.021515071392059326e-01
4.135348834097385406e-03,-2.804714355468750000e+02,-1.104184875488281250e+02,-2.525141143798828125e+01,-1.537750244140625000e+00,6.066821217536926270e-01
6.892241071909666061e-03,-2.681896057128906250e+02,-1.314919738769531250e+02,-3.742709350585937500e+01,-2.457528591156005859e+00,1.011901617050170898e+00
9.649133309721946716e-03,-2.323229827880859375e+02,-1.278837051391601562e+02,-4.465851593017578125e+01,-3.227255582809448242e+00,1.418263435363769531e+00
1.240602508187294006e-02,-1.943917846679687500e+02,-1.149827804565429688e+02,-4.746885299682617188e+01,-3.801736116409301758e+00,1.826213002204895020e+00
1.516291778534650803e-02,-1.577632141113281250e+02,-9.955192565917968750e+01,-4.695321273803710938e+01,-4.148024559020996094e+00,2.236182928085327148e+00
1.791981048882007599e-02,-1.235434341430664062e+02,-8.412002563476562500e+01,-4.419971084594726562e+01,-4.245942115783691406e+00,2.648595094680786133e+00
2.067670226097106934e-02,-9.276725006103515625e+01,-6.963893890380859375e+01,-4.005432128906250000e+01,-4.087276935577392578e+00,3.063854694366455078e+00
2.343359403312206268e-02,-6.661442565917968750e+01,-5.648857498168945312e+01,-3.509730148315429688e+01,-3.674085855484008789e+00,3.482337713241577148e+00
2.619048580527305603e-02,-4.618027114868164062e+01,-4.479423141479492188e+01,-2.969755744934082031e+01,-3.016485929489135742e+00,3.904411792755126953e+00
2.894737944006919861e-02,-3.193335914611816406e+01,-3.450810241699218750e+01,-2.407663345336914062e+01,-2.130334377288818359e+00,4.330408573150634766e+00
3.170426934957504272e-02,-2.308410263061523438e+01,-2.542995643615722656e+01,-1.835993957519531250e+01,-1.035078167915344238e+00,4.760637283325195312e+00
3.446116298437118530e-02,-1.746604347229003906e+01,-1.723538780212402344e+01,-1.261238384246826172e+01,2.480767816305160522e-01,5.195382595062255859e+00
3.721805661916732788e-02,-1.237574768066406250e+01,-9.532088279724121094e+00,-6.861855506896972656e+00,1.697565317153930664e+00,5.634884834289550781e+00
3.997494652867317200e-02,-5.823786735534667969e+00,-1.933672666549682617e+00,-1.114182114601135254e+00,3.292495727539062500e+00,6.079361915588378906e+00
4.273184016346931458e-02,2.875843048095703125e+00,5.874741554260253906e+00,4.637373447418212891e+00,5.013331890106201172e+00,6.529001712799072266e+00
4.548873379826545715e-02,1.343801021575927734e+01,1.410209465026855469e+01,1.040601062774658203e+01,6.842263221740722656e+00,6.983938694000244141e+00
4.824562370777130127e-02,2.526087379455566406e+01,2.285398674011230469e+01,1.620755767822265625e+01,8.763392448425292969e+00,7.444283485412597656e+00
5.100251734256744385e-02,3.787554168701171875e+01,3.216131210327148438e+01,2.205808258056640625e+01,1.076276206970214844e+01,7.910104751586914062e+00
5.375941097736358643e-02,5.110263824462890625e+01,4.201721191406250000e+01,2.797241020202636719e+01,1.282827281951904297e+01,8.381429672241210938e+00
5.651630088686943054e-02,6.504027557373046875e+01,5.240858459472656250e+01,3.396332931518554688e+01,1.494955158233642578e+01,8.858235359191894531e+00
5.927319452166557312e-02,7.999501037597656250e+01,6.333526992797851562e+01,4.004135894775390625e+01,1.711778259277343750e+01,9.340458869934082031e+00
6.203008443117141724e-02,9.640353393554687500e+01,7.481652832031250000e+01,4.621461868286132812e+01,1.932553482055664062e+01,9.827986717224121094e+00
6.478697806596755981e-02,1.147551879882812500e+02,8.688831329345703125e+01,5.248907089233398438e+01,2.156657600402832031e+01,1.032065391540527344e+01
6.754387170076370239e-02,1.355117645263671875e+02,9.959509277343750000e+01,5.886880493164062500e+01,2.383571434020996094e+01,1.081823062896728516e+01
7.030076533555984497e-02,1.590252227783203125e+02,1.129804687500000000e+02,6.535631561279296875e+01,2.612864303588867188e+01,1.132043647766113281e+01
7.305765151977539062e-02,1.854690399169921875e+02,1.270787506103515625e+02,7.195284271240234375e+01,2.844179725646972656e+01,1.182690620422363281e+01
7.581454515457153320e-02,2.148094787597656250e+02,1.419096527099609375e+02,7.865874481201171875e+01,3.077226066589355469e+01,1.233722019195556641e+01
7.857143878936767578e-02,2.468277130126953125e+02,1.574753570556640625e+02,8.547353363037109375e+01,3.311764907836914062e+01,1.285084056854248047e+01
8.132833242416381836e-02,2.811806030273437500e+02,1.737610626220703125e+02,9.239620971679687500e+01,3.547598648071289062e+01,1.336716842651367188e+01
8.408522605895996094e-02,3.174720153808593750e+02,1.907369079589843750e+02,9.942531585693359375e+01,3.784568023681640625e+01,1.388547039031982422e+01
8.684211969375610352e-02,3.553107910156250000e+02,2.083613433837890625e+02,1.065591506958007812e+02,4.022546005249023438e+01,1.440489006042480469e+01
8.959900587797164917e-02,3.943474426269531250e+02,2.265847778320312500e+02,1.137956390380859375e+02,4.261422348022460938e+01,1.492441940307617188e+01
9.235589951276779175e-02,4.342901306152343750e+02,2.453530273437500000e+02,1.211325454711914062e+02,4.501118850708007812e+01,1.544288253784179688e+01
9.511279314756393433e-02,4.749060668945312500e+02,2.646103210449218750e+02,1.285673980712890625e+02,4.741563415527343750e+01,1.595890712738037109e+01
9.786968678236007690e-02,5.160155029296875000e+02,2.843017578125000000e+02,1.360975189208984375e+02,4.982699203491210938e+01,1.647089385986328125e+01
1.006265804171562195e-01,5.574827270507812500e+02,3.043747253417968750e+02,1.437200622558593750e+02,5.224476242065429688e+01,1.697696113586425781e+01
1.033834666013717651e-01,5.992064819335937500e+02,3.247804565429687500e+02,1.514320373535156250e+02,5.466854095458984375e+01,1.747491073608398438e+01
1.061403602361679077e-01,6.411123657226562500e+02,3.454743652343750000e+02,1.592303161621093750e+02,5.709793090820312500e+01,1.796222305297851562e+01
1.088972538709640503e-01,6.831406860351562500e+02,3.664162597656250000e+02,1.671116333007812500e+02,5.953238677978515625e+01,1.843589210510253906e+01
1.116541475057601929e-01,7.252169799804687500e+02,3.875703735351562500e+02,1.750724334716796875e+02,6.197138977050781250e+01,1.889247322082519531e+01
1.144110411405563354e-01,7.670059814453125000e+02,4.089034118652343750e+02,1.831092071533203125e+02,6.441394805908203125e+01,1.932794189453125000e+01
1.171679273247718811e-01,8.048652954101562500e+02,4.303689270019531250e+02,1.912177124023437500e+02,6.685868072509765625e+01,1.973764038085937500e+01
1.199248209595680237e-01,7.651047363281250000e+02,4.517696838378906250e+02,1.993925781250000000e+02,6.930326843261718750e+01,2.011613845825195312e+01
1.226817145943641663e-01,-1.084020004272460938e+02,4.714868774414062500e+02,2.076249542236328125e+02,7.174359893798828125e+01,2.045728111267089844e+01
1.254386007785797119e-01,-5.190090332031250000e+02,4.751282043457031250e+02,2.158966369628906250e+02,7.417285919189453125e+01,2.075390243530273438e+01
1.281954944133758545e-01,-5.094807434082031250e+02,3.598235473632812500e+02,2.241631317138671875e+02,7.657919311523437500e+01,2.099787902832031250e+01
1.309523880481719971e-01,-4.742737731933593750e+02,-2.517341041564941406e+01,2.323064117431640625e+02,7.894217681884765625e+01,2.118002128601074219e+01
1.337092816829681396e-01,-4.363675231933593750e+02,-2.198683319091796875e+02,2.400024566650390625e+02,8.122653961181640625e+01,2.129000663757324219e+01
1.364661753177642822e-01,-3.988539123535156250e+02,-2.346048583984375000e+02,2.463562316894531250e+02,8.337167358398437500e+01,2.131639289855957031e+01
1.392230689525604248e-01,-3.625946350097656250e+02,-2.209368133544921875e+02,2.489315032958984375e+02,8.527349853515625000e+01,2.124668312072753906e+01
1.419799625873565674e-01,-3.279972534179687500e+02,-2.045441436767578125e+02,2.415114593505859375e+02,8.675515747070312500e+01,2.106743431091308594e+01
1.447368562221527100e-01,-2.953109741210937500e+02,-1.883051757812500000e+02,2.110739898681640625e+02,8.752023315429687500e+01,2.076453399658203125e+01
1.474937498569488525e-01,-2.646499938964843750e+02,-1.725476684570312500e+02,1.432312316894531250e+02,8.708439636230468750e+01,2.032361984252929688e+01
1.502506434917449951e-01,-2.359816131591796875e+02,-1.573401489257812500e+02,5.096698379516601562e+01,8.469196319580078125e+01,1.973057937622070312e+01
1.530075371265411377e-01,-2.091522369384765625e+02,-1.427349395751953125e+02,-2.248559379577636719e+01,7.925727081298828125e+01,1.897235679626464844e+01
1.557644158601760864e-01,-1.839725494384765625e+02,-1.287922668457031250e+02,-6.050282669067382812e+01,6.944831085205078125e+01,1.803791999816894531e+01
1.585213094949722290e-01,-1.603324890136718750e+02,-1.155808563232421875e+02,-7.705571746826171875e+01,5.411758804321289062e+01,1.691931343078613281e+01
1.612782031297683716e-01,-1.382866210937500000e+02,-1.031741485595703125e+02,-8.674598693847656250e+01,3.319721603393554688e+01,1.561289882659912109e+01
1.640350967645645142e-01,-1.180556106567382812e+02,-9.164400482177734375e+01,-9.732840728759765625e+01,8.596804618835449219e+00,1.412055683135986328e+01
1.667919903993606567e-01,-9.994067382812500000e+01,-8.105299377441406250e+01,-1.119147415161132812e+02,-1.602544212341308594e+01,1.245071315765380859e+01
1.695488840341567993e-01,-8.419462585449218750e+01,-7.144709014892578125e+01,-1.304315185546875000e+02,-3.700928115844726562e+01,1.061907958984375000e+01
1.723057776689529419e-01,-7.091424560546875000e+01,-6.285005569458007812e+01,-1.503162689208984375e+02,-5.244043731689453125e+01,8.648834228515625000e+00
1.750626713037490845e-01,-5.999990463256835938e+01,-5.526405715942382812e+01,-1.679748687744140625e+02,-6.238246536254882812e+01,6.570172786712646484e+00
1.778195649385452271e-01,-5.118775558471679688e+01,-4.868601608276367188e+01,-1.807547149658203125e+02,-6.797978973388671875e+01,4.419151306152343750e+00
1.805764585733413696e-01,-4.412492370605468750e+01,-4.316495895385742188e+01,-1.879105529785156250e+02,-7.056222534179687500e+01,2.235862493515014648e+00
1.833333373069763184e-01,-3.844802856445312500e+01,-3.896658325195312500e+01,-1.901594543457031250e+02,-7.121368408203125000e+01,6.214082986116409302e-02
1.860902309417724609e-01,-3.383683013916015625e+01,-3.700551605224609375e+01,-1.887638244628906250e+02,-7.068833923339843750e+01,-2.060998439788818359e+00
1.888471245765686035e-01,-3.003660202026367188e+01,-3.984575271606445312e+01,-1.849149932861328125e+02,-6.946922302246093750e+01,-4.095731258392333984e+00
1.916040182113647461e-01,-2.685995674133300781e+01,-5.341165924072265625e+01,-1.795152282714843750e+02,-6.785172271728515625e+01,-6.009475708007812500e+00
1.943609118461608887e-01,-2.419704055786132812e+01,-8.735153198242187500e+01,-1.731784362792968750e+02,-6.601206207275390625e+01,-7.776303768157958984e+00
1.971178054809570312e-01,-2.212552642822265625e+01,-1.461966705322265625e+02,-1.663005371093750000e+02,-6.405395507812500000e+01,-9.377650260925292969e+00
1.998746991157531738e-01,-2.150445365905761719e+01,-2.123240509033203125e+02,-1.591307220458984375e+02,-6.203805923461914062e+01,-1.080234432220458984e+01
2.026315927505493164e-01,-2.647645568847656250e+01,-2.574327697753906250e+02,-1.518251495361328125e+02,-5.999985504150390625e+01,-1.204608154296875000e+01
2.053884863853454590e-01,-5.221320724487304688e+01,-2.741195983886718750e+02,-1.444828643798828125e+02,-5.796026992797851562e+01,-1.311043739318847656e+01
2.081453800201416016e-01,-1.319366607666015625e+02,-2.718117675781250000e+02,-1.371681213378906250e+02,-5.593183898925781250e+01,-1.400175094604492188e+01
2.109022736549377441e-01,-2.635955505371093750e+02,-2.600931701660156250e+02,-1.299243164062500000e+02,-5.392222213745117188e+01,-1.472987174987792969e+01
2.136591523885726929e-01,-3.539440307617187500e+02,-2.443456726074218750e+02,-1.227825317382812500e+02,-5.193632507324218750e+01,-1.530702877044677734e+01
2.164160460233688354e-01,-3.708046264648437500e+02,-2.270988159179687500e+02,-1.157661895751953125e+02,-4.997750473022460938e+01,-1.574681377410888672e+01
2.191729396581649780e-01,-3.509493713378906250e+02,-2.095010375976562500e+02,-1.088945770263671875e+02,-4.804819869995117188e+01,-1.606336784362792969e+01
2.219298332929611206e-01,-3.191858520507812500e+02,-1.920936737060546875e+02,-1.021843338012695312e+02,-4.615032196044921875e+01,-1.627068710327148438e+01
2.246867269277572632e-01,-2.846705322265625000e+02,-1.751565246582031250e+02,-9.565068054199218750e+01,-4.428556823730468750e+01,-1.638227272033691406e+01
2.274436205625534058e-01,-2.505818176269531250e+02,-1.588544311523437500e+02,-8.930792999267578125e+01,-4.245541381835937500e+01,-1.641073799133300781e+01
2.302005141973495483e-01,-2.182178497314453125e+02,-1.432993164062500000e+02,-8.316989898681640625e+01,-4.066122436523437500e+01,-1.636767578125000000e+01
2.329574078321456909e-01,-1.882519378662109375e+02,-1.285761566162109375e+02,-7.724993896484375000e+01,-3.890435409545898438e+01,-1.626355934143066406e+01
2.357143014669418335e-01,-1.610732574462890625e+02,-1.147533950805664062e+02,-7.156081390380859375e+01,-3.718605422973632812e+01,-1.610773277282714844e+01
2.384711951017379761e-01,-1.368658294677734375e+02,-1.018868865966796875e+02,-6.611473846435546875e+01,-3.550758743286132812e+01,-1.590845775604248047e+01
2.412280738353729248e-01,-1.156393127441406250e+02,-9.002020263671875000e+01,-6.092300415039062500e+01,-3.387015914916992188e+01,-1.567295360565185547e+01
2.439849674701690674e-01,-9.727632141113281250e+01,-7.918325805664062500e+01,-5.599568557739257812e+01,-3.227489852905273438e+01,-1.540751171112060547e+01
2.467418611049652100e-01,-8.159425354003906250e+01,-6.939071655273437500e+01,-5.134135055541992188e+01,-3.072291183471679688e+01,-1.511756229400634766e+01
2.494987547397613525e-01,-6.838722229003906250e+01,-6.063924026489257812e+01,-4.696665573120117188e+01,-2.921520614624023438e+01,-1.480777740478515625e+01
2.522556483745574951e-01,-5.743326568603515625e+01,-5.290595626831054688e+01,-4.287604904174804688e+01,-2.775275230407714844e+01,-1.448216629028320312e+01
2.550125420093536377e-01,-4.848188781738281250e+01,-4.614743423461914062e+01,-3.907142257690429688e+01,-2.633640098571777344e+01,-1.414413738250732422e+01
2.577694356441497803e-01,-4.125012969970703125e+01,-4.030083084106445312e+01,-3.555186462402343750e+01,-2.496690750122070312e+01,-1.379660320281982422e+01
2.605263292789459229e-01,-3.543887710571289062e+01,-3.528710174560546875e+01,-3.231351852416992188e+01,-2.364489555358886719e+01,-1.344203948974609375e+01
2.632832229137420654e-01,-3.076097869873046875e+01,-3.101593399047851562e+01,-2.934960556030273438e+01,-2.237091255187988281e+01,-1.308253860473632812e+01
2.660401165485382080e-01,-2.696584701538085938e+01,-2.739194488525390625e+01,-2.665050506591796875e+01,-2.114531707763671875e+01,-1.271986961364746094e+01
2.687970101833343506e-01,-2.385114288330078125e+01,-2.432077598571777344e+01,-2.420403480529785156e+01,-1.996833992004394531e+01,-1.235551738739013672e+01
2.715539038181304932e-01,-2.126184844970703125e+01,-2.171422195434570312e+01,-2.199584579467773438e+01,-1.884006500244140625e+01,-1.199074363708496094e+01
2.743107974529266357e-01,-1.908231925964355469e+01,-1.949367904663085938e+01,-2.000985145568847656e+01,-1.776039123535156250e+01,-1.162660312652587891e+01
2.770676910877227783e-01,-1.722698974609375000e+01,-1.759171295166015625e+01,-1.822885894775390625e+01,-1.672907257080078125e+01,-1.126398277282714844e+01
2.798245847225189209e-01,-1.563194274902343750e+01,-1.595219135284423828e+01,-1.663503074645996094e+01,-1.574567031860351562e+01,-1.090362167358398438e+01
2.825814783573150635e-01,-1.424873924255371094e+01,-1.452930355072021484e+01,-1.521052169799804688e+01,-1.480959129333496094e+01,-1.054613304138183594e+01
2.853383421897888184e-01,-1.304007148742675781e+01,-1.328609180450439453e+01,-1.393788909912109375e+01,-1.392006397247314453e+01,-1.019203186035156250e+01
2.880952358245849609e-01,-1.197662925720214844e+01,-1.219283008575439453e+01,-1.280047702789306641e+01,-1.307613945007324219e+01,-9.841723442077636719e+00
2.908521294593811035e-01,-1.103508377075195312e+01,-1.122562122344970703e+01,-1.178276348114013672e+01,-1.227672672271728516e+01,-9.495561599731445312e+00
2.936090230941772461e-01,-1.019669914245605469e+01,-1.036511993408203125e+01,-1.087050724029541016e+01,-1.152057933807373047e+01,-9.153818130493164062e+00
2.963659167289733887e-01,-9.446258544921875000e+00,-9.595541000366210938e+00,-1.005083560943603516e+01,-1.080631828308105469e+01,-8.816709518432617188e+00
2.991228103637695312e-01,-8.771323204040527344e+00,-8.903903007507324219e+00,-9.312252044677734375e+00,-1.013243198394775391e+01,-8.484407424926757812e+00
3.018797039985656738e-01,-8.161639213562011719e+00,-8.279422760009765625e+00,-8.644620895385742188e+00,-9.497312545776367188e+00,-8.157036781311035156e+00
3.046365976333618164e-01,-7.608524799346923828e+00,-7.713078498840332031e+00,-8.039044380187988281e+00,-8.899259567260742188e+00,-7.834679603576660156e+00
3.073934912681579590e-01,-7.104530811309814453e+00,-7.197215080261230469e+00,-7.487756252288818359e+00,-8.336486816406250000e+00,-7.517395973205566406e+00
3.101503849029541016e-01,-6.643300533294677734e+00,-6.725350856781005859e+00,-6.984004974365234375e+00,-7.807176589965820312e+00,-7.205204963684082031e+00
3.129072785377502441e-01,-6.219296932220458984e+00,-6.291914463043212891e+00,-6.521930217742919922e+00,-7.309466361999511719e+00,-6.898107051849365234e+00
3.156641721725463867e-01,-5.827814102172851562e+00,-5.892117023468017578e+00,-6.096427440643310547e+00,-6.841475009918212891e+00,-6.596073150634765625e+00
3.184210658073425293e-01,-5.464894771575927734e+00,-5.521831512451171875e+00,-5.703072547912597656e+00,-6.401333332061767578e+00,-6.299053192138671875e+00
3.211779594421386719e-01,-5.127110004425048828e+00,-5.177466392517089844e+00,-5.337998390197753906e+00,-5.987179756164550781e+00,-6.006976604461669922e+00
3.239348530769348145e-01,-4.811470031738281250e+00,-4.855906009674072266e+00,-4.997831821441650391e+00,-5.597192287445068359e+00,-5.719756126403808594e+00
3.266917467117309570e-01,-4.515367507934570312e+00,-4.554413795471191406e+00,-4.679622173309326172e+00,-5.229595184326171875e+00,-5.437283515930175781e+00
3.294486403465270996e-01,-4.236431121826171875e+00,-4.270588874816894531e+00,-4.380774974822998047e+00,-4.882668495178222656e+00,-5.159436225891113281e+00
3.322055339813232422e-01,-3.972553968429565430e+00,-4.002308845520019531e+00,-4.099003791809082031e+00,-4.554757595062255859e+00,-4.886073589324951172e+00
3.349624276161193848e-01,-3.721896409988403320e+00,-3.747707605361938477e+00,-3.832298994064331055e+00,-4.244288921356201172e+00,-4.617039680480957031e+00
3.377193212509155273e-01,-3.482799291610717773e+00,-3.505113124847412109e+00,-3.578879833221435547e+00,-3.949769496917724609e+00,-4.352167129516601562e+00
3.404762148857116699e-01,-3.253829717636108398e+00,-3.273074150085449219e+00,-3.337176561355590820e+00,-3.669781446456909180e+00,-4.091268539428710938e+00
3.432331085205078125e-01,-3.033756256103515625e+00,-3.050284147262573242e+00,-3.105793952941894531e+00,-3.403004646301269531e+00,-3.834153890609741211e+00
3.459899723529815674e-01,-2.821469783782958984e+00,-2.835601806640625000e+00,-2.883490562438964844e+00,-3.148204088211059570e+00,-3.580610513687133789e+00
3.487468659877777100e-01,-2.616005897521972656e+00,-2.628010749816894531e+00,-2.669168233871459961e+00,-2.904226064682006836e+00,-3.330416202545166016e+00
3.515037596225738525e-01,-2.416480779647827148e+00,-2.426623106002807617e+00,-2.461850881576538086e+00,-2.670004367828369141e+00,-3.083337783813476562e+00
3.542606532573699951e-01,-2.222127437591552734e+00,-2.230635404586791992e+00,-2.260671615600585938e+00,-2.444563150405883789e+00,-2.839133501052856445e+00
3.570175468921661377e-01,-2.032214164733886719e+00,-2.039350271224975586e+00,-2.064863920211791992e+00,-2.226998329162597656e+00,-2.597548007965087891e+00
3.597744405269622803e-01,-1.846173882484436035e+00,-1.852138400077819824e+00,-1.873732566833496094e+00,-2.016482114791870117e+00,-2.358318090438842773e+00
3.625313341617584229e-01,-1.663469195365905762e+00,-1.668463349342346191e+00,-1.686669111251831055e+00,-1.812263727188110352e+00,-2.121170759201049805e+00
3.652882277965545654e-01,-1.483664751052856445e+00,-1.487825274467468262e+00,-1.503130555152893066e+00,-1.613652706146240234e+00,-1.885823130607604980e+00
3.680451214313507080e-01,-1.306370735168457031e+00,-1.309795141220092773e+00,-1.322634458541870117e+00,-1.420031309127807617e+00,-1.651988387107849121e+00
3.708020150661468506e-01,-1.131196737289428711e+00,-1.133985996246337891e+00,-1.144740343093872070e+00,-1.230822086334228516e+00,-1.419368743896484375e+00
3.735589087009429932e-01,-9.578059911727905273e-01,-9.600368142127990723e-01,-9.690636396408081055e-01,-1.045512795448303223e+00,-1.187662601470947266e+00
3.763158023357391357e-01,-7.858560681343078613e-01,-7.876328229904174805e-01,-7.952700853347778320e-01,-8.636281490325927734e-01,-9.565642476081848145e-01
3.790726959705352783e-01,-6.150469779968261719e-01,-6.165022253990173340e-01,-6.230318546295166016e-01,-6.847391128540039062e-01,-7.257603406906127930e-01
3.818295896053314209e-01,-4.451255500316619873e-01,-4.463863670825958252e-01,-4.520836472511291504e-01,-5.084338784217834473e-01,-4.949371814727783203e-01
3.845864832401275635e-01,-2.758996486663818359e-01,-2.770655155181884766e-01,-2.821774780750274658e-01,-3.343313038349151611e-01,-2.637760341167449951e-01
3.873433768749237061e-01,-1.071827858686447144e-01,-1.083440631628036499e-01,-1.130827888846397400e-01,-1.620604693889617920e-01,-3.195937350392341614e-02
3.901002705097198486e-01,6.113066524267196655e-02,5.996062606573104858e-02,5.539064854383468628e-02,8.751519955694675446e-03,2.008307874202728271e-01
3.928571641445159912e-01,2.291807383298873901e-01,2.280067503452301025e-01,2.234307378530502319e-01,1.784901171922683716e-01,4.349164664745330811e-01
3.956140577793121338e-01,3.971439599990844727e-01,3.959448337554931641e-01,3.911945521831512451e-01,3.475685119628906250e-01,6.706126928329467773e-01
3.983709514141082764e-01,5.651949644088745117e-01,5.639050006866455078e-01,5.588207244873046875e-01,5.164490938186645508e-01,9.082331657409667969e-01
4.011278450489044189e-01,7.334566116333007812e-01,7.320197224617004395e-01,7.264342308044433594e-01,6.856564879417419434e-01,1.148090004920959473e+00
4.038847088813781738e-01,9.020968675613403320e-01,9.003998637199401855e-01,8.941316008567810059e-01,8.558057546615600586e-01,1.390487313270568848e+00
4.066416025161743164e-01,1.071178317070007324e+00,1.069151401519775391e+00,1.061982750892639160e+00,1.027625441551208496e+00,1.635728597640991211e+00
4.093984961509704590e-01,1.240729570388793945e+00,1.238354444503784180e+00,1.230024099349975586e+00,1.201987028121948242e+00,1.884107470512390137e+00
4.121553897857666016e-01,1.410822868347167969e+00,1.408098816871643066e+00,1.398228287696838379e+00,1.379920840263366699e+00,2.135910987854003906e+00
4.149122834205627441e-01,1.581514477729797363e+00,1.578468084335327148e+00,1.566492319107055664e+00,1.562653064727783203e+00,2.391418933868408203e+00
4.176691770553588867e-01,1.752870798110961914e+00,1.749534845352172852e+00,1.734622359275817871e+00,1.751629590988159180e+00,2.650895833969116211e+00
4.204260706901550293e-01,1.925040125846862793e+00,1.921388626098632812e+00,1.902268886566162109e+00,1.948540687561035156e+00,2.914605140686035156e+00
4.231829643249511719e-01,2.098092794418334961e+00,2.094088315963745117e+00,2.068900108337402344e+00,2.155344724655151367e+00,3.182796716690063477e+00
4.259398579597473145e-01,2.272140026092529297e+00,2.267690658569335938e+00,2.233780622482299805e+00,2.374275207519531250e+00,3.455706119537353516e+00
4.286967515945434570e-01,2.447301626205444336e+00,2.442166566848754883e+00,2.395912647247314453e+00,2.607852697372436523e+00,3.733560323715209961e+00
4.314536452293395996e-01,2.623613834381103516e+00,2.617372989654541016e+00,2.554073810577392578e+00,2.858889102935791016e+00,4.016574382781982422e+00
4.342105388641357422e-01,2.801118612289428711e+00,2.792863130569458008e+00,2.706879854202270508e+00,3.130472421646118164e+00,4.304945945739746094e+00
4.369674324989318848e-01,2.979839086532592773e+00,2.967704534530639648e+00,2.852928161621093750e+00,3.425942897796630859e+00,4.598868370056152344e+00
4.397243261337280273e-01,3.159672737121582031e+00,3.140007257461547852e+00,2.991093158721923828e+00,3.748870134353637695e+00,4.898510932922363281e+00
4.424812197685241699e-01,3.340260744094848633e+00,3.306472063064575195e+00,3.120982885360717773e+00,4.103007793426513672e+00,5.204035758972167969e+00
4.452381134033203125e-01,3.520371198654174805e+00,3.461809396743774414e+00,3.243596076965332031e+00,4.492224693298339844e+00,5.515594959259033203e+00
4.479950070381164551e-01,3.696450233459472656e+00,3.598338603973388672e+00,3.362197875976562500e+00,4.920471191406250000e+00,5.833318233489990234e+00
4.507519006729125977e-01,3.860123872756958008e+00,3.706108808517456055e+00,3.483371496200561523e+00,5.391689777374267578e+00,6.157326221466064453e+00
4.535087943077087402e-01,3.994891643524169922e+00,3.773933887481689453e+00,3.618237018585205078e+00,5.909744262695312500e+00,6.487724781036376953e+00
4.562656879425048828e-01,4.074293613433837891e+00,3.791604042053222656e+00,3.783598184585571289e+00,6.478359222412109375e+00,6.824608325958251953e+00
4.590225815773010254e-01,4.065398216247558594e+00,3.753320932388305664e+00,4.002964019775390625e+00,7.101046562194824219e+00,7.168053150177001953e+00
4.617794752120971680e-01,3.940575838088989258e+00,3.662100315093994141e+00,4.307111263275146484e+00,7.781027317047119141e+00,7.518127918243408203e+00
4.645363390445709229e-01,3.695073366165161133e+00,3.534736156463623047e+00,4.733986854553222656e+00,8.521180152893066406e+00,7.874882698059082031e+00
4.672932326793670654e-01,3.359789371490478516e+00,3.407335281372070312e+00,5.327840328216552734e+00,9.324019432067871094e+00,8.238369941711425781e+00
4.700501263141632080e-01,2.997927665710449219e+00,3.341674804687500000e+00,6.137409687042236328e+00,1.019161510467529297e+01,8.608606338500976562e+00
4.728070199489593506e-01,2.685680627822875977e+00,3.432941198348999023e+00,7.213393688201904297e+00,1.112559509277343750e+01,8.985616683959960938e+00
4.755639135837554932e-01,2.495212078094482422e+00,3.818167686462402344e+00,8.605390548706054688e+00,1.212712955474853516e+01,9.369400024414062500e+00
4.783208072185516357e-01,2.506999015808105469e+00,4.682452201843261719e+00,1.035877132415771484e+01,1.319692802429199219e+01,9.759961128234863281e+00
4.810777008533477783e-01,2.871067047119140625e+00,6.257621765136718750e+00,1.251186561584472656e+01,1.433526325225830078e+01,1.015727996826171875e+01
4.838345944881439209e-01,3.912154674530029297e+00,8.808091163635253906e+00,1.509380531311035156e+01,1.554197502136230469e+01,1.056133174896240234e+01
4.865914881229400635e-01,6.235051155090332031e+00,1.260289287567138672e+01,1.812337303161621094e+01,1.681650543212890625e+01,1.097208404541015625e+01
4.893483817577362061e-01,1.074580097198486328e+01,1.787923431396484375e+01,2.160874938964843750e+01,1.815794181823730469e+01,1.138949775695800781e+01
4.921052753925323486e-01,1.851253890991210938e+01,2.480878448486328125e+01,2.554813003540039062e+01,1.956504821777343750e+01,1.181352329254150391e+01
4.948621690273284912e-01,3.048797035217285156e+01,3.347703552246093750e+01,2.993103790283203125e+01,2.103631210327148438e+01,1.224410057067871094e+01
4.976190626621246338e-01,4.723757171630859375e+01,4.388073348999023438e+01,3.473999404907226562e+01,2.256998443603515625e+01,1.268116569519042969e+01
5.003759264945983887e-01,6.882411193847656250e+01,5.594082260131835938e+01,3.995222091674804688e+01,2.416409873962402344e+01,1.312464523315429688e+01
5.031328201293945312e-01,9.487969970703125000e+01,6.952497863769531250e+01,4.554165649414062500e+01,2.581660079956054688e+01,1.357447242736816406e+01
5.058897137641906738e-01,1.247771835327148438e+02,8.447031402587890625e+01,5.148015213012695312e+01,2.752525901794433594e+01,1.403055953979492188e+01
5.086466073989868164e-01,1.578038635253906250e+02,1.006039047241210938e+02,5.773892974853515625e+01,2.928778648376464844e+01,1.449282264709472656e+01
5.114035010337829590e-01,1.932805328369140625e+02,1.177570648193359375e+02,6.428958892822265625e+01,3.110185432434082031e+01,1.496117210388183594e+01
5.141603946685791016e-01,2.306217346191406250e+02,1.357741088867187500e+02,7.110474395751953125e+01,3.296509933471679688e+01,1.543551158905029297e+01
5.169172883033752441e-01,2.693536987304687500e+02,1.545166931152343750e+02,7.815857696533203125e+01,3.487517929077148438e+01,1.591574001312255859e+01
5.196741819381713867e-01,3.091082153320312500e+02,1.738649749755859375e+02,8.542705535888671875e+01,3.682976531982421875e+01,1.640176010131835938e+01
5.224310755729675293e-01,3.496071166992187500e+02,1.937169952392578125e+02,9.288813781738281250e+01,3.882658767700195312e+01,1.689347267150878906e+01
5.251879692077636719e-01,3.906440429687500000e+02,2.139870300292968750e+02,1.005217742919921875e+02,4.086341094970703125e+01,1.739076995849609375e+01
5.279448628425598145e-01,4.320679321289062500e+02,2.346035156250000000e+02,1.083098220825195312e+02,4.293809127807617188e+01,1.789354515075683594e+01
5.307017564773559570e-01,4.737690734863281250e+02,2.555070495605468750e+02,1.162359924316406250e+02,4.504853820800781250e+01,1.840168952941894531e+01
5.334586501121520996e-01,5.156684570312500000e+02,2.766484375000000000e+02,1.242857284545898438e+02,4.719276428222656250e+01,1.891509056091308594e+01
5.362155437469482422e-01,5.577092895507812500e+02,2.979869995117187500e+02,1.324460449218750000e+02,4.936885452270507812e+01,1.943364715576171875e+01
5.389724373817443848e-01,5.998508911132812500e+02,3.194891662597656250e+02,1.407053375244140625e+02,5.157499313354492188e+01,1.995723915100097656e+01
5.417293310165405273e-01,6.420642089843750000e+02,3.411271057128906250e+02,1.490533752441406250e+02,5.380945205688476562e+01,2.048576545715332031e+01
5.444862246513366699e-01,6.843286743164062500e+02,3.628778076171875000e+02,1.574809417724609375e+02,5.607057571411132812e+01,2.101910972595214844e+01
5.472431182861328125e-01,7.266294555664062500e+02,3.847222900390625000e+02,1.659799804687500000e+02,5.835681533813476562e+01,2.155715942382812500e+01
5.500000119209289551e-01,7.689559326171875000e+02,4.066446838378906250e+02,1.745432739257812500e+02,6.066670227050781250e+01,2.209981346130371094e+01


==> figures/shearlets/13/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,2.001673698425292969e+01,1.120567035675048828e+01,5.484394073486328125e+00,2.475128412246704102e+00,1.268429517745971680e+00
-5.472431182861328125e-01,1.795515823364257812e+01,1.011482906341552734e+01,5.015015125274658203e+00,2.311065912246704102e+00,1.208251714706420898e+00
-5.444862246513366699e-01,1.601023483276367188e+01,9.084321975708007812e+00,4.569157123565673828e+00,2.153339624404907227e+00,1.149563670158386230e+00
-5.417293310165405273e-01,1.418188285827636719e+01,8.113912582397460938e+00,4.146633148193359375e+00,2.001882076263427734e+00,1.092352390289306641e+00
-5.389724373817443848e-01,1.246998310089111328e+01,7.203316688537597656e+00,3.747235536575317383e+00,1.856621026992797852e+00,1.036605119705200195e+00
-5.362155437469482422e-01,1.087436676025390625e+01,6.352192401885986328e+00,3.370732307434082031e+00,1.717482328414916992e+00,9.823080301284790039e-01
-5.334586501121520996e-01,9.394800186157226562e+00,5.560129165649414062e+00,3.016865253448486328e+00,1.584384322166442871e+00,9.294474124908447266e-01
-5.307017564773559570e-01,8.030951499938964844e+00,4.826630592346191406e+00,2.685345649719238281e+00,1.457242131233215332e+00,8.780093193054199219e-01
-5.279448628425598145e-01,6.782356739044189453e+00,4.151099681854248047e+00,2.375851154327392578e+00,1.335965156555175781e+00,8.279796838760375977e-01
-5.251879692077636719e-01,5.648366928100585938e+00,3.532813549041748047e+00,2.088021278381347656e+00,1.220457673072814941e+00,7.793434262275695801e-01
-5.224310755729675293e-01,4.628073692321777344e+00,2.970902442932128906e+00,1.821453690528869629e+00,1.110618114471435547e+00,7.320854663848876953e-01
-5.196741819381713867e-01,3.720214843750000000e+00,2.464315414428710938e+00,1.575697422027587891e+00,1.006339311599731445e+00,6.861912012100219727e-01
-5.169172883033752441e-01,2.923035144805908203e+00,2.011785507202148438e+00,1.350250005722045898e+00,9.075077176094055176e-01,6.416444182395935059e-01
-5.141603946685791016e-01,2.234118938446044922e+00,1.611787080764770508e+00,1.144550561904907227e+00,8.140041232109069824e-01,5.984300374984741211e-01
-5.114035010337829590e-01,1.650161147117614746e+00,1.262489676475524902e+00,9.579743146896362305e-01,7.257024645805358887e-01,5.565311312675476074e-01
-5.086466073989868164e-01,1.166701078414916992e+00,9.617065191268920898e-01,7.898284196853637695e-01,6.424699425697326660e-01,5.159313678741455078e-01
-5.058897137641906738e-01,7.778158187866210938e-01,7.068446874618530273e-01,6.393458247184753418e-01,5.641683936119079590e-01,4.766149222850799561e-01
-5.031328201293945312e-01,4.758318364620208740e-01,4.948632419109344482e-01,5.056835412979125977e-01,4.906522035598754883e-01,4.385644197463989258e-01
-5.003759264945983887e-01,2.511364519596099854e-01,3.222475647926330566e-01,3.879180252552032471e-01,4.217695295810699463e-01,4.017623662948608398e-01
-4.976190626621246338e-01,9.223714470863342285e-02,1.850173920392990112e-01,2.850497663021087646e-01,3.573634922504425049e-01,3.661925494670867920e-01
-4.948621690273284912e-01,-1.377834379673004150e-02,7.877627015113830566e-02,1.959996074438095093e-01,2.972685396671295166e-01,3.318355679512023926e-01
-4.921052753925323486e-01,-8.027042448520660400e-02,-1.164858695119619370e-03,1.196247413754463196e-01,2.413163781166076660e-01,2.986752092838287354e-01
-4.893483817577362061e-01,-1.197325587272644043e-01,-5.961463600397109985e-02,5.472475290298461914e-02,1.893319934606552124e-01,2.666926085948944092e-01
-4.865914881229400635e-01,-1.425163596868515015e-01,-1.012692600488662720e-01,6.121117621660232544e-05,1.411369293928146362e-01,2.358698099851608276e-01
-4.838345944881439209e-01,-1.561163961887359619e-01,-1.304678916931152344e-01,-4.562260583043098450e-02,9.654800593852996826e-02,2.061888873577117920e-01
-4.810777008533477783e-01,-1.652551442384719849e-01,-1.509796977043151855e-01,-8.357460051774978638e-02,5.537952855229377747e-02,1.776307523250579834e-01
-4.783208072185516357e-01,-1.725601851940155029e-01,-1.658671945333480835e-01,-1.150047108530998230e-01,1.744358427822589874e-02,1.501773893833160400e-01
-4.755639135837554932e-01,-1.793965995311737061e-01,-1.774501055479049683e-01,-1.410582959651947021e-01,-1.744876056909561157e-02,1.238100007176399231e-01
-4.728070199489593506e-01,-1.865021288394927979e-01,-1.873585730791091919e-01,-1.627855747938156128e-01,-4.948578774929046631e-02,9.851032495498657227e-02
-4.700501263141632080e-01,-1.943167299032211304e-01,-1.966471076011657715e-01,-1.811219304800033569e-01,-7.885490357875823975e-02,7.425910234451293945e-02
-4.672932326793670654e-01,-2.030778378248214722e-01,-2.059267610311508179e-01,-1.968707144260406494e-01,-1.057408899068832397e-01,5.103817954659461975e-02
-4.645363390445709229e-01,-2.128169536590576172e-01,-2.154900729656219482e-01,-2.106966525316238403e-01,-1.303252428770065308e-01,2.882826514542102814e-02
-4.617794752120971680e-01,-2.233680933713912964e-01,-2.254155129194259644e-01,-2.231262028217315674e-01,-1.527823358774185181e-01,7.611675187945365906e-03
-4.590225815773010254e-01,-2.344323694705963135e-01,-2.356482595205307007e-01,-2.345574945211410522e-01,-1.732830256223678589e-01,-1.263069827109575272e-02
-4.562656879425048828e-01,-2.456765770912170410e-01,-2.460615038871765137e-01,-2.452752441167831421e-01,-1.919886320829391479e-01,-3.191739693284034729e-02
-4.535087943077087402e-01,-2.568159103393554688e-01,-2.565026879310607910e-01,-2.554688751697540283e-01,-2.090530693531036377e-01,-5.026612058281898499e-02
-4.507519006729125977e-01,-2.676529288291931152e-01,-2.668238282203674316e-01,-2.652533948421478271e-01,-2.246201932430267334e-01,-6.769532710313796997e-02
-4.479950070381164551e-01,-2.780736088752746582e-01,-2.769006788730621338e-01,-2.746878564357757568e-01,-2.388246804475784302e-01,-8.422254770994186401e-02
-4.452381134033203125e-01,-2.880231142044067383e-01,-2.866380810737609863e-01,-2.837940156459808350e-01,-2.517902553081512451e-01,-9.986513108015060425e-02
-4.424812197685241699e-01,-2.974804639816284180e-01,-2.959712743759155273e-01,-2.925685644149780273e-01,-2.636296153068542480e-01,-1.146399825811386108e-01
-4.397243261337280273e-01,-3.064402937889099121e-01,-3.048589825630187988e-01,-3.009955286979675293e-01,-2.744456231594085693e-01,-1.285641491413116455e-01
-4.369674324989318848e-01,-3.149030506610870361e-01,-3.132791221141815186e-01,-3.090531229972839355e-01,-2.843292057514190674e-01,-1.416546404361724854e-01
-4.342105388641357422e-01,-3.228715360164642334e-01,-3.212200701236724854e-01,-3.167189061641693115e-01,-2.933606803417205811e-01,-1.539265513420104980e-01
-4.314536452293395996e-01,-3.303489685058593750e-01,-3.286778330802917480e-01,-3.239721953868865967e-01,-3.016118109226226807e-01,-1.653963625431060791e-01
-4.286967515945434570e-01,-3.373386263847351074e-01,-3.356520831584930420e-01,-3.307964801788330078e-01,-3.091430068016052246e-01,-1.760782152414321899e-01
-4.259398579597473145e-01,-3.438438475131988525e-01,-3.421440422534942627e-01,-3.371791243553161621e-01,-3.160069882869720459e-01,-1.859869658946990967e-01
-4.231829643249511719e-01,-3.498678803443908691e-01,-3.481564521789550781e-01,-3.431105911731719971e-01,-3.222474753856658936e-01,-1.951367706060409546e-01
-4.204260706901550293e-01,-3.554131984710693359e-01,-3.536912798881530762e-01,-3.485849499702453613e-01,-3.279021084308624268e-01,-2.035405933856964111e-01
-4.176691770553588867e-01,-3.604828715324401855e-01,-3.587511777877807617e-01,-3.535984456539154053e-01,-3.330004215240478516e-01,-2.112113982439041138e-01
-4.149122834205627441e-01,-3.650789856910705566e-01,-3.633385598659515381e-01,-3.581487834453582764e-01,-3.375675082206726074e-01,-2.181609123945236206e-01
-4.121553897857666016e-01,-3.692036271095275879e-01,-3.674553334712982178e-01,-3.622355461120605469e-01,-3.416223227977752686e-01,-2.244007438421249390e-01
-4.093984961509704590e-01,-3.728585243225097656e-01,-3.711031973361968994e-01,-3.658584356307983398e-01,-3.451804816722869873e-01,-2.299411296844482422e-01
-4.066416025161743164e-01,-3.760452568531036377e-01,-3.742837309837341309e-01,-3.690177798271179199e-01,-3.482531607151031494e-01,-2.347925603389739990e-01
-4.038847088813781738e-01,-3.787651956081390381e-01,-3.769986033439636230e-01,-3.717142045497894287e-01,-3.508488833904266357e-01,-2.389633953571319580e-01
-4.011278450489044189e-01,-3.810195624828338623e-01,-3.792487382888793945e-01,-3.739480972290039062e-01,-3.529732823371887207e-01,-2.424616962671279907e-01
-3.983709514141082764e-01,-3.828096389770507812e-01,-3.810349404811859131e-01,-3.757194876670837402e-01,-3.546301126480102539e-01,-2.452959418296813965e-01
-3.956140577793121338e-01,-3.841360509395599365e-01,-3.823580145835876465e-01,-3.770290911197662354e-01,-3.558213710784912109e-01,-2.474717497825622559e-01
-3.928571641445159912e-01,-3.849994242191314697e-01,-3.832182288169860840e-01,-3.778764903545379639e-01,-3.565465211868286133e-01,-2.489950507879257202e-01
-3.901002705097198486e-01,-3.853996694087982178e-01,-3.836151957511901855e-01,-3.782607614994049072e-01,-3.568048775196075439e-01,-2.498712539672851562e-01
-3.873433768749237061e-01,-3.853363394737243652e-01,-3.835486471652984619e-01,-3.781815469264984131e-01,-3.565937876701354980e-01,-2.501040697097778320e-01
-3.845864832401275635e-01,-3.848083019256591797e-01,-3.830174207687377930e-01,-3.776365816593170166e-01,-3.559097349643707275e-01,-2.496962100267410278e-01
-3.818295896053314209e-01,-3.838146030902862549e-01,-3.820203244686126709e-01,-3.766248524188995361e-01,-3.547488152980804443e-01,-2.486500293016433716e-01
-3.790726959705352783e-01,-3.823533356189727783e-01,-3.805553913116455078e-01,-3.751432001590728760e-01,-3.531045615673065186e-01,-2.469673156738281250e-01
-3.763158023357391357e-01,-3.804225027561187744e-01,-3.786202371120452881e-01,-3.731886148452758789e-01,-3.509707450866699219e-01,-2.446483969688415527e-01
-3.735589087009429932e-01,-3.780193030834197998e-01,-3.762113451957702637e-01,-3.707567155361175537e-01,-3.483397960662841797e-01,-2.416928112506866455e-01
-3.708020150661468506e-01,-3.751400709152221680e-01,-3.733252882957458496e-01,-3.678434789180755615e-01,-3.452029824256896973e-01,-2.380990833044052124e-01
-3.680451214313507080e-01,-3.717806339263916016e-01,-3.699570894241333008e-01,-3.644428849220275879e-01,-3.415498435497283936e-01,-2.338656634092330933e-01
-3.652882277965545654e-01,-3.679350614547729492e-01,-3.661014139652252197e-01,-3.605483174324035645e-01,-3.373692333698272705e-01,-2.289894521236419678e-01
-3.625313341617584229e-01,-3.635976016521453857e-01,-3.617510795593261719e-01,-3.561521470546722412e-01,-3.326480090618133545e-01,-2.234663814306259155e-01
-3.597744405269622803e-01,-3.587604761123657227e-01,-3.568989932537078857e-01,-3.512449860572814941e-01,-3.273715078830718994e-01,-2.172921746969223022e-01
-3.570175468921661377e-01,-3.534151017665863037e-01,-3.515355885028839111e-01,-3.458170592784881592e-01,-3.215235769748687744e-01,-2.104614377021789551e-01
-3.542606532573699951e-01,-3.475517332553863525e-01,-3.456508219242095947e-01,-3.398556411266326904e-01,-3.150860667228698730e-01,-2.029677629470825195e-01
-3.515037596225738525e-01,-3.411587476730346680e-01,-3.392320573329925537e-01,-3.333472311496734619e-01,-3.080377280712127686e-01,-1.948044449090957642e-01
-3.487468659877777100e-01,-3.342230021953582764e-01,-3.322657942771911621e-01,-3.262759149074554443e-01,-3.003559112548828125e-01,-1.859641075134277344e-01
-3.459899723529815674e-01,-3.267291188240051270e-01,-3.247361779212951660e-01,-3.186235725879669189e-01,-2.920153737068176270e-01,-1.764384657144546509e-01
-3.432331085205078125e-01,-3.186598420143127441e-01,-3.166246414184570312e-01,-3.103695809841156006e-01,-2.829876840114593506e-01,-1.662184298038482666e-01
-3.404762148857116699e-01,-3.099946379661560059e-01,-3.079100847244262695e-01,-3.014906048774719238e-01,-2.732411324977874756e-01,-1.552947014570236206e-01
-3.377193212509155273e-01,-3.007106184959411621e-01,-2.985689640045166016e-01,-2.919596731662750244e-01,-2.627410292625427246e-01,-1.436565667390823364e-01
-3.349624276161193848e-01,-2.907818555831909180e-01,-2.885739207267761230e-01,-2.817466259002685547e-01,-2.514494955539703369e-01,-1.312938034534454346e-01
-3.322055339813232422e-01,-2.801784574985504150e-01,-2.778939902782440186e-01,-2.708171308040618896e-01,-2.393242865800857544e-01,-1.181952729821205139e-01
-3.294486403465270996e-01,-2.688658833503723145e-01,-2.664934396743774414e-01,-2.591318786144256592e-01,-2.263194173574447632e-01,-1.043492332100868225e-01
-3.266917467117309570e-01,-2.568057179450988770e-01,-2.543326318264007568e-01,-2.466467171907424927e-01,-2.123847156763076782e-01,-8.974330872297286987e-02
-3.239348530769348145e-01,-2.439533472061157227e-01,-2.413652241230010986e-01,-2.333118021488189697e-01,-1.974656432867050171e-01,-7.436493039131164551e-02
-3.211779594421386719e-01,-2.302583605051040649e-01,-2.275396436452865601e-01,-2.190694957971572876e-01,-1.815024614334106445e-01,-5.820116028189659119e-02
-3.184210658073425293e-01,-2.156632244586944580e-01,-2.127968966960906982e-01,-2.038560956716537476e-01,-1.644312590360641479e-01,-4.123916104435920715e-02
-3.156641721725463867e-01,-2.001029551029205322e-01,-1.970697939395904541e-01,-1.875980645418167114e-01,-1.461830288171768188e-01,-2.346515282988548279e-02
-3.129072785377502441e-01,-1.835037171840667725e-01,-1.802819371223449707e-01,-1.702123433351516724e-01,-1.266833543777465820e-01,-4.865157883614301682e-03
-3.101503849029541016e-01,-1.657812297344207764e-01,-1.623464822769165039e-01,-1.516038924455642700e-01,-1.058528646826744080e-01,1.457390189170837402e-02
-3.073934912681579590e-01,-1.468398571014404297e-01,-1.431644111871719360e-01,-1.316655278205871582e-01,-8.360718190670013428e-02,3.486735001206398010e-02
-3.046365976333618164e-01,-1.265690624713897705e-01,-1.226222142577171326e-01,-1.102744042873382568e-01,-5.985656753182411194e-02,5.602826178073883057e-02
-3.018797039985656738e-01,-1.048429384827613831e-01,-1.005897969007492065e-01,-8.729016035795211792e-02,-3.450614213943481445e-02,7.807090878486633301e-02
-2.991228103637695312e-01,-8.151564747095108032e-02,-7.691796123981475830e-02,-6.255285441875457764e-02,-7.456281222403049469e-03,1.010088324546813965e-01
-2.963659167289733887e-01,-5.641961097717285156e-02,-5.143389850854873657e-02,-3.587910905480384827e-02,2.139762230217456818e-02,1.248563230037689209e-01
-2.936090230941772461e-01,-2.936175465583801270e-02,-2.393849939107894897e-02,-7.060036063194274902e-03,5.216455087065696716e-02,1.496266573667526245e-01
-2.908521294593811035e-01,-1.165755093097686768e-04,5.800640676170587540e-03,2.414349652826786041e-02,8.495800197124481201e-02,1.753330528736114502e-01
-2.880952358245849609e-01,3.157809376716613770e-02,3.805511444807052612e-02,5.800443887710571289e-02,1.198956295847892761e-01,2.019872963428497314e-01
-2.853383421897888184e-01,6.603191792964935303e-02,7.314488291740417480e-02,9.483255445957183838e-02,1.570980250835418701e-01,2.296018600463867188e-01
-2.825814783573150635e-01,1.036112383008003235e-01,1.114489734172821045e-01,1.349787116050720215e-01,1.966892778873443604e-01,2.581871151924133301e-01
-2.798245847225189209e-01,1.447560489177703857e-01,1.534209847450256348e-01,1.788394004106521606e-01,2.387973219156265259e-01,2.877540290355682373e-01
-2.770676910877227783e-01,1.899967193603515625e-01,1.996048539876937866e-01,2.268563657999038696e-01,2.835511267185211182e-01,3.183101713657379150e-01
-2.743107974529266357e-01,2.399807870388031006e-01,2.506586611270904541e-01,2.795213758945465088e-01,3.310817480087280273e-01,3.498630523681640625e-01
-2.715539038181304932e-01,2.955097556114196777e-01,3.073811531066894531e-01,3.373748362064361572e-01,3.815224468708038330e-01,3.824183940887451172e-01
-2.687970101833343506e-01,3.575897514820098877e-01,3.707407712936401367e-01,4.010059535503387451e-01,4.350067079067230225e-01,4.159780740737915039e-01
-2.660401165485382080e-01,4.275015890598297119e-01,4.419074356555938721e-01,4.710496664047241211e-01,4.916686117649078369e-01,4.505434930324554443e-01
-2.632832229137420654e-01,5.068975687026977539e-01,5.222818851470947266e-01,5.481833219528198242e-01,5.516423583030700684e-01,4.861109554767608643e-01
-2.605263292789459229e-01,5.979207158088684082e-01,6.135174036026000977e-01,6.331206560134887695e-01,6.150612831115722656e-01,5.226751565933227539e-01
-2.577694356441497803e-01,7.033402919769287109e-01,7.175301909446716309e-01,7.266054153442382812e-01,6.820590496063232422e-01,5.602234005928039551e-01
-2.550125420093536377e-01,8.266703486442565918e-01,8.364933133125305176e-01,8.294045925140380859e-01,7.527672052383422852e-01,5.987399816513061523e-01
-2.522556483745574951e-01,9.722399711608886719e-01,9.728156328201293945e-01,9.422990679740905762e-01,8.273155093193054199e-01,6.382021903991699219e-01
-2.494987547397613525e-01,1.145186424255371094e+00,1.129101991653442383e+00,1.066076874732971191e+00,9.058323502540588379e-01,6.785799264907836914e-01
-2.467418611049652100e-01,1.351384043693542480e+00,1.308103919029235840e+00,1.201524376869201660e+00,9.884435534477233887e-01,7.198345661163330078e-01
-2.439849674701690674e-01,1.597354888916015625e+00,1.512664794921875000e+00,1.349419116973876953e+00,1.075272798538208008e+00,7.619169950485229492e-01
-2.412280738353729248e-01,1.890209197998046875e+00,1.745663642883300781e+00,1.510523557662963867e+00,1.166440367698669434e+00,8.047659993171691895e-01
-2.384711951017379761e-01,2.237596750259399414e+00,2.009962320327758789e+00,1.685577750205993652e+00,1.262063741683959961e+00,8.483065366744995117e-01
-2.357143014669418335e-01,2.647599697113037109e+00,2.308364152908325195e+00,1.875298976898193359e+00,1.362258911132812500e+00,8.924481868743896484e-01
-2.329574078321456909e-01,3.128456592559814453e+00,2.643567085266113281e+00,2.080372333526611328e+00,1.467136263847351074e+00,9.370812177658081055e-01
-2.302005141973495483e-01,3.688148498535156250e+00,3.018133640289306641e+00,2.301450729370117188e+00,1.576804399490356445e+00,9.820747971534729004e-01
-2.274436205625534058e-01,4.333875179290771484e+00,3.434454202651977539e+00,2.539153575897216797e+00,1.691367745399475098e+00,1.027272939682006836e+00
-2.246867269277572632e-01,5.071404933929443359e+00,3.894710302352905273e+00,2.794064044952392578e+00,1.810927748680114746e+00,1.072494268417358398e+00
-2.219298332929611206e-01,5.903928756713867188e+00,4.400815486907958984e+00,3.066726684570312500e+00,1.935581088066101074e+00,1.117525219917297363e+00
-2.191729396581649780e-01,6.828957557678222656e+00,4.954309463500976562e+00,3.357648849487304688e+00,2.065421342849731445e+00,1.162119388580322266e+00
-2.164160460233688354e-01,7.828518390655517578e+00,5.556141376495361328e+00,3.667296886444091797e+00,2.200537443161010742e+00,1.205994367599487305e+00
-2.136591523885726929e-01,8.840497016906738281e+00,6.206179141998291016e+00,3.996092319488525391e+00,2.341013431549072266e+00,1.248830676078796387e+00
-2.109022736549377441e-01,9.710399627685546875e+00,6.902069091796875000e+00,4.344406604766845703e+00,2.486927270889282227e+00,1.290268063545227051e+00
-2.081453800201416016e-01,1.025258541107177734e+01,7.636656284332275391e+00,4.712559223175048828e+00,2.638350248336791992e+00,1.329909205436706543e+00
-2.053884863853454590e-01,1.049019050598144531e+01,8.392277717590332031e+00,5.100788593292236328e+00,2.795341253280639648e+00,1.367320418357849121e+00
-2.026315927505493164e-01,1.059068584442138672e+01,9.130697250366210938e+00,5.509232997894287109e+00,2.957941055297851562e+00,1.402038097381591797e+00
-1.998746991157531738e-01,1.065451908111572266e+01,9.785053253173828125e+00,5.937887191772460938e+00,3.126166582107543945e+00,1.433575034141540527e+00
-1.971178054809570312e-01,1.071408843994140625e+01,1.028121757507324219e+01,6.386522769927978516e+00,3.299986124038696289e+00,1.461433649063110352e+00
-1.943609118461608887e-01,1.077776622772216797e+01,1.059831428527832031e+01,6.854567050933837891e+00,3.479294061660766602e+00,1.485118865966796875e+00
-1.916040182113647461e-01,1.084803104400634766e+01,1.078654956817626953e+01,7.340898990631103516e+00,3.663855075836181641e+00,1.504158139228820801e+00
-1.888471245765686035e-01,1.092633342742919922e+01,1.091162776947021484e+01,7.843521595001220703e+00,3.853211641311645508e+00,1.518118619918823242e+00
-1.860902309417724609e-01,1.101421737670898438e+01,1.101596164703369141e+01,8.359064102172851562e+00,4.046530723571777344e+00,1.526629805564880371e+00
-1.833333373069763184e-01,1.111364650726318359e+01,1.111997699737548828e+01,8.882080078125000000e+00,4.242340564727783203e+00,1.529401063919067383e+00
-1.805764585733413696e-01,1.122718811035156250e+01,1.123282337188720703e+01,9.404215812683105469e+00,4.438113689422607422e+00,1.526240348815917969e+00
-1.778195649385452271e-01,1.135821247100830078e+01,1.135917663574218750e+01,9.913652420043945312e+00,4.629640579223632812e+00,1.517064332962036133e+00
-1.750626713037490845e-01,1.151103496551513672e+01,1.150223255157470703e+01,1.039564418792724609e+01,4.810178279876708984e+00,1.501903891563415527e+00
-1.723057776689529419e-01,1.169097423553466797e+01,1.166481590270996094e+01,1.083528232574462891e+01,4.969608306884765625e+00,1.480904459953308105e+00
-1.695488840341567993e-01,1.190421962738037109e+01,1.184970474243164062e+01,1.122237682342529297e+01,5.094246387481689453e+00,1.454315781593322754e+00
-1.667919903993606567e-01,1.215747737884521484e+01,1.205968761444091797e+01,1.155574512481689453e+01,5.168501377105712891e+00,1.422480463981628418e+00
-1.640350967645645142e-01,1.245745372772216797e+01,1.229751968383789062e+01,1.184314346313476562e+01,5.179203510284423828e+00,1.385814309120178223e+00
-1.612782031297683716e-01,1.281035709381103516e+01,1.256585693359375000e+01,1.209616756439208984e+01,5.121120929718017578e+00,1.344786286354064941e+00
-1.585213094949722290e-01,1.322160148620605469e+01,1.286720561981201172e+01,1.232239723205566406e+01,4.999603748321533203e+00,1.299898982048034668e+00
-1.557644158601760864e-01,1.369585609436035156e+01,1.320388412475585938e+01,1.251496124267578125e+01,4.827929496765136719e+00,1.251669406890869141e+00
-1.530075371265411377e-01,1.423739433288574219e+01,1.357800865173339844e+01,1.263638210296630859e+01,4.621788024902343750e+00,1.200611710548400879e+00
-1.502506434917449951e-01,1.485058784484863281e+01,1.399150085449218750e+01,1.260534954071044922e+01,4.394946098327636719e+00,1.147222399711608887e+00
-1.474937498569488525e-01,1.554023742675781250e+01,1.444610214233398438e+01,1.233684825897216797e+01,4.157601833343505859e+00,1.091973423957824707e+00
-1.447368562221527100e-01,1.631164550781250000e+01,1.494339752197265625e+01,1.183942222595214844e+01,3.916568756103515625e+00,1.035301923751831055e+00
-1.419799625873565674e-01,1.717038536071777344e+01,1.548482322692871094e+01,1.120828056335449219e+01,3.676129102706909180e+00,9.776088595390319824e-01
-1.392230689525604248e-01,1.812191390991210938e+01,1.607139587402343750e+01,1.052876663208007812e+01,3.438872337341308594e+00,9.192542433738708496e-01
-1.364661753177642822e-01,1.917118644714355469e+01,1.670093345642089844e+01,9.844684600830078125e+00,3.206331729888916016e+00,8.605596423149108887e-01
-1.337092816829681396e-01,2.032227325439453125e+01,1.734226608276367188e+01,9.173773765563964844e+00,2.979399919509887695e+00,8.018084764480590820e-01
-1.309523880481719971e-01,2.157763290405273438e+01,1.775353813171386719e+01,8.522552490234375000e+00,2.758592128753662109e+00,7.432480454444885254e-01
-1.281954944133758545e-01,2.293512535095214844e+01,1.726382446289062500e+01,7.893281936645507812e+00,2.544201135635375977e+00,6.850926876068115234e-01
-1.254386007785797119e-01,2.436743545532226562e+01,1.605811882019042969e+01,7.286672115325927734e+00,2.336390256881713867e+00,6.275270581245422363e-01
-1.226817145943641663e-01,2.547833061218261719e+01,1.474482536315917969e+01,6.702877521514892578e+00,2.135249137878417969e+00,5.707085132598876953e-01
-1.199248209595680237e-01,2.430049324035644531e+01,1.347123813629150391e+01,6.141837120056152344e+00,1.940821766853332520e+00,5.147709846496582031e-01
-1.171679273247718811e-01,2.208510589599609375e+01,1.225518035888671875e+01,5.603416442871093750e+00,1.753129363059997559e+00,4.598267376422882080e-01
-1.144110411405563354e-01,1.991604614257812500e+01,1.109831333160400391e+01,5.087443828582763672e+00,1.572178006172180176e+00,4.059704840183258057e-01
-1.116541475057601929e-01,1.785892105102539062e+01,1.000045394897460938e+01,4.593727111816406250e+00,1.397963166236877441e+00,3.532804548740386963e-01
-1.088972538709640503e-01,1.591757106781005859e+01,8.961168289184570312e+00,4.122061729431152344e+00,1.230477571487426758e+00,3.018206954002380371e-01
-1.061403602361679077e-01,1.409218120574951172e+01,7.979918479919433594e+00,3.672235965728759766e+00,1.069710135459899902e+00,2.516444921493530273e-01
-1.033834666013717651e-01,1.238250160217285156e+01,7.056068897247314453e+00,3.244023561477661133e+00,9.156471490859985352e-01,2.027934938669204712e-01
-1.006265804171562195e-01,1.078812122344970703e+01,6.188884735107421875e+00,2.837193250656127930e+00,7.682745456695556641e-01,1.553014814853668213e-01
-9.786968678236007690e-02,9.308431625366210938e+00,5.377507686614990234e+00,2.451500654220581055e+00,6.275755763053894043e-01,1.091937050223350525e-01
-9.511279314756393433e-02,7.942594051361083984e+00,4.620955467224121094e+00,2.086695671081542969e+00,4.935333728790283203e-01,6.448985636234283447e-02
-9.235589951276779175e-02,6.689447402954101562e+00,3.918103694915771484e+00,1.742519855499267578e+00,3.661293983459472656e-01,2.120354771614074707e-02
-8.959900587797164917e-02,5.547393798828125000e+00,3.267681360244750977e+00,1.418706655502319336e+00,2.453442811965942383e-01,-2.065659873187541962e-02
-8.684211969375610352e-02,4.514271259307861328e+00,2.668264389038085938e+00,1.114983558654785156e+00,1.311566084623336792e-01,-6.108551844954490662e-02
-8.408522605895996094e-02,3.587189435958862305e+00,2.118272542953491211e+00,8.310685753822326660e-01,2.354192733764648438e-02,-1.000822260975837708e-01
-8.132833242416381836e-02,2.762377738952636719e+00,1.615985393524169922e+00,5.666772127151489258e-01,-7.752587646245956421e-02,-1.376480758190155029e-01
-7.857143878936767578e-02,2.035038232803344727e+00,1.159556150436401367e+00,3.215179443359375000e-01,-1.720755845308303833e-01,-1.737877726554870605e-01
-7.581454515457153320e-02,1.399275302886962891e+00,7.470379471778869629e-01,9.529516100883483887e-02,-2.601413428783416748e-01,-2.085073739290237427e-01
-7.305765151977539062e-02,8.481598496437072754e-01,3.764209747314453125e-01,-1.122897267341613770e-01,-3.417610228061676025e-01,-2.418155074119567871e-01
-7.030076533555984497e-02,3.739721179008483887e-01,4.567974060773849487e-02,-3.015374839305877686e-01,-4.169789254665374756e-01,-2.737217843532562256e-01
-6.754387170076370239e-02,-3.136935830116271973e-02,-2.471838742494583130e-01,-4.727503061294555664e-01,-4.858470261096954346e-01,-3.042376935482025146e-01
-6.478697806596755981e-02,-3.757499158382415771e-01,-5.040903091430664062e-01,-6.262267231941223145e-01,-5.484258532524108887e-01,-3.333755135536193848e-01
-6.203008443117141724e-02,-6.663184165954589844e-01,-7.268512248992919922e-01,-7.622605562210083008e-01,-6.047865152359008789e-01,-3.611480593681335449e-01
-5.927319452166557312e-02,-9.090846776962280273e-01,-9.171548485755920410e-01,-8.811370730400085449e-01,-6.550130844116210938e-01,-3.875694870948791504e-01
-5.651630088686943054e-02,-1.108728170394897461e+00,-1.076577425003051758e+00,-9.831277728080749512e-01,-6.992064714431762695e-01,-4.126543998718261719e-01
-5.375941097736358643e-02,-1.268633365631103516e+00,-1.206615924835205078e+00,-1.068483710289001465e+00,-7.374850511550903320e-01,-4.364171028137207031e-01
-5.100251734256744385e-02,-1.391143560409545898e+00,-1.308742523193359375e+00,-1.137431740760803223e+00,-7.699899077415466309e-01,-4.588727653026580811e-01
-4.824562370777130127e-02,-1.478025078773498535e+00,-1.384450554847717285e+00,-1.190166115760803223e+00,-7.968891263008117676e-01,-4.800365567207336426e-01
-4.548873379826545715e-02,-1.531144738197326660e+00,-1.435266137123107910e+00,-1.226842045783996582e+00,-8.183812499046325684e-01,-4.999240338802337646e-01
-4.273184016346931458e-02,-1.553272843360900879e+00,-1.462691068649291992e+00,-1.247572660446166992e+00,-8.347007632255554199e-01,-5.185494422912597656e-01
-3.997494652867317200e-02,-1.548721790313720703e+00,-1.468046426773071289e+00,-1.252426981925964355e+00,-8.461229205131530762e-01,-5.359283685684204102e-01
-3.721805661916732788e-02,-1.523166298866271973e+00,-1.452225446701049805e+00,-1.241432785987854004e+00,-8.529701828956604004e-01,-5.520746111869812012e-01
-3.446116298437118530e-02,-1.481871724128723145e+00,-1.415394663810729980e+00,-1.214589238166809082e+00,-8.556165695190429688e-01,-5.670024156570434570e-01
-3.170426934957504272e-02,-1.426401972770690918e+00,-1.356741786003112793e+00,-1.171892762184143066e+00,-8.544911146163940430e-01,-5.807253718376159668e-01
-2.894737944006919861e-02,-1.351603150367736816e+00,-1.274365186691284180e+00,-1.113383650779724121e+00,-8.500819802284240723e-01,-5.932557582855224609e-01
-2.619048580527305603e-02,-1.245321750640869141e+00,-1.165357708930969238e+00,-1.039225697517395020e+00,-8.429371118545532227e-01,-6.046060919761657715e-01
-2.343359403312206268e-02,-1.091248869895935059e+00,-1.026080369949340820e+00,-9.498381614685058594e-01,-8.336598873138427734e-01,-6.147873997688293457e-01
-2.067670226097106934e-02,-8.727504014968872070e-01,-8.525487780570983887e-01,-8.461090922355651855e-01,-8.229037523269653320e-01,-6.238101124763488770e-01
-1.791981048882007599e-02,-5.755001306533813477e-01,-6.408765316009521484e-01,-7.297266125679016113e-01,-8.113576769828796387e-01,-6.316838264465332031e-01
-1.516291778534650803e-02,-1.883996576070785522e-01,-3.878400325775146484e-01,-6.036722064018249512e-01,-7.997287511825561523e-01,-6.384166479110717773e-01
-1.240602508187294006e-02,2.965838611125946045e-01,-9.192723035812377930e-02,-4.728853106498718262e-01,-7.887150049209594727e-01,-6.440158486366271973e-01
-9.649133309721946716e-03,8.846725225448608398e-01,2.439446151256561279e-01,-3.449940681457519531e-01,-7.789767384529113770e-01,-6.484877467155456543e-01
-6.892241071909666061e-03,1.576023817062377930e+00,6.049351096153259277e-01,-2.307269126176834106e-01,-7.711004614830017090e-01,-6.518371701240539551e-01
-4.135348834097385406e-03,2.344212055206298828e+00,9.465530514717102051e-01,-1.432157456874847412e-01,-7.655646800994873047e-01,-6.540682911872863770e-01
-1.378456596285104752e-03,3.002547979354858398e+00,1.172733664512634277e+00,-9.533295780420303345e-02,-7.627087235450744629e-01,-6.551830768585205078e-01
1.378456596285104752e-03,3.002547979354858398e+00,1.172733664512634277e+00,-9.533309936523437500e-02,-7.627087235450744629e-01,-6.551830768585205078e-01
4.135348834097385406e-03,2.344212055206298828e+00,9.465530514717102051e-01,-1.432157456874847412e-01,-7.655646800994873047e-01,-6.540682911872863770e-01
6.892241071909666061e-03,1.576023817062377930e+00,6.049351692199707031e-01,-2.307269126176834106e-01,-7.711004614830017090e-01,-6.518372297286987305e-01
9.649133309721946716e-03,8.846724033355712891e-01,2.439444512128829956e-01,-3.449939787387847900e-01,-7.789767384529113770e-01,-6.484877467155456543e-01
1.240602508187294006e-02,2.965838015079498291e-01,-9.192712604999542236e-02,-4.728852510452270508e-01,-7.887148857116699219e-01,-6.440157294273376465e-01
1.516291778534650803e-02,-1.883995682001113892e-01,-3.878398537635803223e-01,-6.036722064018249512e-01,-7.997285723686218262e-01,-6.384165287017822266e-01
1.791981048882007599e-02,-5.755002498626708984e-01,-6.408765912055969238e-01,-7.297268509864807129e-01,-8.113576769828796387e-01,-6.316837072372436523e-01
2.067670226097106934e-02,-8.727505207061767578e-01,-8.525485992431640625e-01,-8.461092114448547363e-01,-8.229036331176757812e-01,-6.238099932670593262e-01
2.343359403312206268e-02,-1.091248869895935059e+00,-1.026080489158630371e+00,-9.498381614685058594e-01,-8.336598873138427734e-01,-6.147873401641845703e-01
2.619048580527305603e-02,-1.245321869850158691e+00,-1.165357708930969238e+00,-1.039225697517395020e+00,-8.429371714591979980e-01,-6.046060323715209961e-01
2.894737944006919861e-02,-1.351603269577026367e+00,-1.274365305900573730e+00,-1.113383769989013672e+00,-8.500819802284240723e-01,-5.932556986808776855e-01
3.170426934957504272e-02,-1.426401972770690918e+00,-1.356741905212402344e+00,-1.171892762184143066e+00,-8.544910550117492676e-01,-5.807252526283264160e-01
3.446116298437118530e-02,-1.481871724128723145e+00,-1.415394544601440430e+00,-1.214589118957519531e+00,-8.556165695190429688e-01,-5.670021772384643555e-01
3.721805661916732788e-02,-1.523166298866271973e+00,-1.452225565910339355e+00,-1.241432666778564453e+00,-8.529703021049499512e-01,-5.520743727684020996e-01
3.997494652867317200e-02,-1.548721790313720703e+00,-1.468046545982360840e+00,-1.252427101135253906e+00,-8.461229205131530762e-01,-5.359281897544860840e-01
4.273184016346931458e-02,-1.553272962570190430e+00,-1.462691068649291992e+00,-1.247572779655456543e+00,-8.347005248069763184e-01,-5.185492634773254395e-01
4.548873379826545715e-02,-1.531144976615905762e+00,-1.435266017913818359e+00,-1.226841926574707031e+00,-8.183811306953430176e-01,-4.999237358570098877e-01
4.824562370777130127e-02,-1.478025197982788086e+00,-1.384450674057006836e+00,-1.190165996551513672e+00,-7.968891263008117676e-01,-4.800366461277008057e-01
5.100251734256744385e-02,-1.391143560409545898e+00,-1.308742642402648926e+00,-1.137431859970092773e+00,-7.699899077415466309e-01,-4.588727056980133057e-01
5.375941097736358643e-02,-1.268633365631103516e+00,-1.206615805625915527e+00,-1.068483710289001465e+00,-7.374849319458007812e-01,-4.364169538021087646e-01
5.651630088686943054e-02,-1.108728170394897461e+00,-1.076577305793762207e+00,-9.831276535987854004e-01,-6.992063522338867188e-01,-4.126544892787933350e-01
5.927319452166557312e-02,-9.090846776962280273e-01,-9.171548485755920410e-01,-8.811371326446533203e-01,-6.550132632255554199e-01,-3.875698149204254150e-01
6.203008443117141724e-02,-6.663185358047485352e-01,-7.268512248992919922e-01,-7.622605562210083008e-01,-6.047863960266113281e-01,-3.611482977867126465e-01
6.478697806596755981e-02,-3.757498264312744141e-01,-5.040903687477111816e-01,-6.262267827987670898e-01,-5.484257936477661133e-01,-3.333755135536193848e-01
6.754387170076370239e-02,-3.136935830116271973e-02,-2.471839636564254761e-01,-4.727503061294555664e-01,-4.858469367027282715e-01,-3.042379617691040039e-01
7.030076533555984497e-02,3.739722073078155518e-01,4.567968100309371948e-02,-3.015374839305877686e-01,-4.169788360595703125e-01,-2.737216949462890625e-01
7.305765151977539062e-02,8.481598496437072754e-01,3.764208853244781494e-01,-1.122898310422897339e-01,-3.417609333992004395e-01,-2.418154180049896240e-01
7.581454515457153320e-02,1.399275422096252441e+00,7.470378875732421875e-01,9.529516100883483887e-02,-2.601411640644073486e-01,-2.085070759057998657e-01
7.857143878936767578e-02,2.035038232803344727e+00,1.159556150436401367e+00,3.215178549289703369e-01,-1.720754951238632202e-01,-1.737878769636154175e-01
8.132833242416381836e-02,2.762377738952636719e+00,1.615985512733459473e+00,5.666772127151489258e-01,-7.752565294504165649e-02,-1.376483738422393799e-01
8.408522605895996094e-02,3.587189435958862305e+00,2.118272542953491211e+00,8.310685753822326660e-01,2.354186773300170898e-02,-1.000822260975837708e-01
8.684211969375610352e-02,4.514271736145019531e+00,2.668264389038085938e+00,1.114983558654785156e+00,1.311568021774291992e-01,-6.108551844954490662e-02
8.959900587797164917e-02,5.547393798828125000e+00,3.267681598663330078e+00,1.418706774711608887e+00,2.453443557024002075e-01,-2.065671607851982117e-02
9.235589951276779175e-02,6.689447402954101562e+00,3.918103694915771484e+00,1.742519855499267578e+00,3.661295771598815918e-01,2.120354771614074707e-02
9.511279314756393433e-02,7.942594051361083984e+00,4.620954990386962891e+00,2.086695671081542969e+00,4.935333728790283203e-01,6.448985636234283447e-02
9.786968678236007690e-02,9.308431625366210938e+00,5.377507686614990234e+00,2.451500654220581055e+00,6.275756955146789551e-01,1.091938316822052002e-01
1.006265804171562195e-01,1.078812122344970703e+01,6.188884735107421875e+00,2.837193250656127930e+00,7.682744860649108887e-01,1.553015559911727905e-01
1.033834666013717651e-01,1.238250160217285156e+01,7.056068897247314453e+00,3.244023561477661133e+00,9.156471490859985352e-01,2.027934938669204712e-01
1.061403602361679077e-01,1.409218120574951172e+01,7.979918003082275391e+00,3.672235965728759766e+00,1.069710373878479004e+00,2.516445815563201904e-01
1.088972538709640503e-01,1.591757106781005859e+01,8.961168289184570312e+00,4.122062206268310547e+00,1.230477571487426758e+00,3.018207848072052002e-01
1.116541475057601929e-01,1.785892105102539062e+01,1.000045394897460938e+01,4.593726634979248047e+00,1.397963166236877441e+00,3.532804548740386963e-01
1.144110411405563354e-01,1.991604614257812500e+01,1.109831333160400391e+01,5.087444305419921875e+00,1.572178006172180176e+00,4.059703052043914795e-01
1.171679273247718811e-01,2.208510589599609375e+01,1.225518035888671875e+01,5.603416442871093750e+00,1.753129363059997559e+00,4.598267376422882080e-01
1.199248209595680237e-01,2.430049324035644531e+01,1.347123813629150391e+01,6.141837120056152344e+00,1.940822124481201172e+00,5.147704482078552246e-01
1.226817145943641663e-01,2.547833061218261719e+01,1.474482536315917969e+01,6.702877521514892578e+00,2.135249137878417969e+00,5.707086920738220215e-01
1.254386007785797119e-01,2.436743545532226562e+01,1.605811882019042969e+01,7.286672115325927734e+00,2.336390256881713867e+00,6.275270581245422363e-01
1.281954944133758545e-01,2.293512535095214844e+01,1.726382255554199219e+01,7.893281936645507812e+00,2.544201135635375977e+00,6.850926876068115234e-01
1.309523880481719971e-01,2.157763290405273438e+01,1.775353813171386719e+01,8.522552490234375000e+00,2.758592128753662109e+00,7.432481050491333008e-01
1.337092816829681396e-01,2.032227325439453125e+01,1.734226608276367188e+01,9.173773765563964844e+00,2.979399919509887695e+00,8.018084764480590820e-01
1.364661753177642822e-01,1.917118644714355469e+01,1.670093536376953125e+01,9.844684600830078125e+00,3.206331491470336914e+00,8.605596423149108887e-01
1.392230689525604248e-01,1.812191390991210938e+01,1.607139587402343750e+01,1.052876663208007812e+01,3.438872098922729492e+00,9.192540049552917480e-01
1.419799625873565674e-01,1.717038536071777344e+01,1.548482322692871094e+01,1.120828056335449219e+01,3.676129102706909180e+00,9.776086807250976562e-01
1.447368562221527100e-01,1.631164550781250000e+01,1.494339752197265625e+01,1.183942222595214844e+01,3.916568517684936523e+00,1.035302042961120605e+00
1.474937498569488525e-01,1.554023742675781250e+01,1.444610214233398438e+01,1.233684825897216797e+01,4.157601833343505859e+00,1.091973423957824707e+00
1.502506434917449951e-01,1.485058784484863281e+01,1.399150085449218750e+01,1.260534954071044922e+01,4.394946098327636719e+00,1.147222399711608887e+00
1.530075371265411377e-01,1.423739433288574219e+01,1.357800865173339844e+01,1.263638210296630859e+01,4.621788024902343750e+00,1.200611710548400879e+00
1.557644158601760864e-01,1.369585609436035156e+01,1.320388412475585938e+01,1.251496124267578125e+01,4.827929496765136719e+00,1.251669168472290039e+00
1.585213094949722290e-01,1.322160243988037109e+01,1.286720561981201172e+01,1.232239627838134766e+01,4.999603271484375000e+00,1.299898862838745117e+00
1.612782031297683716e-01,1.281035709381103516e+01,1.256585693359375000e+01,1.209616756439208984e+01,5.121120929718017578e+00,1.344786167144775391e+00
1.640350967645645142e-01,1.245745468139648438e+01,1.229751968383789062e+01,1.184314346313476562e+01,5.179203510284423828e+00,1.385814070701599121e+00
1.667919903993606567e-01,1.215747737884521484e+01,1.205968761444091797e+01,1.155574512481689453e+01,5.168501377105712891e+00,1.422480463981628418e+00
1.695488840341567993e-01,1.190421962738037109e+01,1.184970474243164062e+01,1.122237682342529297e+01,5.094246387481689453e+00,1.454315900802612305e+00
1.723057776689529419e-01,1.169097423553466797e+01,1.166481590270996094e+01,1.083528232574462891e+01,4.969608306884765625e+00,1.480904340744018555e+00
1.750626713037490845e-01,1.151103496551513672e+01,1.150223255157470703e+01,1.039564418792724609e+01,4.810177803039550781e+00,1.501903891563415527e+00
1.778195649385452271e-01,1.135821247100830078e+01,1.135917663574218750e+01,9.913652420043945312e+00,4.629640579223632812e+00,1.517064094543457031e+00
1.805764585733413696e-01,1.122718811035156250e+01,1.123282337188720703e+01,9.404215812683105469e+00,4.438113689422607422e+00,1.526240348815917969e+00
1.833333373069763184e-01,1.111364650726318359e+01,1.111997795104980469e+01,8.882080078125000000e+00,4.242340564727783203e+00,1.529401302337646484e+00
1.860902309417724609e-01,1.101421737670898438e+01,1.101596164703369141e+01,8.359064102172851562e+00,4.046530723571777344e+00,1.526629686355590820e+00
1.888471245765686035e-01,1.092633342742919922e+01,1.091162776947021484e+01,7.843521595001220703e+00,3.853212118148803711e+00,1.518118619918823242e+00
1.916040182113647461e-01,1.084803104400634766e+01,1.078654956817626953e+01,7.340898990631103516e+00,3.663855075836181641e+00,1.504157900810241699e+00
1.943609118461608887e-01,1.077776622772216797e+01,1.059831428527832031e+01,6.854567050933837891e+00,3.479294061660766602e+00,1.485119104385375977e+00
1.971178054809570312e-01,1.071408843994140625e+01,1.028121852874755859e+01,6.386522769927978516e+00,3.299985885620117188e+00,1.461433529853820801e+00
1.998746991157531738e-01,1.065451908111572266e+01,9.785053253173828125e+00,5.937887191772460938e+00,3.126166343688964844e+00,1.433575034141540527e+00
2.026315927505493164e-01,1.059068584442138672e+01,9.130697250366210938e+00,5.509232997894287109e+00,2.957941293716430664e+00,1.402037978172302246e+00
2.053884863853454590e-01,1.049019050598144531e+01,8.392277717590332031e+00,5.100788593292236328e+00,2.795341014862060547e+00,1.367320775985717773e+00
2.081453800201416016e-01,1.025258541107177734e+01,7.636656284332275391e+00,4.712559223175048828e+00,2.638350248336791992e+00,1.329909086227416992e+00
2.109022736549377441e-01,9.710400581359863281e+00,6.902069091796875000e+00,4.344406604766845703e+00,2.486927032470703125e+00,1.290267825126647949e+00
2.136591523885726929e-01,8.840497016906738281e+00,6.206179141998291016e+00,3.996092319488525391e+00,2.341013908386230469e+00,1.248830676078796387e+00
2.164160460233688354e-01,7.828518390655517578e+00,5.556141376495361328e+00,3.667296648025512695e+00,2.200537443161010742e+00,1.205994725227355957e+00
2.191729396581649780e-01,6.828957557678222656e+00,4.954309463500976562e+00,3.357648611068725586e+00,2.065421342849731445e+00,1.162119507789611816e+00
2.219298332929611206e-01,5.903928756713867188e+00,4.400815486907958984e+00,3.066726684570312500e+00,1.935580968856811523e+00,1.117525100708007812e+00
2.246867269277572632e-01,5.071404933929443359e+00,3.894710302352905273e+00,2.794064044952392578e+00,1.810927629470825195e+00,1.072494149208068848e+00
2.274436205625534058e-01,4.333874702453613281e+00,3.434454202651977539e+00,2.539153575897216797e+00,1.691367864608764648e+00,1.027272939682006836e+00
2.302005141973495483e-01,3.688148498535156250e+00,3.018133640289306641e+00,2.301450729370117188e+00,1.576804399490356445e+00,9.820745587348937988e-01
2.329574078321456909e-01,3.128456354141235352e+00,2.643567323684692383e+00,2.080372333526611328e+00,1.467136263847351074e+00,9.370814561843872070e-01
2.357143014669418335e-01,2.647599697113037109e+00,2.308364391326904297e+00,1.875299096107482910e+00,1.362258791923522949e+00,8.924481868743896484e-01
2.384711951017379761e-01,2.237596750259399414e+00,2.009962081909179688e+00,1.685577750205993652e+00,1.262063503265380859e+00,8.483065366744995117e-01
2.412280738353729248e-01,1.890209197998046875e+00,1.745663762092590332e+00,1.510523438453674316e+00,1.166440010070800781e+00,8.047658801078796387e-01
2.439849674701690674e-01,1.597354888916015625e+00,1.512664794921875000e+00,1.349419236183166504e+00,1.075272679328918457e+00,7.619169354438781738e-01
2.467418611049652100e-01,1.351383924484252930e+00,1.308104157447814941e+00,1.201524496078491211e+00,9.884436726570129395e-01,7.198346853256225586e-01
2.494987547397613525e-01,1.145186305046081543e+00,1.129101991653442383e+00,1.066076874732971191e+00,9.058322310447692871e-01,6.785799264907836914e-01
2.522556483745574951e-01,9.722399711608886719e-01,9.728157520294189453e-01,9.422989487648010254e-01,8.273153901100158691e-01,6.382024288177490234e-01
2.550125420093536377e-01,8.266702890396118164e-01,8.364933729171752930e-01,8.294044137001037598e-01,7.527672648429870605e-01,5.987399816513061523e-01
2.577694356441497803e-01,7.033402919769287109e-01,7.175300717353820801e-01,7.266055345535278320e-01,6.820594072341918945e-01,5.602231025695800781e-01
2.605263292789459229e-01,5.979207158088684082e-01,6.135174036026000977e-01,6.331206560134887695e-01,6.150614023208618164e-01,5.226746201515197754e-01
2.632832229137420654e-01,5.068974494934082031e-01,5.222818851470947266e-01,5.481833815574645996e-01,5.516422390937805176e-01,4.861110448837280273e-01
2.660401165485382080e-01,4.275015890598297119e-01,4.419076144695281982e-01,4.710497260093688965e-01,4.916685223579406738e-01,4.505437612533569336e-01
2.687970101833343506e-01,3.575898408889770508e-01,3.707407712936401367e-01,4.010058641433715820e-01,4.350066184997558594e-01,4.159782528877258301e-01
2.715539038181304932e-01,2.955097556114196777e-01,3.073811531066894531e-01,3.373749256134033203e-01,3.815224468708038330e-01,3.824182450771331787e-01
2.743107974529266357e-01,2.399807125329971313e-01,2.506587207317352295e-01,2.795212864875793457e-01,3.310819864273071289e-01,3.498631417751312256e-01
2.770676910877227783e-01,1.899968385696411133e-01,1.996047198772430420e-01,2.268562912940979004e-01,2.835511267185211182e-01,3.183101713657379150e-01
2.798245847225189209e-01,1.447561830282211304e-01,1.534209847450256348e-01,1.788391917943954468e-01,2.387972474098205566e-01,2.877537906169891357e-01
2.825814783573150635e-01,1.036111712455749512e-01,1.114491000771522522e-01,1.349787712097167969e-01,1.966893523931503296e-01,2.581871151924133301e-01
2.853383421897888184e-01,6.603179872035980225e-02,7.314494252204895020e-02,9.483248740434646606e-02,1.570979505777359009e-01,2.296020090579986572e-01
2.880952358245849609e-01,3.157821297645568848e-02,3.805511444807052612e-02,5.800437554717063904e-02,1.198953613638877869e-01,2.019872963428497314e-01
2.908521294593811035e-01,-1.165755093097686768e-04,5.800580605864524841e-03,2.414343692362308502e-02,8.495806902647018433e-02,1.753329038619995117e-01
2.936090230941772461e-01,-2.936153858900070190e-02,-2.393838763236999512e-02,-7.060151547193527222e-03,5.216448754072189331e-02,1.496267318725585938e-01
2.963659167289733887e-01,-5.641972273588180542e-02,-5.143401026725769043e-02,-3.587899357080459595e-02,2.139756083488464355e-02,1.248564571142196655e-01
2.991228103637695312e-01,-8.151553571224212646e-02,-7.691785693168640137e-02,-6.255285441875457764e-02,-7.456399500370025635e-03,1.010088995099067688e-01
3.018797039985656738e-01,-1.048428490757942200e-01,-1.005899012088775635e-01,-8.729005604982376099e-02,-3.450614213943481445e-02,7.807071506977081299e-02
3.046365976333618164e-01,-1.265691667795181274e-01,-1.226223185658454895e-01,-1.102742925286293030e-01,-5.985634028911590576e-02,5.602807179093360901e-02
3.073934912681579590e-01,-1.468397676944732666e-01,-1.431645154953002930e-01,-1.316654235124588013e-01,-8.360707014799118042e-02,3.486735001206398010e-02
3.101503849029541016e-01,-1.657813191413879395e-01,-1.623466759920120239e-01,-1.516038030385971069e-01,-1.058528646826744080e-01,1.457414403557777405e-02
3.129072785377502441e-01,-1.835037171840667725e-01,-1.802819371223449707e-01,-1.702121347188949585e-01,-1.266833543777465820e-01,-4.865276161581277847e-03
3.156641721725463867e-01,-2.001029551029205322e-01,-1.970696896314620972e-01,-1.875978708267211914e-01,-1.461830288171768188e-01,-2.346503734588623047e-02
3.184210658073425293e-01,-2.156631350517272949e-01,-2.127968072891235352e-01,-2.038560956716537476e-01,-1.644313633441925049e-01,-4.123927652835845947e-02
3.211779594421386719e-01,-2.302582710981369019e-01,-2.275397330522537231e-01,-2.190695852041244507e-01,-1.815026700496673584e-01,-5.820138379931449890e-02
3.239348530769348145e-01,-2.439533472061157227e-01,-2.413653135299682617e-01,-2.333118021488189697e-01,-1.974656432867050171e-01,-7.436514645814895630e-02
3.266917467117309570e-01,-2.568057179450988770e-01,-2.543325424194335938e-01,-2.466466277837753296e-01,-2.123846113681793213e-01,-8.974330872297286987e-02
3.294486403465270996e-01,-2.688658833503723145e-01,-2.664935290813446045e-01,-2.591316998004913330e-01,-2.263193279504776001e-01,-1.043492332100868225e-01
3.322055339813232422e-01,-2.801782786846160889e-01,-2.778938114643096924e-01,-2.708170413970947266e-01,-2.393243759870529175e-01,-1.181953772902488708e-01
3.349624276161193848e-01,-2.907819449901580811e-01,-2.885740101337432861e-01,-2.817466259002685547e-01,-2.514494955539703369e-01,-1.312941163778305054e-01
3.377193212509155273e-01,-3.007107079029083252e-01,-2.985689640045166016e-01,-2.919596731662750244e-01,-2.627410292625427246e-01,-1.436566710472106934e-01
3.404762148857116699e-01,-3.099944591522216797e-01,-3.079100847244262695e-01,-3.014905154705047607e-01,-2.732409536838531494e-01,-1.552945971488952637e-01
3.432331085205078125e-01,-3.186597228050231934e-01,-3.166246414184570312e-01,-3.103696703910827637e-01,-2.829876840114593506e-01,-1.662184298038482666e-01
3.459899723529815674e-01,-3.267290294170379639e-01,-3.247359991073608398e-01,-3.186236619949340820e-01,-2.920155525207519531e-01,-1.764383614063262939e-01
3.487468659877777100e-01,-3.342229127883911133e-01,-3.322657942771911621e-01,-3.262758553028106689e-01,-3.003559112548828125e-01,-1.859641075134277344e-01
3.515037596225738525e-01,-3.411587476730346680e-01,-3.392321467399597168e-01,-3.333472907543182373e-01,-3.080376386642456055e-01,-1.948045343160629272e-01
3.542606532573699951e-01,-3.475516438484191895e-01,-3.456507325172424316e-01,-3.398555815219879150e-01,-3.150857985019683838e-01,-2.029677629470825195e-01
3.570175468921661377e-01,-3.534151017665863037e-01,-3.515358269214630127e-01,-3.458172976970672607e-01,-3.215235769748687744e-01,-2.104613482952117920e-01
3.597744405269622803e-01,-3.587604165077209473e-01,-3.568989932537078857e-01,-3.512451648712158203e-01,-3.273715078830718994e-01,-2.172922641038894653e-01
3.625313341617584229e-01,-3.635976016521453857e-01,-3.617511689662933350e-01,-3.561520576477050781e-01,-3.326480090618133545e-01,-2.234663814306259155e-01
3.652882277965545654e-01,-3.679350614547729492e-01,-3.661013543605804443e-01,-3.605484962463378906e-01,-3.373691439628601074e-01,-2.289895564317703247e-01
3.680451214313507080e-01,-3.717805743217468262e-01,-3.699571490287780762e-01,-3.644429743289947510e-01,-3.415496945381164551e-01,-2.338658422231674194e-01
3.708020150661468506e-01,-3.751400709152221680e-01,-3.733252882957458496e-01,-3.678433895111083984e-01,-3.452028334140777588e-01,-2.380992621183395386e-01
3.735589087009429932e-01,-3.780193924903869629e-01,-3.762114048004150391e-01,-3.707568645477294922e-01,-3.483400344848632812e-01,-2.416929155588150024e-01
3.763158023357391357e-01,-3.804225027561187744e-01,-3.786201477050781250e-01,-3.731885552406311035e-01,-3.509707450866699219e-01,-2.446482926607131958e-01
3.790726959705352783e-01,-3.823534250259399414e-01,-3.805555403232574463e-01,-3.751432001590728760e-01,-3.531046211719512939e-01,-2.469673156738281250e-01
3.818295896053314209e-01,-3.838145136833190918e-01,-3.820204138755798340e-01,-3.766248524188995361e-01,-3.547487258911132812e-01,-2.486501336097717285e-01
3.845864832401275635e-01,-3.848085403442382812e-01,-3.830175101757049561e-01,-3.776366710662841797e-01,-3.559100031852722168e-01,-2.496960312128067017e-01
3.873433768749237061e-01,-3.853363394737243652e-01,-3.835484683513641357e-01,-3.781814575195312500e-01,-3.565939366817474365e-01,-2.501039803028106689e-01
3.901002705097198486e-01,-3.853996694087982178e-01,-3.836151063442230225e-01,-3.782609999179840088e-01,-3.568048775196075439e-01,-2.498715519905090332e-01
3.928571641445159912e-01,-3.849995136260986328e-01,-3.832181692123413086e-01,-3.778764009475708008e-01,-3.565464317798614502e-01,-2.489955276250839233e-01
3.956140577793121338e-01,-3.841361105442047119e-01,-3.823581039905548096e-01,-3.770291507244110107e-01,-3.558213114738464355e-01,-2.474718391895294189e-01
3.983709514141082764e-01,-3.828096985816955566e-01,-3.810349404811859131e-01,-3.757196366786956787e-01,-3.546303808689117432e-01,-2.452959418296813965e-01
4.011278450489044189e-01,-3.810196220874786377e-01,-3.792487382888793945e-01,-3.739479482173919678e-01,-3.529732823371887207e-01,-2.424620687961578369e-01
4.038847088813781738e-01,-3.787651062011718750e-01,-3.769986629486083984e-01,-3.717142939567565918e-01,-3.508488833904266357e-01,-2.389632910490036011e-01
4.066416025161743164e-01,-3.760451376438140869e-01,-3.742838799953460693e-01,-3.690177798271179199e-01,-3.482530713081359863e-01,-2.347924560308456421e-01
4.093984961509704590e-01,-3.728585243225097656e-01,-3.711031973361968994e-01,-3.658584356307983398e-01,-3.451803028583526611e-01,-2.299416065216064453e-01
4.121553897857666016e-01,-3.692036271095275879e-01,-3.674552440643310547e-01,-3.622356057167053223e-01,-3.416225016117095947e-01,-2.244011312723159790e-01
4.149122834205627441e-01,-3.650789856910705566e-01,-3.633386194705963135e-01,-3.581489622592926025e-01,-3.375675082206726074e-01,-2.181610018014907837e-01
4.176691770553588867e-01,-3.604829311370849609e-01,-3.587512671947479248e-01,-3.535982072353363037e-01,-3.330004215240478516e-01,-2.112113982439041138e-01
4.204260706901550293e-01,-3.554133772850036621e-01,-3.536912798881530762e-01,-3.485849499702453613e-01,-3.279020190238952637e-01,-2.035407871007919312e-01
4.231829643249511719e-01,-3.498678207397460938e-01,-3.481563031673431396e-01,-3.431106507778167725e-01,-3.222475647926330566e-01,-1.951369643211364746e-01
4.259398579597473145e-01,-3.438439071178436279e-01,-3.421440422534942627e-01,-3.371791243553161621e-01,-3.160068988800048828e-01,-1.859872639179229736e-01
4.286967515945434570e-01,-3.373386263847351074e-01,-3.356519043445587158e-01,-3.307964801788330078e-01,-3.091428279876708984e-01,-1.760783195495605469e-01
4.314536452293395996e-01,-3.303488790988922119e-01,-3.286777734756469727e-01,-3.239721059799194336e-01,-3.016115725040435791e-01,-1.653963625431060791e-01
4.342105388641357422e-01,-3.228715956211090088e-01,-3.212202489376068115e-01,-3.167189061641693115e-01,-2.933605909347534180e-01,-1.539268493652343750e-01
4.369674324989318848e-01,-3.149029612541198730e-01,-3.132791221141815186e-01,-3.090532124042510986e-01,-2.843289375305175781e-01,-1.416545361280441284e-01
4.397243261337280273e-01,-3.064402341842651367e-01,-3.048589825630187988e-01,-3.009957969188690186e-01,-2.744456231594085693e-01,-1.285642534494400024e-01
4.424812197685241699e-01,-2.974805533885955811e-01,-2.959711551666259766e-01,-2.925685644149780273e-01,-2.636297941207885742e-01,-1.146399825811386108e-01
4.452381134033203125e-01,-2.880232334136962891e-01,-2.866381704807281494e-01,-2.837940156459808350e-01,-2.517903447151184082e-01,-9.986480325460433960e-02
4.479950070381164551e-01,-2.780736088752746582e-01,-2.769006788730621338e-01,-2.746879458427429199e-01,-2.388248592615127563e-01,-8.422244340181350708e-02
4.507519006729125977e-01,-2.676529288291931152e-01,-2.668240070343017578e-01,-2.652533948421478271e-01,-2.246203869581222534e-01,-6.769555062055587769e-02
4.535087943077087402e-01,-2.568159103393554688e-01,-2.565026879310607910e-01,-2.554689645767211914e-01,-2.090531736612319946e-01,-5.026634782552719116e-02
4.562656879425048828e-01,-2.456765770912170410e-01,-2.460615038871765137e-01,-2.452752441167831421e-01,-1.919888257980346680e-01,-3.191751241683959961e-02
4.590225815773010254e-01,-2.344321757555007935e-01,-2.356483638286590576e-01,-2.345575988292694092e-01,-1.732831150293350220e-01,-1.263081561774015427e-02
4.617794752120971680e-01,-2.233680933713912964e-01,-2.254155129194259644e-01,-2.231262028217315674e-01,-1.527824401855468750e-01,7.611615117639303207e-03
4.645363390445709229e-01,-2.128169536590576172e-01,-2.154899835586547852e-01,-2.106966525316238403e-01,-1.303250342607498169e-01,2.882826514542102814e-02
4.672932326793670654e-01,-2.030778378248214722e-01,-2.059268653392791748e-01,-1.968707144260406494e-01,-1.057411059737205505e-01,5.103799328207969666e-02
4.700501263141632080e-01,-1.943166255950927734e-01,-1.966471076011657715e-01,-1.811219304800033569e-01,-7.885490357875823975e-02,7.425916194915771484e-02
4.728070199489593506e-01,-1.865020394325256348e-01,-1.873584836721420288e-01,-1.627854853868484497e-01,-4.948567599058151245e-02,9.851045161485671997e-02
4.755639135837554932e-01,-1.793965101242065430e-01,-1.774500161409378052e-01,-1.410582959651947021e-01,-1.744864322245121002e-02,1.238102018833160400e-01
4.783208072185516357e-01,-1.725600957870483398e-01,-1.658671945333480835e-01,-1.150050237774848938e-01,1.744346506893634796e-02,1.501774489879608154e-01
4.810777008533477783e-01,-1.652550548315048218e-01,-1.509796977043151855e-01,-8.357460051774978638e-02,5.537934228777885437e-02,1.776307523250579834e-01
4.838345944881439209e-01,-1.561163067817687988e-01,-1.304679960012435913e-01,-4.562283307313919067e-02,9.654787182807922363e-02,2.061887383460998535e-01
4.865914881229400635e-01,-1.425162553787231445e-01,-1.012691557407379150e-01,6.109382957220077515e-05,1.411369293928146362e-01,2.358698844909667969e-01
4.893483817577362061e-01,-1.197325587272644043e-01,-5.961474776268005371e-02,5.472481995820999146e-02,1.893319934606552124e-01,2.666926085948944092e-01
4.921052753925323486e-01,-8.027042448520660400e-02,-1.164977787993848324e-03,1.196246743202209473e-01,2.413162142038345337e-01,2.986752092838287354e-01
4.948621690273284912e-01,-1.377834379673004150e-02,7.877627015113830566e-02,1.959996074438095093e-01,2.972684502601623535e-01,3.318359255790710449e-01
4.976190626621246338e-01,9.223714470863342285e-02,1.850173920392990112e-01,2.850497066974639893e-01,3.573634028434753418e-01,3.661925494670867920e-01
5.003759264945983887e-01,2.511364519596099854e-01,3.222475647926330566e-01,3.879181146621704102e-01,4.217694401741027832e-01,4.017626345157623291e-01
5.031328201293945312e-01,4.758318364620208740e-01,4.948632419109344482e-01,5.056833624839782715e-01,4.906520843505859375e-01,4.385645091533660889e-01
5.058897137641906738e-01,7.778158187866210938e-01,7.068446874618530273e-01,6.393459439277648926e-01,5.641683340072631836e-01,4.766150116920471191e-01
5.086466073989868164e-01,1.166701078414916992e+00,9.617063999176025391e-01,7.898283004760742188e-01,6.424699425697326660e-01,5.159316658973693848e-01
5.114035010337829590e-01,1.650161266326904297e+00,1.262489676475524902e+00,9.579743146896362305e-01,7.257023453712463379e-01,5.565310716629028320e-01
5.141603946685791016e-01,2.234118700027465820e+00,1.611787080764770508e+00,1.144550561904907227e+00,8.140041232109069824e-01,5.984298586845397949e-01
5.169172883033752441e-01,2.923035144805908203e+00,2.011785507202148438e+00,1.350250005722045898e+00,9.075078964233398438e-01,6.416445374488830566e-01
5.196741819381713867e-01,3.720214843750000000e+00,2.464315414428710938e+00,1.575697422027587891e+00,1.006339311599731445e+00,6.861910820007324219e-01
5.224310755729675293e-01,4.628073692321777344e+00,2.970902442932128906e+00,1.821453571319580078e+00,1.110618114471435547e+00,7.320855855941772461e-01
5.251879692077636719e-01,5.648366928100585938e+00,3.532813549041748047e+00,2.088021516799926758e+00,1.220457673072814941e+00,7.793433666229248047e-01
5.279448628425598145e-01,6.782356739044189453e+00,4.151099681854248047e+00,2.375851154327392578e+00,1.335965156555175781e+00,8.279796242713928223e-01
5.307017564773559570e-01,8.030950546264648438e+00,4.826630592346191406e+00,2.685345649719238281e+00,1.457242012023925781e+00,8.780094981193542480e-01
5.334586501121520996e-01,9.394800186157226562e+00,5.560129165649414062e+00,3.016865253448486328e+00,1.584384202957153320e+00,9.294475317001342773e-01
5.362155437469482422e-01,1.087436676025390625e+01,6.352192401885986328e+00,3.370732307434082031e+00,1.717482089996337891e+00,9.823079705238342285e-01
5.389724373817443848e-01,1.246998310089111328e+01,7.203316211700439453e+00,3.747235536575317383e+00,1.856621265411376953e+00,1.036605119705200195e+00
5.417293310165405273e-01,1.418188285827636719e+01,8.113912582397460938e+00,4.146633148193359375e+00,2.001881599426269531e+00,1.092352509498596191e+00
5.444862246513366699e-01,1.601023483276367188e+01,9.084321975708007812e+00,4.569157123565673828e+00,2.153339624404907227e+00,1.149563670158386230e+00
5.472431182861328125e-01,1.795515823364257812e+01,1.011482906341552734e+01,5.015015125274658203e+00,2.311066150665283203e+00,1.208251714706420898e+00
5.500000119209289551e-01,2.001673698425292969e+01,1.120567035675048828e+01,5.484394550323486328e+00,2.475128173828125000e+00,1.268429517745971680e+00


==> figures/shearlets/14/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-2.343199849128723145e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-1.939199864864349365e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-1.858399957418441772e-01,inf,inf,inf,inf,-1.791759469228054957e+00
-1.777599900960922241e-01,inf,inf,-0.000000000000000000e+00,inf,-1.386294361119890572e+00
-1.696799993515014648e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-1.098612288668109782e+00,-2.639057329615258407e+00
-1.615999937057495117e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-1.098612288668109782e+00,-1.386294361119890572e+00,-3.295836866004329124e+00
-1.535199880599975586e-01,-1.386294361119890572e+00,-1.791759469228054957e+00,-0.000000000000000000e+00,-1.098612288668109782e+00,-3.637586159726385659e+00
-1.454399824142456055e-01,-1.098612288668109782e+00,-1.386294361119890572e+00,-1.386294361119890572e+00,-2.079441541679835748e+00,-4.025351690735149646e+00
-1.373599916696548462e-01,-2.708050201102210064e+00,-2.890371757896164517e+00,-2.708050201102210064e+00,-2.772588722239781145e+00,-4.718498871295094155e+00
-1.292800009250640869e-01,-3.295836866004329124e+00,-3.091042453358316067e+00,-2.890371757896164517e+00,-3.555348061489413514e+00,-5.541263545158425785e+00
-1.211999952793121338e-01,-3.218875824868200564e+00,-3.091042453358316067e+00,-3.637586159726385659e+00,-3.610917912644224348e+00,-6.102558594613569198e+00
-1.131199896335601807e-01,-3.218875824868200564e+00,-3.433987204485146272e+00,-3.583518938456109915e+00,-4.025351690735149646e+00,-6.946013991099227347e+00
-1.050399988889694214e-01,-4.077537443905719705e+00,-3.912023005428145961e+00,-4.174387269895636798e+00,-4.553876891600540766e+00,-7.499976540952121518e+00
-9.695999324321746826e-02,-4.595119850134589790e+00,-4.682131227124219919e+00,-4.787491742782045812e+00,-5.017279836814924288e+00,-8.161945799468689700e+00
-8.887998759746551514e-02,-5.049856007249537093e+00,-5.056245805348307698e+00,-4.859812404361671945e+00,-5.446737371666309890e+00,-8.736328721332908387e+00
-8.079999685287475586e-02,-5.393627546352361968e+00,-5.384495062789088848e+00,-5.529429087511423369e+00,-6.113682179832231611e+00,-9.299998243906717477e+00
-7.271999120712280273e-02,-5.739792912179233930e+00,-5.811140992976700836e+00,-6.030685260261263281e+00,-6.708084083853069757e+00,-9.785379464055798948e+00
-6.463998556137084961e-02,-6.309918278226516186e+00,-6.338594078203183102e+00,-6.559615237493241935e+00,-7.449498005382849009e+00,-1.023027013860982315e+01
-5.655999109148979187e-02,-6.942156705699469299e+00,-7.028201432058004627e+00,-7.151485463904735163e+00,-8.349720837472489166e+00,-1.062667885444444948e+01
-4.847999289631843567e-02,-7.551712215351310320e+00,-7.575071699507560652e+00,-7.733683570775900407e+00,-9.286375058252179571e+00,-1.096446719973068262e+01
-4.039999097585678101e-02,-8.132706489693264373e+00,-8.210124405164267003e+00,-8.482187582217422417e+00,-1.021467861053881698e+01,-1.125454326156330964e+01
-3.231999278068542480e-02,-8.833754223418395668e+00,-8.937612591306212551e+00,-9.368710707947624172e+00,-1.103029849556291708e+01,-1.149471057654932338e+01
-2.423999086022377014e-02,-9.619930294661296344e+00,-9.768583790071327044e+00,-1.060868681412021530e+01,-1.169108001851952672e+01,-1.167442337340335001e+01
-1.615999266505241394e-02,-1.065292054410666545e+01,-1.106499639004280411e+01,-1.189784767184706382e+01,-1.217295010069468653e+01,-1.181530894027490142e+01
-8.079991675913333893e-03,-1.238277008324057249e+01,-1.276860702736672515e+01,-1.280702503840833373e+01,-1.246142778800753703e+01,-1.189951351730870321e+01
0.000000000000000000e+00,-1.384355948305069717e+01,-1.353356268021528308e+01,-1.312064991025758687e+01,-1.255982331795165940e+01,-1.192590890611651488e+01
8.079991675913333893e-03,-1.233196934289675362e+01,-1.273545894922429511e+01,-1.279339531391366691e+01,-1.246120311678193993e+01,-1.189103993105559454e+01
1.615999266505241394e-02,-1.061633931637040895e+01,-1.101862914315544906e+01,-1.186751824270463551e+01,-1.216077188630000983e+01,-1.181493195137682584e+01
2.423999086022377014e-02,-9.631678829240637896e+00,-9.789142350751268040e+00,-1.058316948214250353e+01,-1.167881271530075793e+01,-1.167950713036867683e+01
3.231999278068542480e-02,-8.900821604915227780e+00,-8.970686268534983299e+00,-9.377463685012241257e+00,-1.101787476031960011e+01,-1.149660297496528649e+01
4.039999097585678101e-02,-8.204124932574041296e+00,-8.275376374836406868e+00,-8.525359754082630914e+00,-1.020188698832910390e+01,-1.125201514301587480e+01
4.847999289631843567e-02,-7.606884531219630041e+00,-7.654917047848320166e+00,-7.833203948641057401e+00,-9.284612616350770509e+00,-1.095964456916767382e+01
5.655999109148979187e-02,-7.059617628291382729e+00,-7.093404625868766189e+00,-7.239214973779805717e+00,-8.380685946761573746e+00,-1.061043901407247070e+01
6.463998556137084961e-02,-6.480044561926653124e+00,-6.558197802812268939e+00,-6.751101468936759886e+00,-7.520776415062797149e+00,-1.022720015877203359e+01
7.271999120712280273e-02,-6.111467339502678620e+00,-6.137727054086234091e+00,-6.137727054086234091e+00,-6.834108738813838180e+00,-9.788188928172665726e+00
8.079999685287475586e-02,-5.693732138802699794e+00,-5.746203190540152939e+00,-5.872117789475415961e+00,-6.315358001522334952e+00,-9.275659838096824927e+00
8.887998759746551514e-02,-5.446737371666309890e+00,-5.407171771460118848e+00,-5.476463551931511020e+00,-5.676753802268281746e+00,-8.757626411267407818e+00
9.695999324321746826e-02,-5.036952602413629521e+00,-5.062595033026966895e+00,-5.049856007249537093e+00,-5.398162701517752460e+00,-8.150467911624003747e+00
1.050399988889694214e-01,-4.927253685157205076e+00,-4.948759890378168436e+00,-5.123963979403258762e+00,-5.049856007249537093e+00,-7.560080465021827401e+00
1.131199896335601807e-01,-4.574710978503382819e+00,-4.605170185988091802e+00,-4.615120516841259679e+00,-4.574710978503382819e+00,-6.853299093186078217e+00
1.211999952793121338e-01,-4.204692619390965724e+00,-4.158883083359671495e+00,-4.189654742026425183e+00,-4.510859506516849748e+00,-6.265301212737710124e+00
1.292800009250640869e-01,-3.688879454113936252e+00,-3.637586159726385659e+00,-3.555348061489413514e+00,-4.110873864173311354e+00,-5.669880922980519600e+00
1.373599916696548462e-01,-2.995732273553990854e+00,-2.995732273553990854e+00,-3.367295829986474143e+00,-3.737669618283368411e+00,-4.997212273764114698e+00
1.454399824142456055e-01,-2.639057329615258407e+00,-2.890371757896164517e+00,-2.995732273553990854e+00,-2.890371757896164517e+00,-4.477336814478206861e+00
1.535199880599975586e-01,-2.564949357461536739e+00,-2.197224577336219564e+00,-2.079441541679835748e+00,-2.484906649788000355e+00,-3.951243718581427533e+00
1.615999937057495117e-01,-1.386294361119890572e+00,-1.609437912434100282e+00,-1.945910149055313232e+00,-1.945910149055313232e+00,-3.044522437723423014e+00
1.696799993515014648e-01,-0.000000000000000000e+00,-1.098612288668109782e+00,-1.098612288668109782e+00,-1.098612288668109782e+00,-2.890371757896164517e+00
1.777599900960922241e-01,-6.931471805599452862e-01,inf,-6.931471805599452862e-01,-0.000000000000000000e+00,-2.484906649788000355e+00
1.858399957418441772e-01,inf,inf,inf,-0.000000000000000000e+00,-1.945910149055313232e+00
1.939199864864349365e-01,inf,inf,inf,-6.931471805599452862e-01,-1.791759469228054957e+00
2.019999921321868896e-01,inf,inf,inf,inf,-1.098612288668109782e+00
2.100799977779388428e-01,inf,inf,inf,inf,-0.000000000000000000e+00
2.181600034236907959e-01,inf,inf,inf,inf,-6.931471805599452862e-01
2.262399941682815552e-01,inf,inf,inf,inf,-6.931471805599452862e-01
2.343199849128723145e-01,inf,inf,inf,inf,-0.000000000000000000e+00
2.423999905586242676e-01,inf,inf,inf,inf,-0.000000000000000000e+00
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/14/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,2.049357223510742188e+01,1.111891937255859375e+01,5.600478172302246094e+00,2.887879133224487305e+00,1.921457171440124512e+00
-5.472431182861328125e-01,1.843202400207519531e+01,1.009071159362792969e+01,5.172811031341552734e+00,2.741956710815429688e+00,1.869251489639282227e+00
-5.444862246513366699e-01,1.648714065551757812e+01,9.119236946105957031e+00,4.766481399536132812e+00,2.601791620254516602e+00,1.818369865417480469e+00
-5.417293310165405273e-01,1.465884971618652344e+01,8.204267501831054688e+00,4.381332874298095703e+00,2.467332124710083008e+00,1.768798232078552246e+00
-5.389724373817443848e-01,1.294703292846679688e+01,7.345535278320312500e+00,4.017189979553222656e+00,2.338524818420410156e+00,1.720521688461303711e+00
-5.362155437469482422e-01,1.135153388977050781e+01,6.542718887329101562e+00,3.673860549926757812e+00,2.215311527252197266e+00,1.673524975776672363e+00
-5.334586501121520996e-01,9.872133255004882812e+00,5.795434951782226562e+00,3.351130962371826172e+00,2.097631454467773438e+00,1.627792596817016602e+00
-5.307017564773559570e-01,8.508516311645507812e+00,5.103226661682128906e+00,3.048763751983642578e+00,1.985419631004333496e+00,1.583308100700378418e+00
-5.279448628425598145e-01,7.260248184204101562e+00,4.465546607971191406e+00,2.766496181488037109e+00,1.878607153892517090e+00,1.540054917335510254e+00
-5.251879692077636719e-01,6.126716613769531250e+00,3.881741046905517578e+00,2.504035949707031250e+00,1.777120590209960938e+00,1.498015165328979492e+00
-5.224310755729675293e-01,5.107065677642822266e+00,3.351028203964233398e+00,2.261057853698730469e+00,1.680882334709167480e+00,1.457171320915222168e+00
-5.196741819381713867e-01,4.200104713439941406e+00,2.872471809387207031e+00,2.037200927734375000e+00,1.589810013771057129e+00,1.417503595352172852e+00
-5.169172883033752441e-01,3.404180049896240234e+00,2.444952487945556641e+00,1.832063794136047363e+00,1.503816008567810059e+00,1.378992915153503418e+00
-5.141603946685791016e-01,2.717010021209716797e+00,2.067132711410522461e+00,1.645200252532958984e+00,1.422807335853576660e+00,1.341619968414306641e+00
-5.114035010337829590e-01,2.135470867156982422e+00,1.737420082092285156e+00,1.476115465164184570e+00,1.346686005592346191e+00,1.305362462997436523e+00
-5.086466073989868164e-01,1.655338525772094727e+00,1.453922986984252930e+00,1.324260473251342773e+00,1.275347709655761719e+00,1.270200371742248535e+00
-5.058897137641906738e-01,1.270990133285522461e+00,1.214410781860351562e+00,1.189029335975646973e+00,1.208682537078857422e+00,1.236110448837280273e+00
-5.031328201293945312e-01,9.751129150390625000e-01,1.016275405883789062e+00,1.069753170013427734e+00,1.146574616432189941e+00,1.203070163726806641e+00
-5.003759264945983887e-01,7.584947347640991211e-01,8.565037250518798828e-01,9.656986594200134277e-01,1.088900566101074219e+00,1.171055674552917480e+00
-4.976190626621246338e-01,6.100350022315979004e-01,7.316752076148986816e-01,8.760648965835571289e-01,1.035532474517822266e+00,1.140043377876281738e+00
-4.948621690273284912e-01,5.171231627464294434e-01,6.379814743995666504e-01,7.999805212020874023e-01,9.863328933715820312e-01,1.110006809234619141e+00
-4.921052753925323486e-01,4.665159583091735840e-01,5.713066458702087402e-01,7.365095615386962891e-01,9.411606192588806152e-01,1.080921411514282227e+00
-4.893483817577362061e-01,4.455905556678771973e-01,5.273423790931701660e-01,6.846535205841064453e-01,8.998658657073974609e-01,1.052760362625122070e+00
-4.865914881229400635e-01,4.436360299587249756e-01,5.017537474632263184e-01,6.433585286140441895e-01,8.622925877571105957e-01,1.025496602058410645e+00
-4.838345944881439209e-01,4.526664614677429199e-01,4.903751313686370850e-01,6.115275621414184570e-01,8.282787799835205078e-01,9.991021752357482910e-01
-4.810777008533477783e-01,4.674557447433471680e-01,4.893978238105773926e-01,5.880361199378967285e-01,7.976557016372680664e-01,9.735486507415771484e-01
-4.783208072185516357e-01,4.849221408367156982e-01,4.955227971076965332e-01,5.717518329620361328e-01,7.702479958534240723e-01,9.488078951835632324e-01
-4.755639135837554932e-01,5.032847523689270020e-01,5.060468316078186035e-01,5.615573525428771973e-01,7.458757162094116211e-01,9.248493313789367676e-01
-4.728070199489593506e-01,5.213856697082519531e-01,5.188781619071960449e-01,5.563741326332092285e-01,7.243530750274658203e-01,9.016434550285339355e-01
-4.700501263141632080e-01,5.383403301239013672e-01,5.324932932853698730e-01,5.551871657371520996e-01,7.054897546768188477e-01,8.791592717170715332e-01
-4.672932326793670654e-01,5.534777641296386719e-01,5.458587408065795898e-01,5.570687055587768555e-01,6.890920996665954590e-01,8.573668599128723145e-01
-4.645363390445709229e-01,5.664187669754028320e-01,5.583423376083374023e-01,5.611955523490905762e-01,6.749626398086547852e-01,8.362345695495605469e-01
-4.617794752120971680e-01,5.771360993385314941e-01,5.696263909339904785e-01,5.668618679046630859e-01,6.629027724266052246e-01,8.157307505607604980e-01
-4.590225815773010254e-01,5.859147906303405762e-01,5.796273946762084961e-01,5.734848976135253906e-01,6.527113318443298340e-01,7.958237528800964355e-01
-4.562656879425048828e-01,5.932205915451049805e-01,5.884223580360412598e-01,5.806016325950622559e-01,6.441884636878967285e-01,7.764823436737060547e-01
-4.535087943077087402e-01,5.995526909828186035e-01,5.961828231811523438e-01,5.878612995147705078e-01,6.371348500251770020e-01,7.576739788055419922e-01
-4.507519006729125977e-01,6.053299903869628906e-01,6.031179428100585938e-01,5.950104594230651855e-01,6.313528418540954590e-01,7.393676638603210449e-01
-4.479950070381164551e-01,6.108443737030029297e-01,6.094302535057067871e-01,6.018753647804260254e-01,6.266490221023559570e-01,7.215315699577331543e-01
-4.452381134033203125e-01,6.162567734718322754e-01,6.152861118316650391e-01,6.083437800407409668e-01,6.228334903717041016e-01,7.041352391242980957e-01
-4.424812197685241699e-01,6.216259598731994629e-01,6.208018660545349121e-01,6.143475174903869629e-01,6.197216510772705078e-01,6.871476173400878906e-01
-4.397243261337280273e-01,6.269383430480957031e-01,6.260402798652648926e-01,6.198440194129943848e-01,6.171371340751647949e-01,6.705383658409118652e-01
-4.369674324989318848e-01,6.321372985839843750e-01,6.310146450996398926e-01,6.248061060905456543e-01,6.149084568023681641e-01,6.542788147926330566e-01
-4.342105388641357422e-01,6.371419429779052734e-01,6.356998682022094727e-01,6.292094588279724121e-01,6.128748655319213867e-01,6.383399367332458496e-01
-4.314536452293395996e-01,6.418591737747192383e-01,6.400411725044250488e-01,6.330265402793884277e-01,6.108831167221069336e-01,6.226937770843505859e-01
-4.286967515945434570e-01,6.461889147758483887e-01,6.439630389213562012e-01,6.362237334251403809e-01,6.087904572486877441e-01,6.073138713836669922e-01
-4.259398579597473145e-01,6.500285267829895020e-01,6.473774313926696777e-01,6.387566924095153809e-01,6.064634919166564941e-01,5.921751856803894043e-01
-4.231829643249511719e-01,6.532723903656005859e-01,6.501888036727905273e-01,6.405732035636901855e-01,6.037805080413818359e-01,5.772533416748046875e-01
-4.204260706901550293e-01,6.558153033256530762e-01,6.522975564002990723e-01,6.416124701499938965e-01,6.006296873092651367e-01,5.625256896018981934e-01
-4.176691770553588867e-01,6.575524210929870605e-01,6.536028385162353516e-01,6.418071389198303223e-01,5.969102978706359863e-01,5.479704737663269043e-01
-4.149122834205627441e-01,6.583796739578247070e-01,6.540060043334960938e-01,6.410865783691406250e-01,5.925335288047790527e-01,5.335690379142761230e-01
-4.121553897857666016e-01,6.581968069076538086e-01,6.534101366996765137e-01,6.393784880638122559e-01,5.874215960502624512e-01,5.193020701408386230e-01
-4.093984961509704590e-01,6.569074392318725586e-01,6.517237424850463867e-01,6.366122364997863770e-01,5.815067291259765625e-01,5.051549077033996582e-01
-4.066416025161743164e-01,6.544216871261596680e-01,6.488608717918395996e-01,6.327193379402160645e-01,5.747339725494384766e-01,4.911121428012847900e-01
-4.038847088813781738e-01,6.506579518318176270e-01,6.447443366050720215e-01,6.276382207870483398e-01,5.670588612556457520e-01,4.771618843078613281e-01
-4.011278450489044189e-01,6.455434560775756836e-01,6.393049359321594238e-01,6.213140487670898438e-01,5.584463477134704590e-01,4.632934629917144775e-01
-3.983709514141082764e-01,6.390159726142883301e-01,6.324843168258666992e-01,6.137006282806396484e-01,5.488734245300292969e-01,4.494984447956085205e-01
-3.956140577793121338e-01,6.310255527496337891e-01,6.242363452911376953e-01,6.047632694244384766e-01,5.383279919624328613e-01,4.357685744762420654e-01
-3.928571641445159912e-01,6.215354204177856445e-01,6.145274639129638672e-01,5.944775342941284180e-01,5.268058180809020996e-01,4.221009910106658936e-01
-3.901002705097198486e-01,6.105220317840576172e-01,6.033377051353454590e-01,5.828319191932678223e-01,5.143142342567443848e-01,4.084920585155487061e-01
-3.873433768749237061e-01,5.979770421981811523e-01,5.906611084938049316e-01,5.698266625404357910e-01,5.008692741394042969e-01,3.949402272701263428e-01
-3.845864832401275635e-01,5.839073061943054199e-01,5.765067338943481445e-01,5.554757714271545410e-01,4.864957928657531738e-01,3.814468085765838623e-01
-3.818295896053314209e-01,5.683350563049316406e-01,5.608978867530822754e-01,5.398057103157043457e-01,4.712265133857727051e-01,3.680131137371063232e-01
-3.790726959705352783e-01,5.512970089912414551e-01,5.438713431358337402e-01,5.228547453880310059e-01,4.551030993461608887e-01,3.546447753906250000e-01
-3.763158023357391357e-01,5.328440070152282715e-01,5.254784822463989258e-01,5.046743750572204590e-01,4.381729364395141602e-01,3.413459360599517822e-01
-3.735589087009429932e-01,5.130406022071838379e-01,5.057824254035949707e-01,4.853257536888122559e-01,4.204903542995452881e-01,3.281238079071044922e-01
-3.708020150661468506e-01,4.919627308845520020e-01,4.848584234714508057e-01,4.648801088333129883e-01,4.021157920360565186e-01,3.149869143962860107e-01
-3.680451214313507080e-01,4.696971178054809570e-01,4.627918004989624023e-01,4.434182345867156982e-01,3.831141591072082520e-01,3.019444942474365234e-01
-3.652882277965545654e-01,4.463398754596710205e-01,4.396767616271972656e-01,4.210287630558013916e-01,3.635551333427429199e-01,2.890066802501678467e-01
-3.625313341617584229e-01,4.219946563243865967e-01,4.156146645545959473e-01,3.978060781955718994e-01,3.435116410255432129e-01,2.761850953102111816e-01
-3.597744405269622803e-01,3.967724442481994629e-01,3.907138407230377197e-01,3.738500773906707764e-01,3.230594098567962646e-01,2.634920775890350342e-01
-3.570175468921661377e-01,3.707883059978485107e-01,3.650861680507659912e-01,3.492647409439086914e-01,3.022766113281250000e-01,2.509398758411407471e-01
-3.542606532573699951e-01,3.441615104675292969e-01,3.388474285602569580e-01,3.241569399833679199e-01,2.812423110008239746e-01,2.385415583848953247e-01
-3.515037596225738525e-01,3.170128464698791504e-01,3.121151328086853027e-01,2.986344099044799805e-01,2.600369751453399658e-01,2.263109833002090454e-01
-3.487468659877777100e-01,2.894637882709503174e-01,2.850069403648376465e-01,2.728064954280853271e-01,2.387410104274749756e-01,2.142623960971832275e-01
-3.459899723529815674e-01,2.616349756717681885e-01,2.576406598091125488e-01,2.467814236879348755e-01,2.174348384141921997e-01,2.024086713790893555e-01
-3.432331085205078125e-01,2.336459010839462280e-01,2.301324903964996338e-01,2.206670492887496948e-01,1.961984634399414062e-01,1.907643526792526245e-01
-3.404762148857116699e-01,2.056131958961486816e-01,2.025965303182601929e-01,1.945687532424926758e-01,1.751094758510589600e-01,1.793423742055892944e-01
-3.377193212509155273e-01,1.776514947414398193e-01,1.751442700624465942e-01,1.685903221368789673e-01,1.542449593544006348e-01,1.681570857763290405e-01
-3.349624276161193848e-01,1.498717963695526123e-01,1.478840261697769165e-01,1.428325027227401733e-01,1.336809694766998291e-01,1.572206020355224609e-01
-3.322055339813232422e-01,1.223813444375991821e-01,1.209208369255065918e-01,1.173935905098915100e-01,1.134902089834213257e-01,1.465454846620559692e-01
-3.294486403465270996e-01,9.528374671936035156e-02,9.435606002807617188e-02,9.236835688352584839e-02,9.374380111694335938e-02,1.361438781023025513e-01
-3.266917467117309570e-01,6.867839395999908447e-02,6.828702241182327271e-02,6.784764677286148071e-02,7.451037317514419556e-02,1.260267943143844604e-01
-3.239348530769348145e-01,4.266074299812316895e-02,4.280767217278480530e-02,4.392046853899955750e-02,5.585600435733795166e-02,1.162050142884254456e-01
-3.211779594421386719e-01,1.732289977371692657e-02,1.800808124244213104e-02,2.067120932042598724e-02,3.784447908401489258e-02,1.066877692937850952e-01
-3.184210658073425293e-01,-7.247000932693481445e-03,-6.025187671184539795e-03,-1.818163320422172546e-03,2.053682506084442139e-02,9.748305380344390869e-02
-3.156641721725463867e-01,-3.096419200301170349e-02,-2.920904569327831268e-02,-2.346952073276042938e-02,3.990348894149065018e-03,8.859970420598983765e-02
-3.129072785377502441e-01,-5.374686419963836670e-02,-5.146351084113121033e-02,-4.420661553740501404e-02,-1.173912361264228821e-02,8.004335314035415649e-02
-3.101503849029541016e-01,-7.551691681146621704e-02,-7.271169126033782959e-02,-6.395679712295532227e-02,-2.659977972507476807e-02,7.181993126869201660e-02
-3.073934912681579590e-01,-9.619851410388946533e-02,-9.287879616022109985e-02,-8.264981210231781006e-02,-4.054261744022369385e-02,6.393381953239440918e-02
-3.046365976333618164e-01,-1.157189607620239258e-01,-1.118933781981468201e-01,-1.002170518040657043e-01,-5.352116003632545471e-02,5.638840794563293457e-02
-3.018797039985656738e-01,-1.340074837207794189e-01,-1.296852827072143555e-01,-1.165934652090072632e-01,-6.549327820539474487e-02,4.918580502271652222e-02
-2.991228103637695312e-01,-1.509949266910552979e-01,-1.461868286132812500e-01,-1.317142695188522339e-01,-7.641882449388504028e-02,4.232639074325561523e-02
-2.963659167289733887e-01,-1.666133701801300049e-01,-1.613312810659408569e-01,-1.455175280570983887e-01,-8.626278489828109741e-02,3.581067174673080444e-02
-2.936090230941772461e-01,-1.807961463928222656e-01,-1.750533878803253174e-01,-1.579426229000091553e-01,-9.499274939298629761e-02,2.963653951883316040e-02
-2.908521294593811035e-01,-1.934778094291687012e-01,-1.872883290052413940e-01,-1.689305603504180908e-01,-1.025819107890129089e-01,2.380144782364368439e-02
-2.880952358245849609e-01,-2.045923173427581787e-01,-1.979729235172271729e-01,-1.784230023622512817e-01,-1.090064272284507751e-01,1.830134727060794830e-02
-2.853383421897888184e-01,-2.140750885009765625e-01,-2.070434540510177612e-01,-1.863639801740646362e-01,-1.142474189400672913e-01,1.313085015863180161e-02
-2.825814783573150635e-01,-2.218609303236007690e-01,-2.144371718168258667e-01,-1.926984041929244995e-01,-1.182921081781387329e-01,8.284002542495727539e-03
-2.798245847225189209e-01,-2.278845906257629395e-01,-2.200916111469268799e-01,-1.973734200000762939e-01,-1.211333572864532471e-01,3.753254190087318420e-03
-2.770676910877227783e-01,-2.320803701877593994e-01,-2.239436656236648560e-01,-2.003368884325027466e-01,-1.227700114250183105e-01,-4.701315192505717278e-04
-2.743107974529266357e-01,-2.343821823596954346e-01,-2.259318381547927856e-01,-2.015400379896163940e-01,-1.232076287269592285e-01,-4.395529627799987793e-03
-2.715539038181304932e-01,-2.347239702939987183e-01,-2.259941995143890381e-01,-2.009366452693939209e-01,-1.224601641297340393e-01,-8.034430444240570068e-03
-2.687970101833343506e-01,-2.330397069454193115e-01,-2.240695655345916748e-01,-1.984842419624328613e-01,-1.205497011542320251e-01,-1.139791961759328842e-02
-2.660401165485382080e-01,-2.292643040418624878e-01,-2.200986891984939575e-01,-1.941448152065277100e-01,-1.175072640180587769e-01,-1.449849829077720642e-02
-2.632832229137420654e-01,-2.233328372240066528e-01,-2.140242159366607666e-01,-1.878874003887176514e-01,-1.133733689785003662e-01,-1.735058613121509552e-02
-2.605263292789459229e-01,-2.151826620101928711e-01,-2.057918459177017212e-01,-1.796881556510925293e-01,-1.082008481025695801e-01,-1.996721141040325165e-02
-2.577694356441497803e-01,-2.047532200813293457e-01,-1.953520625829696655e-01,-1.695343106985092163e-01,-1.020517945289611816e-01,-2.236455865204334259e-02
-2.550125420093536377e-01,-1.919880658388137817e-01,-1.826621741056442261e-01,-1.574253439903259277e-01,-9.500192850828170776e-02,-2.455768734216690063e-02
-2.522556483745574951e-01,-1.768374145030975342e-01,-1.676893681287765503e-01,-1.433781981468200684e-01,-8.713931590318679810e-02,-2.656326256692409515e-02
-2.494987547397613525e-01,-1.592615395784378052e-01,-1.504144370555877686e-01,-1.274295151233673096e-01,-7.856474071741104126e-02,-2.839734777808189392e-02
-2.467418611049652100e-01,-1.392342746257781982e-01,-1.308362782001495361e-01,-1.096428260207176208e-01,-6.939183175563812256e-02,-3.007852844893932343e-02
-2.439849674701690674e-01,-1.167510598897933960e-01,-1.089787706732749939e-01,-9.011220932006835938e-02,-5.974843353033065796e-02,-3.162257000803947449e-02
-2.412280738353729248e-01,-9.183522313833236694e-02,-8.489754796028137207e-02,-6.897052377462387085e-02,-4.977330192923545837e-02,-3.304798156023025513e-02
-2.384711951017379761e-01,-6.454870849847793579e-02,-5.869120731949806213e-02,-4.639637097716331482e-02,-3.961648792028427124e-02,-3.437256813049316406e-02
-2.357143014669418335e-01,-3.500411659479141235e-02,-3.050947934389114380e-02,-2.262189611792564392e-02,-2.943866327404975891e-02,-3.561359643936157227e-02
-2.329574078321456909e-01,-3.378071822226047516e-03,-5.704413633793592453e-04,2.059439197182655334e-03,-1.940733008086681366e-02,-3.678907826542854309e-02
-2.302005141973495483e-01,3.007103502750396729e-02,3.082825429737567902e-02,2.728368155658245087e-02,-9.694642387330532074e-03,-3.791698440909385681e-02
-2.274436205625534058e-01,6.498676538467407227e-02,6.328876316547393799e-02,5.261231213808059692e-02,-4.736385308206081390e-04,-3.901392221450805664e-02
-2.246867269277572632e-01,1.008920595049858093e-01,9.629803150892257690e-02,7.752810418605804443e-02,8.083844557404518127e-03,-4.009689018130302429e-02
-2.219298332929611206e-01,1.371690332889556885e-01,1.292100995779037476e-01,1.014375835657119751e-01,1.581487245857715607e-02,-4.118290916085243225e-02
-2.191729396581649780e-01,1.730362325906753540e-01,1.612311005592346191e-01,1.236800178885459900e-01,2.256736159324645996e-02,-4.228658601641654968e-02
-2.164160460233688354e-01,2.075302749872207642e-01,1.914154440164566040e-01,1.435454040765762329e-01,2.820552326738834381e-02,-4.342398419976234436e-02
-2.136591523885726929e-01,2.394963204860687256e-01,2.186728715896606445e-01,1.603020131587982178e-01,3.261514008045196533e-02,-4.461020976305007935e-02
-2.109022736549377441e-01,2.675978839397430420e-01,2.417984157800674438e-01,1.732375621795654297e-01,3.570733591914176941e-02,-4.585854709148406982e-02
-2.081453800201416016e-01,2.903553247451782227e-01,2.595286965370178223e-01,1.817054897546768188e-01,3.742153570055961609e-02,-4.718256369233131409e-02
-2.053884863853454590e-01,3.062247633934020996e-01,2.706308662891387939e-01,1.851806491613388062e-01,3.772847726941108704e-02,-4.859394952654838562e-02
-2.026315927505493164e-01,3.137223422527313232e-01,2.740179002285003662e-01,1.833110898733139038e-01,3.663091734051704407e-02,-5.010492354631423950e-02
-1.998746991157531738e-01,3.115905821323394775e-01,2.688835561275482178e-01,1.759613752365112305e-01,3.416492044925689697e-02,-5.172574147582054138e-02
-1.971178054809570312e-01,2.989824712276458740e-01,2.548295557498931885e-01,1.632407307624816895e-01,3.039668872952461243e-02,-5.346725136041641235e-02
-1.943609118461608887e-01,2.756310701370239258e-01,2.319585829973220825e-01,1.455077975988388062e-01,2.542129904031753540e-02,-5.533664301037788391e-02
-1.916040182113647461e-01,2.419602870941162109e-01,2.009128779172897339e-01,1.233528405427932739e-01,1.935883983969688416e-02,-5.734374746680259705e-02
-1.888471245765686035e-01,1.991067826747894287e-01,1.628426015377044678e-01,9.755858778953552246e-02,1.234958041459321976e-02,-5.949422344565391541e-02
-1.860902309417724609e-01,1.488401293754577637e-01,1.193109154701232910e-01,6.904818862676620483e-02,4.548924043774604797e-03,-6.179587915539741516e-02
-1.833333373069763184e-01,9.340062737464904785e-02,7.215595245361328125e-02,3.882346302270889282e-02,-3.877098904922604561e-03,-6.425354629755020142e-02
-1.805764585733413696e-01,3.529159352183341980e-02,2.333984337747097015e-02,7.906639017164707184e-03,-1.275916956365108490e-02,-6.687246263027191162e-02
-1.778195649385452271e-01,-2.293498814105987549e-02,-2.519526332616806030e-02,-2.271293662488460541e-02,-2.192785963416099548e-02,-6.965657323598861694e-02
-1.750626713037490845e-01,-7.885973155498504639e-02,-7.163978368043899536e-02,-5.212117359042167664e-02,-3.121956437826156616e-02,-7.260999828577041626e-02
-1.723057776689529419e-01,-1.303328722715377808e-01,-1.144000291824340820e-01,-7.951076328754425049e-02,-4.047955572605133057e-02,-7.573533058166503906e-02
-1.695488840341567993e-01,-1.755587607622146606e-01,-1.521490365266799927e-01,-1.042040139436721802e-01,-4.956834763288497925e-02,-7.903452217578887939e-02
-1.667919903993606567e-01,-2.131422758102416992e-01,-1.838510632514953613e-01,-1.256637424230575562e-01,-5.835987627506256104e-02,-8.251004666090011597e-02
-1.640350967645645142e-01,-2.421014904975891113e-01,-2.087707221508026123e-01,-1.435004621744155884e-01,-6.674872338771820068e-02,-8.616358041763305664e-02
-1.612782031297683716e-01,-2.618613839149475098e-01,-2.264708280563354492e-01,-1.574732810258865356e-01,-7.464700192213058472e-02,-8.999527990818023682e-02
-1.585213094949722290e-01,-2.722400426864624023e-01,-2.368034273386001587e-01,-1.674884557723999023e-01,-8.198784291744232178e-02,-9.400606900453567505e-02
-1.557644158601760864e-01,-2.734314203262329102e-01,-2.399023771286010742e-01,-1.735942065715789795e-01,-8.872535079717636108e-02,-9.819566458463668823e-02
-1.530075371265411377e-01,-2.659880816936492920e-01,-2.361722588539123535e-01,-1.759755909442901611e-01,-9.483210742473602295e-02,-1.025642082095146179e-01
-1.502506434917449951e-01,-2.508047223091125488e-01,-2.262772619724273682e-01,-1.749438941478729248e-01,-1.003005504608154297e-01,-1.071119457483291626e-01
-1.474937498569488525e-01,-2.291022241115570068e-01,-2.111250311136245728e-01,-1.709270030260086060e-01,-1.051408052444458008e-01,-1.118375808000564575e-01
-1.447368562221527100e-01,-2.024006545543670654e-01,-1.918436288833618164e-01,-1.644518375396728516e-01,-1.093789786100387573e-01,-1.167396456003189087e-01
-1.419799625873565674e-01,-1.724729984998703003e-01,-1.697477251291275024e-01,-1.561253964900970459e-01,-1.130548268556594849e-01,-1.218174695968627930e-01
-1.392230689525604248e-01,-1.412670910358428955e-01,-1.462856978178024292e-01,-1.466101557016372681e-01,-1.162211447954177856e-01,-1.270693689584732056e-01
-1.364661753177642822e-01,-1.107928529381752014e-01,-1.229729205369949341e-01,-1.365894526243209839e-01,-1.189386174082756042e-01,-1.324926167726516724e-01
-1.337092816829681396e-01,-8.298359811305999756e-02,-1.013013720512390137e-01,-1.267350465059280396e-01,-1.212780475616455078e-01,-1.380854249000549316e-01
-1.309523880481719971e-01,-5.955267697572708130e-02,-8.264087140560150146e-02,-1.176675632596015930e-01,-1.233142688870429993e-01,-1.438454091548919678e-01
-1.281954944133758545e-01,-4.187260940670967102e-02,-6.813216209411621094e-02,-1.099191159009933472e-01,-1.251254975795745850e-01,-1.497690528631210327e-01
-1.254386007785797119e-01,-3.089069575071334839e-02,-5.858720093965530396e-02,-1.039010435342788696e-01,-1.267916709184646606e-01,-1.558519750833511353e-01
-1.226817145943641663e-01,-2.708439901471138000e-02,-5.441337823867797852e-02,-9.987953305244445801e-02,-1.283920705318450928e-01,-1.620915830135345459e-01
-1.199248209595680237e-01,-3.043865039944648743e-02,-5.557145923376083374e-02,-9.796587377786636353e-02,-1.300045698881149292e-01,-1.684824377298355103e-01
-1.171679273247718811e-01,-4.043170064687728882e-02,-6.157961860299110413e-02,-9.811805933713912964e-02,-1.317037642002105713e-01,-1.750184595584869385e-01
-1.144110411405563354e-01,-5.602388083934783936e-02,-7.156722247600555420e-02,-1.001591607928276062e-01,-1.335616856813430786e-01,-1.816959083080291748e-01
-1.116541475057601929e-01,-7.567335665225982666e-02,-8.437535911798477173e-02,-1.038035824894905090e-01,-1.356460005044937134e-01,-1.885061711072921753e-01
-1.088972538709640503e-01,-9.741532057523727417e-02,-9.869536757469177246e-02,-1.086930781602859497e-01,-1.380208283662796021e-01,-1.954427510499954224e-01
-1.061403602361679077e-01,-1.190391257405281067e-01,-1.132252812385559082e-01,-1.144345551729202271e-01,-1.407456099987030029e-01,-2.024980634450912476e-01
-1.033834666013717651e-01,-1.383608132600784302e-01,-1.268238425254821777e-01,-1.206352412700653076e-01,-1.438786089420318604e-01,-2.096620202064514160e-01
-1.006265804171562195e-01,-1.535575389862060547e-01,-1.386382877826690674e-01,-1.269349455833435059e-01,-1.474740058183670044e-01,-2.169259637594223022e-01
-9.786968678236007690e-02,-1.635192036628723145e-01,-1.481849253177642822e-01,-1.330290138721466064e-01,-1.515853255987167358e-01,-2.242785990238189697e-01
-9.511279314756393433e-02,-1.681458055973052979e-01,-1.553587615489959717e-01,-1.386878937482833862e-01,-1.562645286321640015e-01,-2.317093908786773682e-01
-9.235589951276779175e-02,-1.684834659099578857e-01,-1.603649109601974487e-01,-1.437642574310302734e-01,-1.615634411573410034e-01,-2.392050176858901978e-01
-8.959900587797164917e-02,-1.665758192539215088e-01,-1.635801196098327637e-01,-1.481982618570327759e-01,-1.675327867269515991e-01,-2.467532604932785034e-01
-8.684211969375610352e-02,-1.649190038442611694e-01,-1.653775721788406372e-01,-1.520150154829025269e-01,-1.742243915796279907e-01,-2.543398141860961914e-01
-8.408522605895996094e-02,-1.655339300632476807e-01,-1.659737378358840942e-01,-1.553176045417785645e-01,-1.816885024309158325e-01,-2.619493007659912109e-01
-8.132833242416381836e-02,-1.689049005508422852e-01,-1.653771698474884033e-01,-1.582753956317901611e-01,-1.899739801883697510e-01,-2.695670723915100098e-01
-7.857143878936767578e-02,-1.733136028051376343e-01,-1.634821295738220215e-01,-1.611105799674987793e-01,-1.991264373064041138e-01,-2.771766781806945801e-01
-7.581454515457153320e-02,-1.751221567392349243e-01,-1.603117734193801880e-01,-1.640779823064804077e-01,-2.091874778270721436e-01,-2.847611904144287109e-01
-7.305765151977539062e-02,-1.701813638210296631e-01,-1.563213765621185303e-01,-1.674495488405227661e-01,-2.201910465955734253e-01,-2.923024892807006836e-01
-7.030076533555984497e-02,-1.560558825731277466e-01,-1.526186913251876831e-01,-1.714929640293121338e-01,-2.321624457836151123e-01,-2.997832596302032471e-01
-6.754387170076370239e-02,-1.344659924507141113e-01,-1.509189754724502563e-01,-1.764603704214096069e-01,-2.451144903898239136e-01,-3.071846365928649902e-01
-6.478697806596755981e-02,-1.130019724369049072e-01,-1.531225442886352539e-01,-1.825793236494064331e-01,-2.590467631816864014e-01,-3.144875168800354004e-01
-6.203008443117141724e-02,-1.042520925402641296e-01,-1.605799645185470581e-01,-1.900536864995956421e-01,-2.739403843879699707e-01,-3.216730952262878418e-01
-5.927319452166557312e-02,-1.202009692788124084e-01,-1.733404994010925293e-01,-1.990739852190017700e-01,-2.897585630416870117e-01,-3.287217915058135986e-01
-5.651630088686943054e-02,-1.633384227752685547e-01,-1.898352950811386108e-01,-2.098332643508911133e-01,-3.064430058002471924e-01,-3.356143534183502197e-01
-5.375941097736358643e-02,-2.219567596912384033e-01,-2.072848677635192871e-01,-2.225464731454849243e-01,-3.239150941371917725e-01,-3.423314690589904785e-01
-5.100251734256744385e-02,-2.751176953315734863e-01,-2.227479964494705200e-01,-2.374664843082427979e-01,-3.420732915401458740e-01,-3.488535881042480469e-01
-4.824562370777130127e-02,-3.027377426624298096e-01,-2.343911081552505493e-01,-2.548913359642028809e-01,-3.607951998710632324e-01,-3.551622927188873291e-01
-4.548873379826545715e-02,-2.936812341213226318e-01,-2.424541711807250977e-01,-2.751543819904327393e-01,-3.799389600753784180e-01,-3.612378835678100586e-01
-4.273184016346931458e-02,-2.508198022842407227e-01,-2.494843304157257080e-01,-2.985983192920684814e-01,-3.993437886238098145e-01,-3.670625388622283936e-01
-3.997494652867317200e-02,-1.947668939828872681e-01,-2.595903873443603516e-01,-3.255286812782287598e-01,-4.188344776630401611e-01,-3.726191222667694092e-01
-3.721805661916732788e-02,-1.623004078865051270e-01,-2.768298983573913574e-01,-3.561517894268035889e-01,-4.382241070270538330e-01,-3.778892159461975098e-01
-3.446116298437118530e-02,-1.881238818168640137e-01,-3.034297823905944824e-01,-3.905090391635894775e-01,-4.573169350624084473e-01,-3.828573226928710938e-01
-3.170426934957504272e-02,-2.745626866817474365e-01,-3.389385044574737549e-01,-4.284144341945648193e-01,-4.759122729301452637e-01,-3.875075280666351318e-01
-2.894737944006919861e-02,-3.860338330268859863e-01,-3.809929788112640381e-01,-4.694100618362426758e-01,-4.938096404075622559e-01,-3.918252587318420410e-01
-2.619048580527305603e-02,-4.775608181953430176e-01,-4.272705912590026855e-01,-5.127501487731933594e-01,-5.108112096786499023e-01,-3.957962393760681152e-01
-2.343359403312206268e-02,-5.208920836448669434e-01,-4.773399233818054199e-01,-5.574154257774353027e-01,-5.267257094383239746e-01,-3.994082808494567871e-01
-2.067670226097106934e-02,-5.139843225479125977e-01,-5.331770181655883789e-01,-6.021627783775329590e-01,-5.413722991943359375e-01,-4.026494920253753662e-01
-1.791981048882007599e-02,-4.850019812583923340e-01,-5.978119969367980957e-01,-6.455970406532287598e-01,-5.545824766159057617e-01,-4.055091142654418945e-01
-1.516291778534650803e-02,-4.902071654796600342e-01,-6.726561188697814941e-01,-6.862594485282897949e-01,-5.662043690681457520e-01,-4.079777598381042480e-01
-1.240602508187294006e-02,-5.828717947006225586e-01,-7.551205754280090332e-01,-7.227168083190917969e-01,-5.761026740074157715e-01,-4.100475609302520752e-01
-9.649133309721946716e-03,-7.605350613594055176e-01,-8.382056355476379395e-01,-7.536469101905822754e-01,-5.841631293296813965e-01,-4.117116630077362061e-01
-6.892241071909666061e-03,-9.646428227424621582e-01,-9.122937321662902832e-01,-7.779108881950378418e-01,-5.902917385101318359e-01,-4.129644632339477539e-01
-4.135348834097385406e-03,-1.132112264633178711e+00,-9.678396582603454590e-01,-7.946069836616516113e-01,-5.944173932075500488e-01,-4.138020277023315430e-01
-1.378456596285104752e-03,-1.224024415016174316e+00,-9.975458383560180664e-01,-8.031135201454162598e-01,-5.964921116828918457e-01,-4.142215251922607422e-01
1.378456596285104752e-03,-1.224025130271911621e+00,-9.975460171699523926e-01,-8.031137585639953613e-01,-5.964922904968261719e-01,-4.142217338085174561e-01
4.135348834097385406e-03,-1.132113933563232422e+00,-9.678403735160827637e-01,-7.946072220802307129e-01,-5.944173932075500488e-01,-4.138020277023315430e-01
6.892241071909666061e-03,-9.646455645561218262e-01,-9.122949838638305664e-01,-7.779111266136169434e-01,-5.902918577194213867e-01,-4.129647016525268555e-01
9.649133309721946716e-03,-7.605384588241577148e-01,-8.382071256637573242e-01,-7.536475658416748047e-01,-5.841632485389709473e-01,-4.117117226123809814e-01
1.240602508187294006e-02,-5.828750729560852051e-01,-7.551221847534179688e-01,-7.227171659469604492e-01,-5.761027932167053223e-01,-4.100476205348968506e-01
1.516291778534650803e-02,-4.902096390724182129e-01,-6.726578474044799805e-01,-6.862600445747375488e-01,-5.662043690681457520e-01,-4.079773724079132080e-01
1.791981048882007599e-02,-4.850034117698669434e-01,-5.978136062622070312e-01,-6.455978155136108398e-01,-5.545829534530639648e-01,-4.055087864398956299e-01
2.067670226097106934e-02,-5.139850378036499023e-01,-5.331782102584838867e-01,-6.021634936332702637e-01,-5.413726568222045898e-01,-4.026497304439544678e-01
2.343359403312206268e-02,-5.208924412727355957e-01,-4.773407876491546631e-01,-5.574162602424621582e-01,-5.267260074615478516e-01,-3.994084596633911133e-01
2.619048580527305603e-02,-4.775610566139221191e-01,-4.272711277008056641e-01,-5.127508640289306641e-01,-5.108114480972290039e-01,-3.957968056201934814e-01
2.894737944006919861e-02,-3.860338330268859863e-01,-3.809935152530670166e-01,-4.694106578826904297e-01,-4.938099384307861328e-01,-3.918252587318420410e-01
3.170426934957504272e-02,-2.745625972747802734e-01,-3.389385938644409180e-01,-4.284149110317230225e-01,-4.759125113487243652e-01,-3.875076770782470703e-01
3.446116298437118530e-02,-1.881238818168640137e-01,-3.034299612045288086e-01,-3.905095160007476807e-01,-4.573171734809875488e-01,-3.828573822975158691e-01
3.721805661916732788e-02,-1.623004078865051270e-01,-2.768300175666809082e-01,-3.561521768569946289e-01,-4.382243454456329346e-01,-3.778894543647766113e-01
3.997494652867317200e-02,-1.947670876979827881e-01,-2.595901787281036377e-01,-3.255291283130645752e-01,-4.188349246978759766e-01,-3.726190328598022461e-01
4.273184016346931458e-02,-2.508198022842407227e-01,-2.494841516017913818e-01,-2.985986769199371338e-01,-3.993440270423889160e-01,-3.670628666877746582e-01
4.548873379826545715e-02,-2.936810553073883057e-01,-2.424539923667907715e-01,-2.751546502113342285e-01,-3.799390494823455811e-01,-3.612377941608428955e-01
4.824562370777130127e-02,-3.027377426624298096e-01,-2.343911975622177124e-01,-2.548913359642028809e-01,-3.607957065105438232e-01,-3.551622927188873291e-01
5.100251734256744385e-02,-2.751176953315734863e-01,-2.227479964494705200e-01,-2.374667525291442871e-01,-3.420735597610473633e-01,-3.488537371158599854e-01
5.375941097736358643e-02,-2.219567596912384033e-01,-2.072847783565521240e-01,-2.225466519594192505e-01,-3.239153325557708740e-01,-3.423314690589904785e-01
5.651630088686943054e-02,-1.633383184671401978e-01,-1.898353993892669678e-01,-2.098335623741149902e-01,-3.064433634281158447e-01,-3.356142640113830566e-01
5.927319452166557312e-02,-1.202007606625556946e-01,-1.733406037092208862e-01,-1.990738809108734131e-01,-2.897585630416870117e-01,-3.287217915058135986e-01
6.203008443117141724e-02,-1.042521968483924866e-01,-1.605799645185470581e-01,-1.900537908077239990e-01,-2.739407420158386230e-01,-3.216732442378997803e-01
6.478697806596755981e-02,-1.130019724369049072e-01,-1.531225442886352539e-01,-1.825791299343109131e-01,-2.590469419956207275e-01,-3.144876062870025635e-01
6.754387170076370239e-02,-1.344662010669708252e-01,-1.509187668561935425e-01,-1.764602810144424438e-01,-2.451147735118865967e-01,-3.071849048137664795e-01
7.030076533555984497e-02,-1.560557782649993896e-01,-1.526187956333160400e-01,-1.714928597211837769e-01,-2.321627289056777954e-01,-2.997834384441375732e-01
7.305765151977539062e-02,-1.701813638210296631e-01,-1.563213765621185303e-01,-1.674495488405227661e-01,-2.201912403106689453e-01,-2.923025786876678467e-01
7.581454515457153320e-02,-1.751222759485244751e-01,-1.603115648031234741e-01,-1.640781760215759277e-01,-2.091873884201049805e-01,-2.847611010074615479e-01
7.857143878936767578e-02,-1.733136028051376343e-01,-1.634822189807891846e-01,-1.611103862524032593e-01,-1.991268396377563477e-01,-2.771769464015960693e-01
8.132833242416381836e-02,-1.689045876264572144e-01,-1.653771698474884033e-01,-1.582753956317901611e-01,-1.899737864732742310e-01,-2.695674300193786621e-01
8.408522605895996094e-02,-1.655339300632476807e-01,-1.659737378358840942e-01,-1.553175151348114014e-01,-1.816885918378829956e-01,-2.619497478008270264e-01
8.684211969375610352e-02,-1.649191975593566895e-01,-1.653773784637451172e-01,-1.520149111747741699e-01,-1.742246896028518677e-01,-2.543398141860961914e-01
8.959900587797164917e-02,-1.665759235620498657e-01,-1.635801196098327637e-01,-1.481982618570327759e-01,-1.675327867269515991e-01,-2.467532604932785034e-01
9.235589951276779175e-02,-1.684833765029907227e-01,-1.603648215532302856e-01,-1.437641680240631104e-01,-1.615631282329559326e-01,-2.392054051160812378e-01
9.511279314756393433e-02,-1.681457161903381348e-01,-1.553586721420288086e-01,-1.386877894401550293e-01,-1.562645286321640015e-01,-2.317091971635818481e-01
9.786968678236007690e-02,-1.635192036628723145e-01,-1.481850147247314453e-01,-1.330293267965316772e-01,-1.515853255987167358e-01,-2.242787927389144897e-01
1.006265804171562195e-01,-1.535573601722717285e-01,-1.386382877826690674e-01,-1.269347369670867920e-01,-1.474742144346237183e-01,-2.169259637594223022e-01
1.033834666013717651e-01,-1.383606195449829102e-01,-1.268237382173538208e-01,-1.206352412700653076e-01,-1.438785046339035034e-01,-2.096620202064514160e-01
1.061403602361679077e-01,-1.190392300486564636e-01,-1.132253855466842651e-01,-1.144345551729202271e-01,-1.407460272312164307e-01,-2.024974822998046875e-01
1.088972538709640503e-01,-9.741521626710891724e-02,-9.869536757469177246e-02,-1.086931824684143066e-01,-1.380205154418945312e-01,-1.954430490732192993e-01
1.116541475057601929e-01,-7.567346096038818359e-02,-8.437525480985641479e-02,-1.038036867976188660e-01,-1.356462091207504272e-01,-1.885063648223876953e-01
1.144110411405563354e-01,-5.602388083934783936e-02,-7.156699895858764648e-02,-1.001590490341186523e-01,-1.335618942975997925e-01,-1.816957145929336548e-01
1.171679273247718811e-01,-4.043170064687728882e-02,-6.157983466982841492e-02,-9.811816364526748657e-02,-1.317036598920822144e-01,-1.750191599130630493e-01
1.199248209595680237e-01,-3.043865039944648743e-02,-5.557157099246978760e-02,-9.796576201915740967e-02,-1.300044655799865723e-01,-1.684820353984832764e-01
1.226817145943641663e-01,-2.708428353071212769e-02,-5.441348999738693237e-02,-9.987942874431610107e-02,-1.283920705318450928e-01,-1.620914787054061890e-01
1.254386007785797119e-01,-3.089069575071334839e-02,-5.858720093965530396e-02,-1.039009392261505127e-01,-1.267915666103363037e-01,-1.558520793914794922e-01
1.281954944133758545e-01,-4.187238216400146484e-02,-6.813216209411621094e-02,-1.099190115928649902e-01,-1.251253932714462280e-01,-1.497687548398971558e-01
1.309523880481719971e-01,-5.955267697572708130e-02,-8.264108747243881226e-02,-1.176676675677299500e-01,-1.233143731951713562e-01,-1.438452005386352539e-01
1.337092816829681396e-01,-8.298370242118835449e-02,-1.013014763593673706e-01,-1.267350465059280396e-01,-1.212779432535171509e-01,-1.380855292081832886e-01
1.364661753177642822e-01,-1.107927486300468445e-01,-1.229728162288665771e-01,-1.365895569324493408e-01,-1.189382970333099365e-01,-1.324927210807800293e-01
1.392230689525604248e-01,-1.412670910358428955e-01,-1.462858021259307861e-01,-1.466101557016372681e-01,-1.162208169698715210e-01,-1.270690560340881348e-01
1.419799625873565674e-01,-1.724730879068374634e-01,-1.697476208209991455e-01,-1.561256945133209229e-01,-1.130547225475311279e-01,-1.218176782131195068e-01
1.447368562221527100e-01,-2.024007588624954224e-01,-1.918437331914901733e-01,-1.644517332315444946e-01,-1.093789786100387573e-01,-1.167400702834129333e-01
1.474937498569488525e-01,-2.291020452976226807e-01,-2.111250311136245728e-01,-1.709268093109130859e-01,-1.051410213112831116e-01,-1.118376851081848145e-01
1.502506434917449951e-01,-2.508046627044677734e-01,-2.262773513793945312e-01,-1.749438941478729248e-01,-1.003004461526870728e-01,-1.071120575070381165e-01
1.530075371265411377e-01,-2.659881711006164551e-01,-2.361723631620407104e-01,-1.759755909442901611e-01,-9.483221173286437988e-02,-1.025647446513175964e-01
1.557644158601760864e-01,-2.734314203262329102e-01,-2.399022877216339111e-01,-1.735942959785461426e-01,-8.872524648904800415e-02,-9.819588065147399902e-02
1.585213094949722290e-01,-2.722400426864624023e-01,-2.368033379316329956e-01,-1.674883663654327393e-01,-8.198806643486022949e-02,-9.400563687086105347e-02
1.612782031297683716e-01,-2.618612945079803467e-01,-2.264707237482070923e-01,-1.574732810258865356e-01,-7.464689016342163086e-02,-8.999506384134292603e-02
1.640350967645645142e-01,-2.421015799045562744e-01,-2.087709158658981323e-01,-1.435003727674484253e-01,-6.674872338771820068e-02,-8.616346865892410278e-02
1.667919903993606567e-01,-2.131423950195312500e-01,-1.838511526584625244e-01,-1.256638467311859131e-01,-5.835998803377151489e-02,-8.251048624515533447e-02
1.695488840341567993e-01,-1.755588650703430176e-01,-1.521488428115844727e-01,-1.042039021849632263e-01,-4.956823214888572693e-02,-7.903540134429931641e-02
1.723057776689529419e-01,-1.303328722715377808e-01,-1.144000291824340820e-01,-7.951097935438156128e-02,-4.047989845275878906e-02,-7.573521882295608521e-02
1.750626713037490845e-01,-7.885973155498504639e-02,-7.163978368043899536e-02,-5.212117359042167664e-02,-3.121933713555335999e-02,-7.260999828577041626e-02
1.778195649385452271e-01,-2.293498814105987549e-02,-2.519526332616806030e-02,-2.271293662488460541e-02,-2.192785963416099548e-02,-6.965690851211547852e-02
1.805764585733413696e-01,3.529170528054237366e-02,2.333960868418216705e-02,7.906520739197731018e-03,-1.275928691029548645e-02,-6.687268614768981934e-02
1.833333373069763184e-01,9.340062737464904785e-02,7.215607911348342896e-02,3.882346302270889282e-02,-3.876980626955628395e-03,-6.425321102142333984e-02
1.860902309417724609e-01,1.488401889801025391e-01,1.193109154701232910e-01,6.904824823141098022e-02,4.548924043774604797e-03,-6.179587915539741516e-02
1.888471245765686035e-01,1.991069167852401733e-01,1.628426611423492432e-01,9.755865484476089478e-02,1.234964095056056976e-02,-5.949433520436286926e-02
1.916040182113647461e-01,2.419603615999221802e-01,2.009129524230957031e-01,1.233528405427932739e-01,1.935871876776218414e-02,-5.734397098422050476e-02
1.943609118461608887e-01,2.756311595439910889e-01,2.319585829973220825e-01,1.455077379941940308e-01,2.542129904031753540e-02,-5.533698201179504395e-02
1.971178054809570312e-01,2.989825606346130371e-01,2.548297047615051270e-01,1.632407903671264648e-01,3.039662726223468781e-02,-5.346691608428955078e-02
1.998746991157531738e-01,3.115906417369842529e-01,2.688836157321929932e-01,1.759615242481231689e-01,3.416479378938674927e-02,-5.172641947865486145e-02
2.026315927505493164e-01,3.137224912643432617e-01,2.740178406238555908e-01,1.833111643791198730e-01,3.663085773587226868e-02,-5.010503903031349182e-02
2.053884863853454590e-01,3.062248528003692627e-01,2.706307172775268555e-01,1.851805746555328369e-01,3.772835433483123779e-02,-4.859406128525733948e-02
2.081453800201416016e-01,2.903553247451782227e-01,2.595287859439849854e-01,1.817054152488708496e-01,3.742128983139991760e-02,-4.718222096562385559e-02
2.109022736549377441e-01,2.675979435443878174e-01,2.417984902858734131e-01,1.732375621795654297e-01,3.570733591914176941e-02,-4.585866257548332214e-02
2.136591523885726929e-01,2.394963949918746948e-01,2.186728715896606445e-01,1.603021919727325439e-01,3.261519968509674072e-02,-4.461043700575828552e-02
2.164160460233688354e-01,2.075301259756088257e-01,1.914152950048446655e-01,1.435454040765762329e-01,2.820533886551856995e-02,-4.342444241046905518e-02
2.191729396581649780e-01,1.730363070964813232e-01,1.612309664487838745e-01,1.236800849437713623e-01,2.256724052131175995e-02,-4.228624328970909119e-02
2.219298332929611206e-01,1.371689736843109131e-01,1.292100250720977783e-01,1.014377102255821228e-01,1.581505313515663147e-02,-4.118233919143676758e-02
2.246867269277572632e-01,1.008920595049858093e-01,9.629816561937332153e-02,7.752803713083267212e-02,8.083964698016643524e-03,-4.009723290801048279e-02
2.274436205625534058e-01,6.498682498931884766e-02,6.328864395618438721e-02,5.261224880814552307e-02,-4.737575072795152664e-04,-3.901449590921401978e-02
2.302005141973495483e-01,3.007114678621292114e-02,3.082813881337642670e-02,2.728368155658245087e-02,-9.694759733974933624e-03,-3.791732713580131531e-02
2.329574078321456909e-01,-3.378071822226047516e-03,-5.702038761228322983e-04,2.059498801827430725e-03,-1.940756477415561676e-02,-3.678896278142929077e-02
2.357143014669418335e-01,-3.500400483608245850e-02,-3.050959482789039612e-02,-2.262201160192489624e-02,-2.943843230605125427e-02,-3.561382740736007690e-02
2.384711951017379761e-01,-6.454891711473464966e-02,-5.869099125266075134e-02,-4.639614745974540710e-02,-3.961671888828277588e-02,-3.437245264649391174e-02
2.412280738353729248e-01,-9.183522313833236694e-02,-8.489777147769927979e-02,-6.897052377462387085e-02,-4.977273568511009216e-02,-3.304821252822875977e-02
2.439849674701690674e-01,-1.167509555816650391e-01,-1.089786663651466370e-01,-9.011209756135940552e-02,-5.974843353033065796e-02,-3.162268549203872681e-02
2.467418611049652100e-01,-1.392342746257781982e-01,-1.308363676071166992e-01,-1.096426174044609070e-01,-6.939205527305603027e-02,-3.007829748094081879e-02
2.494987547397613525e-01,-1.592614352703094482e-01,-1.504144370555877686e-01,-1.274295151233673096e-01,-7.856441289186477661e-02,-2.839769609272480011e-02
2.522556483745574951e-01,-1.768375039100646973e-01,-1.676894575357437134e-01,-1.433778852224349976e-01,-8.713898807764053345e-02,-2.656337805092334747e-02
2.550125420093536377e-01,-1.919879764318466187e-01,-1.826622635126113892e-01,-1.574252396821975708e-01,-9.500181674957275391e-02,-2.455780468881130219e-02
2.577694356441497803e-01,-2.047532200813293457e-01,-1.953519582748413086e-01,-1.695342212915420532e-01,-1.020517945289611816e-01,-2.236467599868774414e-02
2.605263292789459229e-01,-2.151825726032257080e-01,-2.057920396327972412e-01,-1.796883642673492432e-01,-1.082007437944412231e-01,-1.996721141040325165e-02
2.632832229137420654e-01,-2.233327478170394897e-01,-2.140243053436279297e-01,-1.878873109817504883e-01,-1.133736893534660339e-01,-1.735070347785949707e-02
2.660401165485382080e-01,-2.292643040418624878e-01,-2.200986891984939575e-01,-1.941450089216232300e-01,-1.175069436430931091e-01,-1.449896860867738724e-02
2.687970101833343506e-01,-2.330397665500640869e-01,-2.240693867206573486e-01,-1.984841376543045044e-01,-1.205497011542320251e-01,-1.139803696423768997e-02
2.715539038181304932e-01,-2.347241491079330444e-01,-2.259940803050994873e-01,-2.009365558624267578e-01,-1.224601641297340393e-01,-8.034548722207546234e-03
2.743107974529266357e-01,-2.343821823596954346e-01,-2.259317338466644287e-01,-2.015401273965835571e-01,-1.232073083519935608e-01,-4.395885858684778214e-03
2.770676910877227783e-01,-2.320803701877593994e-01,-2.239437550306320190e-01,-2.003368884325027466e-01,-1.227695792913436890e-01,-4.701315192505717278e-04
2.798245847225189209e-01,-2.278845906257629395e-01,-2.200916111469268799e-01,-1.973733156919479370e-01,-1.211335659027099609e-01,3.753194585442543030e-03
2.825814783573150635e-01,-2.218610346317291260e-01,-2.144372761249542236e-01,-1.926984041929244995e-01,-1.182921081781387329e-01,8.284002542495727539e-03
2.853383421897888184e-01,-2.140751779079437256e-01,-2.070436328649520874e-01,-1.863640844821929932e-01,-1.142475232481956482e-01,1.313085015863180161e-02
2.880952358245849609e-01,-2.045924961566925049e-01,-1.979728192090988159e-01,-1.784228980541229248e-01,-1.090062111616134644e-01,1.830128766596317291e-02
2.908521294593811035e-01,-1.934778988361358643e-01,-1.872884333133697510e-01,-1.689302623271942139e-01,-1.025820150971412659e-01,2.380132675170898438e-02
2.936090230941772461e-01,-1.807962357997894287e-01,-1.750532835721969604e-01,-1.579426229000091553e-01,-9.499318152666091919e-02,2.963641658425331116e-02
2.963659167289733887e-01,-1.666134595870971680e-01,-1.613314896821975708e-01,-1.455176174640655518e-01,-8.626300096511840820e-02,3.581067174673080444e-02
2.991228103637695312e-01,-1.509948372840881348e-01,-1.461867243051528931e-01,-1.317142695188522339e-01,-7.641904056072235107e-02,4.232664033770561218e-02
3.018797039985656738e-01,-1.340076029300689697e-01,-1.296853721141815186e-01,-1.165934652090072632e-01,-6.549327820539474487e-02,4.918561875820159912e-02
3.046365976333618164e-01,-1.157189607620239258e-01,-1.118933781981468201e-01,-1.002172678709030151e-01,-5.352127179503440857e-02,5.638834461569786072e-02
3.073934912681579590e-01,-9.619840234518051147e-02,-9.287858009338378906e-02,-8.264969289302825928e-02,-4.054273292422294617e-02,6.393381953239440918e-02
3.101503849029541016e-01,-7.551681250333786011e-02,-7.271158695220947266e-02,-6.395679712295532227e-02,-2.659977972507476807e-02,7.181967049837112427e-02
3.129072785377502441e-01,-5.374675244092941284e-02,-5.146362259984016418e-02,-4.420661553740501404e-02,-1.173935830593109131e-02,8.004309237003326416e-02
3.156641721725463867e-01,-3.096407651901245117e-02,-2.920904569327831268e-02,-2.346940338611602783e-02,3.990348894149065018e-03,8.859924972057342529e-02
3.184210658073425293e-01,-7.247000932693481445e-03,-6.025299429893493652e-03,-1.818163320422172546e-03,2.053688466548919678e-02,9.748305380344390869e-02
3.211779594421386719e-01,1.732289977371692657e-02,1.800802163779735565e-02,2.067120932042598724e-02,3.784454241394996643e-02,1.066874340176582336e-01
3.239348530769348145e-01,4.266086593270301819e-02,4.280754923820495605e-02,4.392046853899955750e-02,5.585606768727302551e-02,1.162050813436508179e-01
3.266917467117309570e-01,6.867828220129013062e-02,6.828689575195312500e-02,6.784783303737640381e-02,7.451037317514419556e-02,1.260271370410919189e-01
3.294486403465270996e-01,9.528382122516632080e-02,9.435600042343139648e-02,9.236822277307510376e-02,9.374366700649261475e-02,1.361440718173980713e-01
3.322055339813232422e-01,1.223813444375991821e-01,1.209207028150558472e-01,1.173937246203422546e-01,1.134899407625198364e-01,1.465456187725067139e-01
3.349624276161193848e-01,1.498717963695526123e-01,1.478840857744216919e-01,1.428327113389968872e-01,1.336808949708938599e-01,1.572205275297164917e-01
3.377193212509155273e-01,1.776514202356338501e-01,1.751442700624465942e-01,1.685903221368789673e-01,1.542452424764633179e-01,1.681571602821350098e-01
3.404762148857116699e-01,2.056131213903427124e-01,2.025964558124542236e-01,1.945687532424926758e-01,1.751091182231903076e-01,1.793425977230072021e-01
3.432331085205078125e-01,2.336457669734954834e-01,2.301324307918548584e-01,2.206669747829437256e-01,1.961982399225234985e-01,1.907642036676406860e-01
3.459899723529815674e-01,2.616348862648010254e-01,2.576406002044677734e-01,2.467814236879348755e-01,2.174349874258041382e-01,2.024086713790893555e-01
3.487468659877777100e-01,2.894638478755950928e-01,2.850068509578704834e-01,2.728064060211181641e-01,2.387410849332809448e-01,2.142622470855712891e-01
3.515037596225738525e-01,3.170128464698791504e-01,3.121150732040405273e-01,2.986346483230590820e-01,2.600369155406951904e-01,2.263111323118209839e-01
3.542606532573699951e-01,3.441614210605621338e-01,3.388474881649017334e-01,3.241568803787231445e-01,2.812423110008239746e-01,2.385416328907012939e-01
3.570175468921661377e-01,3.707883059978485107e-01,3.650861680507659912e-01,3.492649197578430176e-01,3.022765517234802246e-01,2.509396374225616455e-01
3.597744405269622803e-01,3.967724442481994629e-01,3.907138407230377197e-01,3.738501667976379395e-01,3.230594992637634277e-01,2.634919881820678711e-01
3.625313341617584229e-01,4.219948351383209229e-01,4.156147539615631104e-01,3.978060781955718994e-01,3.435116410255432129e-01,2.761850953102111816e-01
3.652882277965545654e-01,4.463399350643157959e-01,4.396766424179077148e-01,4.210289418697357178e-01,3.635550737380981445e-01,2.890066802501678467e-01
3.680451214313507080e-01,4.696971178054809570e-01,4.627918004989624023e-01,4.434183239936828613e-01,3.831141591072082520e-01,3.019441664218902588e-01
3.708020150661468506e-01,4.919626414775848389e-01,4.848585426807403564e-01,4.648800194263458252e-01,4.021156132221221924e-01,3.149869143962860107e-01
3.735589087009429932e-01,5.130407214164733887e-01,5.057826042175292969e-01,4.853257536888122559e-01,4.204902648925781250e-01,3.281237483024597168e-01
3.763158023357391357e-01,5.328440666198730469e-01,5.254786014556884766e-01,5.046742558479309082e-01,4.381726682186126709e-01,3.413458764553070068e-01
3.790726959705352783e-01,5.512970089912414551e-01,5.438714027404785156e-01,5.228549242019653320e-01,4.551029801368713379e-01,3.546446859836578369e-01
3.818295896053314209e-01,5.683351755142211914e-01,5.608978867530822754e-01,5.398054718971252441e-01,4.712269306182861328e-01,3.680132329463958740e-01
3.845864832401275635e-01,5.839073061943054199e-01,5.765067338943481445e-01,5.554756522178649902e-01,4.864957928657531738e-01,3.814464509487152100e-01
3.873433768749237061e-01,5.979770421981811523e-01,5.906612873077392578e-01,5.698263049125671387e-01,5.008692741394042969e-01,3.949402272701263428e-01
3.901002705097198486e-01,6.105217933654785156e-01,6.033378243446350098e-01,5.828315615653991699e-01,5.143143534660339355e-01,4.084919691085815430e-01
3.928571641445159912e-01,6.215351819992065430e-01,6.145275235176086426e-01,5.944773554801940918e-01,5.268058776855468750e-01,4.221009016036987305e-01
3.956140577793121338e-01,6.310256719589233398e-01,6.242364048957824707e-01,6.047630906105041504e-01,5.383277535438537598e-01,4.357688426971435547e-01
3.983709514141082764e-01,6.390159726142883301e-01,6.324841976165771484e-01,6.137009263038635254e-01,5.488736033439636230e-01,4.494980871677398682e-01
4.011278450489044189e-01,6.455433368682861328e-01,6.393046975135803223e-01,6.213140487670898438e-01,5.584461092948913574e-01,4.632936716079711914e-01
4.038847088813781738e-01,6.506580710411071777e-01,6.447443366050720215e-01,6.276381015777587891e-01,5.670585632324218750e-01,4.771619737148284912e-01
4.066416025161743164e-01,6.544216871261596680e-01,6.488609910011291504e-01,6.327192783355712891e-01,5.747342109680175781e-01,4.911124110221862793e-01
4.093984961509704590e-01,6.569075584411621094e-01,6.517236232757568359e-01,6.366122364997863770e-01,5.815066099166870117e-01,5.051549077033996582e-01
4.121553897857666016e-01,6.581969261169433594e-01,6.534100174903869629e-01,6.393786072731018066e-01,5.874214768409729004e-01,5.193021893501281738e-01
4.149122834205627441e-01,6.583796143531799316e-01,6.540060043334960938e-01,6.410866975784301758e-01,5.925335884094238281e-01,5.335687398910522461e-01
4.176691770553588867e-01,6.575523018836975098e-01,6.536030769348144531e-01,6.418070197105407715e-01,5.969104170799255371e-01,5.479703545570373535e-01
4.204260706901550293e-01,6.558151841163635254e-01,6.522974371910095215e-01,6.416122913360595703e-01,6.006294488906860352e-01,5.625253319740295410e-01
4.231829643249511719e-01,6.532723903656005859e-01,6.501888036727905273e-01,6.405732035636901855e-01,6.037805080413818359e-01,5.772532224655151367e-01
4.259398579597473145e-01,6.500284075736999512e-01,6.473775506019592285e-01,6.387568116188049316e-01,6.064636707305908203e-01,5.921751856803894043e-01
4.286967515945434570e-01,6.461890339851379395e-01,6.439629197120666504e-01,6.362236142158508301e-01,6.087903380393981934e-01,6.073137521743774414e-01
4.314536452293395996e-01,6.418590545654296875e-01,6.400411725044250488e-01,6.330265402793884277e-01,6.108832359313964844e-01,6.226937174797058105e-01
4.342105388641357422e-01,6.371419429779052734e-01,6.356999874114990234e-01,6.292092204093933105e-01,6.128748655319213867e-01,6.383396387100219727e-01
4.369674324989318848e-01,6.321371793746948242e-01,6.310147643089294434e-01,6.248059272766113281e-01,6.149085760116577148e-01,6.542788147926330566e-01
4.397243261337280273e-01,6.269384026527404785e-01,6.260403990745544434e-01,6.198440194129943848e-01,6.171370148658752441e-01,6.705386042594909668e-01
4.424812197685241699e-01,6.216260790824890137e-01,6.208019852638244629e-01,6.143473982810974121e-01,6.197217702865600586e-01,6.871474981307983398e-01
4.452381134033203125e-01,6.162568926811218262e-01,6.152862310409545898e-01,6.083438396453857422e-01,6.228332519531250000e-01,7.041352391242980957e-01
4.479950070381164551e-01,6.108441352844238281e-01,6.094300746917724609e-01,6.018751859664916992e-01,6.266491413116455078e-01,7.215318083763122559e-01
4.507519006729125977e-01,6.053299903869628906e-01,6.031180620193481445e-01,5.950103402137756348e-01,6.313529610633850098e-01,7.393676638603210449e-01
4.535087943077087402e-01,5.995526909828186035e-01,5.961829423904418945e-01,5.878611803054809570e-01,6.371348500251770020e-01,7.576739788055419922e-01
4.562656879425048828e-01,5.932207107543945312e-01,5.884223580360412598e-01,5.806017518043518066e-01,6.441885828971862793e-01,7.764819860458374023e-01
4.590225815773010254e-01,5.859146714210510254e-01,5.796273946762084961e-01,5.734848976135253906e-01,6.527113318443298340e-01,7.958238720893859863e-01
4.617794752120971680e-01,5.771362781524658203e-01,5.696261525154113770e-01,5.668620467185974121e-01,6.629024147987365723e-01,8.157308101654052734e-01
4.645363390445709229e-01,5.664187669754028320e-01,5.583422183990478516e-01,5.611954927444458008e-01,6.749625205993652344e-01,8.362343907356262207e-01
4.672932326793670654e-01,5.534777641296386719e-01,5.458586215972900391e-01,5.570687055587768555e-01,6.890918612480163574e-01,8.573669791221618652e-01
4.700501263141632080e-01,5.383402109146118164e-01,5.324932336807250977e-01,5.551871657371520996e-01,7.054896950721740723e-01,8.791593313217163086e-01
4.728070199489593506e-01,5.213856697082519531e-01,5.188782811164855957e-01,5.563740134239196777e-01,7.243530750274658203e-01,9.016432166099548340e-01
4.755639135837554932e-01,5.032847523689270020e-01,5.060468316078186035e-01,5.615574121475219727e-01,7.458757162094116211e-01,9.248491525650024414e-01
4.783208072185516357e-01,4.849221408367156982e-01,4.955227077007293701e-01,5.717518329620361328e-01,7.702479958534240723e-01,9.488076567649841309e-01
4.810777008533477783e-01,4.674557447433471680e-01,4.893977046012878418e-01,5.880359411239624023e-01,7.976555228233337402e-01,9.735487103462219238e-01
4.838345944881439209e-01,4.526664614677429199e-01,4.903750419616699219e-01,6.115273237228393555e-01,8.282787799835205078e-01,9.991020560264587402e-01
4.865914881229400635e-01,4.436360299587249756e-01,5.017537474632263184e-01,6.433584094047546387e-01,8.622925877571105957e-01,1.025496482849121094e+00
4.893483817577362061e-01,4.455905556678771973e-01,5.273423194885253906e-01,6.846535205841064453e-01,8.998656272888183594e-01,1.052760362625122070e+00
4.921052753925323486e-01,4.665158390998840332e-01,5.713066458702087402e-01,7.365096211433410645e-01,9.411605000495910645e-01,1.080921411514282227e+00
4.948621690273284912e-01,5.171230435371398926e-01,6.379814743995666504e-01,7.999805212020874023e-01,9.863330125808715820e-01,1.110006928443908691e+00
4.976190626621246338e-01,6.100350022315979004e-01,7.316752672195434570e-01,8.760649561882019043e-01,1.035532355308532715e+00,1.140043258666992188e+00
5.003759264945983887e-01,7.584948539733886719e-01,8.565038442611694336e-01,9.656987190246582031e-01,1.088900566101074219e+00,1.171055674552917480e+00
5.031328201293945312e-01,9.751129150390625000e-01,1.016275286674499512e+00,1.069753170013427734e+00,1.146574497222900391e+00,1.203070044517517090e+00
5.058897137641906738e-01,1.270990252494812012e+00,1.214410781860351562e+00,1.189029335975646973e+00,1.208682537078857422e+00,1.236110448837280273e+00
5.086466073989868164e-01,1.655338525772094727e+00,1.453922986984252930e+00,1.324260592460632324e+00,1.275347709655761719e+00,1.270200371742248535e+00
5.114035010337829590e-01,2.135470867156982422e+00,1.737419962882995605e+00,1.476115345954895020e+00,1.346685886383056641e+00,1.305362701416015625e+00
5.141603946685791016e-01,2.717010021209716797e+00,2.067132711410522461e+00,1.645200252532958984e+00,1.422807335853576660e+00,1.341619729995727539e+00
5.169172883033752441e-01,3.404180049896240234e+00,2.444952487945556641e+00,1.832063674926757812e+00,1.503815889358520508e+00,1.378993034362792969e+00
5.196741819381713867e-01,4.200104713439941406e+00,2.872471809387207031e+00,2.037200927734375000e+00,1.589810013771057129e+00,1.417503476142883301e+00
5.224310755729675293e-01,5.107065677642822266e+00,3.351027965545654297e+00,2.261057615280151367e+00,1.680882453918457031e+00,1.457171082496643066e+00
5.251879692077636719e-01,6.126716613769531250e+00,3.881741285324096680e+00,2.504035711288452148e+00,1.777120709419250488e+00,1.498015284538269043e+00
5.279448628425598145e-01,7.260248184204101562e+00,4.465546607971191406e+00,2.766496181488037109e+00,1.878607153892517090e+00,1.540054917335510254e+00
5.307017564773559570e-01,8.508516311645507812e+00,5.103226661682128906e+00,3.048763751983642578e+00,1.985419750213623047e+00,1.583308219909667969e+00
5.334586501121520996e-01,9.872133255004882812e+00,5.795434951782226562e+00,3.351130723953247070e+00,2.097631454467773438e+00,1.627792477607727051e+00
5.362155437469482422e-01,1.135153388977050781e+01,6.542718887329101562e+00,3.673860549926757812e+00,2.215311527252197266e+00,1.673524856567382812e+00
5.389724373817443848e-01,1.294703292846679688e+01,7.345535278320312500e+00,4.017189979553222656e+00,2.338524818420410156e+00,1.720521450042724609e+00
5.417293310165405273e-01,1.465884971618652344e+01,8.204267501831054688e+00,4.381332874298095703e+00,2.467332363128662109e+00,1.768798232078552246e+00
5.444862246513366699e-01,1.648714065551757812e+01,9.119236946105957031e+00,4.766481399536132812e+00,2.601791620254516602e+00,1.818369865417480469e+00
5.472431182861328125e-01,1.843202400207519531e+01,1.009071159362792969e+01,5.172811031341552734e+00,2.741956710815429688e+00,1.869251608848571777e+00
5.500000119209289551e-01,2.049357223510742188e+01,1.111891937255859375e+01,5.600478172302246094e+00,2.887879133224487305e+00,1.921457171440124512e+00


==> figures/shearlets/15/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-1.939199864864349365e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-1.858399957418441772e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-1.777599900960922241e-01,inf,inf,inf,inf,-1.609437912434100282e+00
-1.696799993515014648e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-1.615999937057495117e-01,inf,inf,inf,inf,-1.945910149055313232e+00
-1.535199880599975586e-01,inf,inf,inf,inf,-3.367295829986474143e+00
-1.454399824142456055e-01,inf,inf,inf,inf,-3.970291913552121965e+00
-1.373599916696548462e-01,inf,inf,inf,inf,-4.927253685157205076e+00
-1.292800009250640869e-01,inf,inf,inf,inf,-5.693732138802699794e+00
-1.211999952793121338e-01,inf,inf,inf,inf,-6.496774990185862464e+00
-1.131199896335601807e-01,inf,inf,inf,inf,-7.177018765909900289e+00
-1.050399988889694214e-01,inf,inf,inf,inf,-7.850882664809851974e+00
-9.695999324321746826e-02,inf,inf,inf,-6.931471805599452862e-01,-8.440959885416647879e+00
-8.887998759746551514e-02,inf,inf,inf,-1.098612288668109782e+00,-9.004668301573977018e+00
-8.079999685287475586e-02,inf,inf,inf,-3.663561646129646299e+00,-9.484937204879308581e+00
-7.271999120712280273e-02,inf,inf,inf,-5.262690188904885602e+00,-9.937744041214218171e+00
-6.463998556137084961e-02,inf,-0.000000000000000000e+00,-0.000000000000000000e+00,-6.716594773520977668e+00,-1.034628055791027101e+01
-5.655999109148979187e-02,-1.386294361119890572e+00,-1.098612288668109782e+00,-2.302585092994045901e+00,-8.074960359115857855e+00,-1.069666104716319843e+01
-4.847999289631843567e-02,-1.945910149055313232e+00,-2.833213344056216165e+00,-4.369447852467021498e+00,-9.288504392945537091e+00,-1.100193316064713933e+01
-4.039999097585678101e-02,-4.317488113536310124e+00,-4.624972813284270678e+00,-6.210600077024652776e+00,-1.025467245373122260e+01,-1.127601254957001942e+01
-3.231999278068542480e-02,-5.831882477283516941e+00,-6.045005314036012045e+00,-8.344742754417545427e+00,-1.107142376899711422e+01,-1.148574952146447714e+01
-2.423999086022377014e-02,-7.251344983372214337e+00,-7.918992488165245369e+00,-1.035414907343055546e+01,-1.171894727220737664e+01,-1.165632426421772116e+01
-1.615999266505241394e-02,-9.140239744296692948e+00,-1.047090142763030940e+01,-1.189718736542728905e+01,-1.217597935047279023e+01,-1.177254751145397194e+01
-8.079991675913333893e-03,-1.210515778882593274e+01,-1.279483106035258722e+01,-1.284015695285924785e+01,-1.245069193351607950e+01,-1.184710221182672463e+01
0.000000000000000000e+00,-1.404433156199977617e+01,-1.364682914992837759e+01,-1.316212432921780717e+01,-1.253937916225796023e+01,-1.186643741190382606e+01
8.079991675913333893e-03,-1.208329465583527806e+01,-1.278060519475387657e+01,-1.283849535553896537e+01,-1.244991254230254540e+01,-1.184801102631581138e+01
1.615999266505241394e-02,-9.208839245849915756e+00,-1.048029752672461434e+01,-1.188597068182228078e+01,-1.217390063182382320e+01,-1.177753336445140775e+01
2.423999086022377014e-02,-7.463363045520020833e+00,-7.978996370854114950e+00,-1.035456317189634490e+01,-1.171485355140310070e+01,-1.165990477761689270e+01
3.231999278068542480e-02,-6.212606095751518787e+00,-6.486160788944088651e+00,-8.350666240520924433e+00,-1.107376912789459666e+01,-1.148081541105199399e+01
4.039999097585678101e-02,-5.043425116919246776e+00,-5.293304824724492263e+00,-6.338594078203183102e+00,-1.025937718820101985e+01,-1.126586056606431896e+01
4.847999289631843567e-02,-3.637586159726385659e+00,-3.871201010907891149e+00,-4.912654885736052357e+00,-9.257891673834405921e+00,-1.100765107124256303e+01
5.655999109148979187e-02,-1.609437912434100282e+00,-2.397895272798370669e+00,-3.178053830347945752e+00,-8.059908334578276268e+00,-1.069448713326357847e+01
6.463998556137084961e-02,-1.098612288668109782e+00,-1.098612288668109782e+00,-2.564949357461536739e+00,-6.824373670043086371e+00,-1.034547743532666431e+01
7.271999120712280273e-02,inf,inf,-6.931471805599452862e-01,-5.332718793265368795e+00,-9.943813424007693413e+00
8.079999685287475586e-02,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-3.433987204485146272e+00,-9.478992518521158317e+00
8.887998759746551514e-02,inf,inf,-0.000000000000000000e+00,-2.079441541679835748e+00,-8.967631665167132837e+00
9.695999324321746826e-02,inf,inf,inf,-0.000000000000000000e+00,-8.454253391642362558e+00
1.050399988889694214e-01,inf,inf,inf,inf,-7.830822995135315878e+00
1.131199896335601807e-01,inf,inf,inf,inf,-7.210079628170787736e+00
1.211999952793121338e-01,inf,inf,inf,inf,-6.459904454377534577e+00
1.292800009250640869e-01,inf,inf,inf,inf,-5.717027701406221851e+00
1.373599916696548462e-01,inf,inf,inf,inf,-5.056245805348307698e+00
1.454399824142456055e-01,inf,inf,inf,inf,-4.189654742026425183e+00
1.535199880599975586e-01,inf,inf,inf,inf,-3.526360524616161563e+00
1.615999937057495117e-01,inf,inf,inf,inf,-2.484906649788000355e+00
1.696799993515014648e-01,inf,inf,inf,inf,-2.484906649788000355e+00
1.777599900960922241e-01,inf,inf,inf,inf,inf
1.858399957418441772e-01,inf,inf,inf,inf,-0.000000000000000000e+00
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/15/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689212646484375000e+02,-1.850500488281250000e+02,-6.046577453613281250e+01,-1.694910430908203125e+01,-4.666884422302246094e+00
-5.472431182861328125e-01,-7.265806884765625000e+02,-1.755926361083984375e+02,-5.763631820678710938e+01,-1.617486572265625000e+01,-4.481291294097900391e+00
-5.444862246513366699e-01,-6.842600708007812500e+02,-1.661785278320312500e+02,-5.481213760375976562e+01,-1.540075397491455078e+01,-4.296436309814453125e+00
-5.417293310165405273e-01,-6.419678955078125000e+02,-1.568120422363281250e+02,-5.199335098266601562e+01,-1.462677860260009766e+01,-4.112367153167724609e+00
-5.389724373817443848e-01,-5.997152709960937500e+02,-1.474979400634765625e+02,-4.918004989624023438e+01,-1.385293102264404297e+01,-3.929118871688842773e+00
-5.362155437469482422e-01,-5.575185546875000000e+02,-1.382413635253906250e+02,-4.637231063842773438e+01,-1.307922172546386719e+01,-3.746735572814941406e+00
-5.334586501121520996e-01,-5.154002685546875000e+02,-1.290480957031250000e+02,-4.357026290893554688e+01,-1.230564403533935547e+01,-3.565259456634521484e+00
-5.307017564773559570e-01,-4.733920898437500000e+02,-1.199243545532226562e+02,-4.077396774291992188e+01,-1.153219699859619141e+01,-3.384739398956298828e+00
-5.279448628425598145e-01,-4.315382995605468750e+02,-1.108768920898437500e+02,-3.798350524902343750e+01,-1.075889110565185547e+01,-3.205219984054565430e+00
-5.251879692077636719e-01,-3.899005737304687500e+02,-1.019130630493164062e+02,-3.519895553588867188e+01,-9.985730171203613281e+00,-3.026757001876831055e+00
-5.224310755729675293e-01,-3.485644836425781250e+02,-9.304072570800781250e+01,-3.242037200927734375e+01,-9.212718009948730469e+00,-2.849399566650390625e+00
-5.196741819381713867e-01,-3.076483154296875000e+02,-8.426824951171875000e+01,-2.964779090881347656e+01,-8.439849853515625000e+00,-2.673207283020019531e+00
-5.169172883033752441e-01,-2.673140258789062500e+02,-7.560443115234375000e+01,-2.688126754760742188e+01,-7.667141437530517578e+00,-2.498239755630493164e+00
-5.141603946685791016e-01,-2.277807617187500000e+02,-6.705839538574218750e+01,-2.412084197998046875e+01,-6.894591331481933594e+00,-2.324556827545166016e+00
-5.114035010337829590e-01,-1.893404083251953125e+02,-5.863940811157226562e+01,-2.136650848388671875e+01,-6.122211456298828125e+00,-2.152222633361816406e+00
-5.086466073989868164e-01,-1.523724975585937500e+02,-5.035663223266601562e+01,-1.861828041076660156e+01,-5.350010871887207031e+00,-1.981305956840515137e+00
-5.058897137641906738e-01,-1.173534088134765625e+02,-4.221891784667968750e+01,-1.587613868713378906e+01,-4.578001976013183594e+00,-1.811876535415649414e+00
-5.031328201293945312e-01,-8.485091400146484375e+01,-3.423427963256835938e+01,-1.314006137847900391e+01,-3.806192159652709961e+00,-1.644009351730346680e+00
-5.003759264945983887e-01,-5.548870849609375000e+01,-2.640955924987792969e+01,-1.041000270843505859e+01,-3.034602165222167969e+00,-1.477782845497131348e+00
-4.976190626621246338e-01,-2.986581993103027344e+01,-1.874989318847656250e+01,-7.685937404632568359e+00,-2.263257741928100586e+00,-1.313277244567871094e+00
-4.948621690273284912e-01,-8.421105384826660156e+00,-1.125784301757812500e+01,-4.967729568481445312e+00,-1.492163777351379395e+00,-1.150575637817382812e+00
-4.921052753925323486e-01,8.731678962707519531e+00,-3.933255434036254883e+00,-2.255310773849487305e+00,-7.213583588600158691e-01,-9.897672533988952637e-01
-4.893483817577362061e-01,2.193898582458496094e+01,3.227631092071533203e+00,4.514274299144744873e-01,4.912802949547767639e-02,-8.309449553489685059e-01
-4.865914881229400635e-01,3.202090454101562500e+01,1.023260498046875000e+01,3.152614355087280273e+00,8.192554116249084473e-01,-6.742050051689147949e-01
-4.838345944881439209e-01,4.012441635131835938e+01,1.709381484985351562e+01,5.848393440246582031e+00,1.588975667953491211e+00,-5.196465253829956055e-01
-4.810777008533477783e-01,4.748358154296875000e+01,2.382786560058593750e+01,8.538930892944335938e+00,2.358233690261840820e+00,-3.673745691776275635e-01
-4.783208072185516357e-01,5.522061157226562500e+01,3.045564651489257812e+01,1.122441196441650391e+01,3.126959800720214844e+00,-2.174975126981735229e-01
-4.755639135837554932e-01,6.426921844482421875e+01,3.700183868408203125e+01,1.390502452850341797e+01,3.895072460174560547e+00,-7.012797892093658447e-02
-4.728070199489593506e-01,7.539236450195312500e+01,4.349409103393554688e+01,1.658098220825195312e+01,4.662474632263183594e+00,7.461546361446380615e-02
-4.700501263141632080e-01,8.921407318115234375e+01,4.996197128295898438e+01,1.925252151489257812e+01,5.429048538208007812e+00,2.166126966476440430e-01
-4.672932326793670654e-01,1.062121810913085938e+02,5.643572235107421875e+01,2.191985130310058594e+01,6.194648742675781250e+00,3.557366728782653809e-01
-4.645363390445709229e-01,1.266730880737304688e+02,6.294484329223632812e+01,2.458323860168457031e+01,6.959112167358398438e+00,4.918577075004577637e-01
-4.617794752120971680e-01,1.506435089111328125e+02,6.951681518554687500e+01,2.724287605285644531e+01,7.722217082977294922e+00,6.248382329940795898e-01
-4.590225815773010254e-01,1.779152679443359375e+02,7.617610931396484375e+01,2.989909553527832031e+01,8.483739852905273438e+00,7.545419931411743164e-01
-4.562656879425048828e-01,2.080394744873046875e+02,8.294284820556640625e+01,3.255208587646484375e+01,9.243378639221191406e+00,8.808222413063049316e-01
-4.535087943077087402e-01,2.403297424316406250e+02,8.983235168457031250e+01,3.520207595825195312e+01,1.000077915191650391e+01,1.003532409667968750e+00
-4.507519006729125977e-01,2.737301635742187500e+02,9.685412597656250000e+01,3.784926986694335938e+01,1.075549888610839844e+01,1.122519493103027344e+00
-4.479950070381164551e-01,3.062374572753906250e+02,1.040114364624023438e+02,4.049380493164062500e+01,1.150705242156982422e+01,1.237625479698181152e+00
-4.452381134033203125e-01,3.329503479003906250e+02,1.112999725341796875e+02,4.313582992553710938e+01,1.225480651855468750e+01,1.348690152168273926e+00
-4.424812197685241699e-01,3.405154418945312500e+02,1.187060394287109375e+02,4.577535629272460938e+01,1.299802398681640625e+01,1.455548763275146484e+00
-4.397243261337280273e-01,2.990963745117187500e+02,1.262026824951171875e+02,4.841230773925781250e+01,1.373582172393798828e+01,1.558033823966979980e+00
-4.369674324989318848e-01,1.886167755126953125e+02,1.337428588867187500e+02,5.104646682739257812e+01,1.446713829040527344e+01,1.655972838401794434e+00
-4.342105388641357422e-01,7.351148986816406250e+01,1.412464599609375000e+02,5.367740249633789062e+01,1.519069290161132812e+01,1.749192237854003906e+00
-4.314536452293395996e-01,1.618619537353515625e+01,1.485763854980468750e+02,5.630447006225585938e+01,1.590495109558105469e+01,1.837517142295837402e+00
-4.286967515945434570e-01,-2.183562755584716797e+00,1.554960632324218750e+02,5.892663192749023438e+01,1.660810470581054688e+01,1.920767068862915039e+00
-4.259398579597473145e-01,-7.120337963104248047e+00,1.615923156738281250e+02,6.154228591918945312e+01,1.729792785644531250e+01,1.998758912086486816e+00
-4.231829643249511719e-01,-8.510588645935058594e+00,1.661484527587890625e+02,6.414927673339843750e+01,1.797183990478515625e+01,2.071321487426757812e+00
-4.204260706901550293e-01,-9.072908401489257812e+00,1.679544372558593750e+02,6.674434661865234375e+01,1.862668609619140625e+01,2.138266324996948242e+00
-4.176691770553588867e-01,-9.458092689514160156e+00,1.651095581054687500e+02,6.932302856445312500e+01,1.925876235961914062e+01,2.199412345886230469e+00
-4.149122834205627441e-01,-9.817899703979492188e+00,1.550766754150390625e+02,7.187888336181640625e+01,1.986365890502929688e+01,2.254586458206176758e+00
-4.121553897857666016e-01,-1.019435214996337891e+01,1.355911254882812500e+02,7.440299224853515625e+01,2.043615150451660156e+01,2.303610086441040039e+00
-4.093984961509704590e-01,-1.060204601287841797e+01,1.068663253784179688e+02,7.688251495361328125e+01,2.097007179260253906e+01,2.346303939819335938e+00
-4.066416025161743164e-01,-1.103936767578125000e+01,7.352449798583984375e+01,7.929919433593750000e+01,2.145817565917968750e+01,2.382507562637329102e+00
-4.038847088813781738e-01,-1.148824119567871094e+01,4.278979492187500000e+01,8.162694549560546875e+01,2.189199638366699219e+01,2.412053585052490234e+00
-4.011278450489044189e-01,-1.191861248016357422e+01,1.968058586120605469e+01,8.382810974121093750e+01,2.226175498962402344e+01,2.434780836105346680e+00
-3.983709514141082764e-01,-1.229872512817382812e+01,4.847422599792480469e+00,8.584799194335937500e+01,2.255614471435546875e+01,2.450544834136962891e+00
-3.956140577793121338e-01,-1.260599231719970703e+01,-3.680108785629272461e+00,8.760639953613281250e+01,2.276229095458984375e+01,2.459207296371459961e+00
-3.928571641445159912e-01,-1.283228778839111328e+01,-8.244155883789062500e+00,8.898563385009765625e+01,2.286574745178222656e+01,2.460636138916015625e+00
-3.901002705097198486e-01,-1.298207855224609375e+01,-1.058151721954345703e+01,8.981218719482421875e+01,2.285051918029785156e+01,2.454707145690917969e+00
-3.873433768749237061e-01,-1.306695461273193359e+01,-1.175008201599121094e+01,8.983179473876953125e+01,2.269919013977050781e+01,2.441327095031738281e+00
-3.845864832401275635e-01,-1.310029411315917969e+01,-1.233060836791992188e+01,8.867765808105468750e+01,2.239340782165527344e+01,2.420399665832519531e+00
-3.818295896053314209e-01,-1.309392642974853516e+01,-1.262309741973876953e+01,8.583850097656250000e+01,2.191439628601074219e+01,2.391850709915161133e+00
-3.790726959705352783e-01,-1.305710983276367188e+01,-1.277693843841552734e+01,8.064724731445312500e+01,2.124380874633789062e+01,2.355625391006469727e+00
-3.763158023357391357e-01,-1.299708747863769531e+01,-1.286521530151367188e+01,7.233637237548828125e+01,2.036502075195312500e+01,2.311687469482421875e+00
-3.735589087009429932e-01,-1.292075061798095703e+01,-1.292367553710937500e+01,6.023006057739257812e+01,1.926450538635253906e+01,2.260022640228271484e+00
-3.708020150661468506e-01,-1.283697128295898438e+01,-1.297012233734130859e+01,4.411513137817382812e+01,1.793359375000000000e+01,2.200630664825439453e+00
-3.680451214313507080e-01,-1.275902748107910156e+01,-1.301354408264160156e+01,2.467490768432617188e+01,1.637041091918945312e+01,2.133541107177734375e+00
-3.652882277965545654e-01,-1.270581245422363281e+01,-1.305858898162841797e+01,3.632999420166015625e+00,1.458158111572265625e+01,2.058809995651245117e+00
-3.625313341617584229e-01,-1.270010948181152344e+01,-1.310785961151123047e+01,-1.671826171875000000e+01,1.258361148834228516e+01,1.976508498191833496e+00
-3.597744405269622803e-01,-1.276327896118164062e+01,-1.316404914855957031e+01,-3.440285110473632812e+01,1.040366172790527344e+01,1.886749267578125000e+00
-3.570175468921661377e-01,-1.290691757202148438e+01,-1.323275852203369141e+01,-4.839912414550781250e+01,8.079203605651855469e+00,1.789656281471252441e+00
-3.542606532573699951e-01,-1.312469768524169922e+01,-1.332711315155029297e+01,-5.865418243408203125e+01,5.656584262847900391e+00,1.685383677482604980e+00
-3.515037596225738525e-01,-1.338803863525390625e+01,-1.347573852539062500e+01,-6.569620513916015625e+01,3.188544511795043945e+00,1.574121475219726562e+00
-3.487468659877777100e-01,-1.364838600158691406e+01,-1.373563766479492188e+01,-7.023278808593750000e+01,7.307608127593994141e-01,1.456074595451354980e+00
-3.459899723529815674e-01,-1.384885406494140625e+01,-1.421248245239257812e+01,-7.291651153564453125e+01,-1.662012934684753418e+00,1.331484913825988770e+00
-3.432331085205078125e-01,-1.394196701049804688e+01,-1.509032535552978516e+01,-7.426226806640625000e+01,-3.939595699310302734e+00,1.200616717338562012e+00
-3.404762148857116699e-01,-1.390615081787109375e+01,-1.667079353332519531e+01,-7.464704132080078125e+01,-6.059547901153564453e+00,1.063760042190551758e+00
-3.377193212509155273e-01,-1.375107097625732422e+01,-1.941396141052246094e+01,-7.433753967285156250e+01,-7.989073276519775391e+00,9.212261438369750977e-01
-3.349624276161193848e-01,-1.350908756256103516e+01,-2.395610237121582031e+01,-7.352084350585937500e+01,-9.705994606018066406e+00,7.733547091484069824e-01
-3.322055339813232422e-01,-1.321891307830810547e+01,-3.104854965209960938e+01,-7.232924652099609375e+01,-1.119852638244628906e+01,6.205062270164489746e-01
-3.294486403465270996e-01,-1.291095638275146484e+01,-4.133673095703125000e+01,-7.085739898681640625e+01,-1.246422863006591797e+01,4.630620479583740234e-01
-3.266917467117309570e-01,-1.260000610351562500e+01,-5.494165802001953125e+01,-6.917429351806640625e+01,-1.350838756561279297e+01,3.014152050018310547e-01
-3.239348530769348145e-01,-1.228580474853515625e+01,-7.100585174560546875e+01,-6.733123779296875000e+01,-1.434215831756591797e+01,1.359791308641433716e-01
-3.211779594421386719e-01,-1.195959854125976562e+01,-8.762426757812500000e+01,-6.536679840087890625e+01,-1.498076057434082031e+01,-3.281622007489204407e-02
-3.184210658073425293e-01,-1.161621570587158203e+01,-1.024652938842773438e+02,-6.331048965454101562e+01,-1.544183540344238281e+01,-2.045368552207946777e-01
-3.156641721725463867e-01,-1.128082275390625000e+01,-1.137351455688476562e+02,-6.118508529663085938e+01,-1.574409580230712891e+01,-3.787381947040557861e-01
-3.129072785377502441e-01,-1.109750747680664062e+01,-1.207383346557617188e+02,-5.900838851928710938e+01,-1.590629482269287109e+01,-5.549727082252502441e-01
-3.101503849029541016e-01,-1.163847923278808594e+01,-1.237509231567382812e+02,-5.679431915283203125e+01,-1.594648838043212891e+01,-7.327830195426940918e-01
-3.073934912681579590e-01,-1.483388233184814453e+01,-1.235492248535156250e+02,-5.455392074584960938e+01,-1.588153553009033203e+01,-9.117218852043151855e-01
-3.046365976333618164e-01,-2.607099723815917969e+01,-1.209989929199218750e+02,-5.229598999023437500e+01,-1.572686576843261719e+01,-1.091341018676757812e+00
-3.018797039985656738e-01,-5.617553710937500000e+01,-1.168441390991210938e+02,-5.002751922607421875e+01,-1.549631309509277344e+01,-1.271194815635681152e+00
-2.991228103637695312e-01,-1.138506774902343750e+02,-1.116492691040039062e+02,-4.775422286987304688e+01,-1.520215988159179688e+01,-1.450851440429687500e+00
-2.963659167289733887e-01,-1.821161193847656250e+02,-1.058157730102539062e+02,-4.548064422607421875e+01,-1.485513877868652344e+01,-1.629888296127319336e+00
-2.936090230941772461e-01,-2.253826141357421875e+02,-9.961975860595703125e+01,-4.321056365966796875e+01,-1.446461486816406250e+01,-1.807892560958862305e+00
-2.908521294593811035e-01,-2.335927581787109375e+02,-9.324864196777343750e+01,-4.094709014892578125e+01,-1.403866100311279297e+01,-1.984471797943115234e+00
-2.880952358245849609e-01,-2.195917663574218750e+02,-8.682923126220703125e+01,-3.869278335571289062e+01,-1.358422088623046875e+01,-2.159250497817993164e+00
-2.853383421897888184e-01,-1.960504455566406250e+02,-8.044798278808593750e+01,-3.644980239868164062e+01,-1.310724925994873047e+01,-2.331866025924682617e+00
-2.825814783573150635e-01,-1.699595031738281250e+02,-7.416426086425781250e+01,-3.422003555297851562e+01,-1.261287021636962891e+01,-2.501979112625122070e+00
-2.798245847225189209e-01,-1.446758270263671875e+02,-6.801894378662109375e+01,-3.200505065917968750e+01,-1.210542583465576172e+01,-2.669275999069213867e+00
-2.770676910877227783e-01,-1.217713623046875000e+02,-6.204040908813476562e+01,-2.980631828308105469e+01,-1.158867740631103516e+01,-2.833458423614501953e+00
-2.743107974529266357e-01,-1.018886718750000000e+02,-5.624811935424804688e+01,-2.762516403198242188e+01,-1.106583023071289062e+01,-2.994253396987915039e+00
-2.715539038181304932e-01,-8.509490966796875000e+01,-5.065482711791992188e+01,-2.546286010742187500e+01,-1.053967094421386719e+01,-3.151409387588500977e+00
-2.687970101833343506e-01,-7.107587432861328125e+01,-4.526822280883789062e+01,-2.332065391540527344e+01,-1.001259803771972656e+01,-3.304701566696166992e+00
-2.660401165485382080e-01,-5.931260681152343750e+01,-4.009193420410156250e+01,-2.119982910156250000e+01,-9.486712455749511719e+00,-3.453921079635620117e+00
-2.632832229137420654e-01,-4.925774383544921875e+01,-3.512620925903320312e+01,-1.910177230834960938e+01,-8.963858604431152344e+00,-3.598885774612426758e+00
-2.605263292789459229e-01,-4.046887969970703125e+01,-3.036841964721679688e+01,-1.702801132202148438e+01,-8.445666313171386719e+00,-3.739440679550170898e+00
-2.577694356441497803e-01,-3.266048812866210938e+01,-2.581341361999511719e+01,-1.498029899597167969e+01,-7.933605670928955078e+00,-3.875440835952758789e+00
-2.550125420093536377e-01,-2.567643928527832031e+01,-2.145383453369140625e+01,-1.296067523956298828e+01,-7.429006576538085938e+00,-4.006770610809326172e+00
-2.522556483745574951e-01,-1.942579269409179688e+01,-1.728042221069335938e+01,-1.097155952453613281e+01,-6.933088779449462891e+00,-4.133322238922119141e+00
-2.494987547397613525e-01,-1.382857799530029297e+01,-1.328225326538085938e+01,-9.015865325927734375e+00,-6.446975708007812500e+00,-4.255023479461669922e+00
-2.467418611049652100e-01,-8.792093276977539062e+00,-9.447112083435058594e+00,-7.097088336944580078e+00,-5.971725940704345703e+00,-4.371806621551513672e+00
-2.439849674701690674e-01,-4.212110519409179688e+00,-5.761799812316894531e+00,-5.219471931457519531e+00,-5.508349895477294922e+00,-4.483623027801513672e+00
-2.412280738353729248e-01,1.571854017674922943e-02,-2.212566614151000977e+00,-3.388141155242919922e+00,-5.057821273803710938e+00,-4.590438842773437500e+00
-2.384711951017379761e-01,3.985785961151123047e+00,1.214329719543457031e+00,-1.609293699264526367e+00,-4.621070861816406250e+00,-4.692234992980957031e+00
-2.357143014669418335e-01,7.778474807739257812e+00,4.532083034515380859e+00,1.096572056412696838e-01,-4.199025154113769531e+00,-4.789000988006591797e+00
-2.329574078321456909e-01,1.146014213562011719e+01,7.752380847930908203e+00,1.759820818901062012e+00,-3.792598247528076172e+00,-4.880743026733398438e+00
-2.302005141973495483e-01,1.508507823944091797e+01,1.088444709777832031e+01,3.330672740936279297e+00,-3.402698516845703125e+00,-4.967473030090332031e+00
-2.274436205625534058e-01,1.869778060913085938e+01,1.393365764617919922e+01,4.809854030609130859e+00,-3.030241966247558594e+00,-5.049212455749511719e+00
-2.246867269277572632e-01,2.233449554443359375e+01,1.689977455139160156e+01,6.183024883270263672e+00,-2.676150083541870117e+00,-5.125990390777587891e+00
-2.219298332929611206e-01,2.602320098876953125e+01,1.977456092834472656e+01,7.433787822723388672e+00,-2.341369628906250000e+00,-5.197843074798583984e+00
-2.191729396581649780e-01,2.978226280212402344e+01,2.253871345520019531e+01,8.543728828430175781e+00,-2.026860475540161133e+00,-5.264815330505371094e+00
-2.164160460233688354e-01,3.361699676513671875e+01,2.515770149230957031e+01,9.492652893066406250e+00,-1.733608365058898926e+00,-5.326950550079345703e+00
-2.136591523885726929e-01,3.751248931884765625e+01,2.757649612426757812e+01,1.025902557373046875e+01,-1.462627768516540527e+00,-5.384298324584960938e+00
-2.109022736549377441e-01,4.142185974121093750e+01,2.971305465698242188e+01,1.082082653045654297e+01,-1.214967489242553711e+00,-5.436910629272460938e+00
-2.081453800201416016e-01,4.524700164794921875e+01,3.145095252990722656e+01,1.115671730041503906e+01,-9.917111396789550781e-01,-5.484846115112304688e+00
-2.053884863853454590e-01,4.880714416503906250e+01,3.263229370117187500e+01,1.124770164489746094e+01,-7.939807772636413574e-01,-5.528166770935058594e+00
-2.026315927505493164e-01,5.179278182983398438e+01,3.305390548706054688e+01,1.107925128936767578e+01,-6.229377388954162598e-01,-5.566927433013916016e+00
-1.998746991157531738e-01,5.370336914062500000e+01,3.247216796875000000e+01,1.064367198944091797e+01,-4.797787964344024658e-01,-5.601185798645019531e+00
-1.971178054809570312e-01,5.378124237060546875e+01,3.062456512451171875e+01,9.942695617675781250e+00,-3.657411932945251465e-01,-5.631007671356201172e+00
-1.943609118461608887e-01,5.099088668823242188e+01,2.727759552001953125e+01,8.989700317382812500e+00,-2.820919454097747803e-01,-5.656452655792236328e+00
-1.916040182113647461e-01,4.415855026245117188e+01,2.230441093444824219e+01,7.811356544494628906e+00,-2.301216125488281250e-01,-5.677581787109375000e+00
-1.888471245765686035e-01,3.243031692504882812e+01,1.577921962738037109e+01,6.447956085205078125e+00,-2.111342698335647583e-01,-5.694458484649658203e+00
-1.860902309417724609e-01,1.605514907836914062e+01,8.048655509948730469e+00,4.952313899993896484e+00,-2.264375835657119751e-01,-5.707141876220703125e+00
-1.833333373069763184e-01,-3.010226249694824219e+00,-2.744641304016113281e-01,3.386918544769287109e+00,-2.773063778877258301e-01,-5.715688705444335938e+00
-1.805764585733413696e-01,-2.153975486755371094e+01,-8.425279617309570312e+00,1.819680571556091309e+00,-3.649754822254180908e-01,-5.720160961151123047e+00
-1.778195649385452271e-01,-3.655398178100585938e+01,-1.567335605621337891e+01,3.187454342842102051e-01,-4.906004369258880615e-01,-5.720623016357421875e+00
-1.750626713037490845e-01,-4.660942840576171875e+01,-2.149171257019042969e+01,-1.052657961845397949e+00,-6.552149653434753418e-01,-5.717123508453369141e+00
-1.723057776689529419e-01,-5.186440277099609375e+01,-2.563335418701171875e+01,-2.240742206573486328e+00,-8.596946001052856445e-01,-5.709728717803955078e+00
-1.695488840341567993e-01,-5.333437728881835938e+01,-2.810422325134277344e+01,-3.204280614852905273e+00,-1.104699254035949707e+00,-5.698494911193847656e+00
-1.667919903993606567e-01,-5.217914199829101562e+01,-2.907775306701660156e+01,-3.916067600250244141e+00,-1.390623569488525391e+00,-5.683471679687500000e+00
-1.640350967645645142e-01,-4.935165405273437500e+01,-2.880331420898437500e+01,-4.362825393676757812e+00,-1.717532157897949219e+00,-5.664723873138427734e+00
-1.612782031297683716e-01,-4.552185058593750000e+01,-2.753884887695312500e+01,-4.543839454650878906e+00,-2.085100889205932617e+00,-5.642301082611083984e+00
-1.585213094949722290e-01,-4.111836624145507812e+01,-2.551344299316406250e+01,-4.468832492828369141e+00,-2.492556095123291016e+00,-5.616261005401611328e+00
-1.557644158601760864e-01,-3.639578628540039062e+01,-2.291290664672851562e+01,-4.155550956726074219e+00,-2.938613653182983398e+00,-5.586658954620361328e+00
-1.530075371265411377e-01,-3.149273490905761719e+01,-1.987923812866210938e+01,-3.627383947372436523e+00,-3.421427726745605469e+00,-5.553553581237792969e+00
-1.502506434917449951e-01,-2.647247123718261719e+01,-1.651639175415039062e+01,-2.911353588104248047e+00,-3.938565015792846680e+00,-5.516994953155517578e+00
-1.474937498569488525e-01,-2.134896278381347656e+01,-1.289833641052246094e+01,-2.036571502685546875e+00,-4.486959934234619141e+00,-5.477039337158203125e+00
-1.447368562221527100e-01,-1.610251235961914062e+01,-9.076908111572265625e+00,-1.033150792121887207e+00,-5.062918186187744141e+00,-5.433741569519042969e+00
-1.419799625873565674e-01,-1.068819808959960938e+01,-5.088910102844238281e+00,6.838101148605346680e-02,-5.662133216857910156e+00,-5.387157917022705078e+00
-1.392230689525604248e-01,-5.038836002349853516e+00,-9.622738361358642578e-01,1.237267851829528809e+00,-6.279727935791015625e+00,-5.337345123291015625e+00
-1.364661753177642822e-01,9.346598386764526367e-01,3.278512001037597656e+00,2.442373275756835938e+00,-6.910317897796630859e+00,-5.284358978271484375e+00
-1.337092816829681396e-01,7.344635963439941406e+00,7.607188224792480469e+00,3.651756048202514648e+00,-7.548088073730468750e+00,-5.228246212005615234e+00
-1.309523880481719971e-01,1.432781028747558594e+01,1.199045085906982422e+01,4.832009315490722656e+00,-8.186924934387207031e+00,-5.169077873229980469e+00
-1.281954944133758545e-01,2.204201698303222656e+01,1.638198280334472656e+01,5.947454452514648438e+00,-8.820511817932128906e+00,-5.106904983520507812e+00
-1.254386007785797119e-01,3.065404891967773438e+01,2.071553039550781250e+01,6.959221363067626953e+00,-9.442497253417968750e+00,-5.041784286499023438e+00
-1.226817145943641663e-01,4.031318664550781250e+01,2.489649772644042969e+01,7.824328899383544922e+00,-1.004660415649414062e+01,-4.973770618438720703e+00
-1.199248209595680237e-01,5.109806442260742188e+01,2.879231071472167969e+01,8.494857788085937500e+00,-1.062679767608642578e+01,-4.902922630310058594e+00
-1.171679273247718811e-01,6.291035079956054688e+01,3.222237396240234375e+01,8.917444229125976562e+00,-1.117740821838378906e+01,-4.829305171966552734e+00
-1.144110411405563354e-01,7.526065063476562500e+01,3.495059585571289062e+01,9.033408164978027344e+00,-1.169322490692138672e+01,-4.752976894378662109e+00
-1.116541475057601929e-01,8.684293365478515625e+01,3.668646240234375000e+01,8.779851913452148438e+00,-1.216961860656738281e+01,-4.673995971679687500e+00
-1.088972538709640503e-01,9.478254699707031250e+01,3.710472869873046875e+01,8.092343330383300781e+00,-1.260260295867919922e+01,-4.592414379119873047e+00
-1.061403602361679077e-01,9.375542449951171875e+01,3.589706420898437500e+01,6.909610748291015625e+00,-1.298887252807617188e+01,-4.508308887481689453e+00
-1.033834666013717651e-01,7.663015747070312500e+01,3.286349487304687500e+01,5.180675029754638672e+00,-1.332584667205810547e+01,-4.421730995178222656e+00
-1.006265804171562195e-01,4.048156738281250000e+01,2.803105545043945312e+01,2.874288797378540039e+00,-1.361164379119873047e+01,-4.332743167877197266e+00
-9.786968678236007690e-02,-4.285597801208496094e+00,2.174961471557617188e+01,-1.035183575004339218e-02,-1.384505939483642578e+01,-4.241411209106445312e+00
-9.511279314756393433e-02,-3.947733306884765625e+01,1.468860244750976562e+01,-3.433536052703857422e+00,-1.402554988861083984e+01,-4.147795200347900391e+00
-9.235589951276779175e-02,-5.694295120239257812e+01,7.687464237213134766e+00,-7.308811187744140625e+00,-1.415315532684326172e+01,-4.051958560943603516e+00
-8.959900587797164917e-02,-6.038293075561523438e+01,1.505578994750976562e+00,-1.150375080108642578e+01,-1.422843647003173828e+01,-3.953965902328491211e+00
-8.684211969375610352e-02,-5.594285202026367188e+01,-3.404235363006591797e+00,-1.584952831268310547e+01,-1.425242519378662109e+01,-3.853882312774658203e+00
-8.408522605895996094e-02,-4.757997131347656250e+01,-6.995825767517089844e+00,-2.015890502929687500e+01,-1.422651576995849609e+01,-3.751768350601196289e+00
-8.132833242416381836e-02,-3.708652114868164062e+01,-9.593688964843750000e+00,-2.424846649169921875e+01,-1.415244197845458984e+01,-3.647688388824462891e+00
-7.857143878936767578e-02,-2.512904930114746094e+01,-1.178021621704101562e+01,-2.796004486083984375e+01,-1.403216838836669922e+01,-3.541708946228027344e+00
-7.581454515457153320e-02,-1.202317237854003906e+01,-1.426071548461914062e+01,-3.117592811584472656e+01,-1.386785030364990234e+01,-3.433896303176879883e+00
-7.305765151977539062e-02,1.882766604423522949e+00,-1.771968841552734375e+01,-3.382511901855468750e+01,-1.366176891326904297e+01,-3.324312448501586914e+00
-7.030076533555984497e-02,1.610829734802246094e+01,-2.265554618835449219e+01,-3.588137817382812500e+01,-1.341628074645996094e+01,-3.213026046752929688e+00
-6.754387170076370239e-02,3.007463073730468750e+01,-2.920026779174804688e+01,-3.735504531860351562e+01,-1.313378334045410156e+01,-3.100095987319946289e+00
-6.478697806596755981e-02,4.304710388183593750e+01,-3.699031448364257812e+01,-3.828255844116210938e+01,-1.281665134429931641e+01,-2.985592842102050781e+00
-6.203008443117141724e-02,5.355821609497070312e+01,-4.519978332519531250e+01,-3.871588516235351562e+01,-1.246725654602050781e+01,-2.869577646255493164e+00
-5.927319452166557312e-02,5.742678451538085938e+01,-5.278786087036132812e+01,-3.871380615234375000e+01,-1.208789634704589844e+01,-2.752119541168212891e+00
-5.651630088686943054e-02,4.355294799804687500e+01,-5.885590362548828125e+01,-3.833562469482421875e+01,-1.168080139160156250e+01,-2.633281469345092773e+00
-5.375941097736358643e-02,-6.335190773010253906e+00,-6.291124725341796875e+01,-3.763719940185546875e+01,-1.124811935424804688e+01,-2.513129711151123047e+00
-5.100251734256744385e-02,-8.976614379882812500e+01,-6.491699218750000000e+01,-3.666871643066406250e+01,-1.079189300537109375e+01,-2.391726732254028320e+00
-4.824562370777130127e-02,-1.575108795166015625e+02,-6.516944122314453125e+01,-3.547391128540039062e+01,-1.031407260894775391e+01,-2.269140720367431641e+00
-4.548873379826545715e-02,-1.786438140869140625e+02,-6.412150573730468750e+01,-3.409006881713867188e+01,-9.816499710083007812e+00,-2.145435810089111328e+00
-4.273184016346931458e-02,-1.673194427490234375e+02,-6.223868179321289062e+01,-3.254849243164062500e+01,-9.300915718078613281e+00,-2.020676851272583008e+00
-3.997494652867317200e-02,-1.421117706298828125e+02,-5.991237258911132812e+01,-3.087523269653320312e+01,-8.768962860107421875e+00,-1.894926428794860840e+00
-3.721805661916732788e-02,-1.123985137939453125e+02,-5.742021179199218750e+01,-2.909186172485351562e+01,-8.222161293029785156e+00,-1.768251061439514160e+00
-3.446116298437118530e-02,-8.191679382324218750e+01,-5.491601181030273438e+01,-2.721617317199707031e+01,-7.661970138549804688e+00,-1.640714764595031738e+00
-3.170426934957504272e-02,-5.225380325317382812e+01,-5.243825149536132812e+01,-2.526293182373046875e+01,-7.089739322662353516e+00,-1.512382149696350098e+00
-2.894737944006919861e-02,-2.482859420776367188e+01,-4.993157196044921875e+01,-2.324435424804687500e+01,-6.506732463836669922e+00,-1.383317947387695312e+00
-2.619048580527305603e-02,-2.631293535232543945e+00,-4.727824020385742188e+01,-2.117072105407714844e+01,-5.914159774780273438e+00,-1.253584861755371094e+00
-2.343359403312206268e-02,7.664194583892822266e+00,-4.433481979370117188e+01,-1.905067634582519531e+01,-5.313126087188720703e+00,-1.123247623443603516e+00
-2.067670226097106934e-02,-4.519114017486572266e+00,-4.096707534790039062e+01,-1.689160156250000000e+01,-4.704700469970703125e+00,-9.923705458641052246e-01
-1.791981048882007599e-02,-4.334276199340820312e+01,-3.707667541503906250e+01,-1.469990825653076172e+01,-4.089879512786865234e+00,-8.610175848007202148e-01
-1.516291778534650803e-02,-8.877497100830078125e+01,-3.261552810668945312e+01,-1.248119640350341797e+01,-3.469622373580932617e+00,-7.292508482933044434e-01
-1.240602508187294006e-02,-1.119232406616210938e+02,-2.758798408508300781e+01,-1.024049186706542969e+01,-2.844831943511962891e+00,-5.971359610557556152e-01
-9.649133309721946716e-03,-1.070761260986328125e+02,-2.204431152343750000e+01,-7.982340812683105469e+00,-2.216386556625366211e+00,-4.647354185581207275e-01
-6.892241071909666061e-03,-8.432804870605468750e+01,-1.606987953186035156e+01,-5.710934638977050781e+00,-1.585125446319580078e+00,-3.321120738983154297e-01
-4.135348834097385406e-03,-5.293631362915039062e+01,-9.773962020874023438e+00,-3.430242061614990234e+00,-9.518698453903198242e-01,-1.993312984704971313e-01
-1.378456596285104752e-03,-1.796505165100097656e+01,-3.280255079269409180e+00,-1.144035220146179199e+00,-3.174251019954681396e-01,-6.645489484071731567e-02
1.378456596285104752e-03,1.796465110778808594e+01,3.280177116394042969e+00,1.144014716148376465e+00,3.174202442169189453e-01,6.645399332046508789e-02
4.135348834097385406e-03,5.293593978881835938e+01,9.773884773254394531e+00,3.430222272872924805e+00,9.518646001815795898e-01,1.993301063776016235e-01
6.892241071909666061e-03,8.432774353027343750e+01,1.606980705261230469e+01,5.710917949676513672e+00,1.585119962692260742e+00,3.321113288402557373e-01
9.649133309721946716e-03,1.070759201049804688e+02,2.204424285888671875e+01,7.982319831848144531e+00,2.216382741928100586e+00,4.647345542907714844e-01
1.240602508187294006e-02,1.119232482910156250e+02,2.758793067932128906e+01,1.024047756195068359e+01,2.844827890396118164e+00,5.971348285675048828e-01
1.516291778534650803e-02,8.877523040771484375e+01,3.261548614501953125e+01,1.248118400573730469e+01,3.469618082046508789e+00,7.292501330375671387e-01
1.791981048882007599e-02,4.334317779541015625e+01,3.707664108276367188e+01,1.469988822937011719e+01,4.089877128601074219e+00,8.610162734985351562e-01
2.067670226097106934e-02,4.519455909729003906e+00,4.096706008911132812e+01,1.689158821105957031e+01,4.704695701599121094e+00,9.923697710037231445e-01
2.343359403312206268e-02,-7.664026260375976562e+00,4.433481216430664062e+01,1.905065345764160156e+01,5.313120841979980469e+00,1.123246669769287109e+00
2.619048580527305603e-02,2.631367921829223633e+00,4.727825927734375000e+01,2.117070770263671875e+01,5.914155006408691406e+00,1.253583908081054688e+00
2.894737944006919861e-02,2.482862663269042969e+01,4.993160247802734375e+01,2.324435043334960938e+01,6.506731033325195312e+00,1.383316874504089355e+00
3.170426934957504272e-02,5.225381851196289062e+01,5.243829345703125000e+01,2.526290512084960938e+01,7.089735031127929688e+00,1.512380957603454590e+00
3.446116298437118530e-02,8.191679382324218750e+01,5.491605758666992188e+01,2.721617317199707031e+01,7.661966800689697266e+00,1.640714168548583984e+00
3.721805661916732788e-02,1.123985214233398438e+02,5.742026138305664062e+01,2.909186935424804688e+01,8.222159385681152344e+00,1.768250703811645508e+00
3.997494652867317200e-02,1.421118164062500000e+02,5.991242980957031250e+01,3.087523078918457031e+01,8.768958091735839844e+00,1.894925117492675781e+00
4.273184016346931458e-02,1.673194274902343750e+02,6.223873519897460938e+01,3.254848480224609375e+01,9.300918579101562500e+00,2.020676374435424805e+00
4.548873379826545715e-02,1.786438293457031250e+02,6.412156677246093750e+01,3.409007263183593750e+01,9.816499710083007812e+00,2.145434379577636719e+00
4.824562370777130127e-02,1.575108947753906250e+02,6.516949462890625000e+01,3.547390747070312500e+01,1.031407451629638672e+01,2.269142150878906250e+00
5.100251734256744385e-02,8.976613616943359375e+01,6.491703033447265625e+01,3.666871261596679688e+01,1.079189205169677734e+01,2.391726732254028320e+00
5.375941097736358643e-02,6.335184097290039062e+00,6.291127777099609375e+01,3.763719940185546875e+01,1.124811649322509766e+01,2.513128519058227539e+00
5.651630088686943054e-02,-4.355295562744140625e+01,5.885591888427734375e+01,3.833562469482421875e+01,1.168079662322998047e+01,2.633280277252197266e+00
5.927319452166557312e-02,-5.742678070068359375e+01,5.278787994384765625e+01,3.871380615234375000e+01,1.208789253234863281e+01,2.752119064331054688e+00
6.203008443117141724e-02,-5.355821990966796875e+01,4.519979476928710938e+01,3.871590042114257812e+01,1.246725082397460938e+01,2.869576692581176758e+00
6.478697806596755981e-02,-4.304710006713867188e+01,3.699031829833984375e+01,3.828257369995117188e+01,1.281664752960205078e+01,2.985589742660522461e+00
6.754387170076370239e-02,-3.007462882995605469e+01,2.920026969909667969e+01,3.735506057739257812e+01,1.313377761840820312e+01,3.100095987319946289e+00
7.030076533555984497e-02,-1.610829734802246094e+01,2.265554809570312500e+01,3.588139343261718750e+01,1.341627979278564453e+01,3.213025331497192383e+00
7.305765151977539062e-02,-1.882766842842102051e+00,1.771968460083007812e+01,3.382513809204101562e+01,1.366176319122314453e+01,3.324312686920166016e+00
7.581454515457153320e-02,1.202317619323730469e+01,1.426071548461914062e+01,3.117594909667968750e+01,1.386785221099853516e+01,3.433895111083984375e+00
7.857143878936767578e-02,2.512904548645019531e+01,1.178021621704101562e+01,2.796006774902343750e+01,1.403216552734375000e+01,3.541707277297973633e+00
8.132833242416381836e-02,3.708652496337890625e+01,9.593692779541015625e+00,2.424847984313964844e+01,1.415244388580322266e+01,3.647691249847412109e+00
8.408522605895996094e-02,4.757997131347656250e+01,6.995827198028564453e+00,2.015892601013183594e+01,1.422651195526123047e+01,3.751766920089721680e+00
8.684211969375610352e-02,5.594284820556640625e+01,3.404232025146484375e+00,1.584955215454101562e+01,1.425241947174072266e+01,3.853879928588867188e+00
8.959900587797164917e-02,6.038292694091796875e+01,-1.505582213401794434e+00,1.150376605987548828e+01,1.422844028472900391e+01,3.953965187072753906e+00
9.235589951276779175e-02,5.694294738769531250e+01,-7.687459945678710938e+00,7.308829784393310547e+00,1.415315532684326172e+01,4.051958560943603516e+00
9.511279314756393433e-02,3.947733306884765625e+01,-1.468860816955566406e+01,3.433549880981445312e+00,1.402555465698242188e+01,4.147793292999267578e+00
9.786968678236007690e-02,4.285598278045654297e+00,-2.174961662292480469e+01,1.036485191434621811e-02,1.384506702423095703e+01,4.241409778594970703e+00
1.006265804171562195e-01,-4.048156738281250000e+01,-2.803104972839355469e+01,-2.874278783798217773e+00,1.361164379119873047e+01,4.332744598388671875e+00
1.033834666013717651e-01,-7.663014221191406250e+01,-3.286348724365234375e+01,-5.180668830871582031e+00,1.332585334777832031e+01,4.421730518341064453e+00
1.061403602361679077e-01,-9.375541687011718750e+01,-3.589705276489257812e+01,-6.909602642059326172e+00,1.298887825012207031e+01,4.508307933807373047e+00
1.088972538709640503e-01,-9.478252410888671875e+01,-3.710471725463867188e+01,-8.092338562011718750e+00,1.260260391235351562e+01,4.592416286468505859e+00
1.116541475057601929e-01,-8.684293365478515625e+01,-3.668646621704101562e+01,-8.779850006103515625e+00,1.216961765289306641e+01,4.673994541168212891e+00
1.144110411405563354e-01,-7.526065063476562500e+01,-3.495060348510742188e+01,-9.033406257629394531e+00,1.169322776794433594e+01,4.752974033355712891e+00
1.171679273247718811e-01,-6.291035079956054688e+01,-3.222237396240234375e+01,-8.917442321777343750e+00,1.117741012573242188e+01,4.829303741455078125e+00
1.199248209595680237e-01,-5.109805679321289062e+01,-2.879231071472167969e+01,-8.494854927062988281e+00,1.062680053710937500e+01,4.902923107147216797e+00
1.226817145943641663e-01,-4.031317520141601562e+01,-2.489650344848632812e+01,-7.824327945709228516e+00,1.004660606384277344e+01,4.973766803741455078e+00
1.254386007785797119e-01,-3.065404510498046875e+01,-2.071553421020507812e+01,-6.959223747253417969e+00,9.442497253417968750e+00,5.041778564453125000e+00
1.281954944133758545e-01,-2.204201316833496094e+01,-1.638198471069335938e+01,-5.947452068328857422e+00,8.820516586303710938e+00,5.106903553009033203e+00
1.309523880481719971e-01,-1.432780933380126953e+01,-1.199044990539550781e+01,-4.832008361816406250e+00,8.186930656433105469e+00,5.169080257415771484e+00
1.337092816829681396e-01,-7.344633579254150391e+00,-7.607188701629638672e+00,-3.651757001876831055e+00,7.548096179962158203e+00,5.228248596191406250e+00
1.364661753177642822e-01,-9.346568584442138672e-01,-3.278510570526123047e+00,-2.442373275756835938e+00,6.910324096679687500e+00,5.284355163574218750e+00
1.392230689525604248e-01,5.038835525512695312e+00,9.622738361358642578e-01,-1.237266421318054199e+00,6.279735088348388672e+00,5.337344646453857422e+00
1.419799625873565674e-01,1.068819618225097656e+01,5.088912487030029297e+00,-6.838058680295944214e-02,5.662134170532226562e+00,5.387158393859863281e+00
1.447368562221527100e-01,1.610251235961914062e+01,9.076909065246582031e+00,1.033149838447570801e+00,5.062921047210693359e+00,5.433743953704833984e+00
1.474937498569488525e-01,2.134896087646484375e+01,1.289833641052246094e+01,2.036571741104125977e+00,4.486965179443359375e+00,5.477036476135253906e+00
1.502506434917449951e-01,2.647247314453125000e+01,1.651639175415039062e+01,2.911354541778564453e+00,3.938572406768798828e+00,5.516993045806884766e+00
1.530075371265411377e-01,3.149274063110351562e+01,1.987923812866210938e+01,3.627382993698120117e+00,3.421433448791503906e+00,5.553553581237792969e+00
1.557644158601760864e-01,3.639579391479492188e+01,2.291291046142578125e+01,4.155550003051757812e+00,2.938615798950195312e+00,5.586660861968994141e+00
1.585213094949722290e-01,4.111836624145507812e+01,2.551343917846679688e+01,4.468835830688476562e+00,2.492559671401977539e+00,5.616260051727294922e+00
1.612782031297683716e-01,4.552185058593750000e+01,2.753885269165039062e+01,4.543838024139404297e+00,2.085101604461669922e+00,5.642301559448242188e+00
1.640350967645645142e-01,4.935165405273437500e+01,2.880330657958984375e+01,4.362822055816650391e+00,1.717534422874450684e+00,5.664720535278320312e+00
1.667919903993606567e-01,5.217914199829101562e+01,2.907775497436523438e+01,3.916066169738769531e+00,1.390626430511474609e+00,5.683473110198974609e+00
1.695488840341567993e-01,5.333437347412109375e+01,2.810422134399414062e+01,3.204276084899902344e+00,1.104701042175292969e+00,5.698491096496582031e+00
1.723057776689529419e-01,5.186441421508789062e+01,2.563335609436035156e+01,2.240743160247802734e+00,8.596972227096557617e-01,5.709728240966796875e+00
1.750626713037490845e-01,4.660942840576171875e+01,2.149172019958496094e+01,1.052657365798950195e+00,6.552168726921081543e-01,5.717122554779052734e+00
1.778195649385452271e-01,3.655397415161132812e+01,1.567335224151611328e+01,-3.187458515167236328e-01,4.906022250652313232e-01,5.720619678497314453e+00
1.805764585733413696e-01,2.153975486755371094e+01,8.425277709960937500e+00,-1.819679856300354004e+00,3.649769425392150879e-01,5.720160007476806641e+00
1.833333373069763184e-01,3.010222196578979492e+00,2.744632065296173096e-01,-3.386921167373657227e+00,2.773076295852661133e-01,5.715690135955810547e+00
1.860902309417724609e-01,-1.605514907836914062e+01,-8.048655509948730469e+00,-4.952312946319580078e+00,2.264386266469955444e-01,5.707140922546386719e+00
1.888471245765686035e-01,-3.243030929565429688e+01,-1.577921485900878906e+01,-6.447955131530761719e+00,2.111355662345886230e-01,5.694458007812500000e+00
1.916040182113647461e-01,-4.415854644775390625e+01,-2.230442428588867188e+01,-7.811355113983154297e+00,2.301221191883087158e-01,5.677583694458007812e+00
1.943609118461608887e-01,-5.099088287353515625e+01,-2.727760314941406250e+01,-8.989701271057128906e+00,2.820924520492553711e-01,5.656455039978027344e+00
1.971178054809570312e-01,-5.378123855590820312e+01,-3.062456893920898438e+01,-9.942693710327148438e+00,3.657419383525848389e-01,5.631007671356201172e+00
1.998746991157531738e-01,-5.370338439941406250e+01,-3.247216033935546875e+01,-1.064367485046386719e+01,4.797791242599487305e-01,5.601187229156494141e+00
2.026315927505493164e-01,-5.179278564453125000e+01,-3.305391311645507812e+01,-1.107925128936767578e+01,6.229382157325744629e-01,5.566926002502441406e+00
2.053884863853454590e-01,-4.880713653564453125e+01,-3.263230133056640625e+01,-1.124770927429199219e+01,7.939812541007995605e-01,5.528167724609375000e+00
2.081453800201416016e-01,-4.524700164794921875e+01,-3.145095252990722656e+01,-1.115671348571777344e+01,9.917120933532714844e-01,5.484847068786621094e+00
2.109022736549377441e-01,-4.142187118530273438e+01,-2.971305274963378906e+01,-1.082082557678222656e+01,1.214967608451843262e+00,5.436913490295410156e+00
2.136591523885726929e-01,-3.751248550415039062e+01,-2.757649421691894531e+01,-1.025902938842773438e+01,1.462628126144409180e+00,5.384294509887695312e+00
2.164160460233688354e-01,-3.361698913574218750e+01,-2.515769195556640625e+01,-9.492649078369140625e+00,1.733607649803161621e+00,5.326950073242187500e+00
2.191729396581649780e-01,-2.978226470947265625e+01,-2.253871345520019531e+01,-8.543731689453125000e+00,2.026861429214477539e+00,5.264818668365478516e+00
2.219298332929611206e-01,-2.602319526672363281e+01,-1.977456283569335938e+01,-7.433786392211914062e+00,2.341369867324829102e+00,5.197845458984375000e+00
2.246867269277572632e-01,-2.233448791503906250e+01,-1.689977073669433594e+01,-6.183023929595947266e+00,2.676150321960449219e+00,5.125991821289062500e+00
2.274436205625534058e-01,-1.869777488708496094e+01,-1.393365764617919922e+01,-4.809854507446289062e+00,3.030241489410400391e+00,5.049212455749511719e+00
2.302005141973495483e-01,-1.508507347106933594e+01,-1.088444709777832031e+01,-3.330671787261962891e+00,3.402698040008544922e+00,4.967476367950439453e+00
2.329574078321456909e-01,-1.146014690399169922e+01,-7.752380847930908203e+00,-1.759820580482482910e+00,3.792598247528076172e+00,4.880744934082031250e+00
2.357143014669418335e-01,-7.778476238250732422e+00,-4.532083511352539062e+00,-1.096570864319801331e-01,4.199024677276611328e+00,4.789003372192382812e+00
2.384711951017379761e-01,-3.985783815383911133e+00,-1.214329957962036133e+00,1.609293580055236816e+00,4.621068954467773438e+00,4.692235946655273438e+00
2.412280738353729248e-01,-1.571498066186904907e-02,2.212566137313842773e+00,3.388140439987182617e+00,5.057817935943603516e+00,4.590440750122070312e+00
2.439849674701690674e-01,4.212110519409179688e+00,5.761797904968261719e+00,5.219471931457519531e+00,5.508351802825927734e+00,4.483624935150146484e+00
2.467418611049652100e-01,8.792089462280273438e+00,9.447113990783691406e+00,7.097086429595947266e+00,5.971726894378662109e+00,4.371807575225830078e+00
2.494987547397613525e-01,1.382857894897460938e+01,1.328225135803222656e+01,9.015864372253417969e+00,6.446967601776123047e+00,4.255028247833251953e+00
2.522556483745574951e-01,1.942579650878906250e+01,1.728041648864746094e+01,1.097156047821044922e+01,6.933087825775146484e+00,4.133325576782226562e+00
2.550125420093536377e-01,2.567643737792968750e+01,2.145384216308593750e+01,1.296067905426025391e+01,7.429007053375244141e+00,4.006770610809326172e+00
2.577694356441497803e-01,3.266048812866210938e+01,2.581341743469238281e+01,1.498030471801757812e+01,7.933605670928955078e+00,3.875442743301391602e+00
2.605263292789459229e-01,4.046888732910156250e+01,3.036842536926269531e+01,1.702801132202148438e+01,8.445665359497070312e+00,3.739442586898803711e+00
2.632832229137420654e-01,4.925774383544921875e+01,3.512620925903320312e+01,1.910177230834960938e+01,8.963854789733886719e+00,3.598890066146850586e+00
2.660401165485382080e-01,5.931262207031250000e+01,4.009193420410156250e+01,2.119983291625976562e+01,9.486709594726562500e+00,3.453924179077148438e+00
2.687970101833343506e-01,7.107587432861328125e+01,4.526822662353515625e+01,2.332065582275390625e+01,1.001259708404541016e+01,3.304703474044799805e+00
2.715539038181304932e-01,8.509492492675781250e+01,5.065483093261718750e+01,2.546285629272460938e+01,1.053967380523681641e+01,3.151412248611450195e+00
2.743107974529266357e-01,1.018886489868164062e+02,5.624811935424804688e+01,2.762517356872558594e+01,1.106583690643310547e+01,2.994256019592285156e+00
2.770676910877227783e-01,1.217713394165039062e+02,6.204041290283203125e+01,2.980631065368652344e+01,1.158867549896240234e+01,2.833459854125976562e+00
2.798245847225189209e-01,1.446758575439453125e+02,6.801893615722656250e+01,3.200504684448242188e+01,1.210543251037597656e+01,2.669275999069213867e+00
2.825814783573150635e-01,1.699594879150390625e+02,7.416425323486328125e+01,3.422003555297851562e+01,1.261287021636962891e+01,2.501981019973754883e+00
2.853383421897888184e-01,1.960504302978515625e+02,8.044797515869140625e+01,3.644979476928710938e+01,1.310725498199462891e+01,2.331866979598999023e+00
2.880952358245849609e-01,2.195917968750000000e+02,8.682921600341796875e+01,3.869277191162109375e+01,1.358421516418457031e+01,2.159251689910888672e+00
2.908521294593811035e-01,2.335927734375000000e+02,9.324861907958984375e+01,4.094710540771484375e+01,1.403865623474121094e+01,1.984473109245300293e+00
2.936090230941772461e-01,2.253826141357421875e+02,9.961975097656250000e+01,4.321057510375976562e+01,1.446461486816406250e+01,1.807892799377441406e+00
2.963659167289733887e-01,1.821160583496093750e+02,1.058157882690429688e+02,4.548064804077148438e+01,1.485514163970947266e+01,1.629888534545898438e+00
2.991228103637695312e-01,1.138506698608398438e+02,1.116492614746093750e+02,4.775421142578125000e+01,1.520215797424316406e+01,1.450852155685424805e+00
3.018797039985656738e-01,5.617554092407226562e+01,1.168441390991210938e+02,5.002753448486328125e+01,1.549632072448730469e+01,1.271194338798522949e+00
3.046365976333618164e-01,2.607099723815917969e+01,1.209989929199218750e+02,5.229598999023437500e+01,1.572686862945556641e+01,1.091341614723205566e+00
3.073934912681579590e-01,1.483388233184814453e+01,1.235492324829101562e+02,5.455392837524414062e+01,1.588152885437011719e+01,9.117215275764465332e-01
3.101503849029541016e-01,1.163848018646240234e+01,1.237509384155273438e+02,5.679432678222656250e+01,1.594648742675781250e+01,7.327821254730224609e-01
3.129072785377502441e-01,1.109750747680664062e+01,1.207383193969726562e+02,5.900839614868164062e+01,1.590629673004150391e+01,5.549728870391845703e-01
3.156641721725463867e-01,1.128082466125488281e+01,1.137351455688476562e+02,6.118508911132812500e+01,1.574409294128417969e+01,3.787385225296020508e-01
3.184210658073425293e-01,1.161621952056884766e+01,1.024652862548828125e+02,6.331050491333007812e+01,1.544183921813964844e+01,2.045369893312454224e-01
3.211779594421386719e-01,1.195959949493408203e+01,8.762426757812500000e+01,6.536676788330078125e+01,1.498076343536376953e+01,3.281623125076293945e-02
3.239348530769348145e-01,1.228580379486083984e+01,7.100585174560546875e+01,6.733121490478515625e+01,1.434215831756591797e+01,-1.359792500734329224e-01
3.266917467117309570e-01,1.260000991821289062e+01,5.494165802001953125e+01,6.917432403564453125e+01,1.350839042663574219e+01,-3.014146685600280762e-01
3.294486403465270996e-01,1.291095638275146484e+01,4.133673858642578125e+01,7.085738372802734375e+01,1.246423435211181641e+01,-4.630616009235382080e-01
3.322055339813232422e-01,1.321891784667968750e+01,3.104855346679687500e+01,7.232923889160156250e+01,1.119853019714355469e+01,-6.205064654350280762e-01
3.349624276161193848e-01,1.350908851623535156e+01,2.395609855651855469e+01,7.352087402343750000e+01,9.705988883972167969e+00,-7.733543515205383301e-01
3.377193212509155273e-01,1.375106811523437500e+01,1.941396713256835938e+01,7.433751678466796875e+01,7.989070892333984375e+00,-9.212248325347900391e-01
3.404762148857116699e-01,1.390615367889404297e+01,1.667079544067382812e+01,7.464705657958984375e+01,6.059549808502197266e+00,-1.063760042190551758e+00
3.432331085205078125e-01,1.394196701049804688e+01,1.509032726287841797e+01,7.426228332519531250e+01,3.939594984054565430e+00,-1.200617313385009766e+00
3.459899723529815674e-01,1.384885215759277344e+01,1.421247863769531250e+01,7.291649627685546875e+01,1.662015199661254883e+00,-1.331483125686645508e+00
3.487468659877777100e-01,1.364838981628417969e+01,1.373564052581787109e+01,7.023279571533203125e+01,-7.307608127593994141e-01,-1.456073045730590820e+00
3.515037596225738525e-01,1.338803958892822266e+01,1.347573852539062500e+01,6.569619750976562500e+01,-3.188544988632202148e+00,-1.574118494987487793e+00
3.542606532573699951e-01,1.312469673156738281e+01,1.332711219787597656e+01,5.865419387817382812e+01,-5.656580924987792969e+00,-1.685383439064025879e+00
3.570175468921661377e-01,1.290691471099853516e+01,1.323275661468505859e+01,4.839913177490234375e+01,-8.079200744628906250e+00,-1.789654731750488281e+00
3.597744405269622803e-01,1.276327896118164062e+01,1.316405487060546875e+01,3.440285491943359375e+01,-1.040366268157958984e+01,-1.886749625205993652e+00
3.625313341617584229e-01,1.270011329650878906e+01,1.310785770416259766e+01,1.671827125549316406e+01,-1.258361625671386719e+01,-1.976511001586914062e+00
3.652882277965545654e-01,1.270581531524658203e+01,1.305858230590820312e+01,-3.632995843887329102e+00,-1.458157348632812500e+01,-2.058809041976928711e+00
3.680451214313507080e-01,1.275902652740478516e+01,1.301354980468750000e+01,-2.467490768432617188e+01,-1.637040901184082031e+01,-2.133539676666259766e+00
3.708020150661468506e-01,1.283697032928466797e+01,1.297011947631835938e+01,-4.411511230468750000e+01,-1.793358802795410156e+01,-2.200628519058227539e+00
3.735589087009429932e-01,1.292074775695800781e+01,1.292368412017822266e+01,-6.023004150390625000e+01,-1.926449203491210938e+01,-2.260019302368164062e+00
3.763158023357391357e-01,1.299709033966064453e+01,1.286520957946777344e+01,-7.233636474609375000e+01,-2.036502456665039062e+01,-2.311687707901000977e+00
3.790726959705352783e-01,1.305710887908935547e+01,1.277693748474121094e+01,-8.064724731445312500e+01,-2.124381446838378906e+01,-2.355624675750732422e+00
3.818295896053314209e-01,1.309392642974853516e+01,1.262309741973876953e+01,-8.583850097656250000e+01,-2.191438674926757812e+01,-2.391849040985107422e+00
3.845864832401275635e-01,1.310029411315917969e+01,1.233061408996582031e+01,-8.867765045166015625e+01,-2.239341163635253906e+01,-2.420398473739624023e+00
3.873433768749237061e-01,1.306695652008056641e+01,1.175007724761962891e+01,-8.983178710937500000e+01,-2.269919204711914062e+01,-2.441325664520263672e+00
3.901002705097198486e-01,1.298207473754882812e+01,1.058151435852050781e+01,-8.981217956542968750e+01,-2.285051727294921875e+01,-2.454708576202392578e+00
3.928571641445159912e-01,1.283228778839111328e+01,8.244154930114746094e+00,-8.898564910888671875e+01,-2.286575508117675781e+01,-2.460631847381591797e+00
3.956140577793121338e-01,1.260598850250244141e+01,3.680107116699218750e+00,-8.760640716552734375e+01,-2.276229095458984375e+01,-2.459207296371459961e+00
3.983709514141082764e-01,1.229872512817382812e+01,-4.847426414489746094e+00,-8.584796905517578125e+01,-2.255613517761230469e+01,-2.450545549392700195e+00
4.011278450489044189e-01,1.191861534118652344e+01,-1.968058776855468750e+01,-8.382810974121093750e+01,-2.226174926757812500e+01,-2.434780120849609375e+00
4.038847088813781738e-01,1.148824310302734375e+01,-4.278979110717773438e+01,-8.162695312500000000e+01,-2.189200210571289062e+01,-2.412050962448120117e+00
4.066416025161743164e-01,1.103936767578125000e+01,-7.352449798583984375e+01,-7.929917144775390625e+01,-2.145816612243652344e+01,-2.382506370544433594e+00
4.093984961509704590e-01,1.060204792022705078e+01,-1.068663330078125000e+02,-7.688249969482421875e+01,-2.097006034851074219e+01,-2.346304416656494141e+00
4.121553897857666016e-01,1.019434928894042969e+01,-1.355911407470703125e+02,-7.440299987792968750e+01,-2.043614578247070312e+01,-2.303608894348144531e+00
4.149122834205627441e-01,9.817896842956542969e+00,-1.550766754150390625e+02,-7.187891387939453125e+01,-1.986365699768066406e+01,-2.254586696624755859e+00
4.176691770553588867e-01,9.458091735839843750e+00,-1.651095428466796875e+02,-6.932301330566406250e+01,-1.925876045227050781e+01,-2.199414253234863281e+00
4.204260706901550293e-01,9.072905540466308594e+00,-1.679543762207031250e+02,-6.674433898925781250e+01,-1.862667846679687500e+01,-2.138264894485473633e+00
4.231829643249511719e-01,8.510594367980957031e+00,-1.661484985351562500e+02,-6.414926147460937500e+01,-1.797183227539062500e+01,-2.071320533752441406e+00
4.259398579597473145e-01,7.120335578918457031e+00,-1.615923156738281250e+02,-6.154228591918945312e+01,-1.729792976379394531e+01,-1.998760461807250977e+00
4.286967515945434570e-01,2.183565616607666016e+00,-1.554960174560546875e+02,-5.892661666870117188e+01,-1.660809898376464844e+01,-1.920765638351440430e+00
4.314536452293395996e-01,-1.618619728088378906e+01,-1.485764007568359375e+02,-5.630447006225585938e+01,-1.590495395660400391e+01,-1.837515950202941895e+00
4.342105388641357422e-01,-7.351146697998046875e+01,-1.412464294433593750e+02,-5.367739105224609375e+01,-1.519069099426269531e+01,-1.749191999435424805e+00
4.369674324989318848e-01,-1.886167602539062500e+02,-1.337428436279296875e+02,-5.104644393920898438e+01,-1.446713733673095703e+01,-1.655971765518188477e+00
4.397243261337280273e-01,-2.990962524414062500e+02,-1.262026977539062500e+02,-4.841229248046875000e+01,-1.373582267761230469e+01,-1.558032631874084473e+00
4.424812197685241699e-01,-3.405154113769531250e+02,-1.187060546875000000e+02,-4.577534866333007812e+01,-1.299802398681640625e+01,-1.455547690391540527e+00
4.452381134033203125e-01,-3.329503784179687500e+02,-1.112999954223632812e+02,-4.313582992553710938e+01,-1.225480556488037109e+01,-1.348689436912536621e+00
4.479950070381164551e-01,-3.062374877929687500e+02,-1.040114288330078125e+02,-4.049381256103515625e+01,-1.150705146789550781e+01,-1.237624645233154297e+00
4.507519006729125977e-01,-2.737301635742187500e+02,-9.685411834716796875e+01,-3.784926223754882812e+01,-1.075550365447998047e+01,-1.122518777847290039e+00
4.535087943077087402e-01,-2.403297424316406250e+02,-8.983232879638671875e+01,-3.520207214355468750e+01,-1.000077629089355469e+01,-1.003532648086547852e+00
4.562656879425048828e-01,-2.080394439697265625e+02,-8.294286346435546875e+01,-3.255208206176757812e+01,-9.243379592895507812e+00,-8.808220624923706055e-01
4.590225815773010254e-01,-1.779152526855468750e+02,-7.617610931396484375e+01,-2.989909362792968750e+01,-8.483742713928222656e+00,-7.545414566993713379e-01
4.617794752120971680e-01,-1.506435241699218750e+02,-6.951681518554687500e+01,-2.724287986755371094e+01,-7.722218990325927734e+00,-6.248376965522766113e-01
4.645363390445709229e-01,-1.266730651855468750e+02,-6.294485092163085938e+01,-2.458323287963867188e+01,-6.959111690521240234e+00,-4.918574988842010498e-01
4.672932326793670654e-01,-1.062121658325195312e+02,-5.643572998046875000e+01,-2.191984939575195312e+01,-6.194650650024414062e+00,-3.557366728782653809e-01
4.700501263141632080e-01,-8.921406555175781250e+01,-4.996197509765625000e+01,-1.925251579284667969e+01,-5.429047107696533203e+00,-2.166125774383544922e-01
4.728070199489593506e-01,-7.539236450195312500e+01,-4.349409103393554688e+01,-1.658098411560058594e+01,-4.662475109100341797e+00,-7.461553066968917847e-02
4.755639135837554932e-01,-6.426921081542968750e+01,-3.700183105468750000e+01,-1.390502357482910156e+01,-3.895072698593139648e+00,7.012806087732315063e-02
4.783208072185516357e-01,-5.522061157226562500e+01,-3.045564460754394531e+01,-1.122441101074218750e+01,-3.126959562301635742e+00,2.174974530935287476e-01
4.810777008533477783e-01,-4.748357772827148438e+01,-2.382786560058593750e+01,-8.538931846618652344e+00,-2.358233213424682617e+00,3.673746883869171143e-01
4.838345944881439209e-01,-4.012441635131835938e+01,-1.709381484985351562e+01,-5.848393440246582031e+00,-1.588975548744201660e+00,5.196464061737060547e-01
4.865914881229400635e-01,-3.202091217041015625e+01,-1.023260784149169922e+01,-3.152612924575805664e+00,-8.192551136016845703e-01,6.742048263549804688e-01
4.893483817577362061e-01,-2.193898773193359375e+01,-3.227631092071533203e+00,-4.514274299144744873e-01,-4.912791401147842407e-02,8.309451937675476074e-01
4.921052753925323486e-01,-8.731678962707519531e+00,3.933255672454833984e+00,2.255310297012329102e+00,7.213580608367919922e-01,9.897672533988952637e-01
4.948621690273284912e-01,8.421102523803710938e+00,1.125784301757812500e+01,4.967729091644287109e+00,1.492164492607116699e+00,1.150575637817382812e+00
4.976190626621246338e-01,2.986582183837890625e+01,1.874989318847656250e+01,7.685939311981201172e+00,2.263257503509521484e+00,1.313277125358581543e+00
5.003759264945983887e-01,5.548870849609375000e+01,2.640955924987792969e+01,1.041000366210937500e+01,3.034602165222167969e+00,1.477782249450683594e+00
5.031328201293945312e-01,8.485091400146484375e+01,3.423427963256835938e+01,1.314006137847900391e+01,3.806192398071289062e+00,1.644009590148925781e+00
5.058897137641906738e-01,1.173534088134765625e+02,4.221891403198242188e+01,1.587613964080810547e+01,4.578001022338867188e+00,1.811876177787780762e+00
5.086466073989868164e-01,1.523724822998046875e+02,5.035663986206054688e+01,1.861827850341796875e+01,5.350012302398681641e+00,1.981305360794067383e+00
5.114035010337829590e-01,1.893404083251953125e+02,5.863939285278320312e+01,2.136650848388671875e+01,6.122213363647460938e+00,2.152222394943237305e+00
5.141603946685791016e-01,2.277807617187500000e+02,6.705839538574218750e+01,2.412084197998046875e+01,6.894591331481933594e+00,2.324556827545166016e+00
5.169172883033752441e-01,2.673140258789062500e+02,7.560443115234375000e+01,2.688127517700195312e+01,7.667139530181884766e+00,2.498240232467651367e+00
5.196741819381713867e-01,3.076483154296875000e+02,8.426824951171875000e+01,2.964779281616210938e+01,8.439849853515625000e+00,2.673208475112915039e+00
5.224310755729675293e-01,3.485644531250000000e+02,9.304071044921875000e+01,3.242036437988281250e+01,9.212715148925781250e+00,2.849399805068969727e+00
5.251879692077636719e-01,3.899005432128906250e+02,1.019130477905273438e+02,3.519895172119140625e+01,9.985731124877929688e+00,3.026756286621093750e+00
5.279448628425598145e-01,4.315382995605468750e+02,1.108768844604492188e+02,3.798350524902343750e+01,1.075889205932617188e+01,3.205219268798828125e+00
5.307017564773559570e-01,4.733920898437500000e+02,1.199243545532226562e+02,4.077396774291992188e+01,1.153219318389892578e+01,3.384737491607666016e+00
5.334586501121520996e-01,5.154002075195312500e+02,1.290480957031250000e+02,4.357025909423828125e+01,1.230563926696777344e+01,3.565258979797363281e+00
5.362155437469482422e-01,5.575185546875000000e+02,1.382413787841796875e+02,4.637231445312500000e+01,1.307921695709228516e+01,3.746735095977783203e+00
5.389724373817443848e-01,5.997152709960937500e+02,1.474979400634765625e+02,4.918004608154296875e+01,1.385293197631835938e+01,3.929118871688842773e+00
5.417293310165405273e-01,6.419678344726562500e+02,1.568120574951171875e+02,5.199335098266601562e+01,1.462677860260009766e+01,4.112367630004882812e+00
5.444862246513366699e-01,6.842601318359375000e+02,1.661785430908203125e+02,5.481214523315429688e+01,1.540075397491455078e+01,4.296437263488769531e+00
5.472431182861328125e-01,7.265807495117187500e+02,1.755926513671875000e+02,5.763632202148437500e+01,1.617486190795898438e+01,4.481289386749267578e+00
5.500000119209289551e-01,7.689213867187500000e+02,1.850500183105468750e+02,6.046577835083007812e+01,1.694910049438476562e+01,4.666884899139404297e+00


==> figures/shearlets/15/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.814044189453125000e+01,3.972883224487304688e+00,1.021869897842407227e+00,3.559204936027526855e-01,6.367608904838562012e-01
-5.472431182861328125e-01,1.607897949218750000e+01,3.475766181945800781e+00,8.590735793113708496e-01,3.102609515190124512e-01,6.241514682769775391e-01
-5.444862246513366699e-01,1.413421440124511719e+01,3.004662990570068359e+00,7.040706276893615723e-01,2.667357623577117920e-01,6.120515465736389160e-01
-5.417293310165405273e-01,1.230608749389648438e+01,2.559449195861816406e+00,5.568463802337646484e-01,2.253443896770477295e-01,6.004608869552612305e-01
-5.389724373817443848e-01,1.059450435638427734e+01,2.139986515045166016e+00,4.173854589462280273e-01,1.860866397619247437e-01,5.893759131431579590e-01
-5.362155437469482422e-01,8.999333381652832031e+00,1.746123909950256348e+00,2.856727838516235352e-01,1.489624679088592529e-01,5.787954330444335938e-01
-5.334586501121520996e-01,7.520394325256347656e+00,1.377694964408874512e+00,1.616930961608886719e-01,1.139704957604408264e-01,5.687165260314941406e-01
-5.307017564773559570e-01,6.157425403594970703e+00,1.034516334533691406e+00,4.543036222457885742e-02,8.111136406660079956e-02,5.591366291046142578e-01
-5.279448628425598145e-01,4.910068988800048828e+00,7.163875102996826172e-01,-6.313130259513854980e-02,5.038420855998992920e-02,5.500533580780029297e-01
-5.251879692077636719e-01,3.777817964553833008e+00,4.230880141258239746e-01,-1.640080213546752930e-01,2.178871631622314453e-02,5.414627790451049805e-01
-5.224310755729675293e-01,2.759963989257812500e+00,1.543765664100646973e-01,-2.572161853313446045e-01,-4.675082862377166748e-03,5.333627462387084961e-01
-5.196741819381713867e-01,1.855522632598876953e+00,-9.001058340072631836e-02,-3.427726626396179199e-01,-2.900819480419158936e-02,5.257503390312194824e-01
-5.169172883033752441e-01,1.063123583793640137e+00,-3.103606104850769043e-01,-4.206936359405517578e-01,-5.121071636676788330e-02,5.186223387718200684e-01
-5.141603946685791016e-01,3.808760643005371094e-01,-5.069855451583862305e-01,-4.909956753253936768e-01,-7.128324359655380249e-02,5.119748711585998535e-01
-5.114035010337829590e-01,-1.938126683235168457e-01,-6.802229881286621094e-01,-5.536963939666748047e-01,-8.922641724348068237e-02,5.058040618896484375e-01
-5.086466073989868164e-01,-6.644567251205444336e-01,-8.304358720779418945e-01,-6.088117957115173340e-01,-1.050401926040649414e-01,5.001069307327270508e-01
-5.058897137641906738e-01,-1.035750031471252441e+00,-9.580119848251342773e-01,-6.563590764999389648e-01,-1.187252253293991089e-01,4.948780238628387451e-01
-5.031328201293945312e-01,-1.313829183578491211e+00,-1.063362717628479004e+00,-6.963551640510559082e-01,-1.302824318408966064e-01,4.901147484779357910e-01
-5.003759264945983887e-01,-1.506486296653747559e+00,-1.146919608116149902e+00,-7.288162112236022949e-01,-1.397118121385574341e-01,4.858123660087585449e-01
-4.976190626621246338e-01,-1.623222231864929199e+00,-1.209130406379699707e+00,-7.537589669227600098e-01,-1.470146328210830688e-01,4.819653928279876709e-01
-4.948621690273284912e-01,-1.675008296966552734e+00,-1.250455975532531738e+00,-7.711999416351318359e-01,-1.521916240453720093e-01,4.785693585872650146e-01
-4.921052753925323486e-01,-1.673613071441650391e+00,-1.271358013153076172e+00,-7.811549901962280273e-01,-1.552422791719436646e-01,4.756194353103637695e-01
-4.893483817577362061e-01,-1.630504727363586426e+00,-1.272293686866760254e+00,-7.836401462554931641e-01,-1.561688631772994995e-01,4.731099903583526611e-01
-4.865914881229400635e-01,-1.555528640747070312e+00,-1.253704905509948730e+00,-7.786709070205688477e-01,-1.549718379974365234e-01,4.710358083248138428e-01
-4.838345944881439209e-01,-1.455768823623657227e+00,-1.216005563735961914e+00,-7.662625312805175781e-01,-1.516523212194442749e-01,4.693908691406250000e-01
-4.810777008533477783e-01,-1.334971189498901367e+00,-1.159570217132568359e+00,-7.464293241500854492e-01,-1.462108939886093140e-01,4.681685268878936768e-01
-4.783208072185516357e-01,-1.193601131439208984e+00,-1.084721326828002930e+00,-7.191851735115051270e-01,-1.386500000953674316e-01,4.673623740673065186e-01
-4.755639135837554932e-01,-1.029286146163940430e+00,-9.917192459106445312e-01,-6.845446228981018066e-01,-1.289702057838439941e-01,4.669664502143859863e-01
-4.728070199489593506e-01,-8.373239040374755859e-01,-8.807509541511535645e-01,-6.425203084945678711e-01,-1.171737685799598694e-01,4.669732451438903809e-01
-4.700501263141632080e-01,-6.111043095588684082e-01,-7.519246339797973633e-01,-5.931246876716613770e-01,-1.032628640532493591e-01,4.673755764961242676e-01
-4.672932326793670654e-01,-3.424916565418243408e-01,-6.052658557891845703e-01,-5.363698601722717285e-01,-8.724026381969451904e-02,4.681651294231414795e-01
-4.645363390445709229e-01,-2.228321880102157593e-02,-4.407174587249755859e-01,-4.722669422626495361e-01,-6.910803914070129395e-02,4.693345725536346436e-01
-4.617794752120971680e-01,3.591855764389038086e-01,-2.581453621387481689e-01,-4.008272886276245117e-01,-4.887068271636962891e-02,4.708745777606964111e-01
-4.590225815773010254e-01,8.113701939582824707e-01,-5.733809992671012878e-02,-3.220595121383666992e-01,-2.653125487267971039e-02,4.727767109870910645e-01
-4.562656879425048828e-01,1.342800855636596680e+00,1.619722098112106323e-01,-2.359730452299118042e-01,-2.095077186822891235e-03,4.750314056873321533e-01
-4.535087943077087402e-01,1.960455894470214844e+00,4.001042842864990234e-01,-1.425769329071044922e-01,2.443270199000835419e-02,4.776304364204406738e-01
-4.507519006729125977e-01,2.668972492218017578e+00,6.574105620384216309e-01,-4.187889024615287781e-02,5.304469168186187744e-02,4.805612862110137939e-01
-4.479950070381164551e-01,3.469001293182373047e+00,9.342618584632873535e-01,6.611337512731552124e-02,8.373361080884933472e-02,4.838161170482635498e-01
-4.452381134033203125e-01,4.352411270141601562e+00,1.231028318405151367e+00,1.813932955265045166e-01,1.164889335632324219e-01,4.873817563056945801e-01
-4.424812197685241699e-01,5.287798404693603516e+00,1.548054695129394531e+00,3.039529919624328613e-01,1.512998640537261963e-01,4.912482798099517822e-01
-4.397243261337280273e-01,6.185093402862548828e+00,1.885632038116455078e+00,4.337863326072692871e-01,1.881521046161651611e-01,4.954036772251129150e-01
-4.369674324989318848e-01,6.869931221008300781e+00,2.243950605392456055e+00,5.708858966827392578e-01,2.270301878452301025e-01,4.998347163200378418e-01
-4.342105388641357422e-01,7.220978260040283203e+00,2.623029947280883789e+00,7.152426242828369141e-01,2.679137587547302246e-01,5.045297741889953613e-01
-4.314536452293395996e-01,7.331708431243896484e+00,3.022596359252929688e+00,8.668476343154907227e-01,3.107799291610717773e-01,5.094749331474304199e-01
-4.286967515945434570e-01,7.345771789550781250e+00,3.441876888275146484e+00,1.025688886642456055e+00,3.556002676486968994e-01,5.146568417549133301e-01
-4.259398579597473145e-01,7.331477165222167969e+00,3.879220962524414062e+00,1.191750407218933105e+00,4.023409485816955566e-01,5.200602412223815918e-01
-4.231829643249511719e-01,7.309577465057373047e+00,4.331461429595947266e+00,1.365012049674987793e+00,4.509629011154174805e-01,5.256724953651428223e-01
-4.204260706901550293e-01,7.285260677337646484e+00,4.792823314666748047e+00,1.545444965362548828e+00,5.014167428016662598e-01,5.314763188362121582e-01
-4.176691770553588867e-01,7.259701728820800781e+00,5.253275394439697266e+00,1.733011126518249512e+00,5.536454319953918457e-01,5.374569892883300781e-01
-4.149122834205627441e-01,7.233132362365722656e+00,5.696593761444091797e+00,1.927656292915344238e+00,6.075801253318786621e-01,5.435978174209594727e-01
-4.121553897857666016e-01,7.205552577972412109e+00,6.099573612213134766e+00,2.129307031631469727e+00,6.631395220756530762e-01,5.498830676078796387e-01
-4.093984961509704590e-01,7.176893234252929688e+00,6.435572624206542969e+00,2.337858200073242188e+00,7.202255129814147949e-01,5.562942028045654297e-01
-4.066416025161743164e-01,7.147067070007324219e+00,6.684473514556884766e+00,2.553163528442382812e+00,7.787222266197204590e-01,5.628138780593872070e-01
-4.038847088813781738e-01,7.116013526916503906e+00,6.843448638916015625e+00,2.775015354156494141e+00,8.384914398193359375e-01,5.694246888160705566e-01
-4.011278450489044189e-01,7.083740711212158203e+00,6.927565574645996094e+00,3.003118276596069336e+00,8.993705511093139648e-01,5.761070251464843750e-01
-3.983709514141082764e-01,7.050343513488769531e+00,6.959647655487060547e+00,3.237057685852050781e+00,9.611681699752807617e-01,5.828425288200378418e-01
-3.956140577793121338e-01,7.015995502471923828e+00,6.960093021392822266e+00,3.476226806640625000e+00,1.023658990859985352e+00,5.896124839782714844e-01
-3.928571641445159912e-01,6.980911731719970703e+00,6.942976951599121094e+00,3.719753742218017578e+00,1.086579918861389160e+00,5.963962078094482422e-01
-3.901002705097198486e-01,6.945311546325683594e+00,6.916661262512207031e+00,3.966369152069091797e+00,1.149626851081848145e+00,6.031732559204101562e-01
-3.873433768749237061e-01,6.909390926361083984e+00,6.885692119598388672e+00,4.214221000671386719e+00,1.212448000907897949e+00,6.099234223365783691e-01
-3.845864832401275635e-01,6.873310565948486328e+00,6.852406024932861328e+00,4.460608482360839844e+00,1.274643540382385254e+00,6.166268587112426758e-01
-3.818295896053314209e-01,6.837194919586181641e+00,6.817964076995849609e+00,4.701627254486083984e+00,1.335761547088623047e+00,6.232613921165466309e-01
-3.790726959705352783e-01,6.801141262054443359e+00,6.782929897308349609e+00,4.931746006011962891e+00,1.395298480987548828e+00,6.298077702522277832e-01
-3.763158023357391357e-01,6.765222549438476562e+00,6.747573852539062500e+00,5.143430233001708984e+00,1.452703833580017090e+00,6.362429857254028320e-01
-3.735589087009429932e-01,6.729493141174316406e+00,6.712020874023437500e+00,5.327091217041015625e+00,1.507382988929748535e+00,6.425476074218750000e-01
-3.708020150661468506e-01,6.693987369537353516e+00,6.676326751708984375e+00,5.471813201904296875e+00,1.558712124824523926e+00,6.486976146697998047e-01
-3.680451214313507080e-01,6.658707618713378906e+00,6.640509128570556641e+00,5.567242145538330078e+00,1.606051564216613770e+00,6.546738743782043457e-01
-3.652882277965545654e-01,6.623613834381103516e+00,6.604570865631103516e+00,5.606374263763427734e+00,1.648767471313476562e+00,6.604545712471008301e-01
-3.625313341617584229e-01,6.588606834411621094e+00,6.568503379821777344e+00,5.587919712066650391e+00,1.686258435249328613e+00,6.660178899765014648e-01
-3.597744405269622803e-01,6.553524494171142578e+00,6.532290458679199219e+00,5.516675949096679688e+00,1.717983245849609375e+00,6.713457107543945312e-01
-3.570175468921661377e-01,6.518157958984375000e+00,6.495908260345458984e+00,5.401650428771972656e+00,1.743489027023315430e+00,6.764147877693176270e-01
-3.542606532573699951e-01,6.482289791107177734e+00,6.459304809570312500e+00,5.253269195556640625e+00,1.762440085411071777e+00,6.812064647674560547e-01
-3.515037596225738525e-01,6.445748805999755859e+00,6.422376155853271484e+00,5.081201076507568359e+00,1.774636626243591309e+00,6.857013106346130371e-01
-3.487468659877777100e-01,6.408473014831542969e+00,6.384901523590087891e+00,4.893334388732910156e+00,1.780029892921447754e+00,6.898800134658813477e-01
-3.459899723529815674e-01,6.370550155639648438e+00,6.346443653106689453e+00,4.695650577545166016e+00,1.778725743293762207e+00,6.937240958213806152e-01
-3.432331085205078125e-01,6.332213401794433594e+00,6.306172847747802734e+00,4.492515563964843750e+00,1.770972490310668945e+00,6.972158551216125488e-01
-3.404762148857116699e-01,6.293797016143798828e+00,6.262598037719726562e+00,4.287066459655761719e+00,1.757148861885070801e+00,7.003380060195922852e-01
-3.377193212509155273e-01,6.255648612976074219e+00,6.213190555572509766e+00,4.081563472747802734e+00,1.737736821174621582e+00,7.030758261680603027e-01
-3.349624276161193848e-01,6.218056678771972656e+00,6.153904914855957031e+00,3.877649307250976562e+00,1.713294506072998047e+00,7.054128646850585938e-01
-3.322055339813232422e-01,6.181206226348876953e+00,6.078755855560302734e+00,3.676528692245483398e+00,1.684426307678222656e+00,7.073354125022888184e-01
-3.294486403465270996e-01,6.145185947418212891e+00,5.979757308959960938e+00,3.479097843170166016e+00,1.651756882667541504e+00,7.088300585746765137e-01
-3.266917467117309570e-01,6.110020160675048828e+00,5.847754478454589844e+00,3.286029577255249023e+00,1.615904927253723145e+00,7.098845839500427246e-01
-3.239348530769348145e-01,6.075715065002441406e+00,5.674525737762451172e+00,3.097832202911376953e+00,1.577467918395996094e+00,7.104884386062622070e-01
-3.211779594421386719e-01,6.042290210723876953e+00,5.455718994140625000e+00,2.914891004562377930e+00,1.537004709243774414e+00,7.106312513351440430e-01
-3.184210658073425293e-01,6.009788990020751953e+00,5.193035602569580078e+00,2.737497806549072266e+00,1.495030283927917480e+00,7.103049159049987793e-01
-3.156641721725463867e-01,5.978236198425292969e+00,4.894065856933593750e+00,2.565873384475708008e+00,1.452007651329040527e+00,7.095010280609130859e-01
-3.129072785377502441e-01,5.947459697723388672e+00,4.569876194000244141e+00,2.400182962417602539e+00,1.408349514007568359e+00,7.082144618034362793e-01
-3.101503849029541016e-01,5.916418075561523438e+00,4.232022285461425781e+00,2.240547895431518555e+00,1.364416122436523438e+00,7.064399123191833496e-01
-3.073934912681579590e-01,5.880950450897216797e+00,3.890495538711547852e+00,2.087055444717407227e+00,1.320520639419555664e+00,7.041729092597961426e-01
-3.046365976333618164e-01,5.827431201934814453e+00,3.552952051162719727e+00,1.939765453338623047e+00,1.276931047439575195e+00,7.014122009277343750e-01
-3.018797039985656738e-01,5.719899177551269531e+00,3.224802017211914062e+00,1.798716068267822266e+00,1.233875632286071777e+00,6.981555223464965820e-01
-2.991228103637695312e-01,5.491459846496582031e+00,2.909649372100830078e+00,1.663928747177124023e+00,1.191546201705932617e+00,6.944031715393066406e-01
-2.963659167289733887e-01,5.081571102142333984e+00,2.609774589538574219e+00,1.535409808158874512e+00,1.150102615356445312e+00,6.901563405990600586e-01
-2.936090230941772461e-01,4.511398315429687500e+00,2.326534032821655273e+00,1.413154721260070801e+00,1.109678030014038086e+00,6.854174137115478516e-01
-2.908521294593811035e-01,3.871814250946044922e+00,2.060651779174804688e+00,1.297150015830993652e+00,1.070380568504333496e+00,6.801891922950744629e-01
-2.880952358245849609e-01,3.243729352951049805e+00,1.812424063682556152e+00,1.187373161315917969e+00,1.032298088073730469e+00,6.744771003723144531e-01
-2.853383421897888184e-01,2.669606447219848633e+00,1.581857800483703613e+00,1.083795666694641113e+00,9.955005645751953125e-01,6.682856678962707520e-01
-2.825814783573150635e-01,2.164990186691284180e+00,1.368763208389282227e+00,9.863855242729187012e-01,9.600437283515930176e-01,6.616217494010925293e-01
-2.798245847225189209e-01,1.731698751449584961e+00,1.172806620597839355e+00,8.951013088226318359e-01,9.259682297706604004e-01,6.544930934906005859e-01
-2.770676910877227783e-01,1.365065217018127441e+00,9.935674667358398438e-01,8.099015355110168457e-01,8.933055996894836426e-01,6.469072699546813965e-01
-2.743107974529266357e-01,1.057483315467834473e+00,8.305576443672180176e-01,7.307394146919250488e-01,8.620762228965759277e-01,6.388728618621826172e-01
-2.715539038181304932e-01,8.004223108291625977e-01,6.832442879676818848e-01,6.575648188591003418e-01,8.322936892509460449e-01,6.304005980491638184e-01
-2.687970101833343506e-01,5.857318639755249023e-01,5.510675907135009766e-01,5.903242826461791992e-01,8.039635419845581055e-01,6.215003728866577148e-01
-2.660401165485382080e-01,4.064513146877288818e-01,4.334516227245330811e-01,5.289600491523742676e-01,7.770854234695434570e-01,6.121830344200134277e-01
-2.632832229137420654e-01,2.571282982826232910e-01,3.298155963420867920e-01,4.734117984771728516e-01,7.516533732414245605e-01,6.024598479270935059e-01
-2.605263292789459229e-01,1.336963772773742676e-01,2.395819276571273804e-01,4.236147403717041016e-01,7.276566028594970703e-01,5.923433899879455566e-01
-2.577694356441497803e-01,3.309467807412147522e-02,1.621840894222259521e-01,3.794991075992584229e-01,7.050798535346984863e-01,5.818455815315246582e-01
-2.550125420093536377e-01,-4.714205116033554077e-02,9.707266837358474731e-02,3.409906923770904541e-01,6.839050650596618652e-01,5.709796547889709473e-01
-2.522556483745574951e-01,-1.091536581516265869e-01,4.372119158506393433e-02,3.080086708068847656e-01,6.641102433204650879e-01,5.597572922706604004e-01
-2.494987547397613525e-01,-1.548526287078857422e-01,1.630972139537334442e-03,2.804652452468872070e-01,6.456690430641174316e-01,5.481934547424316406e-01
-2.467418611049652100e-01,-1.859170496463775635e-01,-2.966414764523506165e-02,2.582632899284362793e-01,6.285529732704162598e-01,5.363008975982666016e-01
-2.439849674701690674e-01,-2.037498801946640015e-01,-5.059600993990898132e-02,2.412956357002258301e-01,6.127308011054992676e-01,5.240931510925292969e-01
-2.412280738353729248e-01,-2.094650268554687500e-01,-6.155860424041748047e-02,2.294419407844543457e-01,5.981695055961608887e-01,5.115838646888732910e-01
-2.384711951017379761e-01,-2.038997411727905273e-01,-6.290803849697113037e-02,2.225656658411026001e-01,5.848305225372314453e-01,4.987874031066894531e-01
-2.357143014669418335e-01,-1.876508593559265137e-01,-5.496340990066528320e-02,2.205134928226470947e-01,5.726760625839233398e-01,4.857166111469268799e-01
-2.329574078321456909e-01,-1.611126661300659180e-01,-3.800859674811363220e-02,2.231072783470153809e-01,5.616636872291564941e-01,4.723863601684570312e-01
-2.302005141973495483e-01,-1.245139911770820618e-01,-1.229910925030708313e-02,2.301438003778457642e-01,5.517492890357971191e-01,4.588100314140319824e-01
-2.274436205625534058e-01,-7.794760167598724365e-02,2.192988991737365723e-02,2.413877546787261963e-01,5.428862571716308594e-01,4.450011849403381348e-01
-2.246867269277572632e-01,-2.139595709741115570e-02,6.445194780826568604e-02,2.565670609474182129e-01,5.350240468978881836e-01,4.309738874435424805e-01
-2.219298332929611206e-01,4.524797201156616211e-02,1.150280013680458069e-01,2.753673195838928223e-01,5.281123518943786621e-01,4.167414903640747070e-01
-2.191729396581649780e-01,1.221554428339004517e-01,1.733833104372024536e-01,2.974259853363037109e-01,5.220956802368164062e-01,4.023188054561614990e-01
-2.164160460233688354e-01,2.095312625169754028e-01,2.391690611839294434e-01,3.223276436328887939e-01,5.169172883033752441e-01,3.877175152301788330e-01
-2.136591523885726929e-01,3.075691759586334229e-01,3.119145035743713379e-01,3.495987057685852051e-01,5.125167965888977051e-01,3.729515373706817627e-01
-2.109022736549377441e-01,4.163807332515716553e-01,3.909614086151123047e-01,3.787055015563964844e-01,5.088314414024353027e-01,3.580340445041656494e-01
-2.081453800201416016e-01,5.358850955963134766e-01,4.753803312778472900e-01,4.090549349784851074e-01,5.057950615882873535e-01,3.429774045944213867e-01
-2.053884863853454590e-01,6.656234264373779297e-01,5.638649463653564453e-01,4.399960935115814209e-01,5.033394694328308105e-01,3.277956545352935791e-01
-2.026315927505493164e-01,8.044750094413757324e-01,6.546109318733215332e-01,4.708335101604461670e-01,5.013925433158874512e-01,3.125011324882507324e-01
-1.998746991157531738e-01,9.502177834510803223e-01,7.451959252357482910e-01,5.008388161659240723e-01,4.998793601989746094e-01,2.971050143241882324e-01
-1.971178054809570312e-01,1.098908901214599609e+00,8.324915766716003418e-01,5.292760133743286133e-01,4.987206161022186279e-01,2.816211581230163574e-01
-1.943609118461608887e-01,1.244125723838806152e+00,9.126720428466796875e-01,5.554287433624267578e-01,4.978350102901458740e-01,2.660609483718872070e-01
-1.916040182113647461e-01,1.376339077949523926e+00,9.813938140869140625e-01,5.786356329917907715e-01,4.971361458301544189e-01,2.504367530345916748e-01
-1.888471245765686035e-01,1.483073472976684570e+00,1.034219145774841309e+00,5.983285903930664062e-01,4.965352714061737061e-01,2.347599864006042480e-01
-1.860902309417724609e-01,1.550825953483581543e+00,1.067280769348144531e+00,6.140668392181396484e-01,4.959402084350585938e-01,2.190427333116531372e-01
-1.833333373069763184e-01,1.569082021713256836e+00,1.078048110008239746e+00,6.255702376365661621e-01,4.952544569969177246e-01,2.032958269119262695e-01
-1.805764585733413696e-01,1.534729480743408203e+00,1.065926790237426758e+00,6.327398419380187988e-01,4.943778216838836670e-01,1.875311881303787231e-01
-1.778195649385452271e-01,1.453599691390991211e+00,1.032429337501525879e+00,6.356648206710815430e-01,4.932073354721069336e-01,1.717599183320999146e-01
-1.750626713037490845e-01,1.337787747383117676e+00,9.808301329612731934e-01,6.346164345741271973e-01,4.916369020938873291e-01,1.559924036264419556e-01
-1.723057776689529419e-01,1.201042294502258301e+00,9.154771566390991211e-01,6.300292611122131348e-01,4.895575344562530518e-01,1.402402371168136597e-01
-1.695488840341567993e-01,1.055299639701843262e+00,8.410339951515197754e-01,6.224683523178100586e-01,4.868592619895935059e-01,1.245139315724372864e-01
-1.667919903993606567e-01,9.093731641769409180e-01,7.618948221206665039e-01,6.125933527946472168e-01,4.834288954734802246e-01,1.088235750794410706e-01
-1.640350967645645142e-01,7.691226601600646973e-01,6.818525195121765137e-01,6.011200547218322754e-01,4.791541695594787598e-01,9.317994862794876099e-02
-1.612782031297683716e-01,6.381722688674926758e-01,6.039881110191345215e-01,5.887822508811950684e-01,4.739216864109039307e-01,7.759276032447814941e-02
-1.585213094949722290e-01,5.186467170715332031e-01,5.307070016860961914e-01,5.763016343116760254e-01,4.676206707954406738e-01,6.207266077399253845e-02
-1.557644158601760864e-01,4.117439985275268555e-01,4.638398289680480957e-01,5.643612146377563477e-01,4.601425230503082275e-01,4.662906005978584290e-02
-1.530075371265411377e-01,3.181321024894714355e-01,4.047671854496002197e-01,5.535866618156433105e-01,4.513841271400451660e-01,3.127223998308181763e-02
-1.502506434917449951e-01,2.382065653800964355e-01,3.545316159725189209e-01,5.445332527160644531e-01,4.412460327148437500e-01,1.601135171949863434e-02
-1.474937498569488525e-01,1.722625195980072021e-01,3.139333128929138184e-01,5.376799702644348145e-01,4.296386837959289551e-01,8.560856222175061703e-04
-1.447368562221527100e-01,1.206051334738731384e-01,2.835995554924011230e-01,5.334224104881286621e-01,4.164804816246032715e-01,-1.418484281748533249e-02
-1.419799625873565674e-01,8.363025635480880737e-02,2.640378475189208984e-01,5.320734977722167969e-01,4.017013013362884521e-01,-2.910167910158634186e-02
-1.392230689525604248e-01,6.188797205686569214e-02,2.556676268577575684e-01,5.338612794876098633e-01,3.852438330650329590e-01,-4.388517141342163086e-02
-1.364661753177642822e-01,5.614429339766502380e-02,2.588371634483337402e-01,5.389286875724792480e-01,3.670645952224731445e-01,-5.852723866701126099e-02
-1.337092816829681396e-01,6.744191795587539673e-02,2.738255262374877930e-01,5.473321676254272461e-01,3.471352458000183105e-01,-7.301960140466690063e-02
-1.309523880481719971e-01,9.716717898845672607e-02,3.008320033550262451e-01,5.590370893478393555e-01,3.254449963569641113e-01,-8.735232800245285034e-02
-1.281954944133758545e-01,1.471138894557952881e-01,3.399464488029479980e-01,5.739150643348693848e-01,3.019990622997283936e-01,-1.015174761414527893e-01
-1.254386007785797119e-01,2.195275872945785522e-01,3.911062180995941162e-01,5.917347073554992676e-01,2.768214643001556396e-01,-1.155076771974563599e-01
-1.226817145943641663e-01,3.170978426933288574e-01,4.540285766124725342e-01,6.121520996093750000e-01,2.499518841505050659e-01,-1.293138116598129272e-01
-1.199248209595680237e-01,4.428452849388122559e-01,5.281196236610412598e-01,6.346977949142456055e-01,2.214483469724655151e-01,-1.429296880960464478e-01
-1.171679273247718811e-01,5.997968316078186035e-01,6.123568415641784668e-01,6.587636470794677734e-01,1.913850754499435425e-01,-1.563457250595092773e-01
-1.144110411405563354e-01,7.902371883392333984e-01,7.051434516906738281e-01,6.835849285125732422e-01,1.598507314920425415e-01,-1.695545613765716553e-01
-1.116541475057601929e-01,1.014108657836914062e+00,8.041560053825378418e-01,7.082321047782897949e-01,1.269474774599075317e-01,-1.825496852397918701e-01
-1.088972538709640503e-01,1.265801548957824707e+00,9.062135815620422363e-01,7.315965890884399414e-01,9.278994798660278320e-02,-1.953240782022476196e-01
-1.061403602361679077e-01,1.528555631637573242e+00,1.007246255874633789e+00,7.523963451385498047e-01,5.750223249197006226e-02,-2.078692317008972168e-01
-1.033834666013717651e-01,1.767854094505310059e+00,1.102457642555236816e+00,7.691920995712280273e-01,2.121729403734207153e-02,-2.201793789863586426e-01
-1.006265804171562195e-01,1.933122634887695312e+00,1.186784863471984863e+00,7.804296016693115234e-01,-1.592620462179183960e-02,-2.322476804256439209e-01
-9.786968678236007690e-02,1.982823252677917480e+00,1.255672335624694824e+00,7.845075726509094238e-01,-5.378632619976997375e-02,-2.440670132637023926e-01
-9.511279314756393433e-02,1.918698787689208984e+00,1.305985569953918457e+00,7.798761129379272461e-01,-9.221652895212173462e-02,-2.556315064430236816e-01
-9.235589951276779175e-02,1.781847953796386719e+00,1.336719989776611328e+00,7.651588320732116699e-01,-1.310715675354003906e-01,-2.669348716735839844e-01
-8.959900587797164917e-02,1.617660284042358398e+00,1.349135398864746094e+00,7.392818331718444824e-01,-1.702058911323547363e-01,-2.779713869094848633e-01
-8.684211969375610352e-02,1.456067681312561035e+00,1.346203327178955078e+00,7.015904784202575684e-01,-2.094766497611999512e-01,-2.887342870235443115e-01
-8.408522605895996094e-02,1.312740445137023926e+00,1.331588268280029297e+00,6.519248485565185547e-01,-2.487447410821914673e-01,-2.992186546325683594e-01
-8.132833242416381836e-02,1.195646882057189941e+00,1.308550834655761719e+00,5.906413793563842773e-01,-2.878744900226593018e-01,-3.094193041324615479e-01
-7.857143878936767578e-02,1.109589338302612305e+00,1.279072523117065430e+00,5.185723900794982910e-01,-3.267360627651214600e-01,-3.193298578262329102e-01
-7.581454515457153320e-02,1.058147907257080078e+00,1.243326783180236816e+00,4.369326829910278320e-01,-3.652045428752899170e-01,-3.289454877376556396e-01
-7.305765151977539062e-02,1.044035911560058594e+00,1.199537158012390137e+00,3.471972644329071045e-01,-4.031618237495422363e-01,-3.382620215415954590e-01
-7.030076533555984497e-02,1.068825244903564453e+00,1.144255757331848145e+00,2.509746551513671875e-01,-4.404962956905364990e-01,-3.472733497619628906e-01
-6.754387170076370239e-02,1.132618665695190430e+00,1.073125362396240234e+00,1.498913764953613281e-01,-4.771021008491516113e-01,-3.559763133525848389e-01
-6.478697806596755981e-02,1.233754754066467285e+00,9.820922017097473145e-01,4.550892859697341919e-02,-5.128812193870544434e-01,-3.643652498722076416e-01
-6.203008443117141724e-02,1.367782235145568848e+00,8.687759637832641602e-01,-6.073621660470962524e-02,-5.477408170700073242e-01,-3.724368214607238770e-01
-5.927319452166557312e-02,1.523169994354248047e+00,7.334463000297546387e-01,-1.675618141889572144e-01,-5.815954804420471191e-01,-3.801863789558410645e-01
-5.651630088686943054e-02,1.668445229530334473e+00,5.791251659393310547e-01,-2.738502025604248047e-01,-6.143653988838195801e-01,-3.876101970672607422e-01
-5.375941097736358643e-02,1.729718327522277832e+00,4.107917249202728271e-01,-3.786420524120330811e-01,-6.459773778915405273e-01,-3.947044909000396729e-01
-5.100251734256744385e-02,1.600619077682495117e+00,2.341401129961013794e-01,-4.811255931854248047e-01,-6.763635277748107910e-01,-4.014661610126495361e-01
-4.824562370777130127e-02,1.250073909759521484e+00,5.446906760334968567e-02,-5.806178450584411621e-01,-7.054616212844848633e-01,-4.078908264636993408e-01
-4.548873379826545715e-02,7.766550183296203613e-01,-1.239950433373451233e-01,-6.765474081039428711e-01,-7.332150936126708984e-01,-4.139764308929443359e-01
-4.273184016346931458e-02,2.948327660560607910e-01,-2.983182966709136963e-01,-7.684382796287536621e-01,-7.595715522766113281e-01,-4.197194278240203857e-01
-3.997494652867317200e-02,-1.334763020277023315e-01,-4.667618572711944580e-01,-8.558920025825500488e-01,-7.844830751419067383e-01,-4.251168966293334961e-01
-3.721805661916732788e-02,-4.847650229930877686e-01,-6.285135746002197266e-01,-9.385765790939331055e-01,-8.079078197479248047e-01,-4.301664829254150391e-01
-3.446116298437118530e-02,-7.525711059570312500e-01,-7.833569049835205078e-01,-1.016213536262512207e+00,-8.298060297966003418e-01,-4.348660111427307129e-01
-3.170426934957504272e-02,-9.371937513351440430e-01,-9.313361644744873047e-01,-1.088569521903991699e+00,-8.501431345939636230e-01,-4.392124414443969727e-01
-2.894737944006919861e-02,-1.042698144912719727e+00,-1.072465538978576660e+00,-1.155448079109191895e+00,-8.688880205154418945e-01,-4.432040154933929443e-01
-2.619048580527305603e-02,-1.078782558441162109e+00,-1.206514000892639160e+00,-1.216683387756347656e+00,-8.860108256340026855e-01,-4.468391835689544678e-01
-2.343359403312206268e-02,-1.067986726760864258e+00,-1.332880616188049316e+00,-1.272135972976684570e+00,-9.014889597892761230e-01,-4.501156210899353027e-01
-2.067670226097106934e-02,-1.057307600975036621e+00,-1.450575470924377441e+00,-1.321689128875732422e+00,-9.152994751930236816e-01,-4.530321657657623291e-01
-1.791981048882007599e-02,-1.118286967277526855e+00,-1.558282494544982910e+00,-1.365242838859558105e+00,-9.274240732192993164e-01,-4.555868208408355713e-01
-1.516291778534650803e-02,-1.302757143974304199e+00,-1.654482126235961914e+00,-1.402716159820556641e+00,-9.378454089164733887e-01,-4.577792882919311523e-01
-1.240602508187294006e-02,-1.586331963539123535e+00,-1.737595558166503906e+00,-1.434041380882263184e+00,-9.465507268905639648e-01,-4.596076309680938721e-01
-9.649133309721946716e-03,-1.893670320510864258e+00,-1.806120872497558594e+00,-1.459163784980773926e+00,-9.535280466079711914e-01,-4.610715210437774658e-01
-6.892241071909666061e-03,-2.160366535186767578e+00,-1.858746528625488281e+00,-1.478042244911193848e+00,-9.587686061859130859e-01,-4.621698856353759766e-01
-4.135348834097385406e-03,-2.350834608078002930e+00,-1.894430875778198242e+00,-1.490644335746765137e+00,-9.622660279273986816e-01,-4.629025757312774658e-01
-1.378456596285104752e-03,-2.449028730392456055e+00,-1.912456154823303223e+00,-1.496950387954711914e+00,-9.640156626701354980e-01,-4.632687866687774658e-01
1.378456596285104752e-03,-2.449029445648193359e+00,-1.912456274032592773e+00,-1.496950507164001465e+00,-9.640159010887145996e-01,-4.632689356803894043e-01
4.135348834097385406e-03,-2.350836277008056641e+00,-1.894431114196777344e+00,-1.490644454956054688e+00,-9.622662663459777832e-01,-4.629025757312774658e-01
6.892241071909666061e-03,-2.160369157791137695e+00,-1.858747005462646484e+00,-1.478042125701904297e+00,-9.587689638137817383e-01,-4.621697962284088135e-01
9.649133309721946716e-03,-1.893673539161682129e+00,-1.806121706962585449e+00,-1.459164023399353027e+00,-9.535279870033264160e-01,-4.610714018344879150e-01
1.240602508187294006e-02,-1.586335659027099609e+00,-1.737596511840820312e+00,-1.434041380882263184e+00,-9.465506672859191895e-01,-4.596077203750610352e-01
1.516291778534650803e-02,-1.302760362625122070e+00,-1.654483199119567871e+00,-1.402716398239135742e+00,-9.378456473350524902e-01,-4.577790498733520508e-01
1.791981048882007599e-02,-1.118289351463317871e+00,-1.558283567428588867e+00,-1.365243196487426758e+00,-9.274239540100097656e-01,-4.555872678756713867e-01
2.067670226097106934e-02,-1.057308793067932129e+00,-1.450576663017272949e+00,-1.321689367294311523e+00,-9.152996540069580078e-01,-4.530322253704071045e-01
2.343359403312206268e-02,-1.067987203598022461e+00,-1.332881927490234375e+00,-1.272136449813842773e+00,-9.014889597892761230e-01,-4.501159191131591797e-01
2.619048580527305603e-02,-1.078782796859741211e+00,-1.206515192985534668e+00,-1.216683745384216309e+00,-8.860110044479370117e-01,-4.468392729759216309e-01
2.894737944006919861e-02,-1.042698264122009277e+00,-1.072466731071472168e+00,-1.155448317527770996e+00,-8.688876032829284668e-01,-4.432041645050048828e-01
3.170426934957504272e-02,-9.371937513351440430e-01,-9.313371181488037109e-01,-1.088570475578308105e+00,-8.501431345939636230e-01,-4.392126798629760742e-01
3.446116298437118530e-02,-7.525711059570312500e-01,-7.833580970764160156e-01,-1.016214013099670410e+00,-8.298062682151794434e-01,-4.348661005496978760e-01
3.721805661916732788e-02,-4.847652018070220947e-01,-6.285144686698913574e-01,-9.385769963264465332e-01,-8.079079985618591309e-01,-4.301671087741851807e-01
3.997494652867317200e-02,-1.334761977195739746e-01,-4.667625427246093750e-01,-8.558927178382873535e-01,-7.844829559326171875e-01,-4.251172840595245361e-01
4.273184016346931458e-02,2.948327064514160156e-01,-2.983189225196838379e-01,-7.684391140937805176e-01,-7.595713138580322266e-01,-4.197194278240203857e-01
4.548873379826545715e-02,7.766550183296203613e-01,-1.239952519536018372e-01,-6.765480637550354004e-01,-7.332149744033813477e-01,-4.139766693115234375e-01
4.824562370777130127e-02,1.250074028968811035e+00,5.446856468915939331e-02,-5.806185603141784668e-01,-7.054616212844848633e-01,-4.078909158706665039e-01
5.100251734256744385e-02,1.600619077682495117e+00,2.341399639844894409e-01,-4.811263084411621094e-01,-6.763635873794555664e-01,-4.014659821987152100e-01
5.375941097736358643e-02,1.729718327522277832e+00,4.107914566993713379e-01,-3.786427080631256104e-01,-6.459774971008300781e-01,-3.947046399116516113e-01
5.651630088686943054e-02,1.668445348739624023e+00,5.791250467300415039e-01,-2.738510966300964355e-01,-6.143658161163330078e-01,-3.876104354858398438e-01
5.927319452166557312e-02,1.523169994354248047e+00,7.334461212158203125e-01,-1.675624102354049683e-01,-5.815957784652709961e-01,-3.801863789558410645e-01
6.203008443117141724e-02,1.367782235145568848e+00,8.687758445739746094e-01,-6.073677539825439453e-02,-5.477411746978759766e-01,-3.724372088909149170e-01
6.478697806596755981e-02,1.233754873275756836e+00,9.820921421051025391e-01,4.550855606794357300e-02,-5.128814578056335449e-01,-3.643659949302673340e-01
6.754387170076370239e-02,1.132618546485900879e+00,1.073125243186950684e+00,1.498908996582031250e-01,-4.771025776863098145e-01,-3.559763133525848389e-01
7.030076533555984497e-02,1.068825244903564453e+00,1.144255757331848145e+00,2.509740591049194336e-01,-4.404964447021484375e-01,-3.472734987735748291e-01
7.305765151977539062e-02,1.044036030769348145e+00,1.199536919593811035e+00,3.471966087818145752e-01,-4.031623899936676025e-01,-3.382619321346282959e-01
7.581454515457153320e-02,1.058147788047790527e+00,1.243326544761657715e+00,4.369324147701263428e-01,-3.652048110961914062e-01,-3.289461731910705566e-01
7.857143878936767578e-02,1.109589338302612305e+00,1.279072642326354980e+00,5.185721516609191895e-01,-3.267363309860229492e-01,-3.193298578262329102e-01
8.132833242416381836e-02,1.195646762847900391e+00,1.308550953865051270e+00,5.906409621238708496e-01,-2.878745794296264648e-01,-3.094187676906585693e-01
8.408522605895996094e-02,1.312740325927734375e+00,1.331588387489318848e+00,6.519244909286499023e-01,-2.487452179193496704e-01,-2.992193400859832764e-01
8.684211969375610352e-02,1.456067681312561035e+00,1.346203446388244629e+00,7.015902996063232422e-01,-2.094770371913909912e-01,-2.887346446514129639e-01
8.959900587797164917e-02,1.617660164833068848e+00,1.349135518074035645e+00,7.392817735671997070e-01,-1.702058911323547363e-01,-2.779716551303863525e-01
9.235589951276779175e-02,1.781848192214965820e+00,1.336719989776611328e+00,7.651587724685668945e-01,-1.310717761516571045e-01,-2.669353187084197998e-01
9.511279314756393433e-02,1.918698787689208984e+00,1.305985689163208008e+00,7.798760533332824707e-01,-9.221664071083068848e-02,-2.556319832801818848e-01
9.786968678236007690e-02,1.982823371887207031e+00,1.255672574043273926e+00,7.845075726509094238e-01,-5.378609895706176758e-02,-2.440672814846038818e-01
1.006265804171562195e-01,1.933122634887695312e+00,1.186784863471984863e+00,7.804294824600219727e-01,-1.592655479907989502e-02,-2.322476804256439209e-01
1.033834666013717651e-01,1.767853856086730957e+00,1.102457404136657715e+00,7.691919207572937012e-01,2.121699042618274689e-02,-2.201795727014541626e-01
1.061403602361679077e-01,1.528555512428283691e+00,1.007246136665344238e+00,7.523961067199707031e-01,5.750210583209991455e-02,-2.078692317008972168e-01
1.088972538709640503e-01,1.265801548957824707e+00,9.062134623527526855e-01,7.315964698791503906e-01,9.278962016105651855e-02,-1.953240782022476196e-01
1.116541475057601929e-01,1.014108657836914062e+00,8.041560053825378418e-01,7.082322239875793457e-01,1.269468665122985840e-01,-1.825496852397918701e-01
1.144110411405563354e-01,7.902371883392333984e-01,7.051435112953186035e-01,6.835849285125732422e-01,1.598503887653350830e-01,-1.695549637079238892e-01
1.171679273247718811e-01,5.997968912124633789e-01,6.123568415641784668e-01,6.587632894515991211e-01,1.913849413394927979e-01,-1.563459187746047974e-01
1.199248209595680237e-01,4.428452849388122559e-01,5.281196832656860352e-01,6.346980333328247070e-01,2.214482724666595459e-01,-1.429296880960464478e-01
1.226817145943641663e-01,3.170977532863616943e-01,4.540285766124725342e-01,6.121522188186645508e-01,2.499514967203140259e-01,-1.293146461248397827e-01
1.254386007785797119e-01,2.195276618003845215e-01,3.911064267158508301e-01,5.917350649833679199e-01,2.768210470676422119e-01,-1.155078858137130737e-01
1.281954944133758545e-01,1.471138894557952881e-01,3.399465382099151611e-01,5.739151835441589355e-01,3.019987344741821289e-01,-1.015176922082901001e-01
1.309523880481719971e-01,9.716705232858657837e-02,3.008320033550262451e-01,5.590369701385498047e-01,3.254449069499969482e-01,-8.735254406929016113e-02
1.337092816829681396e-01,6.744191795587539673e-02,2.738255262374877930e-01,5.473321676254272461e-01,3.471350073814392090e-01,-7.301960140466690063e-02
1.364661753177642822e-01,5.614435672760009766e-02,2.588371038436889648e-01,5.389288067817687988e-01,3.670645952224731445e-01,-5.852791294455528259e-02
1.392230689525604248e-01,6.188803166151046753e-02,2.556677162647247314e-01,5.338613390922546387e-01,3.852437436580657959e-01,-4.388562589883804321e-02
1.419799625873565674e-01,8.363019675016403198e-02,2.640377879142761230e-01,5.320732593536376953e-01,4.017013907432556152e-01,-2.910191193222999573e-02
1.447368562221527100e-01,1.206051334738731384e-01,2.835995554924011230e-01,5.334224104881286621e-01,4.164806604385375977e-01,-1.418460719287395477e-02
1.474937498569488525e-01,1.722624599933624268e-01,3.139333128929138184e-01,5.376797318458557129e-01,4.296388626098632812e-01,8.554295054636895657e-04
1.502506434917449951e-01,2.382066249847412109e-01,3.545316159725189209e-01,5.445333719253540039e-01,4.412460327148437500e-01,1.601117104291915894e-02
1.530075371265411377e-01,3.181321918964385986e-01,4.047671854496002197e-01,5.535864830017089844e-01,4.513838291168212891e-01,3.127223998308181763e-02
1.557644158601760864e-01,4.117441773414611816e-01,4.638398289680480957e-01,5.643612146377563477e-01,4.601426124572753906e-01,4.662899672985076904e-02
1.585213094949722290e-01,5.186467170715332031e-01,5.307068824768066406e-01,5.763020515441894531e-01,4.676205813884735107e-01,6.207266077399253845e-02
1.612782031297683716e-01,6.381721496582031250e-01,6.039882302284240723e-01,5.887822508811950684e-01,4.739214777946472168e-01,7.759295403957366943e-02
1.640350967645645142e-01,7.691226601600646973e-01,6.818522810935974121e-01,6.011199355125427246e-01,4.791540801525115967e-01,9.317982196807861328e-02
1.667919903993606567e-01,9.093731641769409180e-01,7.618947625160217285e-01,6.125934720039367676e-01,4.834288954734802246e-01,1.088233068585395813e-01
1.695488840341567993e-01,1.055299639701843262e+00,8.410338163375854492e-01,6.224681138992309570e-01,4.868590831756591797e-01,1.245135888457298279e-01
1.723057776689529419e-01,1.201042294502258301e+00,9.154772758483886719e-01,6.300293803215026855e-01,4.895581007003784180e-01,1.402401626110076904e-01
1.750626713037490845e-01,1.337787747383117676e+00,9.808304309844970703e-01,6.346167922019958496e-01,4.916369020938873291e-01,1.559921950101852417e-01
1.778195649385452271e-01,1.453599572181701660e+00,1.032429218292236328e+00,6.356644630432128906e-01,4.932073354721069336e-01,1.717597097158432007e-01
1.805764585733413696e-01,1.534729480743408203e+00,1.065926909446716309e+00,6.327396035194396973e-01,4.943778216838836670e-01,1.875310540199279785e-01
1.833333373069763184e-01,1.569081902503967285e+00,1.078048348426818848e+00,6.255704760551452637e-01,4.952543675899505615e-01,2.032958269119262695e-01
1.860902309417724609e-01,1.550825953483581543e+00,1.067280650138854980e+00,6.140666007995605469e-01,4.959405064582824707e-01,2.190425843000411987e-01
1.888471245765686035e-01,1.483073472976684570e+00,1.034219145774841309e+00,5.983284115791320801e-01,4.965356588363647461e-01,2.347597628831863403e-01
1.916040182113647461e-01,1.376339077949523926e+00,9.813939929008483887e-01,5.786359310150146484e-01,4.971360564231872559e-01,2.504365146160125732e-01
1.943609118461608887e-01,1.244125843048095703e+00,9.126722216606140137e-01,5.554287433624267578e-01,4.978347122669219971e-01,2.660609483718872070e-01
1.971178054809570312e-01,1.098908782005310059e+00,8.324915766716003418e-01,5.292760729789733887e-01,4.987206161022186279e-01,2.816207706928253174e-01
1.998746991157531738e-01,9.502178430557250977e-01,7.451958060264587402e-01,5.008389353752136230e-01,4.998791515827178955e-01,2.971048653125762939e-01
2.026315927505493164e-01,8.044750690460205078e-01,6.546111702919006348e-01,4.708336293697357178e-01,5.013928413391113281e-01,3.125006258487701416e-01
2.053884863853454590e-01,6.656234264373779297e-01,5.638650655746459961e-01,4.399962723255157471e-01,5.033396482467651367e-01,3.277959227561950684e-01
2.081453800201416016e-01,5.358850359916687012e-01,4.753802418708801270e-01,4.090546667575836182e-01,5.057952404022216797e-01,3.429773449897766113e-01
2.109022736549377441e-01,4.163808226585388184e-01,3.909612298011779785e-01,3.787055015563964844e-01,5.088312029838562012e-01,3.580336272716522217e-01
2.136591523885726929e-01,3.075691759586334229e-01,3.119145035743713379e-01,3.495987653732299805e-01,5.125166773796081543e-01,3.729510903358459473e-01
2.164160460233688354e-01,2.095311880111694336e-01,2.391688227653503418e-01,3.223275542259216309e-01,5.169169902801513672e-01,3.877169787883758545e-01
2.191729396581649780e-01,1.221554428339004517e-01,1.733833104372024536e-01,2.974262237548828125e-01,5.220956802368164062e-01,4.023186266422271729e-01
2.219298332929611206e-01,4.524786025285720825e-02,1.150281354784965515e-01,2.753672301769256592e-01,5.281122922897338867e-01,4.167415797710418701e-01
2.246867269277572632e-01,-2.139607258141040802e-02,6.445188820362091064e-02,2.565670609474182129e-01,5.350241661071777344e-01,4.309737086296081543e-01
2.274436205625534058e-01,-7.794770598411560059e-02,2.192994952201843262e-02,2.413879781961441040e-01,5.428860783576965332e-01,4.450007975101470947e-01
2.302005141973495483e-01,-1.245140805840492249e-01,-1.229922473430633545e-02,2.301437258720397949e-01,5.517492890357971191e-01,4.588097333908081055e-01
2.329574078321456909e-01,-1.611125618219375610e-01,-3.800848498940467834e-02,2.231072783470153809e-01,5.616636872291564941e-01,4.723859727382659912e-01
2.357143014669418335e-01,-1.876508593559265137e-01,-5.496329441666603088e-02,2.205134928226470947e-01,5.726757049560546875e-01,4.857166111469268799e-01
2.384711951017379761e-01,-2.038998305797576904e-01,-6.290803849697113037e-02,2.225658148527145386e-01,5.848303437232971191e-01,4.987871050834655762e-01
2.412280738353729248e-01,-2.094651162624359131e-01,-6.155860424041748047e-02,2.294416427612304688e-01,5.981688499450683594e-01,5.115836262702941895e-01
2.439849674701690674e-01,-2.037499696016311646e-01,-5.059612169861793518e-02,2.412956357002258301e-01,6.127309203147888184e-01,5.240931510925292969e-01
2.467418611049652100e-01,-1.859172284603118896e-01,-2.966414764523506165e-02,2.582632005214691162e-01,6.285532116889953613e-01,5.363010168075561523e-01
2.494987547397613525e-01,-1.548528373241424561e-01,1.631031860597431660e-03,2.804650068283081055e-01,6.456683278083801270e-01,5.481939911842346191e-01
2.522556483745574951e-01,-1.091535687446594238e-01,4.372106865048408508e-02,3.080085813999176025e-01,6.641101241111755371e-01,5.597575306892395020e-01
2.550125420093536377e-01,-4.714205116033554077e-02,9.707279503345489502e-02,3.409907817840576172e-01,6.839053034782409668e-01,5.709794163703918457e-01
2.577694356441497803e-01,3.309467807412147522e-02,1.621841490268707275e-01,3.794991970062255859e-01,7.050798535346984863e-01,5.818455815315246582e-01
2.605263292789459229e-01,1.336964368820190430e-01,2.395820766687393188e-01,4.236147403717041016e-01,7.276561856269836426e-01,5.923435091972351074e-01
2.632832229137420654e-01,2.571282386779785156e-01,3.298155963420867920e-01,4.734117984771728516e-01,7.516531348228454590e-01,6.024599671363830566e-01
2.660401165485382080e-01,4.064514935016632080e-01,4.334516227245330811e-01,5.289601683616638184e-01,7.770851850509643555e-01,6.121830344200134277e-01
2.687970101833343506e-01,5.857318639755249023e-01,5.510675907135009766e-01,5.903242826461791992e-01,8.039636015892028809e-01,6.215003728866577148e-01
2.715539038181304932e-01,8.004224300384521484e-01,6.832444071769714355e-01,6.575648188591003418e-01,8.322938680648803711e-01,6.304007172584533691e-01
2.743107974529266357e-01,1.057483315467834473e+00,8.305575847625732422e-01,7.307395339012145996e-01,8.620764613151550293e-01,6.388729810714721680e-01
2.770676910877227783e-01,1.365065097808837891e+00,9.935675263404846191e-01,8.099014163017272949e-01,8.933054208755493164e-01,6.469069123268127441e-01
2.798245847225189209e-01,1.731698870658874512e+00,1.172806620597839355e+00,8.951013088226318359e-01,9.259682893753051758e-01,6.544929742813110352e-01
2.825814783573150635e-01,2.164990186691284180e+00,1.368762969970703125e+00,9.863854050636291504e-01,9.600436687469482422e-01,6.616217494010925293e-01
2.853383421897888184e-01,2.669606447219848633e+00,1.581857681274414062e+00,1.083795785903930664e+00,9.955004453659057617e-01,6.682857871055603027e-01
2.880952358245849609e-01,3.243729352951049805e+00,1.812423944473266602e+00,1.187372803688049316e+00,1.032297968864440918e+00,6.744769811630249023e-01
2.908521294593811035e-01,3.871814250946044922e+00,2.060651540756225586e+00,1.297150015830993652e+00,1.070380330085754395e+00,6.801893115043640137e-01
2.936090230941772461e-01,4.511398315429687500e+00,2.326533794403076172e+00,1.413154840469360352e+00,1.109677791595458984e+00,6.854171752929687500e-01
2.963659167289733887e-01,5.081571102142333984e+00,2.609774589538574219e+00,1.535410046577453613e+00,1.150102615356445312e+00,6.901564598083496094e-01
2.991228103637695312e-01,5.491459846496582031e+00,2.909649372100830078e+00,1.663928508758544922e+00,1.191545844078063965e+00,6.944033503532409668e-01
3.018797039985656738e-01,5.719899177551269531e+00,3.224801778793334961e+00,1.798716306686401367e+00,1.233875632286071777e+00,6.981553435325622559e-01
3.046365976333618164e-01,5.827431201934814453e+00,3.552952051162719727e+00,1.939765453338623047e+00,1.276931166648864746e+00,7.014120221138000488e-01
3.073934912681579590e-01,5.880950450897216797e+00,3.890495777130126953e+00,2.087055444717407227e+00,1.320520520210266113e+00,7.041732072830200195e-01
3.101503849029541016e-01,5.916418075561523438e+00,4.232022285461425781e+00,2.240547895431518555e+00,1.364416241645812988e+00,7.064397931098937988e-01
3.129072785377502441e-01,5.947459697723388672e+00,4.569876194000244141e+00,2.400183200836181641e+00,1.408349394798278809e+00,7.082145810127258301e-01
3.156641721725463867e-01,5.978236198425292969e+00,4.894065856933593750e+00,2.565873622894287109e+00,1.452007651329040527e+00,7.095012664794921875e-01
3.184210658073425293e-01,6.009788990020751953e+00,5.193035602569580078e+00,2.737498044967651367e+00,1.495030641555786133e+00,7.103046178817749023e-01
3.211779594421386719e-01,6.042290210723876953e+00,5.455718994140625000e+00,2.914890766143798828e+00,1.537005066871643066e+00,7.106313109397888184e-01
3.239348530769348145e-01,6.075715065002441406e+00,5.674525260925292969e+00,3.097831964492797852e+00,1.577467918395996094e+00,7.104884386062622070e-01
3.266917467117309570e-01,6.110020160675048828e+00,5.847754478454589844e+00,3.286029815673828125e+00,1.615905046463012695e+00,7.098846435546875000e-01
3.294486403465270996e-01,6.145185947418212891e+00,5.979757308959960938e+00,3.479098081588745117e+00,1.651756763458251953e+00,7.088297605514526367e-01
3.322055339813232422e-01,6.181206226348876953e+00,6.078755855560302734e+00,3.676528692245483398e+00,1.684426546096801758e+00,7.073351740837097168e-01
3.349624276161193848e-01,6.218056678771972656e+00,6.153904438018798828e+00,3.877649545669555664e+00,1.713294386863708496e+00,7.054126858711242676e-01
3.377193212509155273e-01,6.255648612976074219e+00,6.213190555572509766e+00,4.081563472747802734e+00,1.737736821174621582e+00,7.030756473541259766e-01
3.404762148857116699e-01,6.293797016143798828e+00,6.262598037719726562e+00,4.287066459655761719e+00,1.757148742675781250e+00,7.003382444381713867e-01
3.432331085205078125e-01,6.332213401794433594e+00,6.306172847747802734e+00,4.492516040802001953e+00,1.770972371101379395e+00,6.972156167030334473e-01
3.459899723529815674e-01,6.370550155639648438e+00,6.346443653106689453e+00,4.695650100708007812e+00,1.778725743293762207e+00,6.937238574028015137e-01
3.487468659877777100e-01,6.408473014831542969e+00,6.384902000427246094e+00,4.893334388732910156e+00,1.780030131340026855e+00,6.898798942565917969e-01
3.515037596225738525e-01,6.445748805999755859e+00,6.422376155853271484e+00,5.081201076507568359e+00,1.774636507034301758e+00,6.857013106346130371e-01
3.542606532573699951e-01,6.482289791107177734e+00,6.459304809570312500e+00,5.253269195556640625e+00,1.762439846992492676e+00,6.812068223953247070e-01
3.570175468921661377e-01,6.518157958984375000e+00,6.495908260345458984e+00,5.401650428771972656e+00,1.743489027023315430e+00,6.764149069786071777e-01
3.597744405269622803e-01,6.553524494171142578e+00,6.532290458679199219e+00,5.516675949096679688e+00,1.717983245849609375e+00,6.713455915451049805e-01
3.625313341617584229e-01,6.588606834411621094e+00,6.568502902984619141e+00,5.587919712066650391e+00,1.686258673667907715e+00,6.660185456275939941e-01
3.652882277965545654e-01,6.623613834381103516e+00,6.604570388793945312e+00,5.606374263763427734e+00,1.648767352104187012e+00,6.604543924331665039e-01
3.680451214313507080e-01,6.658707618713378906e+00,6.640509128570556641e+00,5.567242622375488281e+00,1.606051325798034668e+00,6.546737551689147949e-01
3.708020150661468506e-01,6.693986892700195312e+00,6.676326274871826172e+00,5.471813201904296875e+00,1.558712005615234375e+00,6.486974954605102539e-01
3.735589087009429932e-01,6.729493141174316406e+00,6.712021350860595703e+00,5.327091217041015625e+00,1.507382988929748535e+00,6.425469517707824707e-01
3.763158023357391357e-01,6.765222549438476562e+00,6.747573852539062500e+00,5.143430233001708984e+00,1.452703714370727539e+00,6.362434625625610352e-01
3.790726959705352783e-01,6.801141262054443359e+00,6.782929897308349609e+00,4.931746006011962891e+00,1.395298600196838379e+00,6.298078894615173340e-01
3.818295896053314209e-01,6.837194919586181641e+00,6.817964076995849609e+00,4.701627254486083984e+00,1.335761308670043945e+00,6.232619285583496094e-01
3.845864832401275635e-01,6.873310565948486328e+00,6.852406024932861328e+00,4.460608482360839844e+00,1.274643421173095703e+00,6.166268587112426758e-01
3.873433768749237061e-01,6.909390926361083984e+00,6.885691642761230469e+00,4.214221000671386719e+00,1.212447881698608398e+00,6.099234223365783691e-01
3.901002705097198486e-01,6.945311546325683594e+00,6.916661262512207031e+00,3.966368913650512695e+00,1.149626851081848145e+00,6.031728386878967285e-01
3.928571641445159912e-01,6.980911731719970703e+00,6.942976474761962891e+00,3.719753742218017578e+00,1.086580157279968262e+00,5.963956713676452637e-01
3.956140577793121338e-01,7.015995502471923828e+00,6.960093021392822266e+00,3.476226806640625000e+00,1.023658990859985352e+00,5.896121859550476074e-01
3.983709514141082764e-01,7.050343513488769531e+00,6.959647655487060547e+00,3.237057447433471680e+00,9.611679911613464355e-01,5.828426480293273926e-01
4.011278450489044189e-01,7.083740711212158203e+00,6.927565574645996094e+00,3.003118515014648438e+00,8.993702530860900879e-01,5.761067867279052734e-01
4.038847088813781738e-01,7.116013526916503906e+00,6.843448162078857422e+00,2.775015592575073242e+00,8.384913802146911621e-01,5.694241523742675781e-01
4.066416025161743164e-01,7.147067070007324219e+00,6.684473991394042969e+00,2.553163290023803711e+00,7.787219285964965820e-01,5.628137588500976562e-01
4.093984961509704590e-01,7.176893234252929688e+00,6.435572624206542969e+00,2.337857961654663086e+00,7.202253937721252441e-01,5.562937855720520020e-01
4.121553897857666016e-01,7.205552577972412109e+00,6.099573612213134766e+00,2.129307031631469727e+00,6.631395220756530762e-01,5.498826503753662109e-01
4.149122834205627441e-01,7.233131885528564453e+00,5.696593761444091797e+00,1.927656531333923340e+00,6.075803637504577637e-01,5.435979962348937988e-01
4.176691770553588867e-01,7.259701728820800781e+00,5.253275394439697266e+00,1.733011126518249512e+00,5.536453723907470703e-01,5.374568700790405273e-01
4.204260706901550293e-01,7.285261154174804688e+00,4.792822837829589844e+00,1.545444965362548828e+00,5.014164447784423828e-01,5.314763188362121582e-01
4.231829643249511719e-01,7.309577465057373047e+00,4.331461906433105469e+00,1.365011930465698242e+00,4.509626328945159912e-01,5.256723165512084961e-01
4.259398579597473145e-01,7.331477165222167969e+00,3.879220962524414062e+00,1.191750407218933105e+00,4.023411273956298828e-01,5.200606584548950195e-01
4.286967515945434570e-01,7.345771789550781250e+00,3.441876649856567383e+00,1.025688886642456055e+00,3.556001186370849609e-01,5.146565437316894531e-01
4.314536452293395996e-01,7.331708431243896484e+00,3.022596597671508789e+00,8.668476939201354980e-01,3.107798397541046143e-01,5.094748139381408691e-01
4.342105388641357422e-01,7.220978260040283203e+00,2.623029708862304688e+00,7.152424454689025879e-01,2.679137587547302246e-01,5.045294761657714844e-01
4.369674324989318848e-01,6.869931221008300781e+00,2.243950605392456055e+00,5.708854794502258301e-01,2.270301133394241333e-01,4.998346269130706787e-01
4.397243261337280273e-01,6.185093402862548828e+00,1.885632038116455078e+00,4.337862432003021240e-01,1.881522536277770996e-01,4.954032599925994873e-01
4.424812197685241699e-01,5.287798404693603516e+00,1.548054814338684082e+00,3.039529323577880859e-01,1.512997299432754517e-01,4.912481009960174561e-01
4.452381134033203125e-01,4.352411270141601562e+00,1.231028437614440918e+00,1.813930869102478027e-01,1.164889335632324219e-01,4.873817563056945801e-01
4.479950070381164551e-01,3.469001293182373047e+00,9.342619180679321289e-01,6.611350178718566895e-02,8.373347669839859009e-02,4.838156998157501221e-01
4.507519006729125977e-01,2.668972492218017578e+00,6.574104428291320801e-01,-4.187900573015213013e-02,5.304494127631187439e-02,4.805614948272705078e-01
4.535087943077087402e-01,1.960455894470214844e+00,4.001041352748870850e-01,-1.425769329071044922e-01,2.443282492458820343e-02,4.776299595832824707e-01
4.562656879425048828e-01,1.342800736427307129e+00,1.619722694158554077e-01,-2.359731346368789673e-01,-2.094839699566364288e-03,4.750315845012664795e-01
4.590225815773010254e-01,8.113701343536376953e-01,-5.733809992671012878e-02,-3.220595121383666992e-01,-2.653113752603530884e-02,4.727765023708343506e-01
4.617794752120971680e-01,3.591856658458709717e-01,-2.581453621387481689e-01,-4.008273780345916748e-01,-4.887056723237037659e-02,4.708743691444396973e-01
4.645363390445709229e-01,-2.228333055973052979e-02,-4.407173693180084229e-01,-4.722670018672943115e-01,-6.910803914070129395e-02,4.693342745304107666e-01
4.672932326793670654e-01,-3.424916565418243408e-01,-6.052657961845397949e-01,-5.363700389862060547e-01,-8.724015206098556519e-02,4.681652486324310303e-01
4.700501263141632080e-01,-6.111043691635131836e-01,-7.519246339797973633e-01,-5.931246876716613770e-01,-1.032630801200866699e-01,4.673755764961242676e-01
4.728070199489593506e-01,-8.373237848281860352e-01,-8.807509541511535645e-01,-6.425203084945678711e-01,-1.171738728880882263e-01,4.669735431671142578e-01
4.755639135837554932e-01,-1.029286146163940430e+00,-9.917194247245788574e-01,-6.845448017120361328e-01,-1.289702057838439941e-01,4.669666588306427002e-01
4.783208072185516357e-01,-1.193601131439208984e+00,-1.084721565246582031e+00,-7.191852927207946777e-01,-1.386497914791107178e-01,4.673626422882080078e-01
4.810777008533477783e-01,-1.334971189498901367e+00,-1.159570217132568359e+00,-7.464292049407958984e-01,-1.462109833955764771e-01,4.681682288646697998e-01
4.838345944881439209e-01,-1.455768823623657227e+00,-1.216005563735961914e+00,-7.662626504898071289e-01,-1.516522169113159180e-01,4.693904817104339600e-01
4.865914881229400635e-01,-1.555528640747070312e+00,-1.253704786300659180e+00,-7.786712050437927246e-01,-1.549719423055648804e-01,4.710356295108795166e-01
4.893483817577362061e-01,-1.630504727363586426e+00,-1.272293686866760254e+00,-7.836404442787170410e-01,-1.561689525842666626e-01,4.731099307537078857e-01
4.921052753925323486e-01,-1.673612952232360840e+00,-1.271357893943786621e+00,-7.811552286148071289e-01,-1.552424728870391846e-01,4.756191372871398926e-01
4.948621690273284912e-01,-1.675008296966552734e+00,-1.250455975532531738e+00,-7.711998224258422852e-01,-1.521912217140197754e-01,4.785691499710083008e-01
4.976190626621246338e-01,-1.623222112655639648e+00,-1.209130525588989258e+00,-7.537587285041809082e-01,-1.470146328210830688e-01,4.819649159908294678e-01
5.003759264945983887e-01,-1.506486296653747559e+00,-1.146919727325439453e+00,-7.288162112236022949e-01,-1.397120207548141479e-01,4.858117997646331787e-01
5.031328201293945312e-01,-1.313829183578491211e+00,-1.063362717628479004e+00,-6.963550448417663574e-01,-1.302824318408966064e-01,4.901146292686462402e-01
5.058897137641906738e-01,-1.035750031471252441e+00,-9.580119848251342773e-01,-6.563591957092285156e-01,-1.187253296375274658e-01,4.948780238628387451e-01
5.086466073989868164e-01,-6.644567251205444336e-01,-8.304358720779418945e-01,-6.088117957115173340e-01,-1.050400882959365845e-01,5.001063346862792969e-01
5.114035010337829590e-01,-1.938126683235168457e-01,-6.802231073379516602e-01,-5.536963939666748047e-01,-8.922620862722396851e-02,5.058038830757141113e-01
5.141603946685791016e-01,3.808760643005371094e-01,-5.069855451583862305e-01,-4.909957945346832275e-01,-7.128335535526275635e-02,5.119745731353759766e-01
5.169172883033752441e-01,1.063123703002929688e+00,-3.103606104850769043e-01,-4.206935167312622070e-01,-5.121082812547683716e-02,5.186222195625305176e-01
5.196741819381713867e-01,1.855522632598876953e+00,-9.001058340072631836e-02,-3.427726030349731445e-01,-2.900819480419158936e-02,5.257505178451538086e-01
5.224310755729675293e-01,2.759963989257812500e+00,1.543764472007751465e-01,-2.572163641452789307e-01,-4.675194621086120605e-03,5.333628654479980469e-01
5.251879692077636719e-01,3.777817964553833008e+00,4.230878949165344238e-01,-1.640080809593200684e-01,2.178893983364105225e-02,5.414626002311706543e-01
5.279448628425598145e-01,4.910068988800048828e+00,7.163874506950378418e-01,-6.313130259513854980e-02,5.038420855998992920e-02,5.500528216361999512e-01
5.307017564773559570e-01,6.157425403594970703e+00,1.034516334533691406e+00,4.543036222457885742e-02,8.111113309860229492e-02,5.591365098953247070e-01
5.334586501121520996e-01,7.520394325256347656e+00,1.377694845199584961e+00,1.616930067539215088e-01,1.139704957604408264e-01,5.687164068222045898e-01
5.362155437469482422e-01,8.999333381652832031e+00,1.746123909950256348e+00,2.856727838516235352e-01,1.489620059728622437e-01,5.787953734397888184e-01
5.389724373817443848e-01,1.059450435638427734e+01,2.139986515045166016e+00,4.173854589462280273e-01,1.860865205526351929e-01,5.893759131431579590e-01
5.417293310165405273e-01,1.230608749389648438e+01,2.559449195861816406e+00,5.568462610244750977e-01,2.253442704677581787e-01,6.004605293273925781e-01
5.444862246513366699e-01,1.413421440124511719e+01,3.004662990570068359e+00,7.040706276893615723e-01,2.667355239391326904e-01,6.120514273643493652e-01
5.472431182861328125e-01,1.607897949218750000e+01,3.475766181945800781e+00,8.590736389160156250e-01,3.102608323097229004e-01,6.241509318351745605e-01
5.500000119209289551e-01,1.814044189453125000e+01,3.972883224487304688e+00,1.021869897842407227e+00,3.559204936027526855e-01,6.367610692977905273e-01


==> figures/shearlets/16/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,inf
-1.615999937057495117e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-1.535199880599975586e-01,inf,inf,inf,inf,-2.197224577336219564e+00
-1.454399824142456055e-01,inf,inf,inf,inf,-2.772588722239781145e+00
-1.373599916696548462e-01,inf,inf,inf,inf,-4.060443010546419096e+00
-1.292800009250640869e-01,inf,inf,inf,inf,-4.779123493111529619e+00
-1.211999952793121338e-01,inf,inf,inf,-0.000000000000000000e+00,-5.762051382780176922e+00
-1.131199896335601807e-01,inf,inf,inf,inf,-6.484635235635251682e+00
-1.050399988889694214e-01,inf,-6.931471805599452862e-01,-1.098612288668109782e+00,-0.000000000000000000e+00,-7.214504414151143408e+00
-9.695999324321746826e-02,-1.609437912434100282e+00,-0.000000000000000000e+00,-1.098612288668109782e+00,-1.609437912434100282e+00,-7.960672608388117411e+00
-8.887998759746551514e-02,-1.098612288668109782e+00,-1.945910149055313232e+00,-6.931471805599452862e-01,-2.484906649788000355e+00,-8.592115117933497359e+00
-8.079999685287475586e-02,-6.931471805599452862e-01,-1.098612288668109782e+00,-6.931471805599452862e-01,-3.332204510175203804e+00,-9.134970064951406954e+00
-7.271999120712280273e-02,-2.302585092994045901e+00,-1.791759469228054957e+00,-2.397895272798370669e+00,-4.718498871295094155e+00,-9.686947152355489976e+00
-6.463998556137084961e-02,-3.135494215929149675e+00,-3.135494215929149675e+00,-3.135494215929149675e+00,-6.146329257668897483e+00,-1.015898212073466311e+01
-5.655999109148979187e-02,-3.637586159726385659e+00,-4.007333185232471173e+00,-4.343805421853684123e+00,-7.586296307152720075e+00,-1.058430908340543652e+01
-4.847999289631843567e-02,-4.574710978503382819e+00,-4.762173934797756303e+00,-5.393627546352361968e+00,-8.847647355711886874e+00,-1.093537225915352806e+01
-4.039999097585678101e-02,-5.855071922202427004e+00,-6.016157159698353851e+00,-6.628041376179533373e+00,-9.993785190516907946e+00,-1.125024815150801416e+01
-3.231999278068542480e-02,-6.914730892718562671e+00,-7.058758152518664453e+00,-8.220672170297252279e+00,-1.092822004814389203e+01,-1.150235984486544538e+01
-2.423999086022377014e-02,-7.999007213243954695e+00,-8.346879253746559257e+00,-1.013547190851581981e+01,-1.166227607142748290e+01,-1.170112140043297444e+01
-1.615999266505241394e-02,-9.531481398171628427e+00,-1.045388959541530305e+01,-1.181132490076320529e+01,-1.219141068234952741e+01,-1.183106641990666574e+01
-8.079991675913333893e-03,-1.216773714046458110e+01,-1.276580271264976751e+01,-1.285679498519765929e+01,-1.250624019896139139e+01,-1.192323880140321357e+01
0.000000000000000000e+00,-1.401529131209153611e+01,-1.366784778607254047e+01,-1.321023138737913172e+01,-1.261184770559826696e+01,-1.194952741758193326e+01
8.079991675913333893e-03,-1.213868206112397630e+01,-1.274808293357344979e+01,-1.285166165270828742e+01,-1.250335473995938074e+01,-1.191638857040772059e+01
1.615999266505241394e-02,-9.565774546478781559e+00,-1.044295894049202644e+01,-1.179337897419655867e+01,-1.218529324134273040e+01,-1.183754198521507206e+01
2.423999086022377014e-02,-8.049427057110694506e+00,-8.388905171114705794e+00,-1.013169824418335629e+01,-1.165978390665513054e+01,-1.169612996518822357e+01
3.231999278068542480e-02,-7.070724107260276448e+00,-7.186901020411631258e+00,-8.241439689829730852e+00,-1.092265972971092580e+01,-1.150538712293192667e+01
4.039999097585678101e-02,-6.190315405853147546e+00,-6.298949246855942263e+00,-6.827629234502851752e+00,-9.984791003600163251e+00,-1.124507216326373360e+01
4.847999289631843567e-02,-5.231108616854586835e+00,-5.375278407684165316e+00,-5.710427017374869685e+00,-8.862766742283795907e+00,-1.093515843545035615e+01
5.655999109148979187e-02,-4.564348191467836102e+00,-4.574710978503382819e+00,-4.882801922586370580e+00,-7.577633832602727715e+00,-1.057536002281721821e+01
6.463998556137084961e-02,-4.043051267834550266e+00,-4.158883083359671495e+00,-4.317488113536310124e+00,-6.318968113746434412e+00,-1.015964025745728350e+01
7.271999120712280273e-02,-3.401197381662155461e+00,-3.555348061489413514e+00,-3.951243718581427533e+00,-5.075173815233826602e+00,-9.688684125496919819e+00
8.079999685287475586e-02,-3.465735902799726542e+00,-3.401197381662155461e+00,-3.258096538021482136e+00,-4.110873864173311354e+00,-9.145481799627686925e+00
8.887998759746551514e-02,-3.401197381662155461e+00,-3.295836866004329124e+00,-3.367295829986474143e+00,-3.433987204485146272e+00,-8.565983355585668590e+00
9.695999324321746826e-02,-2.302585092994045901e+00,-2.772588722239781145e+00,-2.639057329615258407e+00,-2.397895272798370669e+00,-7.961370201719510931e+00
1.050399988889694214e-01,-1.945910149055313232e+00,-1.386294361119890572e+00,-2.197224577336219564e+00,-2.484906649788000355e+00,-7.279318835414620104e+00
1.131199896335601807e-01,-1.609437912434100282e+00,-1.945910149055313232e+00,-1.791759469228054957e+00,-2.197224577336219564e+00,-6.520621127558696273e+00
1.211999952793121338e-01,-1.098612288668109782e+00,-0.000000000000000000e+00,-6.931471805599452862e-01,-0.000000000000000000e+00,-5.686975356339820209e+00
1.292800009250640869e-01,inf,inf,inf,-1.098612288668109782e+00,-4.897839799950911122e+00
1.373599916696548462e-01,inf,inf,inf,-0.000000000000000000e+00,-3.912023005428145961e+00
1.454399824142456055e-01,inf,inf,inf,-0.000000000000000000e+00,-2.944438979166440262e+00
1.535199880599975586e-01,inf,inf,inf,inf,-2.397895272798370669e+00
1.615999937057495117e-01,inf,inf,inf,-0.000000000000000000e+00,-1.386294361119890572e+00
1.696799993515014648e-01,inf,inf,inf,inf,inf
1.777599900960922241e-01,inf,inf,inf,inf,inf
1.858399957418441772e-01,inf,inf,inf,inf,-0.000000000000000000e+00
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/16/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689330444335937500e+02,-3.326251831054687500e+02,-1.288979797363281250e+02,-4.141356658935546875e+01,-1.205364322662353516e+01
-5.472431182861328125e-01,-7.265971679687500000e+02,-3.148554382324218750e+02,-1.226764297485351562e+02,-3.969140243530273438e+01,-1.159278392791748047e+01
-5.444862246513366699e-01,-6.842835083007812500e+02,-2.971548461914062500e+02,-1.164920349121093750e+02,-3.797478485107421875e+01,-1.113287734985351562e+01
-5.417293310165405273e-01,-6.420005493164062500e+02,-2.795349426269531250e+02,-1.103480529785156250e+02,-3.626389694213867188e+01,-1.067396354675292969e+01
-5.389724373817443848e-01,-5.997612915039062500e+02,-2.620093383789062500e+02,-1.042481079101562500e+02,-3.455888748168945312e+01,-1.021614170074462891e+01
-5.362155437469482422e-01,-5.575833129882812500e+02,-2.445940246582031250e+02,-9.819612884521484375e+01,-3.285992813110351562e+01,-9.759491920471191406e+00
-5.334586501121520996e-01,-5.154914550781250000e+02,-2.273078765869140625e+02,-9.219638061523437500e+01,-3.116717529296875000e+01,-9.304117202758789062e+00
-5.307017564773559570e-01,-4.735204162597656250e+02,-2.101730041503906250e+02,-8.625360107421875000e+01,-2.948078536987304688e+01,-8.850110054016113281e+00
-5.279448628425598145e-01,-4.317186584472656250e+02,-1.932157287597656250e+02,-8.037291717529296875e+01,-2.780094718933105469e+01,-8.397589683532714844e+00
-5.251879692077636719e-01,-3.901540832519531250e+02,-1.764668731689453125e+02,-7.455992889404296875e+01,-2.612778854370117188e+01,-7.946679115295410156e+00
-5.224310755729675293e-01,-3.489206237792968750e+02,-1.599628601074218750e+02,-6.882069396972656250e+01,-2.446150970458984375e+01,-7.497507572174072266e+00
-5.196741819381713867e-01,-3.081484069824218750e+02,-1.437465515136718750e+02,-6.316172790527343750e+01,-2.280223464965820312e+01,-7.050235271453857422e+00
-5.169172883033752441e-01,-2.680152282714843750e+02,-1.278680343627929688e+02,-5.759014129638671875e+01,-2.115013885498046875e+01,-6.605021953582763672e+00
-5.141603946685791016e-01,-2.287624206542968750e+02,-1.123857803344726562e+02,-5.211344146728515625e+01,-1.950535202026367188e+01,-6.162036418914794922e+00
-5.114035010337829590e-01,-1.907114257812500000e+02,-9.736736297607421875e+01,-4.673963928222656250e+01,-1.786801910400390625e+01,-5.721482753753662109e+00
-5.086466073989868164e-01,-1.542806549072265625e+02,-8.288980865478515625e+01,-4.147717666625976562e+01,-1.623828887939453125e+01,-5.283567905426025391e+00
-5.058897137641906738e-01,-1.199959030151367188e+02,-6.903962707519531250e+01,-3.633482360839843750e+01,-1.461627864837646484e+01,-4.848525524139404297e+00
-5.031328201293945312e-01,-8.848390197753906250e+01,-5.591138458251953125e+01,-3.132156944274902344e+01,-1.300211429595947266e+01,-4.416607379913330078e+00
-5.003759264945983887e-01,-6.043293380737304688e+01,-4.360517501831054688e+01,-2.644650650024414062e+01,-1.139590072631835938e+01,-3.988092899322509766e+00
-4.976190626621246338e-01,-3.650236511230468750e+01,-3.222171783447265625e+01,-2.171863174438476562e+01,-9.797762870788574219e+00,-3.563282728195190430e+00
-4.948621690273284912e-01,-1.717407417297363281e+01,-2.185480690002441406e+01,-1.714642333984375000e+01,-8.207744598388671875e+00,-3.142502784729003906e+00
-4.921052753925323486e-01,-2.578639030456542969e+00,-1.258220386505126953e+01,-1.273779010772705078e+01,-6.625954151153564453e+00,-2.726113080978393555e+00
-4.893483817577362061e-01,7.629183292388916016e+00,-4.453786373138427734e+00,-8.499543190002441406e+00,-5.052454948425292969e+00,-2.314502477645874023e+00
-4.865914881229400635e-01,1.424406051635742188e+01,2.519674777984619141e+00,-4.436991214752197266e+00,-3.487307548522949219e+00,-1.908097624778747559e+00
-4.838345944881439209e-01,1.830686950683593750e+01,8.375205993652343750e+00,-5.535246133804321289e-01,-1.930560469627380371e+00,-1.507356762886047363e+00
-4.810777008533477783e-01,2.082397270202636719e+01,1.320063114166259766e+01,3.149881601333618164e+00,-3.822525739669799805e-01,-1.112782359123229980e+00
-4.783208072185516357e-01,2.256369972229003906e+01,1.712988853454589844e+01,6.675078392028808594e+00,1.157582640647888184e+00,-7.249156236648559570e-01
-4.755639135837554932e-01,2.400614356994628906e+01,2.033060264587402344e+01,1.002715015411376953e+01,2.688913345336914062e+00,-3.443454205989837646e-01
-4.728070199489593506e-01,2.540569305419921875e+01,2.298654365539550781e+01,1.321467685699462891e+01,4.211705684661865234e+00,2.829454652965068817e-02
-4.700501263141632080e-01,2.688422584533691406e+01,2.527955436706542969e+01,1.624988555908203125e+01,5.725917816162109375e+00,3.923182487487792969e-01
-4.672932326793670654e-01,2.850328636169433594e+01,2.737511825561523438e+01,1.914855957031250000e+01,7.231486797332763672e+00,7.469896078109741211e-01
-4.645363390445709229e-01,3.030484962463378906e+01,2.941464996337890625e+01,2.192984008789062500e+01,8.728321075439453125e+00,1.091513395309448242e+00
-4.617794752120971680e-01,3.233052062988281250e+01,3.151441955566406250e+01,2.461564826965332031e+01,1.021625995635986328e+01,1.425036191940307617e+00
-4.590225815773010254e-01,3.463106155395507812e+01,3.376952362060546875e+01,2.723020172119140625e+01,1.169513034820556641e+01,1.746657848358154297e+00
-4.562656879425048828e-01,3.727272033691406250e+01,3.625991821289062500e+01,2.979893302917480469e+01,1.316459560394287109e+01,2.055407762527465820e+00
-4.535087943077087402e-01,4.034419631958007812e+01,3.905643844604492188e+01,3.234769821166992188e+01,1.462420082092285156e+01,2.350250959396362305e+00
-4.507519006729125977e-01,4.396557617187500000e+01,4.222502517700195312e+01,3.490184783935546875e+01,1.607331085205078125e+01,2.630100011825561523e+00
-4.479950070381164551e-01,4.829776763916015625e+01,4.582832717895507812e+01,3.748509979248046875e+01,1.751100158691406250e+01,2.893813610076904297e+00
-4.452381134033203125e-01,5.354913330078125000e+01,4.992499923706054688e+01,4.011886978149414062e+01,1.893604087829589844e+01,3.140183210372924805e+00
-4.424812197685241699e-01,5.997166442871093750e+01,5.456676483154296875e+01,4.282141113281250000e+01,2.034667587280273438e+01,3.367952108383178711e+00
-4.397243261337280273e-01,6.783738708496093750e+01,5.979408264160156250e+01,4.560724258422851562e+01,2.174059867858886719e+01,3.575831890106201172e+00
-4.369674324989318848e-01,7.739117431640625000e+01,6.563092041015625000e+01,4.848651123046875000e+01,2.311462593078613281e+01,3.762471914291381836e+00
-4.342105388641357422e-01,8.878752899169921875e+01,7.207869720458984375e+01,5.146475601196289062e+01,2.446455764770507812e+01,3.926516771316528320e+00
-4.314536452293395996e-01,1.020298233032226562e+02,7.910900115966796875e+01,5.454214477539062500e+01,2.578471755981445312e+01,4.066592693328857422e+00
-4.286967515945434570e-01,1.169196166992187500e+02,8.665364837646484375e+01,5.771305465698242188e+01,2.706766510009765625e+01,4.181316852569580078e+00
-4.259398579597473145e-01,1.329856567382812500e+02,9.458902740478515625e+01,6.096492004394531250e+01,2.830353355407714844e+01,4.269340991973876953e+00
-4.231829643249511719e-01,1.492894287109375000e+02,1.027098464965820312e+02,6.427700805664062500e+01,2.947937965393066406e+01,4.329352855682373047e+00
-4.204260706901550293e-01,1.639413146972656250e+02,1.106849746704101562e+02,6.761809539794921875e+01,3.057836723327636719e+01,4.360111713409423828e+00
-4.176691770553588867e-01,1.732009277343750000e+02,1.179861907958984375e+02,7.094319152832031250e+01,3.157863616943359375e+01,4.360465049743652344e+00
-4.149122834205627441e-01,1.705999145507812500e+02,1.237840270996093750e+02,7.418862915039062500e+01,3.245214843750000000e+01,4.329405307769775391e+00
-4.121553897857666016e-01,1.485898284912109375e+02,1.268285140991210938e+02,7.726432800292968750e+01,3.316322708129882812e+01,4.266068935394287109e+00
-4.093984961509704590e-01,1.068095626831054688e+02,1.254083480834960938e+02,8.004310607910156250e+01,3.366719055175781250e+01,4.169791698455810547e+00
-4.066416025161743164e-01,5.981090164184570312e+01,1.176297073364257812e+02,8.234466552734375000e+01,3.390895462036132812e+01,4.040139198303222656e+00
-4.038847088813781738e-01,2.503717613220214844e+01,1.023506240844726562e+02,8.391353607177734375e+01,3.382233810424804688e+01,3.876958131790161133e+00
-4.011278450489044189e-01,6.443148136138916016e+00,8.063527679443359375e+01,8.439031219482421875e+01,3.333033370971679688e+01,3.680380821228027344e+00
-3.983709514141082764e-01,-1.479322671890258789e+00,5.633876800537109375e+01,8.328005218505859375e+01,3.234753417968750000e+01,3.450877428054809570e+00
-3.956140577793121338e-01,-4.371983051300048828e+00,3.433670043945312500e+01,7.993109893798828125e+01,3.078541946411132812e+01,3.189271688461303711e+00
-3.928571641445159912e-01,-5.319945335388183594e+00,1.772462272644042969e+01,7.355876922607421875e+01,2.856200027465820312e+01,2.896784305572509766e+00
-3.901002705097198486e-01,-5.598265647888183594e+00,6.855196952819824219e+00,6.337652969360351562e+01,2.561594009399414062e+01,2.575010299682617188e+00
-3.873433768749237061e-01,-5.651234149932861328e+00,4.079194664955139160e-01,4.890095138549804688e+01,2.192440605163574219e+01,2.225929737091064453e+00
-3.845864832401275635e-01,-5.625894546508789062e+00,-3.291161060333251953e+00,3.040292167663574219e+01,1.752163887023925781e+01,1.851941466331481934e+00
-3.818295896053314209e-01,-5.591154098510742188e+00,-5.641310214996337891e+00,9.245139122009277344e+00,1.251229381561279297e+01,1.455776572227478027e+00
-3.790726959705352783e-01,-5.615669250488281250e+00,-7.703276157379150391e+00,-1.230624008178710938e+01,7.073252677917480469e+00,1.040513992309570312e+00
-3.763158023357391357e-01,-5.793835163116455078e+00,-1.036082458496093750e+01,-3.187911605834960938e+01,1.438985228538513184e+00,6.095289587974548340e-01
-3.735589087009429932e-01,-6.252407550811767578e+00,-1.450026130676269531e+01,-4.786142730712890625e+01,-4.128706932067871094e+00,1.664162427186965942e-01
-3.708020150661468506e-01,-7.156836986541748047e+00,-2.108794975280761719e+01,-5.971979904174804688e+01,-9.379052162170410156e+00,-2.850355803966522217e-01
-3.680451214313507080e-01,-8.757221221923828125e+00,-3.102639389038085938e+01,-6.774406433105468750e+01,-1.410729312896728516e+01,-7.409455776214599609e-01
-3.652882277965545654e-01,-1.155301856994628906e+01,-4.469174957275390625e+01,-7.260726165771484375e+01,-1.817672157287597656e+01,-1.197393774986267090e+00
-3.625313341617584229e-01,-1.664996719360351562e+01,-6.129017639160156250e+01,-7.503989410400390625e+01,-2.152368927001953125e+01,-1.650507569313049316e+00
-3.597744405269622803e-01,-2.619162368774414062e+01,-7.860811614990234375e+01,-7.567611694335937500e+01,-2.414846801757812500e+01,-2.096530199050903320e+00
-3.570175468921661377e-01,-4.318243026733398438e+01,-9.374166107177734375e+01,-7.501467132568359375e+01,-2.609822845458984375e+01,-2.531893253326416016e+00
-3.542606532573699951e-01,-6.935147857666015625e+01,-1.044406051635742188e+02,-7.343041229248046875e+01,-2.744825935363769531e+01,-2.953272104263305664e+00
-3.515037596225738525e-01,-1.011762619018554688e+02,-1.099282073974609375e+02,-7.120001983642578125e+01,-2.828604888916015625e+01,-3.357646465301513672e+00
-3.487468659877777100e-01,-1.293496856689453125e+02,-1.107100448608398438e+02,-6.852699279785156250e+01,-2.869963455200195312e+01,-3.742340087890625000e+00
-3.459899723529815674e-01,-1.455449523925781250e+02,-1.078983917236328125e+02,-6.556150054931640625e+01,-2.877057075500488281e+01,-4.105043888092041016e+00
-3.432331085205078125e-01,-1.481674652099609375e+02,-1.026616363525390625e+02,-6.241514968872070312e+01,-2.857036972045898438e+01,-4.443849563598632812e+00
-3.404762148857116699e-01,-1.406415252685546875e+02,-9.596958923339843750e+01,-5.917129135131835938e+01,-2.815939140319824219e+01,-4.757251262664794922e+00
-3.377193212509155273e-01,-1.274015274047851562e+02,-8.854348754882812500e+01,-5.589283752441406250e+01,-2.758721542358398438e+01,-5.044131755828857422e+00
-3.349624276161193848e-01,-1.119415054321289062e+02,-8.088992309570312500e+01,-5.262739562988281250e+01,-2.689383506774902344e+01,-5.303758621215820312e+00
-3.322055339813232422e-01,-9.653930664062500000e+01,-7.335291290283203125e+01,-4.941119003295898438e+01,-2.611095237731933594e+01,-5.535773754119873047e+00
-3.294486403465270996e-01,-8.249027252197265625e+01,-6.615872955322265625e+01,-4.627173233032226562e+01,-2.526347160339355469e+01,-5.740145683288574219e+00
-3.266917467117309570e-01,-7.037818145751953125e+01,-5.944812393188476562e+01,-4.322980117797851562e+01,-2.437085151672363281e+01,-5.917165279388427734e+00
-3.239348530769348145e-01,-6.030540084838867188e+01,-5.329869842529296875e+01,-4.030080795288085938e+01,-2.344812393188476562e+01,-6.067376136779785156e+00
-3.211779594421386719e-01,-5.208871841430664062e+01,-4.774080276489257812e+01,-3.749592208862304688e+01,-2.250690460205078125e+01,-6.191570758819580078e+00
-3.184210658073425293e-01,-4.541774368286132812e+01,-4.276955032348632812e+01,-3.482270431518554688e+01,-2.155611228942871094e+01,-6.290741920471191406e+00
-3.156641721725463867e-01,-3.996523666381835938e+01,-3.835491561889648438e+01,-3.228576278686523438e+01,-2.060257911682128906e+01,-6.366047859191894531e+00
-3.129072785377502441e-01,-3.544629287719726562e+01,-3.445056533813476562e+01,-2.988717079162597656e+01,-1.965152549743652344e+01,-6.418780803680419922e+00
-3.101503849029541016e-01,-3.163702201843261719e+01,-3.100152778625488281e+01,-2.762686347961425781e+01,-1.870693969726562500e+01,-6.450333595275878906e+00
-3.073934912681579590e-01,-2.837072181701660156e+01,-2.795053482055664062e+01,-2.550289916992187500e+01,-1.777183341979980469e+01,-6.462177276611328125e+00
-3.046365976333618164e-01,-2.552589035034179688e+01,-2.524283790588378906e+01,-2.351177024841308594e+01,-1.684848403930664062e+01,-6.455840587615966797e+00
-3.018797039985656738e-01,-2.301393318176269531e+01,-2.282930946350097656e+01,-2.164863204956054688e+01,-1.593859863281250000e+01,-6.432871818542480469e+00
-2.991228103637695312e-01,-2.076960372924804688e+01,-2.066812515258789062e+01,-1.990753936767578125e+01,-1.504344177246093750e+01,-6.394825458526611328e+00
-2.963659167289733887e-01,-1.874501419067382812e+01,-1.872504997253417969e+01,-1.828167152404785156e+01,-1.416392707824707031e+01,-6.343268871307373047e+00
-2.936090230941772461e-01,-1.690625000000000000e+01,-1.697283363342285156e+01,-1.676351547241210938e+01,-1.330073547363281250e+01,-6.279736995697021484e+00
-2.908521294593811035e-01,-1.523233699798583984e+01,-1.538971519470214844e+01,-1.534505939483642578e+01,-1.245432090759277344e+01,-6.205749034881591797e+00
-2.880952358245849609e-01,-1.371517848968505859e+01,-1.395761775970458984e+01,-1.401798343658447266e+01,-1.162500190734863281e+01,-6.122769832611083984e+00
-2.853383421897888184e-01,-1.235762500762939453e+01,-1.266013813018798828e+01,-1.277380561828613281e+01,-1.081298160552978516e+01,-6.032244682312011719e+00
-2.825814783573150635e-01,-1.116683387756347656e+01,-1.148084640502929688e+01,-1.160409069061279297e+01,-1.001838493347167969e+01,-5.935558795928955078e+00
-2.798245847225189209e-01,-1.014207077026367188e+01,-1.040205955505371094e+01,-1.050051784515380859e+01,-9.241280555725097656e+00,-5.834049701690673828e+00
-2.770676910877227783e-01,-9.261552810668945312e+00,-9.404647827148437500e+00,-9.455133438110351562e+00,-8.481722831726074219e+00,-5.729002952575683594e+00
-2.743107974529266357e-01,-8.477635383605957031e+00,-8.468599319458007812e+00,-8.460410118103027344e+00,-7.739762783050537109e+00,-5.621656894683837891e+00
-2.715539038181304932e-01,-7.727332115173339844e+00,-7.574488639831542969e+00,-7.509393215179443359e+00,-7.015461444854736328e+00,-5.513190269470214844e+00
-2.687970101833343506e-01,-6.953530311584472656e+00,-6.705102443695068359e+00,-6.595785617828369141e+00,-6.308928012847900391e+00,-5.404737472534179688e+00
-2.660401165485382080e-01,-6.123975753784179688e+00,-5.847036361694335938e+00,-5.714037895202636719e+00,-5.620327472686767578e+00,-5.297371387481689453e+00
-2.632832229137420654e-01,-5.236372947692871094e+00,-4.991548538208007812e+00,-4.859380245208740234e+00,-4.949895858764648438e+00,-5.192116737365722656e+00
-2.605263292789459229e-01,-4.309231758117675781e+00,-4.134628772735595703e+00,-4.027849197387695312e+00,-4.297981739044189453e+00,-5.089951515197753906e+00
-2.577694356441497803e-01,-3.367722988128662109e+00,-3.276287794113159180e+00,-3.216272115707397461e+00,-3.665039777755737305e+00,-4.991790294647216797e+00
-2.550125420093536377e-01,-2.433077096939086914e+00,-2.419363260269165039e+00,-2.422228336334228516e+00,-3.051675796508789062e+00,-4.898513317108154297e+00
-2.522556483745574951e-01,-1.518624901771545410e+00,-1.568086743354797363e+00,-1.643998146057128906e+00,-2.458651304244995117e+00,-4.810945510864257812e+00
-2.494987547397613525e-01,-6.304884552955627441e-01,-7.269762754440307617e-01,-8.804802298545837402e-01,-1.886911392211914062e+00,-4.729859352111816406e+00
-2.467418611049652100e-01,2.297738641500473022e-01,1.000573486089706421e-01,-1.311076283454895020e-01,-1.337608218193054199e+00,-4.655980587005615234e+00
-2.439849674701690674e-01,1.062971830368041992e+00,9.101073145866394043e-01,6.042110323905944824e-01,-8.121107816696166992e-01,-4.589979171752929688e+00
-2.412280738353729248e-01,1.870892524719238281e+00,1.701339006423950195e+00,1.325188994407653809e+00,-3.120350539684295654e-01,-4.532482147216796875e+00
-2.384711951017379761e-01,2.655353546142578125e+00,2.472819805145263672e+00,2.031177520751953125e+00,1.607487201690673828e-01,-4.484065055847167969e+00
-2.357143014669418335e-01,3.418088912963867188e+00,3.224287986755371094e+00,2.721259117126464844e+00,6.041036248207092285e-01,-4.445232868194580078e+00
-2.329574078321456909e-01,4.160493850708007812e+00,3.955783843994140625e+00,3.394178390502929688e+00,1.015620589256286621e+00,-4.416454315185546875e+00
-2.302005141973495483e-01,4.883547306060791016e+00,4.667426586151123047e+00,4.048381805419921875e+00,1.392621040344238281e+00,-4.398125648498535156e+00
-2.274436205625534058e-01,5.587874889373779297e+00,5.359181880950927734e+00,4.681938171386718750e+00,1.732162475585937500e+00,-4.390588283538818359e+00
-2.246867269277572632e-01,6.273646831512451172e+00,6.030672073364257812e+00,5.292469024658203125e+00,2.031071186065673828e+00,-4.394121646881103516e+00
-2.219298332929611206e-01,6.940454483032226562e+00,6.681021213531494141e+00,5.877049446105957031e+00,2.285977602005004883e+00,-4.408929347991943359e+00
-2.191729396581649780e-01,7.587257862091064453e+00,7.308761119842529297e+00,6.432044029235839844e+00,2.493373394012451172e+00,-4.435157775878906250e+00
-2.164160460233688354e-01,8.212332725524902344e+00,7.911628723144531250e+00,6.952956676483154297e+00,2.649684429168701172e+00,-4.472868919372558594e+00
-2.136591523885726929e-01,8.813000679016113281e+00,8.486460685729980469e+00,7.434222698211669922e+00,2.751378297805786133e+00,-4.522056102752685547e+00
-2.109022736549377441e-01,9.385639190673828125e+00,9.028993606567382812e+00,7.868970870971679688e+00,2.795076370239257812e+00,-4.582639217376708984e+00
-2.081453800201416016e-01,9.925479888916015625e+00,9.533658981323242188e+00,8.248782157897949219e+00,2.777708768844604492e+00,-4.654447555541992188e+00
-2.053884863853454590e-01,1.042621326446533203e+01,9.993355751037597656e+00,8.563376426696777344e+00,2.696670055389404297e+00,-4.737240314483642578e+00
-2.026315927505493164e-01,1.087978935241699219e+01,1.039912509918212891e+01,8.800389289855957031e+00,2.550031185150146484e+00,-4.830687522888183594e+00
-1.998746991157531738e-01,1.127606296539306641e+01,1.073988151550292969e+01,8.945084571838378906e+00,2.336699485778808594e+00,-4.934377193450927734e+00
-1.971178054809570312e-01,1.160245227813720703e+01,1.100200843811035156e+01,8.980182647705078125e+00,2.056646347045898438e+00,-5.047819614410400391e+00
-1.943609118461608887e-01,1.184365940093994141e+01,1.116899108886718750e+01,8.885850906372070312e+00,1.711071491241455078e+00,-5.170435428619384766e+00
-1.916040182113647461e-01,1.198129653930664062e+01,1.122096920013427734e+01,8.639918327331542969e+00,1.302563905715942383e+00,-5.301577568054199219e+00
-1.888471245765686035e-01,1.199347877502441406e+01,1.113430786132812500e+01,8.218432426452636719e+00,8.352150917053222656e-01,-5.440515995025634766e+00
-1.860902309417724609e-01,1.185447502136230469e+01,1.088117313385009766e+01,7.596789360046386719e+00,3.146624267101287842e-01,-5.586455345153808594e+00
-1.833333373069763184e-01,1.153454780578613281e+01,1.042920684814453125e+01,6.751427173614501953e+00,-2.519407868385314941e-01,-5.738523960113525391e+00
-1.805764585733413696e-01,1.100011348724365234e+01,9.741395950317382812e+00,5.662348747253417969e+00,-8.560354113578796387e-01,-5.895811080932617188e+00
-1.778195649385452271e-01,1.021438121795654297e+01,8.776474952697753906e+00,4.316282749176025391e+00,-1.487874984741210938e+00,-6.057329177856445312e+00
-1.750626713037490845e-01,9.138231277465820312e+00,7.490269660949707031e+00,2.710470676422119141e+00,-2.136802911758422852e+00,-6.222062110900878906e+00
-1.723057776689529419e-01,7.730633735656738281e+00,5.838638782501220703e+00,8.564718365669250488e-01,-2.791619777679443359e+00,-6.388962268829345703e+00
-1.695488840341567993e-01,5.948220729827880859e+00,3.782789468765258789e+00,-1.216606020927429199e+00,-3.440998077392578125e+00,-6.556932449340820312e+00
-1.667919903993606567e-01,3.744273900985717773e+00,1.297526955604553223e+00,-3.460358858108520508e+00,-4.073921680450439453e+00,-6.724887847900390625e+00
-1.640350967645645142e-01,1.069992899894714355e+00,-1.617694854736328125e+00,-5.807601928710937500e+00,-4.680109024047851562e+00,-6.891721725463867188e+00
-1.612782031297683716e-01,-2.115983009338378906e+00,-4.926425933837890625e+00,-8.175722122192382812e+00,-5.250424861907958984e+00,-7.056329727172851562e+00
-1.585213094949722290e-01,-5.825699806213378906e+00,-8.544796943664550781e+00,-1.047270011901855469e+01,-5.777179241180419922e+00,-7.217628955841064453e+00
-1.557644158601760864e-01,-1.001068687438964844e+01,-1.233741188049316406e+01,-1.260500335693359375e+01,-6.254437923431396484e+00,-7.374555587768554688e+00
-1.530075371265411377e-01,-1.453402423858642578e+01,-1.612350845336914062e+01,-1.448596477508544922e+01,-6.678154945373535156e+00,-7.526073455810546875e+00
-1.502506434917449951e-01,-1.916344451904296875e+01,-1.969470024108886719e+01,-1.604321861267089844e+01,-7.046258926391601562e+00,-7.671196460723876953e+00
-1.474937498569488525e-01,-2.359544944763183594e+01,-2.284090805053710938e+01,-1.722371673583984375e+01,-7.358654975891113281e+00,-7.808980941772460938e+00
-1.447368562221527100e-01,-2.750729751586914062e+01,-2.537799835205078125e+01,-1.799612808227539062e+01,-7.617150783538818359e+00,-7.938539505004882812e+00
-1.419799625873565674e-01,-3.061758804321289062e+01,-2.716945838928222656e+01,-1.835039138793945312e+01,-7.825310707092285156e+00,-8.059050559997558594e+00
-1.392230689525604248e-01,-3.272983932495117188e+01,-2.813721084594726562e+01,-1.829537582397460938e+01,-7.988282680511474609e+00,-8.169749259948730469e+00
-1.364661753177642822e-01,-3.374345779418945312e+01,-2.826094818115234375e+01,-1.785526275634765625e+01,-8.112591743469238281e+00,-8.269954681396484375e+00
-1.337092816829681396e-01,-3.363727569580078125e+01,-2.756918334960937500e+01,-1.706576728820800781e+01,-8.205904960632324219e+00,-8.359044075012207031e+00
-1.309523880481719971e-01,-3.244532012939453125e+01,-2.612623023986816406e+01,-1.597060775756835938e+01,-8.276803970336914062e+00,-8.436476707458496094e+00
-1.281954944133758545e-01,-3.024035644531250000e+01,-2.401902770996093750e+01,-1.461877536773681641e+01,-8.334538459777832031e+00,-8.501780509948730469e+00
-1.254386007785797119e-01,-2.712882423400878906e+01,-2.134603881835937500e+01,-1.306255149841308594e+01,-8.388768196105957031e+00,-8.554569244384765625e+00
-1.226817145943641663e-01,-2.324963569641113281e+01,-1.820925712585449219e+01,-1.135636711120605469e+01,-8.449338912963867188e+00,-8.594524383544921875e+00
-1.199248209595680237e-01,-1.876779174804687500e+01,-1.470912742614746094e+01,-9.556287765502929688e+00,-8.526010513305664062e+00,-8.621386528015136719e+00
-1.171679273247718811e-01,-1.386071109771728516e+01,-1.094227218627929688e+01,-7.719896793365478516e+00,-8.628171920776367188e+00,-8.634988784790039062e+00
-1.144110411405563354e-01,-8.702654838562011719e+00,-7.001835823059082031e+00,-5.906334400177001953e+00,-8.764590263366699219e+00,-8.635215759277343750e+00
-1.116541475057601929e-01,-3.450480699539184570e+00,-2.980754137039184570e+00,-4.176186561584472656e+00,-8.943093299865722656e+00,-8.622012138366699219e+00
-1.088972538709640503e-01,1.769536375999450684e+00,1.021567702293395996e+00,-2.590998172760009766e+00,-9.170264244079589844e+00,-8.595380783081054688e+00
-1.061403602361679077e-01,6.870729923248291016e+00,4.888339519500732422e+00,-1.211956501007080078e+00,-9.451143264770507812e+00,-8.555392265319824219e+00
-1.033834666013717651e-01,1.180010318756103516e+01,8.470026969909667969e+00,-9.764815121889114380e-02,-9.788905143737792969e+00,-8.502147674560546875e+00
-1.006265804171562195e-01,1.650847625732421875e+01,1.156566524505615234e+01,6.993792057037353516e-01,-1.018460941314697266e+01,-8.435805320739746094e+00
-9.786968678236007690e-02,2.088973808288574219e+01,1.390555953979492188e+01,1.137130141258239746e+00,-1.063693141937255859e+01,-8.356571197509765625e+00
-9.511279314756393433e-02,2.468187713623046875e+01,1.514634895324707031e+01,1.189272880554199219e+00,-1.114208030700683594e+01,-8.264658927917480469e+00
-9.235589951276779175e-02,2.732984542846679688e+01,1.489844703674316406e+01,8.500163555145263672e-01,-1.169369029998779297e+01,-8.160343170166015625e+00
-8.959900587797164917e-02,2.784598159790039062e+01,1.281183528900146484e+01,1.374247223138809204e-01,-1.228291416168212891e+01,-8.043915748596191406e+00
-8.684211969375610352e-02,2.479610252380371094e+01,8.734332084655761719e+00,-9.061937332153320312e-01,-1.289862442016601562e+01,-7.915697574615478516e+00
-8.408522605895996094e-02,1.668486022949218750e+01,2.906361579895019531e+00,-2.217952728271484375e+00,-1.352779960632324219e+01,-7.776019096374511719e+00
-8.132833242416381836e-02,3.011233806610107422e+00,-3.921961307525634766e+00,-3.722140789031982422e+00,-1.415591621398925781e+01,-7.625236988067626953e+00
-7.857143878936767578e-02,-1.438564205169677734e+01,-1.059414863586425781e+01,-5.341086387634277344e+00,-1.476758098602294922e+01,-7.463718891143798828e+00
-7.581454515457153320e-02,-3.120778274536132812e+01,-1.589359760284423828e+01,-7.006958007812500000e+00,-1.534714412689208984e+01,-7.291848182678222656e+00
-7.305765151977539062e-02,-4.278605651855468750e+01,-1.895468711853027344e+01,-8.671844482421875000e+00,-1.587927722930908203e+01,-7.110003471374511719e+00
-7.030076533555984497e-02,-4.653760910034179688e+01,-1.950291252136230469e+01,-1.031399250030517578e+01,-1.634967994689941406e+01,-6.918588161468505859e+00
-6.754387170076370239e-02,-4.242506027221679688e+01,-1.784784507751464844e+01,-1.193895244598388672e+01,-1.674547195434570312e+01,-6.717998981475830078e+00
-6.478697806596755981e-02,-3.182196617126464844e+01,-1.472966098785400391e+01,-1.357563591003417969e+01,-1.705570030212402344e+01,-6.508631229400634766e+00
-6.203008443117141724e-02,-1.647130966186523438e+01,-1.114614295959472656e+01,-1.526813888549804688e+01,-1.727155113220214844e+01,-6.290891170501708984e+00
-5.927319452166557312e-02,1.725423574447631836e+00,-8.200910568237304688e+00,-1.706471061706542969e+01,-1.738650512695312500e+01,-6.065178871154785156e+00
-5.651630088686943054e-02,2.011085128784179688e+01,-6.926196098327636719e+00,-1.900523376464843750e+01,-1.739634895324707031e+01,-5.831894397735595703e+00
-5.375941097736358643e-02,3.390988922119140625e+01,-8.012896537780761719e+00,-2.110878562927246094e+01,-1.729903221130371094e+01,-5.591434955596923828e+00
-5.100251734256744385e-02,3.466484832763671875e+01,-1.147146034240722656e+01,-2.336310005187988281e+01,-1.709451675415039062e+01,-5.344188213348388672e+00
-4.824562370777130127e-02,1.262402153015136719e+01,-1.643367385864257812e+01,-2.571784782409667969e+01,-1.678450393676757812e+01,-5.090548038482666016e+00
-4.548873379826545715e-02,-2.945555686950683594e+01,-2.139266395568847656e+01,-2.808363723754882812e+01,-1.637216949462890625e+01,-4.830901145935058594e+00
-4.273184016346931458e-02,-6.692391204833984375e+01,-2.490371322631835938e+01,-3.033829879760742188e+01,-1.586186218261718750e+01,-4.565620899200439453e+00
-3.997494652867317200e-02,-7.888938140869140625e+01,-2.632207489013671875e+01,-3.233958053588867188e+01,-1.525883483886718750e+01,-4.295088768005371094e+00
-3.721805661916732788e-02,-6.708877563476562500e+01,-2.612055778503417969e+01,-3.394263458251953125e+01,-1.456899452209472656e+01,-4.019669055938720703e+00
-3.446116298437118530e-02,-4.207041931152343750e+01,-2.572695350646972656e+01,-3.501797485351562500e+01,-1.379866695404052734e+01,-3.739725112915039062e+00
-3.170426934957504272e-02,-1.196507453918457031e+01,-2.705585861206054688e+01,-3.546616744995117188e+01,-1.295444583892822266e+01,-3.455619573593139648e+00
-2.894737944006919861e-02,1.782280540466308594e+01,-3.178005027770996094e+01,-3.522638702392578125e+01,-1.204300498962402344e+01,-3.167702436447143555e+00
-2.619048580527305603e-02,4.088870239257812500e+01,-4.033552169799804688e+01,-3.427804565429687500e+01,-1.107100296020507812e+01,-2.876327991485595703e+00
-2.343359403312206268e-02,4.367477035522460938e+01,-5.112567520141601562e+01,-3.263671875000000000e+01,-1.004501056671142578e+01,-2.581833839416503906e+00
-2.067670226097106934e-02,3.109011173248291016e+00,-6.090613174438476562e+01,-3.034659957885742188e+01,-8.971424102783203125e+00,-2.284565210342407227e+00
-1.791981048882007599e-02,-8.005986022949218750e+01,-6.650543212890625000e+01,-2.747173309326171875e+01,-7.856482982635498047e+00,-1.984856963157653809e+00
-1.516291778534650803e-02,-1.457172241210937500e+02,-6.638990020751953125e+01,-2.408802795410156250e+01,-6.706200122833251953e+00,-1.683040738105773926e+00
-1.240602508187294006e-02,-1.586220092773437500e+02,-6.080416107177734375e+01,-2.027686882019042969e+01,-5.526403903961181641e+00,-1.379448413848876953e+00
-9.649133309721946716e-03,-1.373942871093750000e+02,-5.093904113769531250e+01,-1.612062835693359375e+01,-4.322742938995361328e+00,-1.074404954910278320e+00
-6.892241071909666061e-03,-1.022927322387695312e+02,-3.813655471801757812e+01,-1.170014953613281250e+01,-3.100693225860595703e+00,-7.682354450225830078e-01
-4.135348834097385406e-03,-6.238126754760742188e+01,-2.351981163024902344e+01,-7.093657016754150391e+00,-1.865606784820556641e+00,-4.612630009651184082e-01
-1.378456596285104752e-03,-2.091367340087890625e+01,-7.939902305603027344e+00,-2.376777172088623047e+00,-6.227397322654724121e-01,-1.538096070289611816e-01
1.378456596285104752e-03,2.091321563720703125e+01,7.939711570739746094e+00,2.376715660095214844e+00,6.227250099182128906e-01,1.538064628839492798e-01
4.135348834097385406e-03,6.238081359863281250e+01,2.351962852478027344e+01,7.093594551086425781e+00,1.865593791007995605e+00,4.612603187561035156e-01
6.892241071909666061e-03,1.022922897338867188e+02,3.813638687133789062e+01,1.170008945465087891e+01,3.100677728652954102e+00,7.682325839996337891e-01
9.649133309721946716e-03,1.373938903808593750e+02,5.093888473510742188e+01,1.612057113647460938e+01,4.322727680206298828e+00,1.074402332305908203e+00
1.240602508187294006e-02,1.586217346191406250e+02,6.080402755737304688e+01,2.027681922912597656e+01,5.526392936706542969e+00,1.379446387290954590e+00
1.516291778534650803e-02,1.457173309326171875e+02,6.638982391357421875e+01,2.408798027038574219e+01,6.706185340881347656e+00,1.683038711547851562e+00
1.791981048882007599e-02,8.006050109863281250e+01,6.650542449951171875e+01,2.747169303894042969e+01,7.856470584869384766e+00,1.984854459762573242e+00
2.067670226097106934e-02,-3.108325719833374023e+00,6.090620040893554688e+01,3.034656524658203125e+01,8.971412658691406250e+00,2.284561872482299805e+00
2.343359403312206268e-02,-4.367441177368164062e+01,5.112580108642578125e+01,3.263669586181640625e+01,1.004499721527099609e+01,2.581831932067871094e+00
2.619048580527305603e-02,-4.088856887817382812e+01,4.033567428588867188e+01,3.427803039550781250e+01,1.107099151611328125e+01,2.876323461532592773e+00
2.894737944006919861e-02,-1.782275390625000000e+01,3.178022384643554688e+01,3.522638320922851562e+01,1.204299736022949219e+01,3.167701244354248047e+00
3.170426934957504272e-02,1.196508789062500000e+01,2.705599784851074219e+01,3.546617126464843750e+01,1.295443820953369141e+01,3.455616235733032227e+00
3.446116298437118530e-02,4.207041931152343750e+01,2.572705268859863281e+01,3.501800155639648438e+01,1.379866790771484375e+01,3.739723443984985352e+00
3.721805661916732788e-02,6.708876800537109375e+01,2.612062263488769531e+01,3.394267654418945312e+01,1.456898784637451172e+01,4.019666671752929688e+00
3.997494652867317200e-02,7.888937377929687500e+01,2.632212448120117188e+01,3.233961868286132812e+01,1.525883579254150391e+01,4.295087814331054688e+00
4.273184016346931458e-02,6.692391204833984375e+01,2.490374374389648438e+01,3.033834838867187500e+01,1.586186027526855469e+01,4.565618038177490234e+00
4.548873379826545715e-02,2.945555686950683594e+01,2.139268493652343750e+01,2.808368682861328125e+01,1.637216758728027344e+01,4.830901622772216797e+00
4.824562370777130127e-02,-1.262402725219726562e+01,1.643368148803710938e+01,2.571789169311523438e+01,1.678450775146484375e+01,5.090548515319824219e+00
5.100251734256744385e-02,-3.466484451293945312e+01,1.147146701812744141e+01,2.336314964294433594e+01,1.709451293945312500e+01,5.344187259674072266e+00
5.375941097736358643e-02,-3.390988922119140625e+01,8.012899398803710938e+00,2.110881423950195312e+01,1.729902267456054688e+01,5.591432094573974609e+00
5.651630088686943054e-02,-2.011085700988769531e+01,6.926195144653320312e+00,1.900525856018066406e+01,1.739634132385253906e+01,5.831895351409912109e+00
5.927319452166557312e-02,-1.725421547889709473e+00,8.200913429260253906e+00,1.706473731994628906e+01,1.738651847839355469e+01,6.065177440643310547e+00
6.203008443117141724e-02,1.647130584716796875e+01,1.114614391326904297e+01,1.526816082000732422e+01,1.727155876159667969e+01,6.290891647338867188e+00
6.478697806596755981e-02,3.182195854187011719e+01,1.472966098785400391e+01,1.357564640045166016e+01,1.705570983886718750e+01,6.508628845214843750e+00
6.754387170076370239e-02,4.242506027221679688e+01,1.784784698486328125e+01,1.193896770477294922e+01,1.674548149108886719e+01,6.717997550964355469e+00
7.030076533555984497e-02,4.653762054443359375e+01,1.950290870666503906e+01,1.031400012969970703e+01,1.634968566894531250e+01,6.918591976165771484e+00
7.305765151977539062e-02,4.278605270385742188e+01,1.895469093322753906e+01,8.671850204467773438e+00,1.587929344177246094e+01,7.109999656677246094e+00
7.581454515457153320e-02,3.120778846740722656e+01,1.589359474182128906e+01,7.006962299346923828e+00,1.534715461730957031e+01,7.291847229003906250e+00
7.857143878936767578e-02,1.438564109802246094e+01,1.059414672851562500e+01,5.341088771820068359e+00,1.476759719848632812e+01,7.463721275329589844e+00
8.132833242416381836e-02,-3.011234045028686523e+00,3.921958684921264648e+00,3.722143173217773438e+00,1.415592575073242188e+01,7.625237464904785156e+00
8.408522605895996094e-02,-1.668486595153808594e+01,-2.906358718872070312e+00,2.217955589294433594e+00,1.352780723571777344e+01,7.776021480560302734e+00
8.684211969375610352e-02,-2.479610443115234375e+01,-8.734327316284179688e+00,9.061942696571350098e-01,1.289863491058349609e+01,7.915693759918212891e+00
8.959900587797164917e-02,-2.784598350524902344e+01,-1.281183719635009766e+01,-1.374249309301376343e-01,1.228292274475097656e+01,8.043915748596191406e+00
9.235589951276779175e-02,-2.732985305786132812e+01,-1.489844799041748047e+01,-8.500179052352905273e-01,1.169370269775390625e+01,8.160345077514648438e+00
9.511279314756393433e-02,-2.468188476562500000e+01,-1.514634609222412109e+01,-1.189272403717041016e+00,1.114209365844726562e+01,8.264655113220214844e+00
9.786968678236007690e-02,-2.088973808288574219e+01,-1.390556526184082031e+01,-1.137131810188293457e+00,1.063694190979003906e+01,8.356568336486816406e+00
1.006265804171562195e-01,-1.650847816467285156e+01,-1.156566524505615234e+01,-6.993775963783264160e-01,1.018461132049560547e+01,8.435810089111328125e+00
1.033834666013717651e-01,-1.180010223388671875e+01,-8.470026016235351562e+00,9.764917939901351929e-02,9.788913726806640625e+00,8.502146720886230469e+00
1.061403602361679077e-01,-6.870728492736816406e+00,-4.888337612152099609e+00,1.211955666542053223e+00,9.451148986816406250e+00,8.555391311645507812e+00
1.088972538709640503e-01,-1.769539475440979004e+00,-1.021568059921264648e+00,2.590998888015747070e+00,9.170275688171386719e+00,8.595383644104003906e+00
1.116541475057601929e-01,3.450479507446289062e+00,2.980755090713500977e+00,4.176187038421630859e+00,8.943098068237304688e+00,8.622012138366699219e+00
1.144110411405563354e-01,8.702651023864746094e+00,7.001836776733398438e+00,5.906332969665527344e+00,8.764595031738281250e+00,8.635215759277343750e+00
1.171679273247718811e-01,1.386071205139160156e+01,1.094227123260498047e+01,7.719897747039794922e+00,8.628175735473632812e+00,8.634987831115722656e+00
1.199248209595680237e-01,1.876779174804687500e+01,1.470912933349609375e+01,9.556287765502929688e+00,8.526012420654296875e+00,8.621393203735351562e+00
1.226817145943641663e-01,2.324964332580566406e+01,1.820926094055175781e+01,1.135636901855468750e+01,8.449342727661132812e+00,8.594525337219238281e+00
1.254386007785797119e-01,2.712881851196289062e+01,2.134604072570800781e+01,1.306255149841308594e+01,8.388772964477539062e+00,8.554572105407714844e+00
1.281954944133758545e-01,3.024035835266113281e+01,2.401902008056640625e+01,1.461877822875976562e+01,8.334539413452148438e+00,8.501780509948730469e+00
1.309523880481719971e-01,3.244532394409179688e+01,2.612623596191406250e+01,1.597061347961425781e+01,8.276803970336914062e+00,8.436478614807128906e+00
1.337092816829681396e-01,3.363728332519531250e+01,2.756917762756347656e+01,1.706576728820800781e+01,8.205908775329589844e+00,8.359042167663574219e+00
1.364661753177642822e-01,3.374345397949218750e+01,2.826094818115234375e+01,1.785526084899902344e+01,8.112590789794921875e+00,8.269953727722167969e+00
1.392230689525604248e-01,3.272983932495117188e+01,2.813720321655273438e+01,1.829537582397460938e+01,7.988286495208740234e+00,8.169752120971679688e+00
1.419799625873565674e-01,3.061758041381835938e+01,2.716945648193359375e+01,1.835039138793945312e+01,7.825309276580810547e+00,8.059051513671875000e+00
1.447368562221527100e-01,2.750730323791503906e+01,2.537799453735351562e+01,1.799612236022949219e+01,7.617152214050292969e+00,7.938541889190673828e+00
1.474937498569488525e-01,2.359545135498046875e+01,2.284090232849121094e+01,1.722371482849121094e+01,7.358657360076904297e+00,7.808981418609619141e+00
1.502506434917449951e-01,1.916344833374023438e+01,1.969470024108886719e+01,1.604322052001953125e+01,7.046258449554443359e+00,7.671196937561035156e+00
1.530075371265411377e-01,1.453403091430664062e+01,1.612351226806640625e+01,1.448596668243408203e+01,6.678153038024902344e+00,7.526074409484863281e+00
1.557644158601760864e-01,1.001069164276123047e+01,1.233741092681884766e+01,1.260500526428222656e+01,6.254442214965820312e+00,7.374553680419921875e+00
1.585213094949722290e-01,5.825696468353271484e+00,8.544795036315917969e+00,1.047270107269287109e+01,5.777182102203369141e+00,7.217631816864013672e+00
1.612782031297683716e-01,2.115983009338378906e+00,4.926429271697998047e+00,8.175722122192382812e+00,5.250419616699218750e+00,7.056333065032958984e+00
1.640350967645645142e-01,-1.069991946220397949e+00,1.617695450782775879e+00,5.807605266571044922e+00,4.680111408233642578e+00,6.891721248626708984e+00
1.667919903993606567e-01,-3.744274616241455078e+00,-1.297526121139526367e+00,3.460356235504150391e+00,4.073921680450439453e+00,6.724892616271972656e+00
1.695488840341567993e-01,-5.948223590850830078e+00,-3.782790660858154297e+00,1.216606259346008301e+00,3.440997838973999023e+00,6.556936740875244141e+00
1.723057776689529419e-01,-7.730630397796630859e+00,-5.838641166687011719e+00,-8.564720153808593750e-01,2.791619539260864258e+00,6.388963699340820312e+00
1.750626713037490845e-01,-9.138230323791503906e+00,-7.490270614624023438e+00,-2.710471153259277344e+00,2.136802911758422852e+00,6.222065448760986328e+00
1.778195649385452271e-01,-1.021438026428222656e+01,-8.776475906372070312e+00,-4.316282272338867188e+00,1.487875580787658691e+00,6.057335376739501953e+00
1.805764585733413696e-01,-1.100011348724365234e+01,-9.741396903991699219e+00,-5.662343978881835938e+00,8.560349941253662109e-01,5.895810604095458984e+00
1.833333373069763184e-01,-1.153454971313476562e+01,-1.042920780181884766e+01,-6.751425266265869141e+00,2.519410550594329834e-01,5.738524913787841797e+00
1.860902309417724609e-01,-1.185447883605957031e+01,-1.088117408752441406e+01,-7.596788883209228516e+00,-3.146611154079437256e-01,5.586455821990966797e+00
1.888471245765686035e-01,-1.199347782135009766e+01,-1.113430690765380859e+01,-8.218434333801269531e+00,-8.352151513099670410e-01,5.440515041351318359e+00
1.916040182113647461e-01,-1.198129463195800781e+01,-1.122097015380859375e+01,-8.639920234680175781e+00,-1.302563548088073730e+00,5.301578044891357422e+00
1.943609118461608887e-01,-1.184366226196289062e+01,-1.116899204254150391e+01,-8.885851860046386719e+00,-1.711070060729980469e+00,5.170438289642333984e+00
1.971178054809570312e-01,-1.160245227813720703e+01,-1.100200653076171875e+01,-8.980180740356445312e+00,-2.056645631790161133e+00,5.047822475433349609e+00
1.998746991157531738e-01,-1.127606487274169922e+01,-1.073988246917724609e+01,-8.945087432861328125e+00,-2.336700201034545898e+00,4.934381008148193359e+00
2.026315927505493164e-01,-1.087978935241699219e+01,-1.039912700653076172e+01,-8.800395011901855469e+00,-2.550029993057250977e+00,4.830691337585449219e+00
2.053884863853454590e-01,-1.042620944976806641e+01,-9.993353843688964844e+00,-8.563378334045410156e+00,-2.696670293807983398e+00,4.737243175506591797e+00
2.081453800201416016e-01,-9.925479888916015625e+00,-9.533659934997558594e+00,-8.248777389526367188e+00,-2.777706146240234375e+00,4.654450893402099609e+00
2.109022736549377441e-01,-9.385639190673828125e+00,-9.028993606567382812e+00,-7.868970870971679688e+00,-2.795075416564941406e+00,4.582639217376708984e+00
2.136591523885726929e-01,-8.812998771667480469e+00,-8.486460685729980469e+00,-7.434223175048828125e+00,-2.751378297805786133e+00,4.522058010101318359e+00
2.164160460233688354e-01,-8.212334632873535156e+00,-7.911629199981689453e+00,-6.952955722808837891e+00,-2.649685621261596680e+00,4.472868919372558594e+00
2.191729396581649780e-01,-7.587258815765380859e+00,-7.308762073516845703e+00,-6.432044982910156250e+00,-2.493372678756713867e+00,4.435155868530273438e+00
2.219298332929611206e-01,-6.940455913543701172e+00,-6.681020259857177734e+00,-5.877049446105957031e+00,-2.285976171493530273e+00,4.408928871154785156e+00
2.246867269277572632e-01,-6.273646831512451172e+00,-6.030669689178466797e+00,-5.292469501495361328e+00,-2.031070232391357422e+00,4.394121170043945312e+00
2.274436205625534058e-01,-5.587873935699462891e+00,-5.359181880950927734e+00,-4.681936740875244141e+00,-1.732161283493041992e+00,4.390588760375976562e+00
2.302005141973495483e-01,-4.883552551269531250e+00,-4.667424678802490234e+00,-4.048379421234130859e+00,-1.392621278762817383e+00,4.398127079010009766e+00
2.329574078321456909e-01,-4.160493850708007812e+00,-3.955779314041137695e+00,-3.394179582595825195e+00,-1.015620708465576172e+00,4.416455268859863281e+00
2.357143014669418335e-01,-3.418087720870971680e+00,-3.224288463592529297e+00,-2.721257448196411133e+00,-6.041035056114196777e-01,4.445235729217529297e+00
2.384711951017379761e-01,-2.655354261398315430e+00,-2.472818374633789062e+00,-2.031177997589111328e+00,-1.607486009597778320e-01,4.484061241149902344e+00
2.412280738353729248e-01,-1.870891213417053223e+00,-1.701336503028869629e+00,-1.325187444686889648e+00,3.120355606079101562e-01,4.532485008239746094e+00
2.439849674701690674e-01,-1.062971353530883789e+00,-9.101071953773498535e-01,-6.042118072509765625e-01,8.121106624603271484e-01,4.589980602264404297e+00
2.467418611049652100e-01,-2.297710925340652466e-01,-1.000582948327064514e-01,1.311072409152984619e-01,1.337606430053710938e+00,4.655978679656982422e+00
2.494987547397613525e-01,6.304880976676940918e-01,7.269771695137023926e-01,8.804796934127807617e-01,1.886911630630493164e+00,4.729859352111816406e+00
2.522556483745574951e-01,1.518622756004333496e+00,1.568088054656982422e+00,1.643997192382812500e+00,2.458650827407836914e+00,4.810945510864257812e+00
2.550125420093536377e-01,2.433077335357666016e+00,2.419363737106323242e+00,2.422230005264282227e+00,3.051676511764526367e+00,4.898515701293945312e+00
2.577694356441497803e-01,3.367720842361450195e+00,3.276290178298950195e+00,3.216272830963134766e+00,3.665039062500000000e+00,4.991791248321533203e+00
2.605263292789459229e-01,4.309235572814941406e+00,4.134628772735595703e+00,4.027850627899169922e+00,4.297980785369873047e+00,5.089951038360595703e+00
2.632832229137420654e-01,5.236370086669921875e+00,4.991547584533691406e+00,4.859377384185791016e+00,4.949897766113281250e+00,5.192121028900146484e+00
2.660401165485382080e-01,6.123977661132812500e+00,5.847037315368652344e+00,5.714038372039794922e+00,5.620328426361083984e+00,5.297373771667480469e+00
2.687970101833343506e-01,6.953530788421630859e+00,6.705101966857910156e+00,6.595786571502685547e+00,6.308930397033691406e+00,5.404741287231445312e+00
2.715539038181304932e-01,7.727331161499023438e+00,7.574487686157226562e+00,7.509392738342285156e+00,7.015463352203369141e+00,5.513192653656005859e+00
2.743107974529266357e-01,8.477631568908691406e+00,8.468601226806640625e+00,8.460412025451660156e+00,7.739762306213378906e+00,5.621659755706787109e+00
2.770676910877227783e-01,9.261552810668945312e+00,9.404645919799804688e+00,9.455133438110351562e+00,8.481725692749023438e+00,5.729001522064208984e+00
2.798245847225189209e-01,1.014207267761230469e+01,1.040206146240234375e+01,1.050051498413085938e+01,9.241282463073730469e+00,5.834049701690673828e+00
2.825814783573150635e-01,1.116683292388916016e+01,1.148084831237792969e+01,1.160408973693847656e+01,1.001838302612304688e+01,5.935558319091796875e+00
2.853383421897888184e-01,1.235762882232666016e+01,1.266013526916503906e+01,1.277380847930908203e+01,1.081297779083251953e+01,6.032245159149169922e+00
2.880952358245849609e-01,1.371517658233642578e+01,1.395761585235595703e+01,1.401798629760742188e+01,1.162500095367431641e+01,6.122771263122558594e+00
2.908521294593811035e-01,1.523233604431152344e+01,1.538971328735351562e+01,1.534506320953369141e+01,1.245431900024414062e+01,6.205744266510009766e+00
2.936090230941772461e-01,1.690625000000000000e+01,1.697283935546875000e+01,1.676351547241210938e+01,1.330073451995849609e+01,6.279737472534179688e+00
2.963659167289733887e-01,1.874501419067382812e+01,1.872505378723144531e+01,1.828166389465332031e+01,1.416392517089843750e+01,6.343266963958740234e+00
2.991228103637695312e-01,2.076960182189941406e+01,2.066812324523925781e+01,1.990754127502441406e+01,1.504343795776367188e+01,6.394824981689453125e+00
3.018797039985656738e-01,2.301393508911132812e+01,2.282930946350097656e+01,2.164863586425781250e+01,1.593859863281250000e+01,6.432869434356689453e+00
3.046365976333618164e-01,2.552589416503906250e+01,2.524283981323242188e+01,2.351177024841308594e+01,1.684848022460937500e+01,6.455842494964599609e+00
3.073934912681579590e-01,2.837071990966796875e+01,2.795054054260253906e+01,2.550289726257324219e+01,1.777183723449707031e+01,6.462181568145751953e+00
3.101503849029541016e-01,3.163702201843261719e+01,3.100152778625488281e+01,2.762685775756835938e+01,1.870693588256835938e+01,6.450334548950195312e+00
3.129072785377502441e-01,3.544629669189453125e+01,3.445057296752929688e+01,2.988716506958007812e+01,1.965152168273925781e+01,6.418775081634521484e+00
3.156641721725463867e-01,3.996524047851562500e+01,3.835492706298828125e+01,3.228576278686523438e+01,2.060258102416992188e+01,6.366045951843261719e+00
3.184210658073425293e-01,4.541773986816406250e+01,4.276955032348632812e+01,3.482269668579101562e+01,2.155610275268554688e+01,6.290743350982666016e+00
3.211779594421386719e-01,5.208871841430664062e+01,4.774080657958984375e+01,3.749592590332031250e+01,2.250690841674804688e+01,6.191570758819580078e+00
3.239348530769348145e-01,6.030540466308593750e+01,5.329870605468750000e+01,4.030081939697265625e+01,2.344812202453613281e+01,6.067378997802734375e+00
3.266917467117309570e-01,7.037817382812500000e+01,5.944810867309570312e+01,4.322980117797851562e+01,2.437085342407226562e+01,5.917166233062744141e+00
3.294486403465270996e-01,8.249027252197265625e+01,6.615873718261718750e+01,4.627172088623046875e+01,2.526348876953125000e+01,5.740151882171630859e+00
3.322055339813232422e-01,9.653932189941406250e+01,7.335291290283203125e+01,4.941119384765625000e+01,2.611094665527343750e+01,5.535774230957031250e+00
3.349624276161193848e-01,1.119415054321289062e+02,8.088990020751953125e+01,5.262739181518554688e+01,2.689383316040039062e+01,5.303760528564453125e+00
3.377193212509155273e-01,1.274015121459960938e+02,8.854351043701171875e+01,5.589282608032226562e+01,2.758722114562988281e+01,5.044126033782958984e+00
3.404762148857116699e-01,1.406415405273437500e+02,9.596960449218750000e+01,5.917129516601562500e+01,2.815939140319824219e+01,4.757251262664794922e+00
3.432331085205078125e-01,1.481674652099609375e+02,1.026616210937500000e+02,6.241513824462890625e+01,2.857036018371582031e+01,4.443851470947265625e+00
3.459899723529815674e-01,1.455449371337890625e+02,1.078983688354492188e+02,6.556149291992187500e+01,2.877056884765625000e+01,4.105046749114990234e+00
3.487468659877777100e-01,1.293497161865234375e+02,1.107100448608398438e+02,6.852696990966796875e+01,2.869963264465332031e+01,3.742341756820678711e+00
3.515037596225738525e-01,1.011762466430664062e+02,1.099282073974609375e+02,7.120001983642578125e+01,2.828605079650878906e+01,3.357646465301513672e+00
3.542606532573699951e-01,6.935147857666015625e+01,1.044406280517578125e+02,7.343043518066406250e+01,2.744824790954589844e+01,2.953271865844726562e+00
3.570175468921661377e-01,4.318242263793945312e+01,9.374168395996093750e+01,7.501468658447265625e+01,2.609823226928710938e+01,2.531893730163574219e+00
3.597744405269622803e-01,2.619162178039550781e+01,7.860812377929687500e+01,7.567611694335937500e+01,2.414846229553222656e+01,2.096528291702270508e+00
3.625313341617584229e-01,1.664996910095214844e+01,6.129017257690429688e+01,7.503986358642578125e+01,2.152368736267089844e+01,1.650508999824523926e+00
3.652882277965545654e-01,1.155301666259765625e+01,4.469175338745117188e+01,7.260728454589843750e+01,1.817672348022460938e+01,1.197392225265502930e+00
3.680451214313507080e-01,8.757222175598144531e+00,3.102639579772949219e+01,6.774406433105468750e+01,1.410730266571044922e+01,7.409456968307495117e-01
3.708020150661468506e-01,7.156836509704589844e+00,2.108795166015625000e+01,5.971979904174804688e+01,9.379050254821777344e+00,2.850362658500671387e-01
3.735589087009429932e-01,6.252410888671875000e+00,1.450025939941406250e+01,4.786141204833984375e+01,4.128707408905029297e+00,-1.664169132709503174e-01
3.763158023357391357e-01,5.793838500976562500e+00,1.036082839965820312e+01,3.187912368774414062e+01,-1.438984870910644531e+00,-6.095285415649414062e-01
3.790726959705352783e-01,5.615674018859863281e+00,7.703278064727783203e+00,1.230623722076416016e+01,-7.073251247406005859e+00,-1.040515303611755371e+00
3.818295896053314209e-01,5.591154575347900391e+00,5.641307830810546875e+00,-9.245133399963378906e+00,-1.251228618621826172e+01,-1.455776333808898926e+00
3.845864832401275635e-01,5.625896453857421875e+00,3.291161060333251953e+00,-3.040291786193847656e+01,-1.752164459228515625e+01,-1.851942658424377441e+00
3.873433768749237061e-01,5.651233196258544922e+00,-4.079198539257049561e-01,-4.890093994140625000e+01,-2.192441749572753906e+01,-2.225933074951171875e+00
3.901002705097198486e-01,5.598267078399658203e+00,-6.855194568634033203e+00,-6.337654113769531250e+01,-2.561593055725097656e+01,-2.575007200241088867e+00
3.928571641445159912e-01,5.319946765899658203e+00,-1.772462081909179688e+01,-7.355878448486328125e+01,-2.856200218200683594e+01,-2.896785736083984375e+00
3.956140577793121338e-01,4.371984958648681641e+00,-3.433670425415039062e+01,-7.993109130859375000e+01,-3.078542137145996094e+01,-3.189275026321411133e+00
3.983709514141082764e-01,1.479325890541076660e+00,-5.633877944946289062e+01,-8.328003692626953125e+01,-3.234753799438476562e+01,-3.450876235961914062e+00
4.011278450489044189e-01,-6.443147659301757812e+00,-8.063528442382812500e+01,-8.439029693603515625e+01,-3.333034896850585938e+01,-3.680380821228027344e+00
4.038847088813781738e-01,-2.503717613220214844e+01,-1.023506317138671875e+02,-8.391352081298828125e+01,-3.382234573364257812e+01,-3.876957893371582031e+00
4.066416025161743164e-01,-5.981089019775390625e+01,-1.176297302246093750e+02,-8.234468078613281250e+01,-3.390896606445312500e+01,-4.040141105651855469e+00
4.093984961509704590e-01,-1.068095703125000000e+02,-1.254083328247070312e+02,-8.004312133789062500e+01,-3.366719436645507812e+01,-4.169789791107177734e+00
4.121553897857666016e-01,-1.485898437500000000e+02,-1.268285293579101562e+02,-7.726433563232421875e+01,-3.316323089599609375e+01,-4.266067028045654297e+00
4.149122834205627441e-01,-1.705999450683593750e+02,-1.237840118408203125e+02,-7.418862915039062500e+01,-3.245213699340820312e+01,-4.329405307769775391e+00
4.176691770553588867e-01,-1.732009124755859375e+02,-1.179861679077148438e+02,-7.094319915771484375e+01,-3.157863235473632812e+01,-4.360466480255126953e+00
4.204260706901550293e-01,-1.639413146972656250e+02,-1.106849594116210938e+02,-6.761809539794921875e+01,-3.057836151123046875e+01,-4.360110282897949219e+00
4.231829643249511719e-01,-1.492894287109375000e+02,-1.027098083496093750e+02,-6.427699279785156250e+01,-2.947938156127929688e+01,-4.329350471496582031e+00
4.259398579597473145e-01,-1.329856567382812500e+02,-9.458903503417968750e+01,-6.096493148803710938e+01,-2.830352783203125000e+01,-4.269339084625244141e+00
4.286967515945434570e-01,-1.169196243286132812e+02,-8.665363311767578125e+01,-5.771306610107421875e+01,-2.706766510009765625e+01,-4.181314945220947266e+00
4.314536452293395996e-01,-1.020298233032226562e+02,-7.910900115966796875e+01,-5.454217147827148438e+01,-2.578471946716308594e+01,-4.066590309143066406e+00
4.342105388641357422e-01,-8.878752899169921875e+01,-7.207868194580078125e+01,-5.146475219726562500e+01,-2.446455383300781250e+01,-3.926517248153686523e+00
4.369674324989318848e-01,-7.739116668701171875e+01,-6.563091278076171875e+01,-4.848651885986328125e+01,-2.311462974548339844e+01,-3.762471199035644531e+00
4.397243261337280273e-01,-6.783739471435546875e+01,-5.979408645629882812e+01,-4.560722351074218750e+01,-2.174059295654296875e+01,-3.575829267501831055e+00
4.424812197685241699e-01,-5.997164916992187500e+01,-5.456677627563476562e+01,-4.282141494750976562e+01,-2.034667968750000000e+01,-3.367954969406127930e+00
4.452381134033203125e-01,-5.354913711547851562e+01,-4.992500305175781250e+01,-4.011887741088867188e+01,-1.893603134155273438e+01,-3.140181779861450195e+00
4.479950070381164551e-01,-4.829777908325195312e+01,-4.582832717895507812e+01,-3.748510360717773438e+01,-1.751100158691406250e+01,-2.893813371658325195e+00
4.507519006729125977e-01,-4.396557617187500000e+01,-4.222502517700195312e+01,-3.490184783935546875e+01,-1.607330703735351562e+01,-2.630101919174194336e+00
4.535087943077087402e-01,-4.034419250488281250e+01,-3.905643844604492188e+01,-3.234770584106445312e+01,-1.462420082092285156e+01,-2.350250244140625000e+00
4.562656879425048828e-01,-3.727272415161132812e+01,-3.625991821289062500e+01,-2.979892730712890625e+01,-1.316459369659423828e+01,-2.055405855178833008e+00
4.590225815773010254e-01,-3.463105773925781250e+01,-3.376952362060546875e+01,-2.723019981384277344e+01,-1.169512844085693359e+01,-1.746658444404602051e+00
4.617794752120971680e-01,-3.233051681518554688e+01,-3.151442337036132812e+01,-2.461565208435058594e+01,-1.021626091003417969e+01,-1.425036907196044922e+00
4.645363390445709229e-01,-3.030485534667968750e+01,-2.941464996337890625e+01,-2.192984008789062500e+01,-8.728321075439453125e+00,-1.091512799263000488e+00
4.672932326793670654e-01,-2.850329017639160156e+01,-2.737512397766113281e+01,-1.914856529235839844e+01,-7.231487274169921875e+00,-7.469890713691711426e-01
4.700501263141632080e-01,-2.688422012329101562e+01,-2.527955055236816406e+01,-1.624988555908203125e+01,-5.725918292999267578e+00,-3.923183381557464600e-01
4.728070199489593506e-01,-2.540569305419921875e+01,-2.298654747009277344e+01,-1.321467876434326172e+01,-4.211706161499023438e+00,-2.829450555145740509e-02
4.755639135837554932e-01,-2.400614166259765625e+01,-2.033059692382812500e+01,-1.002714920043945312e+01,-2.688913822174072266e+00,3.443455398082733154e-01
4.783208072185516357e-01,-2.256369972229003906e+01,-1.712989044189453125e+01,-6.675076961517333984e+00,-1.157583117485046387e+00,7.249157428741455078e-01
4.810777008533477783e-01,-2.082397651672363281e+01,-1.320063209533691406e+01,-3.149881124496459961e+00,3.822525739669799805e-01,1.112782359123229980e+00
4.838345944881439209e-01,-1.830686950683593750e+01,-8.375205993652343750e+00,5.535247325897216797e-01,1.930561065673828125e+00,1.507356405258178711e+00
4.865914881229400635e-01,-1.424405860900878906e+01,-2.519675970077514648e+00,4.436991691589355469e+00,3.487308263778686523e+00,1.908096790313720703e+00
4.893483817577362061e-01,-7.629182338714599609e+00,4.453785896301269531e+00,8.499540328979492188e+00,5.052456378936767578e+00,2.314502477645874023e+00
4.921052753925323486e-01,2.578639745712280273e+00,1.258220195770263672e+01,1.273779106140136719e+01,6.625952720642089844e+00,2.726113080978393555e+00
4.948621690273284912e-01,1.717407608032226562e+01,2.185480690002441406e+01,1.714642333984375000e+01,8.207745552062988281e+00,3.142503261566162109e+00
4.976190626621246338e-01,3.650236129760742188e+01,3.222172546386718750e+01,2.171863365173339844e+01,9.797760963439941406e+00,3.563284873962402344e+00
5.003759264945983887e-01,6.043293762207031250e+01,4.360516738891601562e+01,2.644650268554687500e+01,1.139590358734130859e+01,3.988091707229614258e+00
5.031328201293945312e-01,8.848390960693359375e+01,5.591139602661132812e+01,3.132156753540039062e+01,1.300211715698242188e+01,4.416607856750488281e+00
5.058897137641906738e-01,1.199958953857421875e+02,6.903961944580078125e+01,3.633481597900390625e+01,1.461628246307373047e+01,4.848525047302246094e+00
5.086466073989868164e-01,1.542806549072265625e+02,8.288982391357421875e+01,4.147717666625976562e+01,1.623829269409179688e+01,5.283567428588867188e+00
5.114035010337829590e-01,1.907114257812500000e+02,9.736736297607421875e+01,4.673963546752929688e+01,1.786802482604980469e+01,5.721482276916503906e+00
5.141603946685791016e-01,2.287624206542968750e+02,1.123857955932617188e+02,5.211343765258789062e+01,1.950535202026367188e+01,6.162037849426269531e+00
5.169172883033752441e-01,2.680152282714843750e+02,1.278680343627929688e+02,5.759014129638671875e+01,2.115013504028320312e+01,6.605020523071289062e+00
5.196741819381713867e-01,3.081483764648437500e+02,1.437465515136718750e+02,6.316173553466796875e+01,2.280223655700683594e+01,7.050236225128173828e+00
5.224310755729675293e-01,3.489206848144531250e+02,1.599628906250000000e+02,6.882068634033203125e+01,2.446150588989257812e+01,7.497509479522705078e+00
5.251879692077636719e-01,3.901540527343750000e+02,1.764668731689453125e+02,7.455992889404296875e+01,2.612779617309570312e+01,7.946676254272460938e+00
5.279448628425598145e-01,4.317186584472656250e+02,1.932157440185546875e+02,8.037292480468750000e+01,2.780093765258789062e+01,8.397587776184082031e+00
5.307017564773559570e-01,4.735203857421875000e+02,2.101730194091796875e+02,8.625360107421875000e+01,2.948078536987304688e+01,8.850109100341796875e+00
5.334586501121520996e-01,5.154914550781250000e+02,2.273078613281250000e+02,9.219638061523437500e+01,3.116716575622558594e+01,9.304115295410156250e+00
5.362155437469482422e-01,5.575833129882812500e+02,2.445940399169921875e+02,9.819610595703125000e+01,3.285992813110351562e+01,9.759495735168457031e+00
5.389724373817443848e-01,5.997613525390625000e+02,2.620093383789062500e+02,1.042480926513671875e+02,3.455889129638671875e+01,1.021614170074462891e+01
5.417293310165405273e-01,6.420005493164062500e+02,2.795349731445312500e+02,1.103480529785156250e+02,3.626390457153320312e+01,1.067396545410156250e+01
5.444862246513366699e-01,6.842834472656250000e+02,2.971548461914062500e+02,1.164920349121093750e+02,3.797479629516601562e+01,1.113287162780761719e+01
5.472431182861328125e-01,7.265971679687500000e+02,3.148554687500000000e+02,1.226764373779296875e+02,3.969140625000000000e+01,1.159278964996337891e+01
5.500000119209289551e-01,7.689331054687500000e+02,3.326251525878906250e+02,1.288979949951171875e+02,4.141356658935546875e+01,1.205364036560058594e+01


==> figures/shearlets/16/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.936937522888183594e+01,8.773366928100585938e+00,3.779285907745361328e+00,1.664575934410095215e+00,1.270386815071105957e+00
-5.472431182861328125e-01,1.730787277221679688e+01,7.880864143371582031e+00,3.432512044906616211e+00,1.552778244018554688e+00,1.237791419029235840e+00
-5.444862246513366699e-01,1.536305427551269531e+01,7.037257194519042969e+00,3.102839946746826172e+00,1.445720791816711426e+00,1.206465840339660645e+00
-5.417293310165405273e-01,1.353485202789306641e+01,6.242341518402099609e+00,2.790162801742553711e+00,1.343388080596923828e+00,1.176406264305114746e+00
-5.389724373817443848e-01,1.182316017150878906e+01,5.495874881744384766e+00,2.494364023208618164e+00,1.245764017105102539e+00,1.147610664367675781e+00
-5.362155437469482422e-01,1.022783851623535156e+01,4.797576427459716797e+00,2.215317010879516602e+00,1.152832269668579102e+00,1.120075464248657227e+00
-5.334586501121520996e-01,8.748685836791992188e+00,4.147116661071777344e+00,1.952883481979370117e+00,1.064575910568237305e+00,1.093797922134399414e+00
-5.307017564773559570e-01,7.385417938232421875e+00,3.544110059738159180e+00,1.706913232803344727e+00,9.809771776199340820e-01,1.068773388862609863e+00
-5.279448628425598145e-01,6.137639999389648438e+00,2.988104581832885742e+00,1.477242231369018555e+00,9.020192623138427734e-01,1.044998884201049805e+00
-5.251879692077636719e-01,5.004796504974365234e+00,2.478568315505981445e+00,1.263691902160644531e+00,8.276825547218322754e-01,1.022469639778137207e+00
-5.224310755729675293e-01,3.986109733581542969e+00,2.014878273010253906e+00,1.066067099571228027e+00,7.579494714736938477e-01,1.001181006431579590e+00
-5.196741819381713867e-01,3.080499410629272461e+00,1.596302747726440430e+00,8.841553926467895508e-01,6.928005814552307129e-01,9.811279773712158203e-01
-5.169172883033752441e-01,2.286459684371948242e+00,1.221980571746826172e+00,7.177263498306274414e-01,6.322163939476013184e-01,9.623055458068847656e-01
-5.141603946685791016e-01,1.601913690567016602e+00,8.909016847610473633e-01,5.665285587310791016e-01,5.761765241622924805e-01,9.447072744369506836e-01
-5.114035010337829590e-01,1.024011135101318359e+00,6.018831729888916016e-01,4.302893877029418945e-01,5.246608257293701172e-01,9.283271431922912598e-01
-5.086466073989868164e-01,5.488860011100769043e-01,3.535420596599578857e-01,3.087137043476104736e-01,4.776489436626434326e-01,9.131578803062438965e-01
-5.058897137641906738e-01,1.713716536760330200e-01,1.442701369524002075e-01,2.014828324317932129e-01,4.351192414760589600e-01,8.991920351982116699e-01
-5.031328201293945312e-01,-1.152919381856918335e-01,-2.779110893607139587e-02,1.082527637481689453e-01,3.970506191253662109e-01,8.864212036132812500e-01
-5.003759264945983887e-01,-3.196910023689270020e-01,-1.647686958312988281e-01,2.865528874099254608e-02,3.634210526943206787e-01,8.748365640640258789e-01
-4.976190626621246338e-01,-4.522965848445892334e-01,-2.690678238868713379e-01,-3.770224750041961670e-02,3.342091143131256104e-01,8.644281625747680664e-01
-4.948621690273284912e-01,-5.251960754394531250e-01,-3.433659672737121582e-01,-9.123892337083816528e-02,3.093914985656738281e-01,8.551856875419616699e-01
-4.921052753925323486e-01,-5.513553023338317871e-01,-3.905768990516662598e-01,-1.323943734169006348e-01,2.889457046985626221e-01,8.470973372459411621e-01
-4.893483817577362061e-01,-5.434606671333312988e-01,-4.137941896915435791e-01,-1.616289466619491577e-01,2.728496193885803223e-01,8.401501178741455078e-01
-4.865914881229400635e-01,-5.125993490219116211e-01,-4.161970615386962891e-01,-1.794206351041793823e-01,2.610797286033630371e-01,8.343311548233032227e-01
-4.838345944881439209e-01,-4.672657847404479980e-01,-4.009301364421844482e-01,-1.862581521272659302e-01,2.536135613918304443e-01,8.296245336532592773e-01
-4.810777008533477783e-01,-4.130715727806091309e-01,-3.709659874439239502e-01,-1.826382726430892944e-01,2.504274845123291016e-01,8.260140419006347656e-01
-4.783208072185516357e-01,-3.531520664691925049e-01,-3.289692699909210205e-01,-1.690544039011001587e-01,2.514980435371398926e-01,8.234822154045104980e-01
-4.755639135837554932e-01,-2.889264523983001709e-01,-2.771853208541870117e-01,-1.459921896457672119e-01,2.568021118640899658e-01,8.220100998878479004e-01
-4.728070199489593506e-01,-2.208228111267089844e-01,-2.173714339733123779e-01,-1.139182969927787781e-01,2.663163840770721436e-01,8.215765357017517090e-01
-4.700501263141632080e-01,-1.487704962491989136e-01,-1.507754623889923096e-01,-7.326953858137130737e-02,2.800168991088867188e-01,8.221582174301147461e-01
-4.672932326793670654e-01,-7.245931029319763184e-02,-7.816600799560546875e-02,-2.444544248282909393e-02,2.978799045085906982e-01,8.237314224243164062e-01
-4.645363390445709229e-01,8.558243513107299805e-03,1.142621040344238281e-04,3.220352530479431152e-02,3.198817670345306396e-01,8.262678384780883789e-01
-4.617794752120971680e-01,9.483995288610458374e-02,8.407534658908843994e-02,9.638266265392303467e-02,3.459974825382232666e-01,8.297392725944519043e-01
-4.590225815773010254e-01,1.870730519294738770e-01,1.740204393863677979e-01,1.678628623485565186e-01,3.762033581733703613e-01,8.341141343116760254e-01
-4.562656879425048828e-01,2.861011326313018799e-01,2.704899013042449951e-01,2.464821636676788330e-01,4.104733169078826904e-01,8.393583297729492188e-01
-4.535087943077087402e-01,3.929807841777801514e-01,3.742313683032989502e-01,3.321493566036224365e-01,4.487809538841247559e-01,8.454344272613525391e-01
-4.507519006729125977e-01,5.090545415878295898e-01,4.861806929111480713e-01,4.248452782630920410e-01,4.910985827445983887e-01,8.523027300834655762e-01
-4.479950070381164551e-01,6.360492706298828125e-01,6.074505448341369629e-01,5.246175527572631836e-01,5.373952984809875488e-01,8.599212765693664551e-01
-4.452381134033203125e-01,7.762014865875244141e-01,7.393220067024230957e-01,6.315767765045166016e-01,5.876390933990478516e-01,8.682431578636169434e-01
-4.424812197685241699e-01,9.323836565017700195e-01,8.832278847694396973e-01,7.458879947662353516e-01,6.417916417121887207e-01,8.772186040878295898e-01
-4.397243261337280273e-01,1.108199477195739746e+00,1.040730118751525879e+00,8.677617311477661133e-01,6.998106837272644043e-01,8.867951631546020508e-01
-4.369674324989318848e-01,1.307978630065917969e+00,1.213480353355407715e+00,9.974424242973327637e-01,7.616460919380187988e-01,8.969154953956604004e-01
-4.342105388641357422e-01,1.536615729331970215e+00,1.403167486190795898e+00,1.135197043418884277e+00,8.272377848625183105e-01,9.075197577476501465e-01
-4.314536452293395996e-01,1.799236536026000977e+00,1.611443758010864258e+00,1.281299352645874023e+00,8.965113162994384766e-01,9.185435175895690918e-01
-4.286967515945434570e-01,2.100708484649658203e+00,1.839831948280334473e+00,1.436016917228698730e+00,9.693750143051147461e-01,9.299188852310180664e-01
-4.259398579597473145e-01,2.445000886917114258e+00,2.089595079421997070e+00,1.599591732025146484e+00,1.045713424682617188e+00,9.415737986564636230e-01
-4.231829643249511719e-01,2.834208965301513672e+00,2.361549854278564453e+00,1.772220373153686523e+00,1.125379681587219238e+00,9.534332156181335449e-01
-4.204260706901550293e-01,3.266688585281372070e+00,2.655787467956542969e+00,1.954028367996215820e+00,1.208186268806457520e+00,9.654182791709899902e-01
-4.176691770553588867e-01,3.733281612396240234e+00,2.971232891082763672e+00,2.145037889480590820e+00,1.293891787528991699e+00,9.774460792541503906e-01
-4.149122834205627441e-01,4.210844516754150391e+00,3.304969310760498047e+00,2.345121860504150391e+00,1.382187843322753906e+00,9.894318580627441406e-01
-4.121553897857666016e-01,4.655893325805664062e+00,3.651236772537231445e+00,2.553943634033203125e+00,1.472676873207092285e+00,1.001287937164306641e+00
-4.093984961509704590e-01,5.011408805847167969e+00,4.000180244445800781e+00,2.770869731903076172e+00,1.564852476119995117e+00,1.012923598289489746e+00
-4.066416025161743164e-01,5.239905834197998047e+00,4.336848258972167969e+00,2.994847774505615234e+00,1.658069968223571777e+00,1.024248123168945312e+00
-4.038847088813781738e-01,5.352958679199218750e+00,4.641802310943603516e+00,3.224230527877807617e+00,1.751518130302429199e+00,1.035169720649719238e+00
-4.011278450489044189e-01,5.393119335174560547e+00,4.895174503326416016e+00,3.456527471542358398e+00,1.844185948371887207e+00,1.045594453811645508e+00
-3.983709514141082764e-01,5.398262023925781250e+00,5.083996772766113281e+00,3.688084602355957031e+00,1.934842705726623535e+00,1.055431842803955078e+00
-3.956140577793121338e-01,5.389496326446533203e+00,5.207986831665039062e+00,3.913663148880004883e+00,2.022010803222656250e+00,1.064592123031616211e+00
-3.928571641445159912e-01,5.375887870788574219e+00,5.278368473052978516e+00,4.126030445098876953e+00,2.103978395462036133e+00,1.072988510131835938e+00
-3.901002705097198486e-01,5.360754966735839844e+00,5.311044692993164062e+00,4.315740585327148438e+00,2.178830385208129883e+00,1.080537438392639160e+00
-3.873433768749237061e-01,5.345219612121582031e+00,5.320237636566162109e+00,4.471506118774414062e+00,2.244532346725463867e+00,1.087161064147949219e+00
-3.845864832401275635e-01,5.329665660858154297e+00,5.315808773040771484e+00,4.581637859344482422e+00,2.299061298370361328e+00,1.092787981033325195e+00
-3.818295896053314209e-01,5.314208030700683594e+00,5.303319931030273438e+00,4.636666774749755859e+00,2.340583324432373047e+00,1.097352385520935059e+00
-3.790726959705352783e-01,5.298783302307128906e+00,5.284963130950927734e+00,4.632248401641845703e+00,2.367654561996459961e+00,1.100797176361083984e+00
-3.763158023357391357e-01,5.283104896545410156e+00,5.260298252105712891e+00,4.570656776428222656e+00,2.379403352737426758e+00,1.103075027465820312e+00
-3.735589087009429932e-01,5.266580581665039062e+00,5.226477622985839844e+00,4.459808826446533203e+00,2.375650405883789062e+00,1.104146718978881836e+00
-3.708020150661468506e-01,5.248222351074218750e+00,5.178096771240234375e+00,4.310574531555175781e+00,2.356931686401367188e+00,1.103984594345092773e+00
-3.680451214313507080e-01,5.226487159729003906e+00,5.107108592987060547e+00,4.134061336517333984e+00,2.324418306350708008e+00,1.102571129798889160e+00
-3.652882277965545654e-01,5.198856353759765625e+00,5.003561496734619141e+00,3.939954280853271484e+00,2.279754638671875000e+00,1.099898934364318848e+00
-3.625313341617584229e-01,5.160704612731933594e+00,4.857944488525390625e+00,3.735950469970703125e+00,2.224861860275268555e+00,1.095972061157226562e+00
-3.597744405269622803e-01,5.103001117706298828e+00,4.664935588836669922e+00,3.527846813201904297e+00,2.161742925643920898e+00,1.090804934501647949e+00
-3.570175468921661377e-01,5.009415626525878906e+00,4.426546096801757812e+00,3.319877147674560547e+00,2.092333078384399414e+00,1.084421753883361816e+00
-3.542606532573699951e-01,4.856296062469482422e+00,4.152188777923583984e+00,3.115076780319213867e+00,2.018394470214843750e+00,1.076857447624206543e+00
-3.515037596225738525e-01,4.621613502502441406e+00,3.855512857437133789e+00,2.915588855743408203e+00,1.941460132598876953e+00,1.068153738975524902e+00
-3.487468659877777100e-01,4.301822662353515625e+00,3.550410270690917969e+00,2.722900390625000000e+00,1.862820744514465332e+00,1.058362245559692383e+00
-3.459899723529815674e-01,3.919658184051513672e+00,3.248384237289428711e+00,2.538013458251953125e+00,1.783531069755554199e+00,1.047539472579956055e+00
-3.432331085205078125e-01,3.511955738067626953e+00,2.957706451416015625e+00,2.361575365066528320e+00,1.704435586929321289e+00,1.035749912261962891e+00
-3.404762148857116699e-01,3.112045049667358398e+00,2.683662176132202148e+00,2.193960428237915039e+00,1.626194477081298828e+00,1.023060798645019531e+00
-3.377193212509155273e-01,2.741704225540161133e+00,2.429218292236328125e+00,2.035348892211914062e+00,1.549318313598632812e+00,1.009544253349304199e+00
-3.349624276161193848e-01,2.411581754684448242e+00,2.195656538009643555e+00,1.885766983032226562e+00,1.474195361137390137e+00,9.952736496925354004e-01
-3.322055339813232422e-01,2.124399423599243164e+00,1.983097791671752930e+00,1.745127081871032715e+00,1.401113629341125488e+00,9.803254008293151855e-01
-3.294486403465270996e-01,1.878019213676452637e+00,1.790886402130126953e+00,1.613253474235534668e+00,1.330284118652343750e+00,9.647755622863769531e-01
-3.266917467117309570e-01,1.667770862579345703e+00,1.617866277694702148e+00,1.489904880523681641e+00,1.261857628822326660e+00,9.487004876136779785e-01
-3.239348530769348145e-01,1.488086462020874023e+00,1.462584972381591797e+00,1.374789476394653320e+00,1.195936083793640137e+00,9.321745038032531738e-01
-3.211779594421386719e-01,1.333550333976745605e+00,1.323443770408630371e+00,1.267580389976501465e+00,1.132586479187011719e+00,9.152702093124389648e-01
-3.184210658073425293e-01,1.199459552764892578e+00,1.198812365531921387e+00,1.167924165725708008e+00,1.071846842765808105e+00,8.980585932731628418e-01
-3.156641721725463867e-01,1.082008242607116699e+00,1.087109446525573730e+00,1.075450301170349121e+00,1.013733029365539551e+00,8.806065917015075684e-01
-3.129072785377502441e-01,9.782436490058898926e-01,9.868623018264770508e-01,9.897799491882324219e-01,9.582461118698120117e-01,8.629783391952514648e-01
-3.101503849029541016e-01,8.859146237373352051e-01,8.967381715774536133e-01,9.105315208435058594e-01,9.053727984428405762e-01,8.452342152595520020e-01
-3.073934912681579590e-01,8.033063411712646484e-01,8.155606985092163086e-01,8.373260498046875000e-01,8.550911545753479004e-01,8.274307847023010254e-01
-3.046365976333618164e-01,7.290982007980346680e-01,7.423095703125000000e-01,7.697919011116027832e-01,8.073720335960388184e-01,8.096197843551635742e-01
-3.018797039985656738e-01,6.622568368911743164e-01,6.761071085929870605e-01,7.075694799423217773e-01,7.621798515319824219e-01,7.918497920036315918e-01
-2.991228103637695312e-01,6.019588112831115723e-01,6.162019968032836914e-01,6.503137946128845215e-01,7.194764614105224609e-01,7.741639614105224609e-01
-2.963659167289733887e-01,5.475360155105590820e-01,5.619471669197082520e-01,5.976976156234741211e-01,6.792193055152893066e-01,7.566024065017700195e-01
-2.936090230941772461e-01,4.984324872493743896e-01,5.127806067466735840e-01,5.494135022163391113e-01,6.413644552230834961e-01,7.391994595527648926e-01
-2.908521294593811035e-01,4.541674852371215820e-01,4.682073593139648438e-01,5.051754117012023926e-01,6.058663725852966309e-01,7.219868898391723633e-01
-2.880952358245849609e-01,4.143010377883911133e-01,4.277863204479217529e-01,4.647202789783477783e-01,5.726783275604248047e-01,7.049908638000488281e-01
-2.853383421897888184e-01,3.783983886241912842e-01,3.911243379116058350e-01,4.278072118759155273e-01,5.417528152465820312e-01,6.882342696189880371e-01
-2.825814783573150635e-01,3.460104465484619141e-01,3.578729033470153809e-01,3.942201435565948486e-01,5.130421519279479980e-01,6.717364192008972168e-01
-2.798245847225189209e-01,3.166739642620086670e-01,3.277293443679809570e-01,3.637642264366149902e-01,4.864979386329650879e-01,6.555113196372985840e-01
-2.770676910877227783e-01,2.899558246135711670e-01,3.004434108734130859e-01,3.362689614295959473e-01,4.620715379714965820e-01,6.395718455314636230e-01
-2.743107974529266357e-01,2.655184566974639893e-01,2.758176922798156738e-01,3.115842044353485107e-01,4.397152066230773926e-01,6.239250898361206055e-01
-2.715539038181304932e-01,2.431811690330505371e-01,2.537107467651367188e-01,2.895799875259399414e-01,4.193797409534454346e-01,6.085759997367858887e-01
-2.687970101833343506e-01,2.229340374469757080e-01,2.340310215950012207e-01,2.701445817947387695e-01,4.010170698165893555e-01,5.935264825820922852e-01
-2.660401165485382080e-01,2.048931121826171875e-01,2.167298644781112671e-01,2.531829178333282471e-01,3.845774233341217041e-01,5.787742137908935547e-01
-2.632832229137420654e-01,1.892217695713043213e-01,2.017896175384521484e-01,2.386137098073959351e-01,3.700109124183654785e-01,5.643157362937927246e-01
-2.605263292789459229e-01,1.760573983192443848e-01,1.892090886831283569e-01,2.263680398464202881e-01,3.572676777839660645e-01,5.501435995101928711e-01
-2.577694356441497803e-01,1.654745936393737793e-01,1.789933741092681885e-01,2.163867056369781494e-01,3.462952673435211182e-01,5.362473130226135254e-01
-2.550125420093536377e-01,1.574818789958953857e-01,1.711430251598358154e-01,2.086181491613388062e-01,3.370412886142730713e-01,5.226151347160339355e-01
-2.522556483745574951e-01,1.520403921604156494e-01,1.656483262777328491e-01,2.030166387557983398e-01,3.294503986835479736e-01,5.092326402664184570e-01
-2.494987547397613525e-01,1.490842998027801514e-01,1.624875664710998535e-01,1.995401233434677124e-01,3.234654664993286133e-01,4.960829317569732666e-01
-2.467418611049652100e-01,1.485383063554763794e-01,1.616269797086715698e-01,1.981488466262817383e-01,3.190256357192993164e-01,4.831467270851135254e-01
-2.439849674701690674e-01,1.503263562917709351e-01,1.630235910415649414e-01,1.988042145967483521e-01,3.160681426525115967e-01,4.704034328460693359e-01
-2.412280738353729248e-01,1.543761491775512695e-01,1.666278541088104248e-01,2.014671266078948975e-01,3.145247101783752441e-01,4.578305780887603760e-01
-2.384711951017379761e-01,1.606203913688659668e-01,1.723862439393997192e-01,2.060971707105636597e-01,3.143226504325866699e-01,4.454040825366973877e-01
-2.357143014669418335e-01,1.689971983432769775e-01,1.802439093589782715e-01,2.126520723104476929e-01,3.153837919235229492e-01,4.330977499485015869e-01
-2.329574078321456909e-01,1.794484108686447144e-01,1.901459097862243652e-01,2.210858762264251709e-01,3.176244795322418213e-01,4.208847880363464355e-01
-2.302005141973495483e-01,1.919194161891937256e-01,2.020371258258819580e-01,2.313495129346847534e-01,3.209520578384399414e-01,4.087367653846740723e-01
-2.274436205625534058e-01,2.063581496477127075e-01,2.158627957105636597e-01,2.433890253305435181e-01,3.252685666084289551e-01,3.966243565082550049e-01
-2.246867269277572632e-01,2.227129191160202026e-01,2.315679490566253662e-01,2.571436166763305664e-01,3.304658532142639160e-01,3.845178186893463135e-01
-2.219298332929611206e-01,2.409321963787078857e-01,2.490953058004379272e-01,2.725466787815093994e-01,3.364269435405731201e-01,3.723857998847961426e-01
-2.191729396581649780e-01,2.609626948833465576e-01,2.683849632740020752e-01,2.895212173461914062e-01,3.430264294147491455e-01,3.601973950862884521e-01
-2.164160460233688354e-01,2.827467918395996094e-01,2.893714010715484619e-01,3.079801797866821289e-01,3.501276671886444092e-01,3.479208946228027344e-01
-2.136591523885726929e-01,3.062213361263275146e-01,3.119822740554809570e-01,3.278219997882843018e-01,3.575859665870666504e-01,3.355241715908050537e-01
-2.109022736549377441e-01,3.313139379024505615e-01,3.361341953277587891e-01,3.489280939102172852e-01,3.652451634407043457e-01,3.229767680168151855e-01
-2.081453800201416016e-01,3.579414188861846924e-01,3.617312312126159668e-01,3.711594939231872559e-01,3.729412555694580078e-01,3.102463185787200928e-01
-2.053884863853454590e-01,3.860050141811370850e-01,3.886594176292419434e-01,3.943501412868499756e-01,3.805023729801177979e-01,2.973027527332305908e-01
-2.026315927505493164e-01,4.153860807418823242e-01,4.167830348014831543e-01,4.183045923709869385e-01,3.877498209476470947e-01,2.841162085533142090e-01
-1.998746991157531738e-01,4.459412097930908203e-01,4.459384679794311523e-01,4.427888989448547363e-01,3.945014476776123047e-01,2.706580162048339844e-01
-1.971178054809570312e-01,4.774958193302154541e-01,4.759282171726226807e-01,4.675253033638000488e-01,4.005725085735321045e-01,2.569003105163574219e-01
-1.943609118461608887e-01,5.098364949226379395e-01,5.065138936042785645e-01,4.921849071979522705e-01,4.057809114456176758e-01,2.428171038627624512e-01
-1.916040182113647461e-01,5.427040457725524902e-01,5.374061465263366699e-01,5.163807272911071777e-01,4.099490344524383545e-01,2.283839434385299683e-01
-1.888471245765686035e-01,5.757836699485778809e-01,5.682564377784729004e-01,5.396623611450195312e-01,4.129087328910827637e-01,2.135783135890960693e-01
-1.860902309417724609e-01,6.086947321891784668e-01,5.986453294754028320e-01,5.615116357803344727e-01,4.145053029060363770e-01,1.983796954154968262e-01
-1.833333373069763184e-01,6.409806609153747559e-01,6.280704140663146973e-01,5.813437700271606445e-01,4.146014153957366943e-01,1.827699691057205200e-01
-1.805764585733413696e-01,6.720966696739196777e-01,6.559332013130187988e-01,5.985133647918701172e-01,4.130817353725433350e-01,1.667341440916061401e-01
-1.778195649385452271e-01,7.014018893241882324e-01,6.815274953842163086e-01,6.123279929161071777e-01,4.098561704158782959e-01,1.502580046653747559e-01
-1.750626713037490845e-01,7.281495928764343262e-01,7.040295600891113281e-01,6.220732331275939941e-01,4.048619568347930908e-01,1.333320736885070801e-01
-1.723057776689529419e-01,7.514835596084594727e-01,7.224915623664855957e-01,6.270444989204406738e-01,3.980686664581298828e-01,1.159491315484046936e-01
-1.695488840341567993e-01,7.704305648803710938e-01,7.358506917953491211e-01,6.265935897827148438e-01,3.894746601581573486e-01,9.810378402471542358e-02
-1.667919903993606567e-01,7.838935852050781250e-01,7.429537177085876465e-01,6.201789975166320801e-01,3.791108429431915283e-01,7.979507744312286377e-02
-1.640350967645645142e-01,7.906432151794433594e-01,7.426086068153381348e-01,6.074182987213134766e-01,3.670366406440734863e-01,6.102514266967773438e-02
-1.612782031297683716e-01,7.893221974372863770e-01,7.336708903312683105e-01,5.881374478340148926e-01,3.533389866352081299e-01,4.179803654551506042e-02
-1.585213094949722290e-01,7.784929871559143066e-01,7.151594758033752441e-01,5.624043941497802734e-01,3.381270468235015869e-01,2.212097123265266418e-02
-1.557644158601760864e-01,7.567609548568725586e-01,6.863953471183776855e-01,5.305448174476623535e-01,3.215300738811492920e-01,2.005472779273986816e-03
-1.530075371265411377e-01,7.229823470115661621e-01,6.471386551856994629e-01,4.931348860263824463e-01,3.036907315254211426e-01,-1.853534020483493805e-02
-1.502506434917449951e-01,6.765239238739013672e-01,5.976912379264831543e-01,4.509706497192382812e-01,2.847595512866973877e-01,-3.948564827442169189e-02
-1.474937498569488525e-01,6.175000667572021484e-01,5.389376878738403320e-01,4.050227999687194824e-01,2.648904025554656982e-01,-6.082598865032196045e-02
-1.447368562221527100e-01,5.469028353691101074e-01,4.723126590251922607e-01,3.563784360885620117e-01,2.442349642515182495e-01,-8.253505080938339233e-02
-1.419799625873565674e-01,4.665699601173400879e-01,3.996958434581756592e-01,3.061808645725250244e-01,2.229374051094055176e-01,-1.045891344547271729e-01
-1.392230689525604248e-01,3.790041208267211914e-01,3.232648372650146484e-01,2.555748820304870605e-01,2.011295109987258911e-01,-1.269622594118118286e-01
-1.364661753177642822e-01,2.871167063713073730e-01,2.453304678201675415e-01,2.056582421064376831e-01,1.789272576570510864e-01,-1.496258378028869629e-01
-1.337092816829681396e-01,1.939806789159774780e-01,1.681903302669525146e-01,1.574460268020629883e-01,1.564269065856933594e-01,-1.725506037473678589e-01
-1.309523880481719971e-01,1.026467457413673401e-01,9.401077032089233398e-02,1.118421480059623718e-01,1.337022334337234497e-01,-1.957051008939743042e-01
-1.281954944133758545e-01,1.601607166230678558e-02,2.474675700068473816e-02,6.962331384420394897e-02,1.108026728034019470e-01,-2.190564572811126709e-01
-1.254386007785797119e-01,-6.325779110193252563e-02,-3.790484741330146790e-02,3.142538666725158691e-02,8.775050938129425049e-02,-2.425706535577774048e-01
-1.226817145943641663e-01,-1.328601837158203125e-01,-9.252478182315826416e-02,-2.262958092615008354e-03,6.454287469387054443e-02,-2.662124335765838623e-01
-1.199248209595680237e-01,-1.908972412347793579e-01,-1.379730254411697388e-01,-3.110490553081035614e-02,4.114808887243270874e-02,-2.899470031261444092e-01
-1.171679273247718811e-01,-2.359511256217956543e-01,-1.733824163675308228e-01,-5.492062866687774658e-02,1.750878803431987762e-02,-3.137371540069580078e-01
-1.144110411405563354e-01,-2.670919895172119141e-01,-1.981467008590698242e-01,-7.369134575128555298e-02,-6.457331590354442596e-03,-3.375460803508758545e-01
-1.116541475057601929e-01,-2.838498950004577637e-01,-2.119147777557373047e-01,-8.756361901760101318e-02,-3.085575252771377563e-02,-3.613369762897491455e-01
-1.088972538709640503e-01,-2.861481606960296631e-01,-2.145987153053283691e-01,-9.685137867927551270e-02,-5.581238493323326111e-02,-3.850736021995544434e-01
-1.061403602361679077e-01,-2.742034792900085449e-01,-2.064057439565658569e-01,-1.020392328500747681e-01,-8.146832138299942017e-02,-4.087180495262145996e-01
-1.033834666013717651e-01,-2.484222948551177979e-01,-1.879058629274368286e-01,-1.037771552801132202e-01,-1.079764440655708313e-01,-4.322338998317718506e-01
-1.006265804171562195e-01,-2.093418240547180176e-01,-1.601483523845672607e-01,-1.028695553541183472e-01,-1.354952156543731689e-01,-4.555853307247161865e-01
-9.786968678236007690e-02,-1.576942801475524902e-01,-1.248275414109230042e-01,-1.002518162131309509e-01,-1.641844362020492554e-01,-4.787350594997406006e-01
-9.511279314756393433e-02,-9.469287097454071045e-02,-8.448453247547149658e-02,-9.695450216531753540e-02,-1.941940188407897949e-01,-5.016496181488037109e-01
-9.235589951276779175e-02,-2.264159172773361206e-02,-4.268265143036842346e-02,-9.405462443828582764e-02,-2.256620675325393677e-01,-5.242936611175537109e-01
-8.959900587797164917e-02,5.405426025390625000e-02,-4.033258650451898575e-03,-9.261171519756317139e-02,-2.587049007415771484e-01,-5.466331243515014648e-01
-8.684211969375610352e-02,1.276226639747619629e-01,2.611706778407096863e-02,-9.360189735889434814e-02,-2.934117317199707031e-01,-5.686351656913757324e-01
-8.408522605895996094e-02,1.860947906970977783e-01,4.250087589025497437e-02,-9.785512089729309082e-02,-3.298374116420745850e-01,-5.902678966522216797e-01
-8.132833242416381836e-02,2.144317477941513062e-01,4.120941832661628723e-02,-1.060079410672187805e-01,-3.680002093315124512e-01,-6.115001440048217773e-01
-7.857143878936767578e-02,1.991909593343734741e-01,2.101740427315235138e-02,-1.184833645820617676e-01,-4.078753292560577393e-01,-6.323019266128540039e-01
-7.581454515457153320e-02,1.356272101402282715e-01,-1.593139022588729858e-02,-1.355000585317611694e-01,-4.493957757949829102e-01,-6.526439189910888672e-01
-7.305765151977539062e-02,3.201028332114219666e-02,-6.454066187143325806e-02,-1.571165621280670166e-01,-4.924526512622833252e-01,-6.724983453750610352e-01
-7.030076533555984497e-02,-9.300868213176727295e-02,-1.181157603859901428e-01,-1.832930594682693481e-01,-5.368939042091369629e-01,-6.918381452560424805e-01
-6.754387170076370239e-02,-2.173189520835876465e-01,-1.700371801853179932e-01,-2.139689773321151733e-01,-5.825322270393371582e-01,-7.106375694274902344e-01
-6.478697806596755981e-02,-3.209589719772338867e-01,-2.151726186275482178e-01,-2.491321861743927002e-01,-6.291463375091552734e-01,-7.288717627525329590e-01
-6.203008443117141724e-02,-3.884136974811553955e-01,-2.508224546909332275e-01,-2.888732850551605225e-01,-6.764871478080749512e-01,-7.465170025825500488e-01
-5.927319452166557312e-02,-4.091424643993377686e-01,-2.772185206413269043e-01,-3.334133028984069824e-01,-7.242852449417114258e-01,-7.635510563850402832e-01
-5.651630088686943054e-02,-3.786642551422119141e-01,-2.975856959819793701e-01,-3.830973803997039795e-01,-7.722558975219726562e-01,-7.799521088600158691e-01
-5.375941097736358643e-02,-3.023480772972106934e-01,-3.175994157791137695e-01,-4.383548796176910400e-01,-8.201062083244323730e-01,-7.957001924514770508e-01
-5.100251734256744385e-02,-2.035877704620361328e-01,-3.439755439758300781e-01,-4.996263980865478516e-01,-8.675402402877807617e-01,-8.107761144638061523e-01
-4.824562370777130127e-02,-1.325258165597915649e-01,-3.822539150714874268e-01,-5.672673583030700684e-01,-9.142646789550781250e-01,-8.251613378524780273e-01
-4.548873379826545715e-02,-1.532775163650512695e-01,-4.345823824405670166e-01,-6.414402723312377930e-01,-9.599925279617309570e-01,-8.388385772705078125e-01
-4.273184016346931458e-02,-2.905361056327819824e-01,-4.988515079021453857e-01,-7.220131158828735352e-01,-1.004447340965270996e+00,-8.517929315567016602e-01
-3.997494652867317200e-02,-4.979773759841918945e-01,-5.699370503425598145e-01,-8.084864020347595215e-01,-1.047366142272949219e+00,-8.640077114105224609e-01
-3.721805661916732788e-02,-7.034527063369750977e-01,-6.424667835235595703e-01,-8.999601602554321289e-01,-1.088501334190368652e+00,-8.754698634147644043e-01
-3.446116298437118530e-02,-8.558606505393981934e-01,-7.137678265571594238e-01,-9.951527714729309082e-01,-1.127622604370117188e+00,-8.861671090126037598e-01
-3.170426934957504272e-02,-9.308382868766784668e-01,-7.859089970588684082e-01,-1.092464208602905273e+00,-1.164516448974609375e+00,-8.960862755775451660e-01
-2.894737944006919861e-02,-9.221037626266479492e-01,-8.661062717437744141e-01,-1.190072178840637207e+00,-1.198988676071166992e+00,-9.052171707153320312e-01
-2.619048580527305603e-02,-8.385307788848876953e-01,-9.647251367568969727e-01,-1.286042690277099609e+00,-1.230863332748413086e+00,-9.135489463806152344e-01
-2.343359403312206268e-02,-7.148703336715698242e-01,-1.090617895126342773e+00,-1.378436207771301270e+00,-1.259982109069824219e+00,-9.210737347602844238e-01
-2.067670226097106934e-02,-6.380646228790283203e-01,-1.245690226554870605e+00,-1.465397715568542480e+00,-1.286205649375915527e+00,-9.277822375297546387e-01
-1.791981048882007599e-02,-7.395731806755065918e-01,-1.422542214393615723e+00,-1.545223116874694824e+00,-1.309410810470581055e+00,-9.336680769920349121e-01
-1.516291778534650803e-02,-1.062134385108947754e+00,-1.607076764106750488e+00,-1.616403222084045410e+00,-1.329491853713989258e+00,-9.387248754501342773e-01
-1.240602508187294006e-02,-1.492575764656066895e+00,-1.783546566963195801e+00,-1.677646398544311523e+00,-1.346360325813293457e+00,-9.429466724395751953e-01
-9.649133309721946716e-03,-1.905590534210205078e+00,-1.938402414321899414e+00,-1.727888464927673340e+00,-1.359941482543945312e+00,-9.463292956352233887e-01
-6.892241071909666061e-03,-2.237767457962036133e+00,-2.061722040176391602e+00,-1.766289472579956055e+00,-1.370177984237670898e+00,-9.488695859909057617e-01
-4.135348834097385406e-03,-2.465354442596435547e+00,-2.147020816802978516e+00,-1.792229652404785156e+00,-1.377026081085205078e+00,-9.505646824836730957e-01
-1.378456596285104752e-03,-2.580349683761596680e+00,-2.190526008605957031e+00,-1.805301070213317871e+00,-1.380457401275634766e+00,-9.514120817184448242e-01
1.378456596285104752e-03,-2.580350399017333984e+00,-2.190526008605957031e+00,-1.805300831794738770e+00,-1.380457401275634766e+00,-9.514120817184448242e-01
4.135348834097385406e-03,-2.465356349945068359e+00,-2.147021293640136719e+00,-1.792229771614074707e+00,-1.377025842666625977e+00,-9.505644440650939941e-01
6.892241071909666061e-03,-2.237770557403564453e+00,-2.061723232269287109e+00,-1.766289830207824707e+00,-1.370178103446960449e+00,-9.488694667816162109e-01
9.649133309721946716e-03,-1.905594825744628906e+00,-1.938404202461242676e+00,-1.727888822555541992e+00,-1.359941720962524414e+00,-9.463291764259338379e-01
1.240602508187294006e-02,-1.492581009864807129e+00,-1.783548712730407715e+00,-1.677647233009338379e+00,-1.346360325813293457e+00,-9.429464340209960938e-01
1.516291778534650803e-02,-1.062139868736267090e+00,-1.607079148292541504e+00,-1.616404056549072266e+00,-1.329492449760437012e+00,-9.387245178222656250e-01
1.791981048882007599e-02,-7.395775318145751953e-01,-1.422544836997985840e+00,-1.545224070549011230e+00,-1.309411048889160156e+00,-9.336683750152587891e-01
2.067670226097106934e-02,-6.380670070648193359e-01,-1.245692610740661621e+00,-1.465398907661437988e+00,-1.286205768585205078e+00,-9.277825951576232910e-01
2.343359403312206268e-02,-7.148714065551757812e-01,-1.090620279312133789e+00,-1.378437399864196777e+00,-1.259982585906982422e+00,-9.210739731788635254e-01
2.619048580527305603e-02,-8.385310769081115723e-01,-9.647269845008850098e-01,-1.286043882369995117e+00,-1.230863809585571289e+00,-9.135494828224182129e-01
2.894737944006919861e-02,-9.221040010452270508e-01,-8.661074638366699219e-01,-1.190073251724243164e+00,-1.198989033699035645e+00,-9.052173495292663574e-01
3.170426934957504272e-02,-9.308383464813232422e-01,-7.859097123146057129e-01,-1.092465639114379883e+00,-1.164516806602478027e+00,-8.960865736007690430e-01
3.446116298437118530e-02,-8.558606505393981934e-01,-7.137684822082519531e-01,-9.951538443565368652e-01,-1.127622842788696289e+00,-8.861672878265380859e-01
3.721805661916732788e-02,-7.034528255462646484e-01,-6.424671411514282227e-01,-8.999612927436828613e-01,-1.088501811027526855e+00,-8.754701018333435059e-01
3.997494652867317200e-02,-4.979774653911590576e-01,-5.699372887611389160e-01,-8.084873557090759277e-01,-1.047366619110107422e+00,-8.640077114105224609e-01
4.273184016346931458e-02,-2.905361056327819824e-01,-4.988515675067901611e-01,-7.220139503479003906e-01,-1.004447698593139648e+00,-8.517928123474121094e-01
4.548873379826545715e-02,-1.532775163650512695e-01,-4.345825016498565674e-01,-6.414409279823303223e-01,-9.599928855895996094e-01,-8.388387560844421387e-01
4.824562370777130127e-02,-1.325257122516632080e-01,-3.822539150714874268e-01,-5.672681927680969238e-01,-9.142651557922363281e-01,-8.251614570617675781e-01
5.100251734256744385e-02,-2.035877704620361328e-01,-3.439754545688629150e-01,-4.996268153190612793e-01,-8.675408363342285156e-01,-8.107762336730957031e-01
5.375941097736358643e-02,-3.023480772972106934e-01,-3.175994157791137695e-01,-4.383552968502044678e-01,-8.201067447662353516e-01,-7.957003116607666016e-01
5.651630088686943054e-02,-3.786641657352447510e-01,-2.975858747959136963e-01,-3.830977082252502441e-01,-7.722566723823547363e-01,-7.799524664878845215e-01
5.927319452166557312e-02,-4.091425538063049316e-01,-2.772185206413269043e-01,-3.334134519100189209e-01,-7.242853641510009766e-01,-7.635509967803955078e-01
6.203008443117141724e-02,-3.884136974811553955e-01,-2.508225440979003906e-01,-2.888736426830291748e-01,-6.764875054359436035e-01,-7.465171217918395996e-01
6.478697806596755981e-02,-3.209590613842010498e-01,-2.151727080345153809e-01,-2.491324692964553833e-01,-6.291465759277343750e-01,-7.288722395896911621e-01
6.754387170076370239e-02,-2.173189520835876465e-01,-1.700371801853179932e-01,-2.139690667390823364e-01,-5.825329422950744629e-01,-7.106375694274902344e-01
7.030076533555984497e-02,-9.300857782363891602e-02,-1.181159690022468567e-01,-1.832933425903320312e-01,-5.368943214416503906e-01,-6.918382048606872559e-01
7.305765151977539062e-02,3.201040625572204590e-02,-6.454043835401535034e-02,-1.571165621280670166e-01,-4.924530982971191406e-01,-6.724987030029296875e-01
7.581454515457153320e-02,1.356273442506790161e-01,-1.593172922730445862e-02,-1.355001628398895264e-01,-4.493962228298187256e-01,-6.526439189910888672e-01
7.857143878936767578e-02,1.991909593343734741e-01,2.101734466850757599e-02,-1.184833645820617676e-01,-4.078754782676696777e-01,-6.323021650314331055e-01
8.132833242416381836e-02,2.144317477941513062e-01,4.120935499668121338e-02,-1.060081571340560913e-01,-3.680003583431243896e-01,-6.115003824234008789e-01
8.408522605895996094e-02,1.860947906970977783e-01,4.250081628561019897e-02,-9.785500913858413696e-02,-3.298377692699432373e-01,-5.902680158615112305e-01
8.684211969375610352e-02,1.276227980852127075e-01,2.611712925136089325e-02,-9.360178560018539429e-02,-2.934119999408721924e-01,-5.686354637145996094e-01
8.959900587797164917e-02,5.405432358384132385e-02,-4.033258650451898575e-03,-9.261204302310943604e-02,-2.587051689624786377e-01,-5.466330647468566895e-01
9.235589951276779175e-02,-2.264148741960525513e-02,-4.268265143036842346e-02,-9.405473619699478149e-02,-2.256621569395065308e-01,-5.242937803268432617e-01
9.511279314756393433e-02,-9.469266235828399658e-02,-8.448453247547149658e-02,-9.695471823215484619e-02,-1.941940188407897949e-01,-5.016499757766723633e-01
9.786968678236007690e-02,-1.576942801475524902e-01,-1.248274371027946472e-01,-1.002518162131309509e-01,-1.641843467950820923e-01,-4.787355065345764160e-01
1.006265804171562195e-01,-2.093416452407836914e-01,-1.601483523845672607e-01,-1.028697639703750610e-01,-1.354959309101104736e-01,-4.555855095386505127e-01
1.033834666013717651e-01,-2.484223842620849609e-01,-1.879058629274368286e-01,-1.037774756550788879e-01,-1.079765558242797852e-01,-4.322342872619628906e-01
1.061403602361679077e-01,-2.742034792900085449e-01,-2.064056396484375000e-01,-1.020392328500747681e-01,-8.146832138299942017e-02,-4.087182879447937012e-01
1.088972538709640503e-01,-2.861480116844177246e-01,-2.145987153053283691e-01,-9.685127437114715576e-02,-5.581227317452430725e-02,-3.850735127925872803e-01
1.116541475057601929e-01,-2.838499546051025391e-01,-2.119150608777999878e-01,-8.756351470947265625e-02,-3.085598349571228027e-02,-3.613375723361968994e-01
1.144110411405563354e-01,-2.670919001102447510e-01,-1.981468051671981812e-01,-7.369145750999450684e-02,-6.457449868321418762e-03,-3.375461697578430176e-01
1.171679273247718811e-01,-2.359510362148284912e-01,-1.733825206756591797e-01,-5.492062866687774658e-02,1.750860735774040222e-02,-3.137375116348266602e-01
1.199248209595680237e-01,-1.908971369266510010e-01,-1.379729211330413818e-01,-3.110479004681110382e-02,4.114802554249763489e-02,-2.899469137191772461e-01
1.226817145943641663e-01,-1.328600645065307617e-01,-9.252467751502990723e-02,-2.262839348986744881e-03,6.454287469387054443e-02,-2.662127912044525146e-01
1.254386007785797119e-01,-6.325789541006088257e-02,-3.790484741330146790e-02,3.142544627189636230e-02,8.775070309638977051e-02,-2.425708472728729248e-01
1.281954944133758545e-01,1.601601205766201019e-02,2.474657446146011353e-02,6.962344050407409668e-02,1.108024716377258301e-01,-2.190566509962081909e-01
1.309523880481719971e-01,1.026468127965927124e-01,9.401090443134307861e-02,1.118422150611877441e-01,1.337022334337234497e-01,-1.957051903009414673e-01
1.337092816829681396e-01,1.939807385206222534e-01,1.681902408599853516e-01,1.574460268020629883e-01,1.564269065856933594e-01,-1.725508123636245728e-01
1.364661753177642822e-01,2.871166467666625977e-01,2.453304678201675415e-01,2.056583166122436523e-01,1.789271980524063110e-01,-1.496260464191436768e-01
1.392230689525604248e-01,3.790042102336883545e-01,3.232646584510803223e-01,2.555747926235198975e-01,2.011294513940811157e-01,-1.269626766443252563e-01
1.419799625873565674e-01,4.665699005126953125e-01,3.996958434581756592e-01,3.061808049678802490e-01,2.229372560977935791e-01,-1.045894548296928406e-01
1.447368562221527100e-01,5.469029545783996582e-01,4.723125398159027100e-01,3.563785254955291748e-01,2.442349642515182495e-01,-8.253515511751174927e-02
1.474937498569488525e-01,6.175000667572021484e-01,5.389376878738403320e-01,4.050227999687194824e-01,2.648904025554656982e-01,-6.082643941044807434e-02
1.502506434917449951e-01,6.765239238739013672e-01,5.976912379264831543e-01,4.509705603122711182e-01,2.847594618797302246e-01,-3.948610648512840271e-02
1.530075371265411377e-01,7.229824066162109375e-01,6.471387743949890137e-01,4.931347668170928955e-01,3.036907911300659180e-01,-1.853580959141254425e-02
1.557644158601760864e-01,7.567610740661621094e-01,6.863952279090881348e-01,5.305449366569519043e-01,3.215300738811492920e-01,2.005353337153792381e-03
1.585213094949722290e-01,7.784929871559143066e-01,7.151593565940856934e-01,5.624045133590698242e-01,3.381271362304687500e-01,2.212090976536273956e-02
1.612782031297683716e-01,7.893221974372863770e-01,7.336709499359130859e-01,5.881375670433044434e-01,3.533386588096618652e-01,4.179785028100013733e-02
1.640350967645645142e-01,7.906432151794433594e-01,7.426086664199829102e-01,6.074182987213134766e-01,3.670364618301391602e-01,6.102488934993743896e-02
1.667919903993606567e-01,7.838935852050781250e-01,7.429536581039428711e-01,6.201788783073425293e-01,3.791108429431915283e-01,7.979539781808853149e-02
1.695488840341567993e-01,7.704305648803710938e-01,7.358506917953491211e-01,6.265937685966491699e-01,3.894748389720916748e-01,9.810378402471542358e-02
1.723057776689529419e-01,7.514835596084594727e-01,7.224915027618408203e-01,6.270443797111511230e-01,3.980688452720642090e-01,1.159486696124076843e-01
1.750626713037490845e-01,7.281497120857238770e-01,7.040295600891113281e-01,6.220731139183044434e-01,4.048622250556945801e-01,1.333323419094085693e-01
1.778195649385452271e-01,7.014018893241882324e-01,6.815277338027954102e-01,6.123281121253967285e-01,4.098560512065887451e-01,1.502580642700195312e-01
1.805764585733413696e-01,6.720966696739196777e-01,6.559332013130187988e-01,5.985131263732910156e-01,4.130820035934448242e-01,1.667337268590927124e-01
1.833333373069763184e-01,6.409806609153747559e-01,6.280704140663146973e-01,5.813435316085815430e-01,4.146015048027038574e-01,1.827698200941085815e-01
1.860902309417724609e-01,6.086948513984680176e-01,5.986455678939819336e-01,5.615115165710449219e-01,4.145055413246154785e-01,1.983791887760162354e-01
1.888471245765686035e-01,5.757836699485778809e-01,5.682565569877624512e-01,5.396621823310852051e-01,4.129087328910827637e-01,2.135777324438095093e-01
1.916040182113647461e-01,5.427040457725524902e-01,5.374060273170471191e-01,5.163808465003967285e-01,4.099491238594055176e-01,2.283836305141448975e-01
1.943609118461608887e-01,5.098364949226379395e-01,5.065138936042785645e-01,4.921848177909851074e-01,4.057811796665191650e-01,2.428170293569564819e-01
1.971178054809570312e-01,4.774958193302154541e-01,4.759281277656555176e-01,4.675252139568328857e-01,4.005726873874664307e-01,2.569003701210021973e-01
1.998746991157531738e-01,4.459412992000579834e-01,4.459383785724639893e-01,4.427891671657562256e-01,3.945012688636779785e-01,2.706583142280578613e-01
2.026315927505493164e-01,4.153860807418823242e-01,4.167829453945159912e-01,4.183048009872436523e-01,3.877496421337127686e-01,2.841162979602813721e-01
2.053884863853454590e-01,3.860051035881042480e-01,3.886594176292419434e-01,3.943504095077514648e-01,3.805021941661834717e-01,2.973029017448425293e-01
2.081453800201416016e-01,3.579415082931518555e-01,3.617311418056488037e-01,3.711592257022857666e-01,3.729411661624908447e-01,3.102464675903320312e-01
2.109022736549377441e-01,3.313139379024505615e-01,3.361341953277587891e-01,3.489280939102172852e-01,3.652449846267700195e-01,3.229767680168151855e-01
2.136591523885726929e-01,3.062213361263275146e-01,3.119821250438690186e-01,3.278219103813171387e-01,3.575860261917114258e-01,3.355243504047393799e-01
2.164160460233688354e-01,2.827467918395996094e-01,2.893714010715484619e-01,3.079800903797149658e-01,3.501278460025787354e-01,3.479205667972564697e-01
2.191729396581649780e-01,2.609626054763793945e-01,2.683848738670349121e-01,2.895214557647705078e-01,3.430263698101043701e-01,3.601973056793212891e-01
2.219298332929611206e-01,2.409321367740631104e-01,2.490952312946319580e-01,2.725464403629302979e-01,3.364270329475402832e-01,3.723856508731842041e-01
2.246867269277572632e-01,2.227128446102142334e-01,2.315678745508193970e-01,2.571434378623962402e-01,3.304657638072967529e-01,3.845178186893463135e-01
2.274436205625534058e-01,2.063580751419067383e-01,2.158627957105636597e-01,2.433888614177703857e-01,3.252686560153961182e-01,3.966241776943206787e-01
2.302005141973495483e-01,1.919195502996444702e-01,2.020369768142700195e-01,2.313495874404907227e-01,3.209520578384399414e-01,4.087366759777069092e-01
2.329574078321456909e-01,1.794484853744506836e-01,1.901457607746124268e-01,2.210858762264251709e-01,3.176242411136627197e-01,4.208846092224121094e-01
2.357143014669418335e-01,1.689971983432769775e-01,1.802439689636230469e-01,2.126519232988357544e-01,3.153840303421020508e-01,4.330979287624359131e-01
2.384711951017379761e-01,1.606203913688659668e-01,1.723861694335937500e-01,2.060972452163696289e-01,3.143229782581329346e-01,4.454036056995391846e-01
2.412280738353729248e-01,1.543760746717453003e-01,1.666278541088104248e-01,2.014670521020889282e-01,3.145246207714080811e-01,4.578305780887603760e-01
2.439849674701690674e-01,1.503263562917709351e-01,1.630237251520156860e-01,1.988042742013931274e-01,3.160683214664459229e-01,4.704034328460693359e-01
2.467418611049652100e-01,1.485383063554763794e-01,1.616269797086715698e-01,1.981486976146697998e-01,3.190260529518127441e-01,4.831464588642120361e-01
2.494987547397613525e-01,1.490842252969741821e-01,1.624875664710998535e-01,1.995400488376617432e-01,3.234652876853942871e-01,4.960825443267822266e-01
2.522556483745574951e-01,1.520403921604156494e-01,1.656483262777328491e-01,2.030166387557983398e-01,3.294503986835479736e-01,5.092324018478393555e-01
2.550125420093536377e-01,1.574820131063461304e-01,1.711430251598358154e-01,2.086181491613388062e-01,3.370415568351745605e-01,5.226153135299682617e-01
2.577694356441497803e-01,1.654745936393737793e-01,1.789933145046234131e-01,2.163867056369781494e-01,3.462953567504882812e-01,5.362473130226135254e-01
2.605263292789459229e-01,1.760573387145996094e-01,1.892090886831283569e-01,2.263681143522262573e-01,3.572675883769989014e-01,5.501434803009033203e-01
2.632832229137420654e-01,1.892216950654983521e-01,2.017894685268402100e-01,2.386137098073959351e-01,3.700111806392669678e-01,5.643159747123718262e-01
2.660401165485382080e-01,2.048931866884231567e-01,2.167297154664993286e-01,2.531830072402954102e-01,3.845774829387664795e-01,5.787744522094726562e-01
2.687970101833343506e-01,2.229340374469757080e-01,2.340310215950012207e-01,2.701446712017059326e-01,4.010171592235565186e-01,5.935263633728027344e-01
2.715539038181304932e-01,2.431811690330505371e-01,2.537107467651367188e-01,2.895798087120056152e-01,4.193800985813140869e-01,6.085758805274963379e-01
2.743107974529266357e-01,2.655184566974639893e-01,2.758176922798156738e-01,3.115843534469604492e-01,4.397151172161102295e-01,6.239249706268310547e-01
2.770676910877227783e-01,2.899557352066040039e-01,3.004433512687683105e-01,3.362690210342407227e-01,4.620717465877532959e-01,6.395713686943054199e-01
2.798245847225189209e-01,3.166740238666534424e-01,3.277294039726257324e-01,3.637641370296478271e-01,4.864978194236755371e-01,6.555113196372985840e-01
2.825814783573150635e-01,3.460104465484619141e-01,3.578728139400482178e-01,3.942200243473052979e-01,5.130421519279479980e-01,6.717362403869628906e-01
2.853383421897888184e-01,3.783983886241912842e-01,3.911242485046386719e-01,4.278072118759155273e-01,5.417525172233581543e-01,6.882342696189880371e-01
2.880952358245849609e-01,4.143007695674896240e-01,4.277863204479217529e-01,4.647202789783477783e-01,5.726783275604248047e-01,7.049908041954040527e-01
2.908521294593811035e-01,4.541674852371215820e-01,4.682072699069976807e-01,5.051756501197814941e-01,6.058663129806518555e-01,7.219868898391723633e-01
2.936090230941772461e-01,4.984324872493743896e-01,5.127809047698974609e-01,5.494133830070495605e-01,6.413645744323730469e-01,7.391996383666992188e-01
2.963659167289733887e-01,5.475360155105590820e-01,5.619472861289978027e-01,5.976974964141845703e-01,6.792190670967102051e-01,7.566022872924804688e-01
2.991228103637695312e-01,6.019586920738220215e-01,6.162018775939941406e-01,6.503136754035949707e-01,7.194765210151672363e-01,7.741640806198120117e-01
3.018797039985656738e-01,6.622568368911743164e-01,6.761071085929870605e-01,7.075695991516113281e-01,7.621799111366271973e-01,7.918496131896972656e-01
3.046365976333618164e-01,7.290982007980346680e-01,7.423093914985656738e-01,7.697918415069580078e-01,8.073719143867492676e-01,8.096197247505187988e-01
3.073934912681579590e-01,8.033063411712646484e-01,8.155606985092163086e-01,8.373261094093322754e-01,8.550912737846374512e-01,8.274304866790771484e-01
3.101503849029541016e-01,8.859145641326904297e-01,8.967381715774536133e-01,9.105316996574401855e-01,9.053727984428405762e-01,8.452342152595520020e-01
3.129072785377502441e-01,9.782436490058898926e-01,9.868624210357666016e-01,9.897798895835876465e-01,9.582459926605224609e-01,8.629781007766723633e-01
3.156641721725463867e-01,1.082008242607116699e+00,1.087109684944152832e+00,1.075450301170349121e+00,1.013733267784118652e+00,8.806062936782836914e-01
3.184210658073425293e-01,1.199459552764892578e+00,1.198812603950500488e+00,1.167923927307128906e+00,1.071846485137939453e+00,8.980584144592285156e-01
3.211779594421386719e-01,1.333550333976745605e+00,1.323443770408630371e+00,1.267580628395080566e+00,1.132586479187011719e+00,9.152701497077941895e-01
3.239348530769348145e-01,1.488086462020874023e+00,1.462584972381591797e+00,1.374789834022521973e+00,1.195936203002929688e+00,9.321745634078979492e-01
3.266917467117309570e-01,1.667770862579345703e+00,1.617866277694702148e+00,1.489904761314392090e+00,1.261857390403747559e+00,9.487004876136779785e-01
3.294486403465270996e-01,1.878019332885742188e+00,1.790886521339416504e+00,1.613253355026245117e+00,1.330284476280212402e+00,9.647758007049560547e-01
3.322055339813232422e-01,2.124399423599243164e+00,1.983097672462463379e+00,1.745126962661743164e+00,1.401113510131835938e+00,9.803254008293151855e-01
3.349624276161193848e-01,2.411581754684448242e+00,2.195656299591064453e+00,1.885766863822937012e+00,1.474195361137390137e+00,9.952735900878906250e-01
3.377193212509155273e-01,2.741704225540161133e+00,2.429218530654907227e+00,2.035348892211914062e+00,1.549318313598632812e+00,1.009543657302856445e+00
3.404762148857116699e-01,3.112045049667358398e+00,2.683662176132202148e+00,2.193960428237915039e+00,1.626194357872009277e+00,1.023060679435729980e+00
3.432331085205078125e-01,3.511955738067626953e+00,2.957706212997436523e+00,2.361575603485107422e+00,1.704435467720031738e+00,1.035749912261962891e+00
3.459899723529815674e-01,3.919658184051513672e+00,3.248383998870849609e+00,2.538013219833374023e+00,1.783530950546264648e+00,1.047539710998535156e+00
3.487468659877777100e-01,4.301822662353515625e+00,3.550410270690917969e+00,2.722900152206420898e+00,1.862820744514465332e+00,1.058362245559692383e+00
3.515037596225738525e-01,4.621613502502441406e+00,3.855512857437133789e+00,2.915588855743408203e+00,1.941460251808166504e+00,1.068153858184814453e+00
3.542606532573699951e-01,4.856296062469482422e+00,4.152188777923583984e+00,3.115076780319213867e+00,2.018394231796264648e+00,1.076857328414916992e+00
3.570175468921661377e-01,5.009415626525878906e+00,4.426546573638916016e+00,3.319877386093139648e+00,2.092333316802978516e+00,1.084421992301940918e+00
3.597744405269622803e-01,5.103001117706298828e+00,4.664935588836669922e+00,3.527846574783325195e+00,2.161742925643920898e+00,1.090804934501647949e+00
3.625313341617584229e-01,5.160704612731933594e+00,4.857944488525390625e+00,3.735950231552124023e+00,2.224861621856689453e+00,1.095972061157226562e+00
3.652882277965545654e-01,5.198856353759765625e+00,5.003561496734619141e+00,3.939954042434692383e+00,2.279754638671875000e+00,1.099898815155029297e+00
3.680451214313507080e-01,5.226487159729003906e+00,5.107108592987060547e+00,4.134061336517333984e+00,2.324418306350708008e+00,1.102571129798889160e+00
3.708020150661468506e-01,5.248222351074218750e+00,5.178096771240234375e+00,4.310574531555175781e+00,2.356931686401367188e+00,1.103984594345092773e+00
3.735589087009429932e-01,5.266580581665039062e+00,5.226477622985839844e+00,4.459808826446533203e+00,2.375650405883789062e+00,1.104146838188171387e+00
3.763158023357391357e-01,5.283104896545410156e+00,5.260298252105712891e+00,4.570656776428222656e+00,2.379403352737426758e+00,1.103074908256530762e+00
3.790726959705352783e-01,5.298783302307128906e+00,5.284963130950927734e+00,4.632248401641845703e+00,2.367654323577880859e+00,1.100797176361083984e+00
3.818295896053314209e-01,5.314208030700683594e+00,5.303319931030273438e+00,4.636666297912597656e+00,2.340583086013793945e+00,1.097352147102355957e+00
3.845864832401275635e-01,5.329665660858154297e+00,5.315808773040771484e+00,4.581637859344482422e+00,2.299061059951782227e+00,1.092787861824035645e+00
3.873433768749237061e-01,5.345219612121582031e+00,5.320238113403320312e+00,4.471506118774414062e+00,2.244532346725463867e+00,1.087161421775817871e+00
3.901002705097198486e-01,5.360754966735839844e+00,5.311044692993164062e+00,4.315740585327148438e+00,2.178830385208129883e+00,1.080537557601928711e+00
3.928571641445159912e-01,5.375887870788574219e+00,5.278367996215820312e+00,4.126030445098876953e+00,2.103978633880615234e+00,1.072988390922546387e+00
3.956140577793121338e-01,5.389496326446533203e+00,5.207986831665039062e+00,3.913662910461425781e+00,2.022011041641235352e+00,1.064592123031616211e+00
3.983709514141082764e-01,5.398262023925781250e+00,5.083997249603271484e+00,3.688084840774536133e+00,1.934842705726623535e+00,1.055431842803955078e+00
4.011278450489044189e-01,5.393119335174560547e+00,4.895174503326416016e+00,3.456527233123779297e+00,1.844186186790466309e+00,1.045594096183776855e+00
4.038847088813781738e-01,5.352959156036376953e+00,4.641802310943603516e+00,3.224230289459228516e+00,1.751518130302429199e+00,1.035169363021850586e+00
4.066416025161743164e-01,5.239905834197998047e+00,4.336848258972167969e+00,2.994847774505615234e+00,1.658070087432861328e+00,1.024248361587524414e+00
4.093984961509704590e-01,5.011408805847167969e+00,4.000180244445800781e+00,2.770869731903076172e+00,1.564852595329284668e+00,1.012923717498779297e+00
4.121553897857666016e-01,4.655893802642822266e+00,3.651236772537231445e+00,2.553943634033203125e+00,1.472676873207092285e+00,1.001287698745727539e+00
4.149122834205627441e-01,4.210844516754150391e+00,3.304969310760498047e+00,2.345121860504150391e+00,1.382187604904174805e+00,9.894317984580993652e-01
4.176691770553588867e-01,3.733281612396240234e+00,2.971232891082763672e+00,2.145037889480590820e+00,1.293891787528991699e+00,9.774458408355712891e-01
4.204260706901550293e-01,3.266688585281372070e+00,2.655787229537963867e+00,1.954028606414794922e+00,1.208186030387878418e+00,9.654180407524108887e-01
4.231829643249511719e-01,2.834208965301513672e+00,2.361549854278564453e+00,1.772220253944396973e+00,1.125379681587219238e+00,9.534332156181335449e-01
4.259398579597473145e-01,2.445000886917114258e+00,2.089595079421997070e+00,1.599591851234436035e+00,1.045713424682617188e+00,9.415737390518188477e-01
4.286967515945434570e-01,2.100708484649658203e+00,1.839831829071044922e+00,1.436017155647277832e+00,9.693750143051147461e-01,9.299187064170837402e-01
4.314536452293395996e-01,1.799236536026000977e+00,1.611443758010864258e+00,1.281299710273742676e+00,8.965111970901489258e-01,9.185435175895690918e-01
4.342105388641357422e-01,1.536615729331970215e+00,1.403167486190795898e+00,1.135197043418884277e+00,8.272376656532287598e-01,9.075196981430053711e-01
4.369674324989318848e-01,1.307978510856628418e+00,1.213480472564697266e+00,9.974425435066223145e-01,7.616462707519531250e-01,8.969154357910156250e-01
4.397243261337280273e-01,1.108199596405029297e+00,1.040730118751525879e+00,8.677616715431213379e-01,6.998107433319091797e-01,8.867949247360229492e-01
4.424812197685241699e-01,9.323835372924804688e-01,8.832279443740844727e-01,7.458879947662353516e-01,6.417915225028991699e-01,8.772186636924743652e-01
4.452381134033203125e-01,7.762015461921691895e-01,7.393220067024230957e-01,6.315768957138061523e-01,5.876387953758239746e-01,8.682430386543273926e-01
4.479950070381164551e-01,6.360493898391723633e-01,6.074506640434265137e-01,5.246176719665527344e-01,5.373952984809875488e-01,8.599214553833007812e-01
4.507519006729125977e-01,5.090546607971191406e-01,4.861806929111480713e-01,4.248454570770263672e-01,4.910984635353088379e-01,8.523031473159790039e-01
4.535087943077087402e-01,3.929808735847473145e-01,3.742313683032989502e-01,3.321493566036224365e-01,4.487810730934143066e-01,8.454344272613525391e-01
4.562656879425048828e-01,2.861011326313018799e-01,2.704898416996002197e-01,2.464820146560668945e-01,4.104734063148498535e-01,8.393580913543701172e-01
4.590225815773010254e-01,1.870729774236679077e-01,1.740203648805618286e-01,1.678629219532012939e-01,3.762033581733703613e-01,8.341140747070312500e-01
4.617794752120971680e-01,9.484001994132995605e-02,8.407534658908843994e-02,9.638260304927825928e-02,3.459975421428680420e-01,8.297392725944519043e-01
4.645363390445709229e-01,8.558243513107299805e-03,1.142621040344238281e-04,3.220358863472938538e-02,3.198816776275634766e-01,8.262676596641540527e-01
4.672932326793670654e-01,-7.245931029319763184e-02,-7.816589623689651489e-02,-2.444532513618469238e-02,2.978799045085906982e-01,8.237310647964477539e-01
4.700501263141632080e-01,-1.487704962491989136e-01,-1.507755815982818604e-01,-7.326942682266235352e-02,2.800168395042419434e-01,8.221582770347595215e-01
4.728070199489593506e-01,-2.208227217197418213e-01,-2.173713445663452148e-01,-1.139181926846504211e-01,2.663163840770721436e-01,8.215764760971069336e-01
4.755639135837554932e-01,-2.889263629913330078e-01,-2.771854102611541748e-01,-1.459923982620239258e-01,2.568023204803466797e-01,8.220102787017822266e-01
4.783208072185516357e-01,-3.531520664691925049e-01,-3.289692699909210205e-01,-1.690544039011001587e-01,2.514980435371398926e-01,8.234823942184448242e-01
4.810777008533477783e-01,-4.130716621875762939e-01,-3.709660768508911133e-01,-1.826380789279937744e-01,2.504273951053619385e-01,8.260139822959899902e-01
4.838345944881439209e-01,-4.672658741474151611e-01,-4.009301364421844482e-01,-1.862583458423614502e-01,2.536136209964752197e-01,8.296242356300354004e-01
4.865914881229400635e-01,-5.125994086265563965e-01,-4.161970615386962891e-01,-1.794205307960510254e-01,2.610797882080078125e-01,8.343307971954345703e-01
4.893483817577362061e-01,-5.434607267379760742e-01,-4.137942790985107422e-01,-1.616290509700775146e-01,2.728496193885803223e-01,8.401502966880798340e-01
4.921052753925323486e-01,-5.513553619384765625e-01,-3.905769884586334229e-01,-1.323942691087722778e-01,2.889456152915954590e-01,8.470972180366516113e-01
4.948621690273284912e-01,-5.251960158348083496e-01,-3.433659672737121582e-01,-9.123892337083816528e-02,3.093913495540618896e-01,8.551858663558959961e-01
4.976190626621246338e-01,-4.522966742515563965e-01,-2.690677344799041748e-01,-3.770224750041961670e-02,3.342090547084808350e-01,8.644285202026367188e-01
5.003759264945983887e-01,-3.196910023689270020e-01,-1.647687852382659912e-01,2.865522727370262146e-02,3.634212315082550049e-01,8.748366832733154297e-01
5.031328201293945312e-01,-1.152918487787246704e-01,-2.779099717736244202e-02,1.082526966929435730e-01,3.970507085323333740e-01,8.864212632179260254e-01
5.058897137641906738e-01,1.713716536760330200e-01,1.442701369524002075e-01,2.014826983213424683e-01,4.351194202899932861e-01,8.991919159889221191e-01
5.086466073989868164e-01,5.488860011100769043e-01,3.535421490669250488e-01,3.087137937545776367e-01,4.776490330696105957e-01,9.131577610969543457e-01
5.114035010337829590e-01,1.024011135101318359e+00,6.018831729888916016e-01,4.302893280982971191e-01,5.246610045433044434e-01,9.283270835876464844e-01
5.141603946685791016e-01,1.601913690567016602e+00,8.909018039703369141e-01,5.665284395217895508e-01,5.761765241622924805e-01,9.447073340415954590e-01
5.169172883033752441e-01,2.286459684371948242e+00,1.221980571746826172e+00,7.177263498306274414e-01,6.322162747383117676e-01,9.623054265975952148e-01
5.196741819381713867e-01,3.080499172210693359e+00,1.596302747726440430e+00,8.841555118560791016e-01,6.928005814552307129e-01,9.811279773712158203e-01
5.224310755729675293e-01,3.986109972000122070e+00,2.014878511428833008e+00,1.066066980361938477e+00,7.579494714736938477e-01,1.001180768013000488e+00
5.251879692077636719e-01,5.004796504974365234e+00,2.478568315505981445e+00,1.263691902160644531e+00,8.276825547218322754e-01,1.022469401359558105e+00
5.279448628425598145e-01,6.137639999389648438e+00,2.988104343414306641e+00,1.477242231369018555e+00,9.020189046859741211e-01,1.044998645782470703e+00
5.307017564773559570e-01,7.385417938232421875e+00,3.544110059738159180e+00,1.706913232803344727e+00,9.809771776199340820e-01,1.068773388862609863e+00
5.334586501121520996e-01,8.748685836791992188e+00,4.147116661071777344e+00,1.952883481979370117e+00,1.064575672149658203e+00,1.093797683715820312e+00
5.362155437469482422e-01,1.022783851623535156e+01,4.797576427459716797e+00,2.215316772460937500e+00,1.152832269668579102e+00,1.120075583457946777e+00
5.389724373817443848e-01,1.182316017150878906e+01,5.495874881744384766e+00,2.494364023208618164e+00,1.245764017105102539e+00,1.147610664367675781e+00
5.417293310165405273e-01,1.353485202789306641e+01,6.242341518402099609e+00,2.790162801742553711e+00,1.343388080596923828e+00,1.176406264305114746e+00
5.444862246513366699e-01,1.536305427551269531e+01,7.037257194519042969e+00,3.102839946746826172e+00,1.445720911026000977e+00,1.206465601921081543e+00
5.472431182861328125e-01,1.730787277221679688e+01,7.880864143371582031e+00,3.432512044906616211e+00,1.552778244018554688e+00,1.237791657447814941e+00
5.500000119209289551e-01,1.936937522888183594e+01,8.773366928100585938e+00,3.779285907745361328e+00,1.664575815200805664e+00,1.270386695861816406e+00


==> figures/shearlets/17/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-2.585600018501281738e-01,inf,-6.931471805599452862e-01,-6.931471805599452862e-01,-0.000000000000000000e+00,-1.098612288668109782e+00
-2.504799962043762207e-01,-1.791759469228054957e+00,-1.386294361119890572e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-1.609437912434100282e+00
-2.423999905586242676e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,-1.098612288668109782e+00,-0.000000000000000000e+00,-1.945910149055313232e+00
-2.343199849128723145e-01,inf,-0.000000000000000000e+00,-6.931471805599452862e-01,-6.931471805599452862e-01,-2.639057329615258407e+00
-2.262399941682815552e-01,-6.931471805599452862e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-2.944438979166440262e+00
-2.181600034236907959e-01,inf,inf,inf,-1.098612288668109782e+00,-3.332204510175203804e+00
-2.100799977779388428e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-1.098612288668109782e+00,-3.951243718581427533e+00
-2.019999921321868896e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-0.000000000000000000e+00,-6.931471805599452862e-01,-4.442651256490316669e+00
-1.939199864864349365e-01,-0.000000000000000000e+00,inf,-6.931471805599452862e-01,-1.098612288668109782e+00,-4.691347882229143451e+00
-1.858399957418441772e-01,-1.386294361119890572e+00,-1.098612288668109782e+00,-1.386294361119890572e+00,-1.098612288668109782e+00,-5.488937726156686736e+00
-1.777599900960922241e-01,-1.386294361119890572e+00,-1.386294361119890572e+00,-1.791759469228054957e+00,-1.791759469228054957e+00,-5.998936561946682566e+00
-1.696799993515014648e-01,-2.197224577336219564e+00,-2.484906649788000355e+00,-0.000000000000000000e+00,-1.609437912434100282e+00,-6.452048954437225703e+00
-1.615999937057495117e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,-1.609437912434100282e+00,-2.197224577336219564e+00,-6.881411303642535060e+00
-1.535199880599975586e-01,-1.098612288668109782e+00,-1.098612288668109782e+00,-1.609437912434100282e+00,-6.931471805599452862e-01,-7.326465613840322355e+00
-1.454399824142456055e-01,-1.609437912434100282e+00,-1.609437912434100282e+00,-1.609437912434100282e+00,-2.079441541679835748e+00,-7.786967002614871625e+00
-1.373599916696548462e-01,-1.609437912434100282e+00,-1.791759469228054957e+00,-1.945910149055313232e+00,-2.564949357461536739e+00,-8.166784289056151280e+00
-1.292800009250640869e-01,-1.791759469228054957e+00,-1.609437912434100282e+00,-1.791759469228054957e+00,-3.044522437723423014e+00,-8.541690663016625606e+00
-1.211999952793121338e-01,-2.079441541679835748e+00,-2.302585092994045901e+00,-2.639057329615258407e+00,-3.828641396489095072e+00,-8.918382504661613197e+00
-1.131199896335601807e-01,-2.302585092994045901e+00,-2.708050201102210064e+00,-3.135494215929149675e+00,-4.317488113536310124e+00,-9.235910648087712005e+00
-1.050399988889694214e-01,-3.258096538021482136e+00,-3.178053830347945752e+00,-3.295836866004329124e+00,-5.153291594497779293e+00,-9.539859923169542455e+00
-9.695999324321746826e-02,-3.713572066704307950e+00,-3.761200115693562385e+00,-4.174387269895636798e+00,-6.098074282166240145e+00,-9.838095333769075523e+00
-8.887998759746551514e-02,-4.234106504597259679e+00,-4.110873864173311354e+00,-4.543294782270003829e+00,-6.997595982981926532e+00,-1.011350533663141071e+01
-8.079999685287475586e-02,-4.510859506516849748e+00,-4.691347882229143451e+00,-4.919980925828125073e+00,-7.824445930877619304e+00,-1.034958263673018841e+01
-7.271999120712280273e-02,-5.209486152841421358e+00,-5.332718793265368795e+00,-5.484796933490654780e+00,-8.658692753689937405e+00,-1.056578885292497283e+01
-6.463998556137084961e-02,-5.598421958998375025e+00,-5.641907070938113833e+00,-6.008813185442594573e+00,-9.371012597365080410e+00,-1.076978940206521074e+01
-5.655999109148979187e-02,-6.118097198041348328e+00,-6.220590170099739247e+00,-6.776506992372183014e+00,-1.003893585671117705e+01,-1.094524726294476125e+01
-4.847999289631843567e-02,-6.553933404025810816e+00,-6.735780014242326530e+00,-7.928045600874776611e+00,-1.058966046935873706e+01,-1.109154436679666311e+01
-4.039999097585678101e-02,-7.194436851100334707e+00,-7.406710730177640478e+00,-9.196342862332329560e+00,-1.107818086560957305e+01,-1.122048542465336141e+01
-3.231999278068542480e-02,-7.979681302387740871e+00,-8.515792210500610082e+00,-1.041460313426024697e+01,-1.147155123466252213e+01,-1.132359137775843649e+01
-2.423999086022377014e-02,-9.081256218564645266e+00,-1.002278055872411144e+01,-1.143115125911854335e+01,-1.177935070327940714e+01,-1.139791857226059690e+01
-1.615999266505241394e-02,-1.067095339733837278e+01,-1.165893740060129957e+01,-1.217917923796615831e+01,-1.199583297982098706e+01,-1.145646092798910232e+01
-8.079991675913333893e-03,-1.260072618535999744e+01,-1.285706360855672692e+01,-1.263583353953593225e+01,-1.212808948220508931e+01,-1.149471057654932338e+01
0.000000000000000000e+00,-1.375204133159389563e+01,-1.328074224867563657e+01,-1.279029184347126424e+01,-1.217647904268309489e+01,-1.150899776163224786e+01
8.079991675913333893e-03,-1.256909987094037007e+01,-1.284160925121724617e+01,-1.263291430506454027e+01,-1.213036262154566991e+01,-1.150101481394439418e+01
1.615999266505241394e-02,-1.064704263563991837e+01,-1.163615143870528712e+01,-1.216935160558903561e+01,-1.199676419629742341e+01,-1.146074756891164803e+01
2.423999086022377014e-02,-9.063115652219657647e+00,-9.995747630961425045e+00,-1.141492667408812522e+01,-1.177278659921960013e+01,-1.140223968411247135e+01
3.231999278068542480e-02,-8.003697339094367535e+00,-8.493719835230594484e+00,-1.039473272432317508e+01,-1.146420779817279900e+01,-1.132016561829045820e+01
4.039999097585678101e-02,-7.233455418621439037e+00,-7.501634457883413099e+00,-9.176783588447339213e+00,-1.107426545200442369e+01,-1.121752031283227247e+01
4.847999289631843567e-02,-6.647688373563329201e+00,-6.867974408970292544e+00,-7.926241523170961756e+00,-1.059543401251955430e+01,-1.109410152365907543e+01
5.655999109148979187e-02,-6.188264123082589663e+00,-6.204557762568690293e+00,-6.867974408970292544e+00,-1.002286930955620825e+01,-1.093644069239796401e+01
6.463998556137084961e-02,-5.755742213586912293e+00,-5.755742213586912293e+00,-6.095824562432224702e+00,-9.351145248567203083e+00,-1.076367343302551127e+01
7.271999120712280273e-02,-5.192956850890210418e+00,-5.393627546352361968e+00,-5.620400865717149586e+00,-8.627123250788432784e+00,-1.057282860246443690e+01
8.079999685287475586e-02,-4.976733742420574202e+00,-4.836281906951477971e+00,-5.062595033026966895e+00,-7.805882040228620866e+00,-1.034733969304899581e+01
8.887998759746551514e-02,-4.787491742782045812e+00,-4.852030263919616893e+00,-4.983606621708336348e+00,-6.998509642250601459e+00,-1.010389457687646697e+01
9.695999324321746826e-02,-4.234106504597259679e+00,-4.418840607796598263e+00,-4.553876891600540766e+00,-6.152732694704104333e+00,-9.823307335408600238e+00
1.050399988889694214e-01,-4.043051267834550266e+00,-3.737669618283368411e+00,-4.219507705176106960e+00,-5.455321115357701700e+00,-9.538924435748389996e+00
1.131199896335601807e-01,-3.526360524616161563e+00,-3.784189633918261020e+00,-3.526360524616161563e+00,-4.804021044733256751e+00,-9.234447447319416469e+00
1.211999952793121338e-01,-3.610917912644224348e+00,-3.688879454113936252e+00,-3.555348061489413514e+00,-4.304065093204170189e+00,-8.919051803930290845e+00
1.292800009250640869e-01,-3.135494215929149675e+00,-3.258096538021482136e+00,-3.367295829986474143e+00,-3.850147601710058431e+00,-8.544029845369797371e+00
1.373599916696548462e-01,-3.178053830347945752e+00,-2.944438979166440262e+00,-2.944438979166440262e+00,-3.583518938456109915e+00,-8.168769823675269492e+00
1.454399824142456055e-01,-3.295836866004329124e+00,-3.135494215929149675e+00,-2.890371757896164517e+00,-3.258096538021482136e+00,-7.783640596221252927e+00
1.535199880599975586e-01,-3.044522437723423014e+00,-3.178053830347945752e+00,-3.178053830347945752e+00,-3.526360524616161563e+00,-7.314552832324079823e+00
1.615999937057495117e-01,-3.178053830347945752e+00,-3.332204510175203804e+00,-3.218875824868200564e+00,-3.135494215929149675e+00,-6.966024187106112819e+00
1.696799993515014648e-01,-2.995732273553990854e+00,-3.044522437723423014e+00,-2.995732273553990854e+00,-2.944438979166440262e+00,-6.495265555937008273e+00
1.777599900960922241e-01,-2.564949357461536739e+00,-1.945910149055313232e+00,-2.944438979166440262e+00,-2.639057329615258407e+00,-5.966146739123692200e+00
1.858399957418441772e-01,-2.302585092994045901e+00,-2.639057329615258407e+00,-2.708050201102210064e+00,-2.197224577336219564e+00,-5.579729825986222025e+00
1.939199864864349365e-01,-2.772588722239781145e+00,-2.772588722239781145e+00,-2.564949357461536739e+00,-2.639057329615258407e+00,-4.976733742420574202e+00
2.019999921321868896e-01,-2.564949357461536739e+00,-2.397895272798370669e+00,-2.639057329615258407e+00,-1.098612288668109782e+00,-4.615120516841259679e+00
2.100799977779388428e-01,-1.791759469228054957e+00,-1.386294361119890572e+00,-2.708050201102210064e+00,-2.302585092994045901e+00,-3.912023005428145961e+00
2.181600034236907959e-01,-2.484906649788000355e+00,-2.197224577336219564e+00,-1.945910149055313232e+00,-2.302585092994045901e+00,-3.258096538021482136e+00
2.262399941682815552e-01,-1.791759469228054957e+00,-2.397895272798370669e+00,-6.931471805599452862e-01,-1.609437912434100282e+00,-2.944438979166440262e+00
2.343199849128723145e-01,-2.197224577336219564e+00,-1.609437912434100282e+00,-1.791759469228054957e+00,-2.302585092994045901e+00,-2.639057329615258407e+00
2.423999905586242676e-01,-2.302585092994045901e+00,-2.639057329615258407e+00,-2.484906649788000355e+00,-2.079441541679835748e+00,-2.564949357461536739e+00
2.504799962043762207e-01,-2.197224577336219564e+00,-2.197224577336219564e+00,-1.945910149055313232e+00,-2.197224577336219564e+00,-1.791759469228054957e+00
2.585600018501281738e-01,-1.945910149055313232e+00,-2.079441541679835748e+00,-1.098612288668109782e+00,-2.197224577336219564e+00,-1.386294361119890572e+00
2.666400074958801270e-01,-1.098612288668109782e+00,-6.931471805599452862e-01,-1.945910149055313232e+00,-2.079441541679835748e+00,-1.945910149055313232e+00
2.747199833393096924e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,-1.386294361119890572e+00,-1.791759469228054957e+00,-6.931471805599452862e-01
2.827999889850616455e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,-1.386294361119890572e+00,-1.386294361119890572e+00,-1.386294361119890572e+00
2.908799946308135986e-01,-1.098612288668109782e+00,-6.931471805599452862e-01,-1.098612288668109782e+00,-0.000000000000000000e+00,-1.791759469228054957e+00
2.989600002765655518e-01,-0.000000000000000000e+00,inf,-6.931471805599452862e-01,-0.000000000000000000e+00,-1.098612288668109782e+00
3.070399761199951172e-01,inf,-0.000000000000000000e+00,inf,inf,-0.000000000000000000e+00
3.151199817657470703e-01,inf,inf,-0.000000000000000000e+00,inf,-0.000000000000000000e+00
3.231999874114990234e-01,-6.931471805599452862e-01,-6.931471805599452862e-01,inf,inf,-1.098612288668109782e+00
3.312799930572509766e-01,inf,inf,inf,inf,-1.098612288668109782e+00
3.393599987030029297e-01,inf,inf,inf,-6.931471805599452862e-01,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/17/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689266967773437500e+02,-1.853395690917968750e+02,-6.122215270996093750e+01,-1.751512718200683594e+01,-5.697056293487548828e+00
-5.472431182861328125e-01,-7.265881958007812500e+02,-1.759143218994140625e+02,-5.843342590332031250e+01,-1.675080299377441406e+01,-5.540113925933837891e+00
-5.444862246513366699e-01,-6.842708129882812500e+02,-1.665365905761718750e+02,-5.565227508544921875e+01,-1.598699760437011719e+01,-5.384726524353027344e+00
-5.417293310165405273e-01,-6.419827270507812500e+02,-1.572115020751953125e+02,-5.287895584106445312e+01,-1.522375297546386719e+01,-5.230943679809570312e+00
-5.389724373817443848e-01,-5.997362670898437500e+02,-1.479444580078125000e+02,-5.011365127563476562e+01,-1.446112251281738281e+01,-5.078816413879394531e+00
-5.362155437469482422e-01,-5.575480346679687500e+02,-1.387417144775390625e+02,-4.735659027099609375e+01,-1.369915580749511719e+01,-4.928402423858642578e+00
-5.334586501121520996e-01,-5.154418334960937500e+02,-1.296100463867187500e+02,-4.460799026489257812e+01,-1.293791103363037109e+01,-4.779752731323242188e+00
-5.307017564773559570e-01,-4.734505004882812500e+02,-1.205570983886718750e+02,-4.186802291870117188e+01,-1.217748928070068359e+01,-4.632924079895019531e+00
-5.279448628425598145e-01,-4.316203918457031250e+02,-1.115912170410156250e+02,-3.913690185546875000e+01,-1.141794872283935547e+01,-4.487980365753173828e+00
-5.251879692077636719e-01,-3.900160217285156250e+02,-1.027216644287109375e+02,-3.641480255126953125e+01,-1.065939235687255859e+01,-4.344969749450683594e+00
-5.224310755729675293e-01,-3.487266845703125000e+02,-9.395853424072265625e+01,-3.370191574096679688e+01,-9.901936531066894531e+00,-4.203958988189697266e+00
-5.196741819381713867e-01,-3.078760986328125000e+02,-8.531275939941406250e+01,-3.099838256835937500e+01,-9.145711898803710938e+00,-4.065010547637939453e+00
-5.169172883033752441e-01,-2.676334838867187500e+02,-7.679632568359375000e+01,-2.830434799194335938e+01,-8.390850067138671875e+00,-3.928177356719970703e+00
-5.141603946685791016e-01,-2.282281188964843750e+02,-6.842187500000000000e+01,-2.561993789672851562e+01,-7.637524127960205078e+00,-3.793528795242309570e+00
-5.114035010337829590e-01,-1.899654235839843750e+02,-6.020283889770507812e+01,-2.294526481628417969e+01,-6.885918617248535156e+00,-3.661124467849731445e+00
-5.086466073989868164e-01,-1.532429199218750000e+02,-5.215309906005859375e+01,-2.028041839599609375e+01,-6.136260509490966797e+00,-3.531028270721435547e+00
-5.058897137641906738e-01,-1.185600128173828125e+02,-4.428673934936523438e+01,-1.762546157836914062e+01,-5.388785362243652344e+00,-3.403310298919677734e+00
-5.031328201293945312e-01,-8.651233673095703125e+01,-3.661753082275390625e+01,-1.498042774200439453e+01,-4.643782615661621094e+00,-3.278028249740600586e+00
-5.003759264945983887e-01,-5.775517272949218750e+01,-2.915847206115722656e+01,-1.234532546997070312e+01,-3.901575565338134766e+00,-3.155251979827880859e+00
-4.976190626621246338e-01,-3.291918945312500000e+01,-2.192104148864746094e+01,-9.720170974731445312e+00,-3.162537097930908203e+00,-3.035047531127929688e+00
-4.948621690273284912e-01,-1.247024726867675781e+01,-1.491401195526123047e+01,-7.104859828948974609e+00,-2.427077531814575195e+00,-2.917478799819946289e+00
-4.921052753925323486e-01,3.458099603652954102e+00,-8.142987251281738281e+00,-4.499337196350097656e+00,-1.695685982704162598e+00,-2.802613973617553711e+00
-4.893483817577362061e-01,1.519360446929931641e+01,-1.608960747718811035e+00,-1.903497457504272461e+00,-9.689116477966308594e-01,-2.690517902374267578e+00
-4.865914881229400635e-01,2.351927947998046875e+01,4.692598342895507812e+00,6.828057765960693359e-01,-2.473830729722976685e-01,-2.581257820129394531e+00
-4.838345944881439209e-01,2.949930572509765625e+01,1.077264404296875000e+01,3.259747982025146484e+00,4.681841433048248291e-01,-2.474897861480712891e+00
-4.810777008533477783e-01,3.421929550170898438e+01,1.664911079406738281e+01,5.827534198760986328e+00,1.176973938941955566e+00,-2.371504306793212891e+00
-4.783208072185516357e-01,3.858808898925781250e+01,2.234707832336425781e+01,8.386404037475585938e+00,1.878057837486267090e+00,-2.271141290664672852e+00
-4.755639135837554932e-01,4.328604507446289062e+01,2.789836502075195312e+01,1.093661403656005859e+01,2.570377826690673828e+00,-2.173871755599975586e+00
-4.728070199489593506e-01,4.883208465576171875e+01,3.334045410156250000e+01,1.347844886779785156e+01,3.252735853195190430e+00,-2.079757690429687500e+00
-4.700501263141632080e-01,5.568717575073242188e+01,3.871487045288085938e+01,1.601219749450683594e+01,3.923772811889648438e+00,-1.988861322402954102e+00
-4.672932326793670654e-01,6.432905578613281250e+01,4.406513977050781250e+01,1.853815650939941406e+01,4.581940650939941406e+00,-1.901240348815917969e+00
-4.645363390445709229e-01,7.526671600341796875e+01,4.943428039550781250e+01,2.105661010742187500e+01,5.225495815277099609e+00,-1.816953420639038086e+00
-4.617794752120971680e-01,8.899011993408203125e+01,5.486231231689453125e+01,2.356777572631835938e+01,5.852464675903320312e+00,-1.736055731773376465e+00
-4.590225815773010254e-01,1.058695220947265625e+02,6.038412094116210938e+01,2.607185935974121094e+01,6.460650444030761719e+00,-1.658598423004150391e+00
-4.562656879425048828e-01,1.260253448486328125e+02,6.602714538574218750e+01,2.856887245178222656e+01,7.047553539276123047e+00,-1.584633231163024902e+00
-4.535087943077087402e-01,1.491848297119140625e+02,7.180976104736328125e+01,3.105867195129394531e+01,7.610392093658447266e+00,-1.514208912849426270e+00
-4.507519006729125977e-01,1.744876708984375000e+02,7.773990631103515625e+01,3.354072952270507812e+01,8.146076202392578125e+00,-1.447368621826171875e+00
-4.479950070381164551e-01,2.000974731445312500e+02,8.381357574462890625e+01,3.601406860351562500e+01,8.651156425476074219e+00,-1.384153008460998535e+00
-4.452381134033203125e-01,2.223165283203125000e+02,9.001316833496093750e+01,3.847687530517578125e+01,9.121856689453125000e+00,-1.324601650238037109e+00
-4.424812197685241699e-01,2.339455871582031250e+02,9.630521392822265625e+01,4.092624664306640625e+01,9.554026603698730469e+00,-1.268745660781860352e+00
-4.397243261337280273e-01,2.233616638183593750e+02,1.026363906860351562e+02,4.335729217529296875e+01,9.943140029907226562e+00,-1.216616749763488770e+00
-4.369674324989318848e-01,1.817791442871093750e+02,1.089281082153320312e+02,4.576240539550781250e+01,1.028431797027587891e+01,-1.168239593505859375e+00
-4.342105388641357422e-01,1.221966629028320312e+02,1.150678405761718750e+02,4.812961959838867188e+01,1.057236766815185547e+01,-1.123633980751037598e+00
-4.314536452293395996e-01,7.456462860107421875e+01,1.208967514038085938e+02,5.044033813476562500e+01,1.080181217193603516e+01,-1.082814931869506836e+00
-4.286967515945434570e-01,5.084239578247070312e+01,1.261938095092773438e+02,5.266585922241210938e+01,1.096697139739990234e+01,-1.045794367790222168e+00
-4.259398579597473145e-01,4.349838638305664062e+01,1.306556243896484375e+02,5.476214218139648438e+01,1.106205654144287109e+01,-1.012575268745422363e+00
-4.231829643249511719e-01,4.367997741699218750e+01,1.338782653808593750e+02,5.666211700439453125e+01,1.108131504058837891e+01,-9.831590056419372559e-01
-4.204260706901550293e-01,4.683572387695312500e+01,1.353495178222656250e+02,5.826446914672851562e+01,1.101920890808105469e+01,-9.575390219688415527e-01
-4.176691770553588867e-01,5.118441772460937500e+01,1.344724426269531250e+02,5.941850280761718750e+01,1.087063217163085938e+01,-9.357019066810607910e-01
-4.149122834205627441e-01,5.591484451293945312e+01,1.306460266113281250e+02,5.990456008911132812e+01,1.063116455078125000e+01,-9.176296591758728027e-01
-4.121553897857666016e-01,6.022135162353515625e+01,1.234147415161132812e+02,5.941351699829101562e+01,1.029732799530029297e+01,-9.032996296882629395e-01
-4.093984961509704590e-01,6.288350677490234375e+01,1.126387786865234375e+02,5.753293609619140625e+01,9.866946220397949219e+00,-8.926812410354614258e-01
-4.066416025161743164e-01,6.226497650146484375e+01,9.854010009765625000e+01,5.375994110107421875e+01,9.339432716369628906e+00,-8.857347369194030762e-01
-4.038847088813781738e-01,5.686292266845703125e+01,8.145333862304687500e+01,4.757276916503906250e+01,8.716079711914062500e+00,-8.824186921119689941e-01
-4.011278450489044189e-01,4.639647293090820312e+01,6.129961395263671875e+01,3.859493255615234375e+01,8.000329971313476562e+00,-8.826823234558105469e-01
-3.983709514141082764e-01,3.266493988037109375e+01,3.719511413574218750e+01,2.684512138366699219e+01,7.197952270507812500e+00,-8.864722847938537598e-01
-3.956140577793121338e-01,1.893257904052734375e+01,7.914241790771484375e+00,1.296672439575195312e+01,6.317108154296875000e+00,-8.937241435050964355e-01
-3.928571641445159912e-01,7.983139514923095703e+00,-2.638751602172851562e+01,-1.767531633377075195e+00,5.368343353271484375e+00,-9.043726325035095215e-01
-3.901002705097198486e-01,7.793980836868286133e-01,-6.236368179321289062e+01,-1.579693889617919922e+01,4.364356040954589844e+00,-9.183382391929626465e-01
-3.873433768749237061e-01,-3.249462842941284180e+00,-9.430925750732421875e+01,-2.780201148986816406e+01,3.319673061370849609e+00,-9.355447888374328613e-01
-3.845864832401275635e-01,-5.208284854888916016e+00,-1.177533340454101562e+02,-3.707543182373046875e+01,2.250185251235961914e+00,-9.559068083763122559e-01
-3.818295896053314209e-01,-6.070868492126464844e+00,-1.317502593994140625e+02,-4.354801559448242188e+01,1.172572493553161621e+00,-9.793341159820556641e-01
-3.790726959705352783e-01,-6.589026927947998047e+00,-1.379670257568359375e+02,-4.757165145874023438e+01,1.036321744322776794e-01,-1.005727887153625488e+00
-3.763158023357391357e-01,-7.760453701019287109e+00,-1.387731170654296875e+02,-4.966444778442382812e+01,-9.403250813484191895e-01,-1.034988045692443848e+00
-3.735589087009429932e-01,-1.229752540588378906e+01,-1.361573791503906250e+02,-5.033694839477539062e+01,-1.944120049476623535e+00,-1.067012190818786621e+00
-3.708020150661468506e-01,-2.810965728759765625e+01,-1.314907073974609375e+02,-5.001302719116210938e+01,-2.894221782684326172e+00,-1.101690173149108887e+00
-3.680451214313507080e-01,-7.161320495605468750e+01,-1.256383972167968750e+02,-4.901309204101562500e+01,-3.779130220413208008e+00,-1.138906359672546387e+00
-3.652882277965545654e-01,-1.521316375732421875e+02,-1.191277770996093750e+02,-4.756620788574218750e+01,-4.589666366577148438e+00,-1.178547024726867676e+00
-3.625313341617584229e-01,-2.340610198974609375e+02,-1.122780532836914062e+02,-4.583073043823242188e+01,-5.319052696228027344e+00,-1.220492839813232422e+00
-3.597744405269622803e-01,-2.725229492187500000e+02,-1.052846069335937500e+02,-4.391381454467773438e+01,-5.962908267974853516e+00,-1.264622569084167480e+00
-3.570175468921661377e-01,-2.707075805664062500e+02,-9.826950836181640625e+01,-4.188729858398437500e+01,-6.519095420837402344e+00,-1.310814976692199707e+00
-3.542606532573699951e-01,-2.491958770751953125e+02,-9.131140136718750000e+01,-3.979912185668945312e+01,-6.987516403198242188e+00,-1.358942389488220215e+00
-3.515037596225738525e-01,-2.208005981445312500e+02,-8.446276092529296875e+01,-3.768125152587890625e+01,-7.369793891906738281e+00,-1.408880352973937988e+00
-3.487468659877777100e-01,-1.912608032226562500e+02,-7.775994873046875000e+01,-3.555528640747070312e+01,-7.668999671936035156e+00,-1.460502624511718750e+00
-3.459899723529815674e-01,-1.630801239013671875e+02,-7.122921752929687500e+01,-3.343592834472656250e+01,-7.889321804046630859e+00,-1.513682007789611816e+00
-3.432331085205078125e-01,-1.374177856445312500e+02,-6.489042663574218750e+01,-3.133354759216308594e+01,-8.035756111145019531e+00,-1.568295240402221680e+00
-3.404762148857116699e-01,-1.147844467163085938e+02,-5.875899887084960938e+01,-2.925549316406250000e+01,-8.113880157470703125e+00,-1.624212145805358887e+00
-3.377193212509155273e-01,-9.528632354736328125e+01,-5.284762573242187500e+01,-2.720739746093750000e+01,-8.129570960998535156e+00,-1.681313753128051758e+00
-3.349624276161193848e-01,-7.873918914794921875e+01,-4.716702270507812500e+01,-2.519373321533203125e+01,-8.088845252990722656e+00,-1.739474534988403320e+00
-3.322055339813232422e-01,-6.476987457275390625e+01,-4.172659301757812500e+01,-2.321817779541015625e+01,-7.997683048248291016e+00,-1.798574209213256836e+00
-3.294486403465270996e-01,-5.292195892333984375e+01,-3.653496170043945312e+01,-2.128400039672851562e+01,-7.861934661865234375e+00,-1.858496427536010742e+00
-3.266917467117309570e-01,-4.274866485595703125e+01,-3.160025215148925781e+01,-1.939419937133789062e+01,-7.687200546264648438e+00,-1.919123172760009766e+00
-3.239348530769348145e-01,-3.387549972534179688e+01,-2.693035507202148438e+01,-1.755159187316894531e+01,-7.478816509246826172e+00,-1.980340361595153809e+00
-3.211779594421386719e-01,-2.602593994140625000e+01,-2.253306198120117188e+01,-1.575894832611083984e+01,-7.241774559020996094e+00,-2.042039394378662109e+00
-3.184210658073425293e-01,-1.901900672912597656e+01,-1.841607856750488281e+01,-1.401897048950195312e+01,-6.980748176574707031e+00,-2.104114055633544922e+00
-3.156641721725463867e-01,-1.275538253784179688e+01,-1.458684539794921875e+01,-1.233436393737792969e+01,-6.700026988983154297e+00,-2.166459798812866211e+00
-3.129072785377502441e-01,-7.204202651977539062e+00,-1.105225753784179688e+01,-1.070779418945312500e+01,-6.403605461120605469e+00,-2.228976964950561523e+00
-3.101503849029541016e-01,-2.390301465988159180e+00,-7.818192958831787109e+00,-9.141943931579589844e+00,-6.095118999481201172e+00,-2.291570425033569336e+00
-3.073934912681579590e-01,1.625938177108764648e+00,-4.888888359069824219e+00,-7.639452457427978516e+00,-5.777921199798583984e+00,-2.354147434234619141e+00
-3.046365976333618164e-01,4.784098148345947266e+00,-2.266275167465209961e+00,-6.202927112579345703e+00,-5.455056190490722656e+00,-2.416616201400756836e+00
-3.018797039985656738e-01,7.074150085449218750e+00,5.079600587487220764e-02,-4.834908962249755859e+00,-5.129309654235839844e+00,-2.478894948959350586e+00
-2.991228103637695312e-01,8.581212997436523438e+00,2.067181825637817383e+00,-3.537869453430175781e+00,-4.803232192993164062e+00,-2.540900230407714844e+00
-2.963659167289733887e-01,9.488461494445800781e+00,3.791984796524047852e+00,-2.314161300659179688e+00,-4.479149341583251953e+00,-2.602555751800537109e+00
-2.936090230941772461e-01,1.002073860168457031e+01,5.238787651062011719e+00,-1.166010260581970215e+00,-4.159177780151367188e+00,-2.663785219192504883e+00
-2.908521294593811035e-01,1.035925197601318359e+01,6.425571441650390625e+00,-9.548032283782958984e-02,-3.845263004302978516e+00,-2.724519014358520508e+00
-2.880952358245849609e-01,1.058691787719726562e+01,7.374289512634277344e+00,8.955436348915100098e-01,-3.539180994033813477e+00,-2.784690618515014648e+00
-2.853383421897888184e-01,1.069947242736816406e+01,8.110067367553710938e+00,1.805397391319274902e+00,-3.242553234100341797e+00,-2.844233989715576172e+00
-2.825814783573150635e-01,1.066360092163085938e+01,8.660120010375976562e+00,2.632625102996826172e+00,-2.956872463226318359e+00,-2.903084993362426758e+00
-2.798245847225189209e-01,1.047334384918212891e+01,9.052458763122558594e+00,3.376059532165527344e+00,-2.683485269546508789e+00,-2.961187124252319336e+00
-2.770676910877227783e-01,1.017125511169433594e+01,9.314492225646972656e+00,4.034773826599121094e+00,-2.423640727996826172e+00,-3.018487453460693359e+00
-2.743107974529266357e-01,9.833980560302734375e+00,9.471710205078125000e+00,4.608135700225830078e+00,-2.178457021713256836e+00,-3.074920654296875000e+00
-2.715539038181304932e-01,9.542338371276855469e+00,9.546515464782714844e+00,5.095814704895019531e+00,-1.948957681655883789e+00,-3.130444765090942383e+00
-2.687970101833343506e-01,9.354879379272460938e+00,9.557302474975585938e+00,5.497796535491943359e+00,-1.736051917076110840e+00,-3.185008049011230469e+00
-2.660401165485382080e-01,9.293527603149414062e+00,9.517875671386718750e+00,5.814420223236083984e+00,-1.540552973747253418e+00,-3.238558292388916016e+00
-2.632832229137420654e-01,9.341696739196777344e+00,9.437227249145507812e+00,6.046361446380615234e+00,-1.363169312477111816e+00,-3.291048526763916016e+00
-2.605263292789459229e-01,9.452282905578613281e+00,9.319636344909667969e+00,6.194715499877929688e+00,-1.204502463340759277e+00,-3.342437267303466797e+00
-2.577694356441497803e-01,9.561671257019042969e+00,9.165084838867187500e+00,6.260964393615722656e+00,-1.065053939819335938e+00,-3.392676353454589844e+00
-2.550125420093536377e-01,9.606582641601562500e+00,8.969898223876953125e+00,6.247092723846435547e+00,-9.452183842658996582e-01,-3.441724777221679688e+00
-2.522556483745574951e-01,9.540287971496582031e+00,8.727512359619140625e+00,6.155573844909667969e+00,-8.452821373939514160e-01,-3.489537000656127930e+00
-2.494987547397613525e-01,9.342971801757812500e+00,8.429350852966308594e+00,5.989443302154541016e+00,-7.654181718826293945e-01,-3.536066770553588867e+00
-2.467418611049652100e-01,9.021121025085449219e+00,8.065732955932617188e+00,5.752355098724365234e+00,-7.056883573532104492e-01,-3.581280946731567383e+00
-2.439849674701690674e-01,8.597218513488769531e+00,7.626750946044921875e+00,5.448602199554443359e+00,-6.660417914390563965e-01,-3.625133275985717773e+00
-2.412280738353729248e-01,8.096261024475097656e+00,7.103257656097412109e+00,5.083160400390625000e+00,-6.463056802749633789e-01,-3.667584657669067383e+00
-2.384711951017379761e-01,7.535883903503417969e+00,6.487853527069091797e+00,4.661680698394775391e+00,-6.461976170539855957e-01,-3.708588600158691406e+00
-2.357143014669418335e-01,6.921755313873291016e+00,5.776049137115478516e+00,4.190469741821289062e+00,-6.653172969818115234e-01,-3.748112440109252930e+00
-2.329574078321456909e-01,6.244363307952880859e+00,4.967474937438964844e+00,3.676429986953735352e+00,-7.031549811363220215e-01,-3.786109924316406250e+00
-2.302005141973495483e-01,5.474471092224121094e+00,4.067111492156982422e+00,3.126981735229492188e+00,-7.590903043746948242e-01,-3.822543144226074219e+00
-2.274436205625534058e-01,4.560655117034912109e+00,3.086337327957153320e+00,2.549904823303222656e+00,-8.324021100997924805e-01,-3.857368946075439453e+00
-2.246867269277572632e-01,3.436848640441894531e+00,2.043524503707885742e+00,1.953197121620178223e+00,-9.222735166549682617e-01,-3.890551090240478516e+00
-2.219298332929611206e-01,2.045377731323242188e+00,9.639104008674621582e-01,1.344869852066040039e+00,-1.027802586555480957e+00,-3.922047615051269531e+00
-2.191729396581649780e-01,3.704737126827239990e-01,-1.214405968785285950e-01,7.327672839164733887e-01,-1.148009538650512695e+00,-3.951817989349365234e+00
-2.164160460233688354e-01,-1.533022046089172363e+00,-1.177749037742614746e+00,1.243511214852333069e-01,-1.281853318214416504e+00,-3.979822635650634766e+00
-2.136591523885726929e-01,-3.531810998916625977e+00,-2.169400930404663086e+00,-4.734728336334228516e-01,-1.428236126899719238e+00,-4.006024360656738281e+00
-2.109022736549377441e-01,-5.434188365936279297e+00,-3.063365936279296875e+00,-1.054519295692443848e+00,-1.586033821105957031e+00,-4.030381679534912109e+00
-2.081453800201416016e-01,-7.033753395080566406e+00,-3.832590818405151367e+00,-1.613433122634887695e+00,-1.754090905189514160e+00,-4.052858829498291016e+00
-2.053884863853454590e-01,-8.162208557128906250e+00,-4.458765983581542969e+00,-2.145756244659423828e+00,-1.931246757507324219e+00,-4.073421478271484375e+00
-2.026315927505493164e-01,-8.731152534484863281e+00,-4.934176921844482422e+00,-2.647955656051635742e+00,-2.116348743438720703e+00,-4.092026710510253906e+00
-1.998746991157531738e-01,-8.746852874755859375e+00,-5.262342929840087891e+00,-3.117385625839233398e+00,-2.308262586593627930e+00,-4.108641624450683594e+00
-1.971178054809570312e-01,-8.296865463256835938e+00,-5.457495689392089844e+00,-3.552225351333618164e+00,-2.505887508392333984e+00,-4.123230457305908203e+00
-1.943609118461608887e-01,-7.520210266113281250e+00,-5.543007850646972656e+00,-3.951377630233764648e+00,-2.708173036575317383e+00,-4.135760784149169922e+00
-1.916040182113647461e-01,-6.573492527008056641e+00,-5.549168109893798828e+00,-4.314348697662353516e+00,-2.914114713668823242e+00,-4.146202564239501953e+00
-1.888471245765686035e-01,-5.600774288177490234e+00,-5.510423183441162109e+00,-4.641117095947265625e+00,-3.122782707214355469e+00,-4.154520034790039062e+00
-1.860902309417724609e-01,-4.712960720062255859e+00,-5.462501525878906250e+00,-4.932003021240234375e+00,-3.333309412002563477e+00,-4.160685539245605469e+00
-1.833333373069763184e-01,-3.980414390563964844e+00,-5.439404487609863281e+00,-5.187570571899414062e+00,-3.544908046722412109e+00,-4.164675235748291016e+00
-1.805764585733413696e-01,-3.438724040985107422e+00,-5.470548152923583984e+00,-5.408524036407470703e+00,-3.756861448287963867e+00,-4.166460514068603516e+00
-1.778195649385452271e-01,-3.103646039962768555e+00,-5.578063488006591797e+00,-5.595668315887451172e+00,-3.968532085418701172e+00,-4.166017055511474609e+00
-1.750626713037490845e-01,-2.990383148193359375e+00,-5.774472236633300781e+00,-5.749865055084228516e+00,-4.179358482360839844e+00,-4.163323402404785156e+00
-1.723057776689529419e-01,-3.129621505737304688e+00,-6.060954093933105469e+00,-5.872025966644287109e+00,-4.388844966888427734e+00,-4.158358097076416016e+00
-1.695488840341567993e-01,-3.571715593338012695e+00,-6.426466464996337891e+00,-5.963168621063232422e+00,-4.596558570861816406e+00,-4.151107788085937500e+00
-1.667919903993606567e-01,-4.371935367584228516e+00,-6.848033428192138672e+00,-6.024433135986328125e+00,-4.802124977111816406e+00,-4.141550064086914062e+00
-1.640350967645645142e-01,-5.558609962463378906e+00,-7.292375564575195312e+00,-6.057166099548339844e+00,-5.005210399627685547e+00,-4.129679203033447266e+00
-1.612782031297683716e-01,-7.096509933471679688e+00,-7.718938827514648438e+00,-6.062980651855468750e+00,-5.205525398254394531e+00,-4.115479469299316406e+00
-1.585213094949722290e-01,-8.863552093505859375e+00,-8.083982467651367188e+00,-6.043818950653076172e+00,-5.402801513671875000e+00,-4.098944664001464844e+00
-1.557644158601760864e-01,-1.065414142608642578e+01,-8.345353126525878906e+00,-6.002015113830566406e+00,-5.596788883209228516e+00,-4.080070018768310547e+00
-1.530075371265411377e-01,-1.221299362182617188e+01,-8.467197418212890625e+00,-5.940331935882568359e+00,-5.787235260009765625e+00,-4.058850288391113281e+00
-1.502506434917449951e-01,-1.329126071929931641e+01,-8.423954963684082031e+00,-5.861983776092529297e+00,-5.973896026611328125e+00,-4.035285949707031250e+00
-1.474937498569488525e-01,-1.370385456085205078e+01,-8.203177452087402344e+00,-5.770627975463867188e+00,-6.156497001647949219e+00,-4.009375095367431641e+00
-1.447368562221527100e-01,-1.336522197723388672e+01,-7.806880474090576172e+00,-5.670344352722167969e+00,-6.334752082824707031e+00,-3.981128454208374023e+00
-1.419799625873565674e-01,-1.229367733001708984e+01,-7.251436710357666016e+00,-5.565571308135986328e+00,-6.508343219757080078e+00,-3.950547218322753906e+00
-1.392230689525604248e-01,-1.059235286712646484e+01,-6.566232681274414062e+00,-5.461047172546386719e+00,-6.676904201507568359e+00,-3.917641162872314453e+00
-1.364661753177642822e-01,-8.421138763427734375e+00,-5.791368961334228516e+00,-5.361712932586669922e+00,-6.840039253234863281e+00,-3.882427215576171875e+00
-1.337092816829681396e-01,-5.969529151916503906e+00,-4.974700927734375000e+00,-5.272595882415771484e+00,-6.997302532196044922e+00,-3.844911575317382812e+00
-1.309523880481719971e-01,-3.435632228851318359e+00,-4.168418407440185547e+00,-5.198714733123779297e+00,-7.148209571838378906e+00,-3.805115938186645508e+00
-1.281954944133758545e-01,-1.013464212417602539e+00,-3.425329923629760742e+00,-5.144941806793212891e+00,-7.292222023010253906e+00,-3.763058900833129883e+00
-1.254386007785797119e-01,1.113925933837890625e+00,-2.794812202453613281e+00,-5.115906715393066406e+00,-7.428772926330566406e+00,-3.718763351440429688e+00
-1.226817145943641663e-01,2.779882192611694336e+00,-2.318748474121093750e+00,-5.115885734558105469e+00,-7.557238578796386719e+00,-3.672247171401977539e+00
-1.199248209595680237e-01,3.840294361114501953e+00,-2.027532815933227539e+00,-5.148706436157226562e+00,-7.676987171173095703e+00,-3.623540878295898438e+00
-1.171679273247718811e-01,4.182135581970214844e+00,-1.936686754226684570e+00,-5.217671871185302734e+00,-7.787343025207519531e+00,-3.572669982910156250e+00
-1.144110411405563354e-01,3.736957550048828125e+00,-2.044676065444946289e+00,-5.325518608093261719e+00,-7.887619972229003906e+00,-3.519665956497192383e+00
-1.116541475057601929e-01,2.499189138412475586e+00,-2.332646369934082031e+00,-5.474371433258056641e+00,-7.977125167846679688e+00,-3.464554786682128906e+00
-1.088972538709640503e-01,5.453770756721496582e-01,-2.766635894775390625e+00,-5.665724754333496094e+00,-8.055160522460937500e+00,-3.407377004623413086e+00
-1.061403602361679077e-01,-1.951312422752380371e+00,-3.302346706390380859e+00,-5.900461673736572266e+00,-8.121047973632812500e+00,-3.348163366317749023e+00
-1.033834666013717651e-01,-4.719870567321777344e+00,-3.891966581344604492e+00,-6.178842544555664062e+00,-8.174117088317871094e+00,-3.286952257156372070e+00
-1.006265804171562195e-01,-7.411257266998291016e+00,-4.491826057434082031e+00,-6.500530719757080078e+00,-8.213735580444335938e+00,-3.223782777786254883e+00
-9.786968678236007690e-02,-9.640981674194335938e+00,-5.069276332855224609e+00,-6.864595890045166016e+00,-8.239309310913085938e+00,-3.158691406250000000e+00
-9.511279314756393433e-02,-1.104778003692626953e+01,-5.607052326202392578e+00,-7.269511222839355469e+00,-8.250282287597656250e+00,-3.091723680496215820e+00
-9.235589951276779175e-02,-1.135669803619384766e+01,-6.104096412658691406e+00,-7.713109493255615234e+00,-8.246171951293945312e+00,-3.022920846939086914e+00
-8.959900587797164917e-02,-1.043541049957275391e+01,-6.572402000427246094e+00,-8.192540168762207031e+00,-8.226521492004394531e+00,-2.952325582504272461e+00
-8.684211969375610352e-02,-8.341477394104003906e+00,-7.030592918395996094e+00,-8.704184532165527344e+00,-8.190986633300781250e+00,-2.879985094070434570e+00
-8.408522605895996094e-02,-5.367245197296142578e+00,-7.495846271514892578e+00,-9.243563652038574219e+00,-8.139243125915527344e+00,-2.805941581726074219e+00
-8.132833242416381836e-02,-2.087915658950805664e+00,-7.976381778717041016e+00,-9.805224418640136719e+00,-8.071080207824707031e+00,-2.730247974395751953e+00
-7.857143878936767578e-02,6.007297039031982422e-01,-8.467010498046875000e+00,-1.038262367248535156e+01,-7.986343860626220703e+00,-2.652948617935180664e+00
-7.581454515457153320e-02,1.512301921844482422e+00,-8.949680328369140625e+00,-1.096807289123535156e+01,-7.884954452514648438e+00,-2.574093818664550781e+00
-7.305765151977539062e-02,-5.993322134017944336e-01,-9.399682044982910156e+00,-1.155271530151367188e+01,-7.766911506652832031e+00,-2.493731975555419922e+00
-7.030076533555984497e-02,-6.438695907592773438e+00,-9.796405792236328125e+00,-1.212653255462646484e+01,-7.632299423217773438e+00,-2.411916732788085938e+00
-6.754387170076370239e-02,-1.528291702270507812e+01,-1.013566684722900391e+01,-1.267850303649902344e+01,-7.481245517730712891e+00,-2.328694820404052734e+00
-6.478697806596755981e-02,-2.453847503662109375e+01,-1.043970966339111328e+01,-1.319678878784179688e+01,-7.313979625701904297e+00,-2.244121313095092773e+00
-6.203008443117141724e-02,-3.061219024658203125e+01,-1.076092147827148438e+01,-1.366905021667480469e+01,-7.130775451660156250e+00,-2.158246755599975586e+00
-5.927319452166557312e-02,-3.066773986816406250e+01,-1.117680931091308594e+01,-1.408280277252197266e+01,-6.931978225708007812e+00,-2.071128845214843750e+00
-5.651630088686943054e-02,-2.372082710266113281e+01,-1.177576828002929688e+01,-1.442582416534423828e+01,-6.717987537384033203e+00,-1.982814669609069824e+00
-5.375941097736358643e-02,-1.052819442749023438e+01,-1.263587474822998047e+01,-1.468661308288574219e+01,-6.489249229431152344e+00,-1.893360137939453125e+00
-5.100251734256744385e-02,6.828509330749511719e+00,-1.380145454406738281e+01,-1.485478878021240234e+01,-6.246275901794433594e+00,-1.802820444107055664e+00
-4.824562370777130127e-02,2.463464355468750000e+01,-1.526430034637451172e+01,-1.492144393920898438e+01,-5.989607334136962891e+00,-1.711248278617858887e+00
-4.548873379826545715e-02,3.605044555664062500e+01,-1.695643615722656250e+01,-1.487948036193847656e+01,-5.719829559326171875e+00,-1.618699550628662109e+00
-4.273184016346931458e-02,2.976967430114746094e+01,-1.875864028930664062e+01,-1.472376918792724609e+01,-5.437557697296142578e+00,-1.525229334831237793e+00
-3.997494652867317200e-02,-3.565816164016723633e+00,-2.052300643920898438e+01,-1.445127296447753906e+01,-5.143447875976562500e+00,-1.430891513824462891e+00
-3.721805661916732788e-02,-5.139551162719726562e+01,-2.210177993774414062e+01,-1.406103706359863281e+01,-4.838172435760498047e+00,-1.335742712020874023e+00
-3.446116298437118530e-02,-8.179417419433593750e+01,-2.337175941467285156e+01,-1.355414390563964844e+01,-4.522435188293457031e+00,-1.239837765693664551e+00
-3.170426934957504272e-02,-8.158416748046875000e+01,-2.424630546569824219e+01,-1.293351459503173828e+01,-4.196950912475585938e+00,-1.143231987953186035e+00
-2.894737944006919861e-02,-6.004442214965820312e+01,-2.467324447631835938e+01,-1.220376300811767578e+01,-3.862459421157836914e+00,-1.045981526374816895e+00
-2.619048580527305603e-02,-2.916980361938476562e+01,-2.462352180480957031e+01,-1.137095260620117188e+01,-3.519710302352905273e+00,-9.481417536735534668e-01
-2.343359403312206268e-02,2.084520101547241211e+00,-2.407823181152343750e+01,-1.044233512878417969e+01,-3.169461488723754883e+00,-8.497689366340637207e-01
-2.067670226097106934e-02,2.434271049499511719e+01,-2.302064704895019531e+01,-9.426182746887207031e+00,-2.812484741210937500e+00,-7.509195208549499512e-01
-1.791981048882007599e-02,2.413649940490722656e+01,-2.143599319458007812e+01,-8.331525802612304688e+00,-2.449560403823852539e+00,-6.516489982604980469e-01
-1.516291778534650803e-02,-9.020805358886718750e+00,-1.931787109375000000e+01,-7.168001174926757812e+00,-2.081468820571899414e+00,-5.520133972167968750e-01
-1.240602508187294006e-02,-5.809221267700195312e+01,-1.667753601074218750e+01,-5.945675849914550781e+00,-1.709001064300537109e+00,-4.520687162876129150e-01
-9.649133309721946716e-03,-8.566412353515625000e+01,-1.355200862884521484e+01,-4.674930095672607422e+00,-1.332945823669433594e+00,-3.518710732460021973e-01
-6.892241071909666061e-03,-8.034801483154296875e+01,-1.000802230834960938e+01,-3.366354465484619141e+00,-9.541001319885253906e-01,-2.514778375625610352e-01
-4.135348834097385406e-03,-5.413426589965820312e+01,-6.141118049621582031e+00,-2.030679941177368164e+00,-5.732592940330505371e-01,-1.509429216384887695e-01
-1.378456596285104752e-03,-1.883836746215820312e+01,-2.070311546325683594e+00,-6.787142157554626465e-01,-1.912216544151306152e-01,-5.032397806644439697e-02
1.378456596285104752e-03,1.883791923522949219e+01,2.070233583450317383e+00,6.786967515945434570e-01,1.912187635898590088e-01,5.032341554760932922e-02
4.135348834097385406e-03,5.413385009765625000e+01,6.141041755676269531e+00,2.030663490295410156e+00,5.732561349868774414e-01,1.509421020746231079e-01
6.892241071909666061e-03,8.034767913818359375e+01,1.000795555114746094e+01,3.366339921951293945e+00,9.540973901748657227e-01,2.514773905277252197e-01
9.649133309721946716e-03,8.566396331787109375e+01,1.355195331573486328e+01,4.674915790557861328e+00,1.332942605018615723e+00,3.518708050251007080e-01
1.240602508187294006e-02,5.809238815307617188e+01,1.667749595642089844e+01,5.945659160614013672e+00,1.708996057510375977e+00,4.520681202411651611e-01
1.516291778534650803e-02,9.021226882934570312e+00,1.931783485412597656e+01,7.167986869812011719e+00,2.081467866897583008e+00,5.520126223564147949e-01
1.791981048882007599e-02,-2.413612365722656250e+01,2.143597412109375000e+01,8.331514358520507812e+00,2.449557542800903320e+00,6.516487598419189453e-01
2.067670226097106934e-02,-2.434249305725097656e+01,2.302064514160156250e+01,9.426173210144042969e+00,2.812484502792358398e+00,7.509186267852783203e-01
2.343359403312206268e-02,-2.084422588348388672e+00,2.407824325561523438e+01,1.044232559204101562e+01,3.169458150863647461e+00,8.497687578201293945e-01
2.619048580527305603e-02,2.916984176635742188e+01,2.462355041503906250e+01,1.137094306945800781e+01,3.519707202911376953e+00,9.481413960456848145e-01
2.894737944006919861e-02,6.004443359375000000e+01,2.467328453063964844e+01,1.220376205444335938e+01,3.862457275390625000e+00,1.045980930328369141e+00
3.170426934957504272e-02,8.158418273925781250e+01,2.424635505676269531e+01,1.293350887298583984e+01,4.196949005126953125e+00,1.143231511116027832e+00
3.446116298437118530e-02,8.179417419433593750e+01,2.337180519104003906e+01,1.355414295196533203e+01,4.522435188293457031e+00,1.239836931228637695e+00
3.721805661916732788e-02,5.139551925659179688e+01,2.210181999206542969e+01,1.406104278564453125e+01,4.838169574737548828e+00,1.335741877555847168e+00
3.997494652867317200e-02,3.565814495086669922e+00,2.052304458618164062e+01,1.445126914978027344e+01,5.143445968627929688e+00,1.430889606475830078e+00
4.273184016346931458e-02,-2.976967430114746094e+01,1.875866508483886719e+01,1.472377681732177734e+01,5.437554359436035156e+00,1.525228142738342285e+00
4.548873379826545715e-02,-3.605044555664062500e+01,1.695646095275878906e+01,1.487948703765869141e+01,5.719827175140380859e+00,1.618698716163635254e+00
4.824562370777130127e-02,-2.463464355468750000e+01,1.526432037353515625e+01,1.492145729064941406e+01,5.989603042602539062e+00,1.711248397827148438e+00
5.100251734256744385e-02,-6.828509807586669922e+00,1.380146503448486328e+01,1.485479640960693359e+01,6.246274471282958984e+00,1.802819609642028809e+00
5.375941097736358643e-02,1.052819156646728516e+01,1.263588523864746094e+01,1.468662071228027344e+01,6.489251136779785156e+00,1.893360257148742676e+00
5.651630088686943054e-02,2.372083091735839844e+01,1.177577686309814453e+01,1.442583465576171875e+01,6.717982769012451172e+00,1.982814311981201172e+00
5.927319452166557312e-02,3.066774177551269531e+01,1.117681407928466797e+01,1.408280944824218750e+01,6.931974411010742188e+00,2.071127176284790039e+00
6.203008443117141724e-02,3.061219406127929688e+01,1.076092529296875000e+01,1.366906356811523438e+01,7.130774021148681641e+00,2.158246994018554688e+00
6.478697806596755981e-02,2.453848075866699219e+01,1.043971061706542969e+01,1.319679927825927734e+01,7.313979148864746094e+00,2.244119644165039062e+00
6.754387170076370239e-02,1.528291320800781250e+01,1.013566780090332031e+01,1.267850875854492188e+01,7.481246948242187500e+00,2.328693628311157227e+00
7.030076533555984497e-02,6.438694477081298828e+00,9.796405792236328125e+00,1.212654018402099609e+01,7.632297515869140625e+00,2.411915540695190430e+00
7.305765151977539062e-02,5.993285179138183594e-01,9.399682998657226562e+00,1.155272579193115234e+01,7.766911983489990234e+00,2.493730306625366211e+00
7.581454515457153320e-02,-1.512305974960327148e+00,8.949679374694824219e+00,1.096808147430419922e+01,7.884953498840332031e+00,2.574092388153076172e+00
7.857143878936767578e-02,-6.007280349731445312e-01,8.467010498046875000e+00,1.038263607025146484e+01,7.986340522766113281e+00,2.652946949005126953e+00
8.132833242416381836e-02,2.087915420532226562e+00,7.976380348205566406e+00,9.805229187011718750e+00,8.071081161499023438e+00,2.730245113372802734e+00
8.408522605895996094e-02,5.367246627807617188e+00,7.495847225189208984e+00,9.243572235107421875e+00,8.139247894287109375e+00,2.805940151214599609e+00
8.684211969375610352e-02,8.341478347778320312e+00,7.030591964721679688e+00,8.704190254211425781e+00,8.190981864929199219e+00,2.879982233047485352e+00
8.959900587797164917e-02,1.043540859222412109e+01,6.572402954101562500e+00,8.192543029785156250e+00,8.226529121398925781e+00,2.952324628829956055e+00
9.235589951276779175e-02,1.135669422149658203e+01,6.104096889495849609e+00,7.713114261627197266e+00,8.246167182922363281e+00,3.022919654846191406e+00
9.511279314756393433e-02,1.104778099060058594e+01,5.607052326202392578e+00,7.269518375396728516e+00,8.250290870666503906e+00,3.091722249984741211e+00
9.786968678236007690e-02,9.640981674194335938e+00,5.069277763366699219e+00,6.864597797393798828e+00,8.239311218261718750e+00,3.158690690994262695e+00
1.006265804171562195e-01,7.411257266998291016e+00,4.491825580596923828e+00,6.500534534454345703e+00,8.213740348815917969e+00,3.223780632019042969e+00
1.033834666013717651e-01,4.719870090484619141e+00,3.891966104507446289e+00,6.178842544555664062e+00,8.174121856689453125e+00,3.286952733993530273e+00
1.061403602361679077e-01,1.951309919357299805e+00,3.302348375320434570e+00,5.900462150573730469e+00,8.121049880981445312e+00,3.348160505294799805e+00
1.088972538709640503e-01,-5.453786849975585938e-01,2.766634225845336914e+00,5.665724754333496094e+00,8.055161476135253906e+00,3.407377004623413086e+00
1.116541475057601929e-01,-2.499189853668212891e+00,2.332644462585449219e+00,5.474370956420898438e+00,7.977130889892578125e+00,3.464556217193603516e+00
1.144110411405563354e-01,-3.736961364746093750e+00,2.044677019119262695e+00,5.325517177581787109e+00,7.887621879577636719e+00,3.519665479660034180e+00
1.171679273247718811e-01,-4.182136058807373047e+00,1.936687827110290527e+00,5.217673301696777344e+00,7.787342548370361328e+00,3.572671413421630859e+00
1.199248209595680237e-01,-3.840293169021606445e+00,2.027533292770385742e+00,5.148706436157226562e+00,7.676992416381835938e+00,3.623543262481689453e+00
1.226817145943641663e-01,-2.779879570007324219e+00,2.318748235702514648e+00,5.115885734558105469e+00,7.557241439819335938e+00,3.672248125076293945e+00
1.254386007785797119e-01,-1.113926410675048828e+00,2.794812917709350586e+00,5.115905284881591797e+00,7.428772449493408203e+00,3.718764305114746094e+00
1.281954944133758545e-01,1.013469099998474121e+00,3.425329923629760742e+00,5.144943714141845703e+00,7.292228221893310547e+00,3.763060569763183594e+00
1.309523880481719971e-01,3.435629129409790039e+00,4.168418884277343750e+00,5.198715209960937500e+00,7.148212909698486328e+00,3.805118799209594727e+00
1.337092816829681396e-01,5.969528198242187500e+00,4.974702835083007812e+00,5.272596836090087891e+00,6.997308254241943359e+00,3.844914197921752930e+00
1.364661753177642822e-01,8.421136856079101562e+00,5.791369438171386719e+00,5.361713409423828125e+00,6.840043067932128906e+00,3.882426977157592773e+00
1.392230689525604248e-01,1.059234714508056641e+01,6.566233158111572266e+00,5.461046218872070312e+00,6.676908493041992188e+00,3.917641639709472656e+00
1.419799625873565674e-01,1.229367923736572266e+01,7.251433372497558594e+00,5.565569877624511719e+00,6.508347034454345703e+00,3.950546026229858398e+00
1.447368562221527100e-01,1.336522293090820312e+01,7.806880950927734375e+00,5.670344352722167969e+00,6.334759235382080078e+00,3.981128454208374023e+00
1.474937498569488525e-01,1.370385646820068359e+01,8.203174591064453125e+00,5.770628452301025391e+00,6.156501293182373047e+00,4.009375572204589844e+00
1.502506434917449951e-01,1.329126548767089844e+01,8.423957824707031250e+00,5.861982822418212891e+00,5.973895549774169922e+00,4.035282611846923828e+00
1.530075371265411377e-01,1.221299743652343750e+01,8.467197418212890625e+00,5.940332889556884766e+00,5.787236690521240234e+00,4.058851718902587891e+00
1.557644158601760864e-01,1.065414142608642578e+01,8.345354080200195312e+00,6.002017498016357422e+00,5.596786975860595703e+00,4.080071449279785156e+00
1.585213094949722290e-01,8.863547325134277344e+00,8.083980560302734375e+00,6.043819904327392578e+00,5.402805805206298828e+00,4.098943710327148438e+00
1.612782031297683716e-01,7.096512794494628906e+00,7.718937873840332031e+00,6.062981605529785156e+00,5.205526828765869141e+00,4.115482330322265625e+00
1.640350967645645142e-01,5.558610916137695312e+00,7.292375564575195312e+00,6.057165145874023438e+00,5.005212783813476562e+00,4.129678726196289062e+00
1.667919903993606567e-01,4.371939182281494141e+00,6.848034381866455078e+00,6.024433135986328125e+00,4.802124500274658203e+00,4.141551971435546875e+00
1.695488840341567993e-01,3.571713924407958984e+00,6.426467895507812500e+00,5.963167190551757812e+00,4.596561908721923828e+00,4.151105880737304688e+00
1.723057776689529419e-01,3.129623174667358398e+00,6.060953617095947266e+00,5.872027397155761719e+00,4.388847827911376953e+00,4.158356189727783203e+00
1.750626713037490845e-01,2.990384578704833984e+00,5.774473667144775391e+00,5.749864578247070312e+00,4.179360389709472656e+00,4.163322925567626953e+00
1.778195649385452271e-01,3.103644609451293945e+00,5.578061580657958984e+00,5.595667839050292969e+00,3.968533515930175781e+00,4.166017055511474609e+00
1.805764585733413696e-01,3.438726902008056641e+00,5.470547676086425781e+00,5.408524513244628906e+00,3.756859540939331055e+00,4.166461944580078125e+00
1.833333373069763184e-01,3.980415344238281250e+00,5.439402103424072266e+00,5.187572479248046875e+00,3.544910430908203125e+00,4.164676666259765625e+00
1.860902309417724609e-01,4.712959766387939453e+00,5.462502956390380859e+00,4.932002544403076172e+00,3.333309650421142578e+00,4.160687923431396484e+00
1.888471245765686035e-01,5.600772380828857422e+00,5.510422706604003906e+00,4.641115188598632812e+00,3.122784852981567383e+00,4.154519557952880859e+00
1.916040182113647461e-01,6.573494911193847656e+00,5.549169540405273438e+00,4.314347267150878906e+00,2.914115428924560547e+00,4.146204471588134766e+00
1.943609118461608887e-01,7.520210266113281250e+00,5.543008804321289062e+00,3.951377153396606445e+00,2.708172798156738281e+00,4.135758876800537109e+00
1.971178054809570312e-01,8.296866416931152344e+00,5.457492828369140625e+00,3.552224397659301758e+00,2.505890846252441406e+00,4.123230457305908203e+00
1.998746991157531738e-01,8.746852874755859375e+00,5.262345790863037109e+00,3.117383956909179688e+00,2.308262109756469727e+00,4.108643531799316406e+00
2.026315927505493164e-01,8.731156349182128906e+00,4.934174537658691406e+00,2.647957563400268555e+00,2.116350650787353516e+00,4.092026233673095703e+00
2.053884863853454590e-01,8.162204742431640625e+00,4.458766460418701172e+00,2.145757436752319336e+00,1.931247472763061523e+00,4.073421955108642578e+00
2.081453800201416016e-01,7.033751010894775391e+00,3.832593917846679688e+00,1.613435864448547363e+00,1.754090666770935059e+00,4.052862167358398438e+00
2.109022736549377441e-01,5.434188365936279297e+00,3.063368558883666992e+00,1.054519057273864746e+00,1.586034297943115234e+00,4.030385017395019531e+00
2.136591523885726929e-01,3.531807661056518555e+00,2.169399023056030273e+00,4.734741747379302979e-01,1.428236484527587891e+00,4.006026268005371094e+00
2.164160460233688354e-01,1.533023595809936523e+00,1.177748322486877441e+00,-1.243515238165855408e-01,1.281852364540100098e+00,3.979823589324951172e+00
2.191729396581649780e-01,-3.704728484153747559e-01,1.214400753378868103e-01,-7.327671051025390625e-01,1.148008227348327637e+00,3.951819658279418945e+00
2.219298332929611206e-01,-2.045379161834716797e+00,-9.639121294021606445e-01,-1.344868302345275879e+00,1.027803897857666016e+00,3.922049760818481445e+00
2.246867269277572632e-01,-3.436849117279052734e+00,-2.043523788452148438e+00,-1.953194856643676758e+00,9.222725033760070801e-01,3.890552759170532227e+00
2.274436205625534058e-01,-4.560655593872070312e+00,-3.086340904235839844e+00,-2.549906015396118164e+00,8.324014544486999512e-01,3.857368946075439453e+00
2.302005141973495483e-01,-5.474472045898437500e+00,-4.067111492156982422e+00,-3.126983165740966797e+00,7.590901255607604980e-01,3.822541952133178711e+00
2.329574078321456909e-01,-6.244362354278564453e+00,-4.967475891113281250e+00,-3.676432371139526367e+00,7.031549811363220215e-01,3.786110877990722656e+00
2.357143014669418335e-01,-6.921756267547607422e+00,-5.776050090789794922e+00,-4.190468788146972656e+00,6.653172969818115234e-01,3.748113632202148438e+00
2.384711951017379761e-01,-7.535884380340576172e+00,-6.487856388092041016e+00,-4.661680698394775391e+00,6.461978554725646973e-01,3.708590507507324219e+00
2.412280738353729248e-01,-8.096263885498046875e+00,-7.103256225585937500e+00,-5.083158969879150391e+00,6.463041901588439941e-01,3.667584896087646484e+00
2.439849674701690674e-01,-8.597225189208984375e+00,-7.626752376556396484e+00,-5.448604106903076172e+00,6.660416722297668457e-01,3.625133991241455078e+00
2.467418611049652100e-01,-9.021121025085449219e+00,-8.065732955932617188e+00,-5.752354621887207031e+00,7.056898474693298340e-01,3.581282377243041992e+00
2.494987547397613525e-01,-9.342971801757812500e+00,-8.429350852966308594e+00,-5.989443302154541016e+00,7.654174566268920898e-01,3.536068916320800781e+00
2.522556483745574951e-01,-9.540285110473632812e+00,-8.727508544921875000e+00,-6.155573368072509766e+00,8.452822566032409668e-01,3.489535570144653320e+00
2.550125420093536377e-01,-9.606575012207031250e+00,-8.969895362854003906e+00,-6.247093677520751953e+00,9.452188014984130859e-01,3.441723823547363281e+00
2.577694356441497803e-01,-9.561670303344726562e+00,-9.165085792541503906e+00,-6.260966300964355469e+00,1.065052866935729980e+00,3.392678499221801758e+00
2.605263292789459229e-01,-9.452283859252929688e+00,-9.319637298583984375e+00,-6.194711208343505859e+00,1.204502224922180176e+00,3.342439174652099609e+00
2.632832229137420654e-01,-9.341692924499511719e+00,-9.437227249145507812e+00,-6.046365737915039062e+00,1.363168835639953613e+00,3.291051149368286133e+00
2.660401165485382080e-01,-9.293529510498046875e+00,-9.517876625061035156e+00,-5.814417362213134766e+00,1.540552854537963867e+00,3.238559722900390625e+00
2.687970101833343506e-01,-9.354878425598144531e+00,-9.557299613952636719e+00,-5.497797966003417969e+00,1.736052393913269043e+00,3.185006856918334961e+00
2.715539038181304932e-01,-9.542338371276855469e+00,-9.546516418457031250e+00,-5.095814228057861328e+00,1.948957204818725586e+00,3.130446910858154297e+00
2.743107974529266357e-01,-9.833980560302734375e+00,-9.471710205078125000e+00,-4.608134269714355469e+00,2.178457021713256836e+00,3.074921369552612305e+00
2.770676910877227783e-01,-1.017125701904296875e+01,-9.314490318298339844e+00,-4.034773349761962891e+00,2.423640489578247070e+00,3.018484115600585938e+00
2.798245847225189209e-01,-1.047334480285644531e+01,-9.052458763122558594e+00,-3.376059770584106445e+00,2.683485269546508789e+00,2.961187362670898438e+00
2.825814783573150635e-01,-1.066359424591064453e+01,-8.660123825073242188e+00,-2.632625579833984375e+00,2.956872463226318359e+00,2.903083562850952148e+00
2.853383421897888184e-01,-1.069946765899658203e+01,-8.110068321228027344e+00,-1.805396437644958496e+00,3.242554426193237305e+00,2.844232320785522461e+00
2.880952358245849609e-01,-1.058691787719726562e+01,-7.374289035797119141e+00,-8.955428004264831543e-01,3.539180517196655273e+00,2.784690618515014648e+00
2.908521294593811035e-01,-1.035924911499023438e+01,-6.425570487976074219e+00,9.548103064298629761e-02,3.845263242721557617e+00,2.724520921707153320e+00
2.936090230941772461e-01,-1.002073860168457031e+01,-5.238787651062011719e+00,1.166009306907653809e+00,4.159178256988525391e+00,2.663786411285400391e+00
2.963659167289733887e-01,-9.488462448120117188e+00,-3.791985511779785156e+00,2.314161539077758789e+00,4.479147434234619141e+00,2.602555990219116211e+00
2.991228103637695312e-01,-8.581212043762207031e+00,-2.067181825637817383e+00,3.537870645523071289e+00,4.803232669830322266e+00,2.540900707244873047e+00
3.018797039985656738e-01,-7.074149131774902344e+00,-5.079540237784385681e-02,4.834909439086914062e+00,5.129309177398681641e+00,2.478894948959350586e+00
3.046365976333618164e-01,-4.784099578857421875e+00,2.266275405883789062e+00,6.202926158905029297e+00,5.455053329467773438e+00,2.416616916656494141e+00
3.073934912681579590e-01,-1.625938534736633301e+00,4.888890266418457031e+00,7.639453887939453125e+00,5.777923107147216797e+00,2.354145526885986328e+00
3.101503849029541016e-01,2.390299797058105469e+00,7.818190574645996094e+00,9.141946792602539062e+00,6.095123767852783203e+00,2.291569232940673828e+00
3.129072785377502441e-01,7.204204082489013672e+00,1.105225944519042969e+01,1.070779705047607422e+01,6.403604984283447266e+00,2.228977680206298828e+00
3.156641721725463867e-01,1.275538539886474609e+01,1.458684730529785156e+01,1.233435821533203125e+01,6.700026035308837891e+00,2.166460275650024414e+00
3.184210658073425293e-01,1.901900100708007812e+01,1.841608047485351562e+01,1.401897144317626953e+01,6.980741500854492188e+00,2.104114294052124023e+00
3.211779594421386719e-01,2.602594184875488281e+01,2.253306388854980469e+01,1.575895023345947266e+01,7.241776943206787109e+00,2.042039871215820312e+00
3.239348530769348145e-01,3.387550354003906250e+01,2.693035507202148438e+01,1.755159568786621094e+01,7.478815555572509766e+00,1.980338811874389648e+00
3.266917467117309570e-01,4.274867248535156250e+01,3.160025596618652344e+01,1.939419746398925781e+01,7.687201023101806641e+00,1.919123172760009766e+00
3.294486403465270996e-01,5.292195510864257812e+01,3.653496170043945312e+01,2.128400993347167969e+01,7.861932754516601562e+00,1.858495593070983887e+00
3.322055339813232422e-01,6.476988220214843750e+01,4.172660064697265625e+01,2.321817588806152344e+01,7.997681140899658203e+00,1.798575520515441895e+00
3.349624276161193848e-01,7.873919677734375000e+01,4.716701126098632812e+01,2.519372749328613281e+01,8.088845252990722656e+00,1.739474534988403320e+00
3.377193212509155273e-01,9.528633880615234375e+01,5.284763336181640625e+01,2.720739936828613281e+01,8.129570960998535156e+00,1.681313991546630859e+00
3.404762148857116699e-01,1.147844314575195312e+02,5.875901794433593750e+01,2.925548362731933594e+01,8.113879203796386719e+00,1.624211668968200684e+00
3.432331085205078125e-01,1.374177856445312500e+02,6.489044189453125000e+01,3.133353424072265625e+01,8.035758018493652344e+00,1.568292975425720215e+00
3.459899723529815674e-01,1.630801239013671875e+02,7.122920989990234375e+01,3.343593597412109375e+01,7.889320373535156250e+00,1.513683438301086426e+00
3.487468659877777100e-01,1.912608032226562500e+02,7.775994873046875000e+01,3.555529022216796875e+01,7.668997764587402344e+00,1.460502386093139648e+00
3.515037596225738525e-01,2.208006286621093750e+02,8.446279144287109375e+01,3.768125534057617188e+01,7.369794845581054688e+00,1.408878684043884277e+00
3.542606532573699951e-01,2.491959381103515625e+02,9.131140136718750000e+01,3.979912185668945312e+01,6.987511634826660156e+00,1.358942866325378418e+00
3.570175468921661377e-01,2.707075500488281250e+02,9.826950836181640625e+01,4.188731384277343750e+01,6.519095420837402344e+00,1.310815095901489258e+00
3.597744405269622803e-01,2.725229187011718750e+02,1.052846145629882812e+02,4.391381072998046875e+01,5.962909698486328125e+00,1.264623999595642090e+00
3.625313341617584229e-01,2.340610046386718750e+02,1.122780685424804688e+02,4.583073043823242188e+01,5.319050788879394531e+00,1.220493197441101074e+00
3.652882277965545654e-01,1.521315917968750000e+02,1.191278305053710938e+02,4.756621932983398438e+01,4.589663982391357422e+00,1.178548574447631836e+00
3.680451214313507080e-01,7.161320495605468750e+01,1.256383819580078125e+02,4.901309585571289062e+01,3.779131650924682617e+00,1.138906836509704590e+00
3.708020150661468506e-01,2.810965538024902344e+01,1.314907226562500000e+02,5.001302719116210938e+01,2.894222497940063477e+00,1.101689815521240234e+00
3.735589087009429932e-01,1.229752635955810547e+01,1.361573638916015625e+02,5.033694839477539062e+01,1.944123387336730957e+00,1.067013144493103027e+00
3.763158023357391357e-01,7.760457038879394531e+00,1.387731170654296875e+02,4.966444778442382812e+01,9.403265118598937988e-01,1.034988760948181152e+00
3.790726959705352783e-01,6.589029788970947266e+00,1.379670715332031250e+02,4.757164001464843750e+01,-1.036320179700851440e-01,1.005727648735046387e+00
3.818295896053314209e-01,6.070869445800781250e+00,1.317502899169921875e+02,4.354802322387695312e+01,-1.172569751739501953e+00,9.793334603309631348e-01
3.845864832401275635e-01,5.208282470703125000e+00,1.177533035278320312e+02,3.707543182373046875e+01,-2.250186443328857422e+00,9.559071660041809082e-01
3.873433768749237061e-01,3.249460697174072266e+00,9.430929565429687500e+01,2.780200004577636719e+01,-3.319670915603637695e+00,9.355456829071044922e-01
3.901002705097198486e-01,-7.793959379196166992e-01,6.236370086669921875e+01,1.579694843292236328e+01,-4.364352226257324219e+00,9.183374643325805664e-01
3.928571641445159912e-01,-7.983138561248779297e+00,2.638750267028808594e+01,1.767529487609863281e+00,-5.368342399597167969e+00,9.043725728988647461e-01
3.956140577793121338e-01,-1.893257904052734375e+01,-7.914244174957275391e+00,-1.296671676635742188e+01,-6.317109584808349609e+00,8.937240839004516602e-01
3.983709514141082764e-01,-3.266492462158203125e+01,-3.719510650634765625e+01,-2.684511375427246094e+01,-7.197949409484863281e+00,8.864721059799194336e-01
4.011278450489044189e-01,-4.639646530151367188e+01,-6.129959487915039062e+01,-3.859491729736328125e+01,-8.000334739685058594e+00,8.826819658279418945e-01
4.038847088813781738e-01,-5.686293029785156250e+01,-8.145333862304687500e+01,-4.757275772094726562e+01,-8.716079711914062500e+00,8.824188709259033203e-01
4.066416025161743164e-01,-6.226497650146484375e+01,-9.854011535644531250e+01,-5.375992965698242188e+01,-9.339432716369628906e+00,8.857339620590209961e-01
4.093984961509704590e-01,-6.288350677490234375e+01,-1.126387710571289062e+02,-5.753291320800781250e+01,-9.866949081420898438e+00,8.926811814308166504e-01
4.121553897857666016e-01,-6.022136306762695312e+01,-1.234147644042968750e+02,-5.941351699829101562e+01,-1.029732513427734375e+01,9.032994508743286133e-01
4.149122834205627441e-01,-5.591484832763671875e+01,-1.306460418701171875e+02,-5.990455245971679688e+01,-1.063115978240966797e+01,9.176298975944519043e-01
4.176691770553588867e-01,-5.118441772460937500e+01,-1.344724578857421875e+02,-5.941847610473632812e+01,-1.087063407897949219e+01,9.357020258903503418e-01
4.204260706901550293e-01,-4.683572387695312500e+01,-1.353495330810546875e+02,-5.826447296142578125e+01,-1.101920986175537109e+01,9.575390815734863281e-01
4.231829643249511719e-01,-4.367995834350585938e+01,-1.338782806396484375e+02,-5.666212081909179688e+01,-1.108131313323974609e+01,9.831594228744506836e-01
4.259398579597473145e-01,-4.349837875366210938e+01,-1.306556091308593750e+02,-5.476215744018554688e+01,-1.106205463409423828e+01,1.012575984001159668e+00
4.286967515945434570e-01,-5.084239959716796875e+01,-1.261937942504882812e+02,-5.266585922241210938e+01,-1.096697330474853516e+01,1.045793890953063965e+00
4.314536452293395996e-01,-7.456461334228515625e+01,-1.208967895507812500e+02,-5.044033050537109375e+01,-1.080181503295898438e+01,1.082815170288085938e+00
4.342105388641357422e-01,-1.221966705322265625e+02,-1.150678405761718750e+02,-4.812961196899414062e+01,-1.057236957550048828e+01,1.123633980751037598e+00
4.369674324989318848e-01,-1.817791290283203125e+02,-1.089281234741210938e+02,-4.576240158081054688e+01,-1.028431510925292969e+01,1.168239712715148926e+00
4.397243261337280273e-01,-2.233616180419921875e+02,-1.026363906860351562e+02,-4.335729217529296875e+01,-9.943135261535644531e+00,1.216616868972778320e+00
4.424812197685241699e-01,-2.339455718994140625e+02,-9.630519104003906250e+01,-4.092624282836914062e+01,-9.554026603698730469e+00,1.268745422363281250e+00
4.452381134033203125e-01,-2.223165283203125000e+02,-9.001315307617187500e+01,-3.847689056396484375e+01,-9.121861457824707031e+00,1.324601769447326660e+00
4.479950070381164551e-01,-2.000974731445312500e+02,-8.381356811523437500e+01,-3.601406097412109375e+01,-8.651158332824707031e+00,1.384153008460998535e+00
4.507519006729125977e-01,-1.744877166748046875e+02,-7.773989868164062500e+01,-3.354072952270507812e+01,-8.146070480346679688e+00,1.447368264198303223e+00
4.535087943077087402e-01,-1.491848297119140625e+02,-7.180976867675781250e+01,-3.105866813659667969e+01,-7.610391139984130859e+00,1.514208674430847168e+00
4.562656879425048828e-01,-1.260253448486328125e+02,-6.602715301513671875e+01,-2.856888580322265625e+01,-7.047549247741699219e+00,1.584632992744445801e+00
4.590225815773010254e-01,-1.058695297241210938e+02,-6.038411712646484375e+01,-2.607186317443847656e+01,-6.460647583007812500e+00,1.658598065376281738e+00
4.617794752120971680e-01,-8.899011230468750000e+01,-5.486230468750000000e+01,-2.356777763366699219e+01,-5.852465152740478516e+00,1.736055612564086914e+00
4.645363390445709229e-01,-7.526670074462890625e+01,-4.943427276611328125e+01,-2.105661582946777344e+01,-5.225494861602783203e+00,1.816953063011169434e+00
4.672932326793670654e-01,-6.432904815673828125e+01,-4.406513595581054688e+01,-1.853816032409667969e+01,-4.581938743591308594e+00,1.901240348815917969e+00
4.700501263141632080e-01,-5.568717956542968750e+01,-3.871486663818359375e+01,-1.601219749450683594e+01,-3.923771381378173828e+00,1.988861322402954102e+00
4.728070199489593506e-01,-4.883208084106445312e+01,-3.334044265747070312e+01,-1.347844600677490234e+01,-3.252737045288085938e+00,2.079757213592529297e+00
4.755639135837554932e-01,-4.328604888916015625e+01,-2.789836502075195312e+01,-1.093661308288574219e+01,-2.570378541946411133e+00,2.173871994018554688e+00
4.783208072185516357e-01,-3.858808517456054688e+01,-2.234708213806152344e+01,-8.386404037475585938e+00,-1.878057479858398438e+00,2.271140813827514648e+00
4.810777008533477783e-01,-3.421929550170898438e+01,-1.664911079406738281e+01,-5.827535629272460938e+00,-1.176973819732666016e+00,2.371504068374633789e+00
4.838345944881439209e-01,-2.949930572509765625e+01,-1.077264308929443359e+01,-3.259748220443725586e+00,-4.681841433048248291e-01,2.474897146224975586e+00
4.865914881229400635e-01,-2.351927185058593750e+01,-4.692598819732666016e+00,-6.828059554100036621e-01,2.473829686641693115e-01,2.581257820129394531e+00
4.893483817577362061e-01,-1.519359970092773438e+01,1.608961343765258789e+00,1.903497099876403809e+00,9.689118266105651855e-01,2.690517187118530273e+00
4.921052753925323486e-01,-3.458102226257324219e+00,8.142986297607421875e+00,4.499337196350097656e+00,1.695685863494873047e+00,2.802613735198974609e+00
4.948621690273284912e-01,1.247024345397949219e+01,1.491401386260986328e+01,7.104858398437500000e+00,2.427078008651733398e+00,2.917479038238525391e+00
4.976190626621246338e-01,3.291918563842773438e+01,2.192103576660156250e+01,9.720170974731445312e+00,3.162537574768066406e+00,3.035048007965087891e+00
5.003759264945983887e-01,5.775517654418945312e+01,2.915847396850585938e+01,1.234532451629638672e+01,3.901574850082397461e+00,3.155251979827880859e+00
5.031328201293945312e-01,8.651233673095703125e+01,3.661753463745117188e+01,1.498042488098144531e+01,4.643783569335937500e+00,3.278028249740600586e+00
5.058897137641906738e-01,1.185600051879882812e+02,4.428672790527343750e+01,1.762546157836914062e+01,5.388786315917968750e+00,3.403309345245361328e+00
5.086466073989868164e-01,1.532429351806640625e+02,5.215310287475585938e+01,2.028042221069335938e+01,6.136260032653808594e+00,3.531029701232910156e+00
5.114035010337829590e-01,1.899654541015625000e+02,6.020284271240234375e+01,2.294526863098144531e+01,6.885921955108642578e+00,3.661124229431152344e+00
5.141603946685791016e-01,2.282281188964843750e+02,6.842188262939453125e+01,2.561993789672851562e+01,7.637521743774414062e+00,3.793527841567993164e+00
5.169172883033752441e-01,2.676334838867187500e+02,7.679632568359375000e+01,2.830434226989746094e+01,8.390848159790039062e+00,3.928177833557128906e+00
5.196741819381713867e-01,3.078760986328125000e+02,8.531276702880859375e+01,3.099837493896484375e+01,9.145709991455078125e+00,4.065009117126464844e+00
5.224310755729675293e-01,3.487267150878906250e+02,9.395851135253906250e+01,3.370191574096679688e+01,9.901939392089843750e+00,4.203961372375488281e+00
5.251879692077636719e-01,3.900160217285156250e+02,1.027216720581054688e+02,3.641481018066406250e+01,1.065939426422119141e+01,4.344970703125000000e+00
5.279448628425598145e-01,4.316204223632812500e+02,1.115912399291992188e+02,3.913690185546875000e+01,1.141794681549072266e+01,4.487979888916015625e+00
5.307017564773559570e-01,4.734505004882812500e+02,1.205570983886718750e+02,4.186802291870117188e+01,1.217748737335205078e+01,4.632925510406494141e+00
5.334586501121520996e-01,5.154417724609375000e+02,1.296100463867187500e+02,4.460798263549804688e+01,1.293791580200195312e+01,4.779752254486083984e+00
5.362155437469482422e-01,5.575480346679687500e+02,1.387416992187500000e+02,4.735659790039062500e+01,1.369915294647216797e+01,4.928400993347167969e+00
5.389724373817443848e-01,5.997362670898437500e+02,1.479444427490234375e+02,5.011365509033203125e+01,1.446112060546875000e+01,5.078815937042236328e+00
5.417293310165405273e-01,6.419827270507812500e+02,1.572114715576171875e+02,5.287895202636718750e+01,1.522375488281250000e+01,5.230942726135253906e+00
5.444862246513366699e-01,6.842706909179687500e+02,1.665366210937500000e+02,5.565227890014648438e+01,1.598700046539306641e+01,5.384726524353027344e+00
5.472431182861328125e-01,7.265882568359375000e+02,1.759143066406250000e+02,5.843341445922851562e+01,1.675080680847167969e+01,5.540115356445312500e+00
5.500000119209289551e-01,7.689266967773437500e+02,1.853395843505859375e+02,6.122214126586914062e+01,1.751512908935546875e+01,5.697057247161865234e+00


==> figures/shearlets/17/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.870430374145507812e+01,4.528203487396240234e+00,1.538329243659973145e+00,8.079541921615600586e-01,9.880502223968505859e-01
-5.472431182861328125e-01,1.664282226562500000e+01,4.030244827270507812e+00,1.373392105102539062e+00,7.607202529907226562e-01,9.725605845451354980e-01
-5.444862246513366699e-01,1.469803237915039062e+01,3.558205604553222656e+00,1.216132521629333496e+00,7.155933380126953125e-01,9.575017094612121582e-01
-5.417293310165405273e-01,1.286987113952636719e+01,3.111948966979980469e+00,1.066530108451843262e+00,6.725710630416870117e-01,9.428688287734985352e-01
-5.389724373817443848e-01,1.115823841094970703e+01,2.691321611404418945e+00,9.245620965957641602e-01,6.316522359848022461e-01,9.286580085754394531e-01
-5.362155437469482422e-01,9.562998771667480469e+00,2.296155691146850586e+00,7.902064323425292969e-01,5.928350090980529785e-01,9.148640632629394531e-01
-5.334586501121520996e-01,8.083962440490722656e+00,1.926264047622680664e+00,6.634401082992553711e-01,5.561170578002929688e-01,9.014819860458374023e-01
-5.307017564773559570e-01,6.720857143402099609e+00,1.581441044807434082e+00,5.442395210266113281e-01,5.214973688125610352e-01,8.885073661804199219e-01
-5.279448628425598145e-01,5.473308563232421875e+00,1.261457920074462891e+00,4.325805902481079102e-01,4.889723956584930420e-01,8.759354352951049805e-01
-5.251879692077636719e-01,4.340787887573242188e+00,9.660621881484985352e-01,3.284387588500976562e-01,4.585400223731994629e-01,8.637599349021911621e-01
-5.224310755729675293e-01,3.322554588317871094e+00,6.949747800827026367e-01,2.317886352539062500e-01,4.301977157592773438e-01,8.519762158393859863e-01
-5.196741819381713867e-01,2.417580842971801758e+00,4.478870630264282227e-01,1.426049768924713135e-01,4.039421379566192627e-01,8.405787944793701172e-01
-5.169172883033752441e-01,1.624434471130371094e+00,2.244595289230346680e-01,6.086146086454391479e-02,3.797689378261566162e-01,8.295606970787048340e-01
-5.141603946685791016e-01,9.411395192146301270e-01,2.431800961494445801e-02,-1.346816122531890869e-02,3.576751947402954102e-01,8.189174532890319824e-01
-5.114035010337829590e-01,3.649858832359313965e-01,-1.529470831155776978e-01,-8.041048049926757812e-02,3.376555144786834717e-01,8.086420893669128418e-01
-5.086466073989868164e-01,-1.077017188072204590e-01,-3.077831864356994629e-01,-1.399924606084823608e-01,3.197059929370880127e-01,7.987285852432250977e-01
-5.058897137641906738e-01,-4.818342030048370361e-01,-4.406765103340148926e-01,-1.922413408756256104e-01,3.038194775581359863e-01,7.891706824302673340e-01
-5.031328201293945312e-01,-7.638360857963562012e-01,-5.521520376205444336e-01,-2.371846586465835571e-01,2.899909019470214844e-01,7.799613475799560547e-01
-5.003759264945983887e-01,-9.618691205978393555e-01,-6.427710056304931641e-01,-2.748495042324066162e-01,2.782126963138580322e-01,7.710941433906555176e-01
-4.976190626621246338e-01,-1.085892796516418457e+00,-7.131285071372985840e-01,-3.052628040313720703e-01,2.684755921363830566e-01,7.625616788864135742e-01
-4.948621690273284912e-01,-1.147418975830078125e+00,-7.638500332832336426e-01,-3.284528553485870361e-01,2.607714831829071045e-01,7.543570995330810547e-01
-4.921052753925323486e-01,-1.158820152282714844e+00,-7.955782413482666016e-01,-3.444465696811676025e-01,2.550894916057586670e-01,7.464728355407714844e-01
-4.893483817577362061e-01,-1.132219433784484863e+00,-8.089666366577148438e-01,-3.532702624797821045e-01,2.514177262783050537e-01,7.389013767242431641e-01
-4.865914881229400635e-01,-1.078188180923461914e+00,-8.046637773513793945e-01,-3.549509346485137939e-01,2.497426718473434448e-01,7.316352128982543945e-01
-4.838345944881439209e-01,-1.004695177078247070e+00,-7.832963466644287109e-01,-3.495142459869384766e-01,2.500483095645904541e-01,7.246659398078918457e-01
-4.810777008533477783e-01,-9.166872501373291016e-01,-7.454527616500854492e-01,-3.369856774806976318e-01,2.523177266120910645e-01,7.179861664772033691e-01
-4.783208072185516357e-01,-8.163325786590576172e-01,-6.916610598564147949e-01,-3.173905313014984131e-01,2.565307617187500000e-01,7.115874886512756348e-01
-4.755639135837554932e-01,-7.036132216453552246e-01,-6.223707199096679688e-01,-2.907527983188629150e-01,2.626647055149078369e-01,7.054608464241027832e-01
-4.728070199489593506e-01,-5.768814682960510254e-01,-5.379358530044555664e-01,-2.570959329605102539e-01,2.706939876079559326e-01,6.995980739593505859e-01
-4.700501263141632080e-01,-4.331613779067993164e-01,-4.386009573936462402e-01,-2.164429724216461182e-01,2.805894017219543457e-01,6.939905285835266113e-01
-4.672932326793670654e-01,-2.681934535503387451e-01,-3.244924843311309814e-01,-1.688154190778732300e-01,2.923174202442169189e-01,6.886292099952697754e-01
-4.645363390445709229e-01,-7.635434716939926147e-02,-1.956176757812500000e-01,-1.142345666885375977e-01,3.058398663997650146e-01,6.835047602653503418e-01
-4.617794752120971680e-01,1.493722051382064819e-01,-5.186968296766281128e-02,-5.272085592150688171e-02,3.211139142513275146e-01,6.786080002784729004e-01
-4.590225815773010254e-01,4.172236323356628418e-01,1.069662123918533325e-01,1.570611447095870972e-02,3.380917012691497803e-01,6.739292144775390625e-01
-4.562656879425048828e-01,7.361370325088500977e-01,2.811871767044067383e-01,9.102696925401687622e-02,3.567172884941101074e-01,6.694593429565429688e-01
-4.535087943077087402e-01,1.114878177642822266e+00,4.711543917655944824e-01,1.732222437858581543e-01,3.769281506538391113e-01,6.651886105537414551e-01
-4.507519006729125977e-01,1.560708284378051758e+00,6.772668361663818359e-01,2.622710168361663818e-01,3.986542522907257080e-01,6.611073613166809082e-01
-4.479950070381164551e-01,2.077301979064941406e+00,8.999282121658325195e-01,3.581508994102478027e-01,4.218155443668365479e-01,6.572048664093017578e-01
-4.452381134033203125e-01,2.660993576049804688e+00,1.139513254165649414e+00,4.608349800109863281e-01,4.463230967521667480e-01,6.534720063209533691e-01
-4.424812197685241699e-01,3.293536901473999023e+00,1.396327257156372070e+00,5.702918767929077148e-01,4.720762372016906738e-01,6.498979330062866211e-01
-4.397243261337280273e-01,3.930495023727416992e+00,1.670556306838989258e+00,6.864768266677856445e-01,4.989626705646514893e-01,6.464726924896240234e-01
-4.369674324989318848e-01,4.495865821838378906e+00,1.962207078933715820e+00,8.093309402465820312e-01,5.268567800521850586e-01,6.431861519813537598e-01
-4.342105388641357422e-01,4.915513515472412109e+00,2.271024465560913086e+00,9.387663602828979492e-01,5.556191205978393555e-01,6.400279998779296875e-01
-4.314536452293395996e-01,5.181397438049316406e+00,2.596382617950439453e+00,1.074656009674072266e+00,5.850961804389953613e-01,6.369870305061340332e-01
-4.286967515945434570e-01,5.349274635314941406e+00,2.937137365341186523e+00,1.216806292533874512e+00,6.151191592216491699e-01,6.340543627738952637e-01
-4.259398579597473145e-01,5.476749420166015625e+00,3.291424274444580078e+00,1.364925861358642578e+00,6.455019116401672363e-01,6.312171220779418945e-01
-4.231829643249511719e-01,5.595879077911376953e+00,3.656409502029418945e+00,1.518573403358459473e+00,6.760435104370117188e-01,6.284668445587158203e-01
-4.204260706901550293e-01,5.720242023468017578e+00,4.027993679046630859e+00,1.677076816558837891e+00,7.065269947052001953e-01,6.257931590080261230e-01
-4.176691770553588867e-01,5.855190753936767578e+00,4.400540351867675781e+00,1.839421749114990234e+00,7.367212176322937012e-01,6.231839060783386230e-01
-4.149122834205627441e-01,6.002814769744873047e+00,4.766731739044189453e+00,2.004086732864379883e+00,7.663819193840026855e-01,6.206300854682922363e-01
-4.121553897857666016e-01,6.163118362426757812e+00,5.117755413055419922e+00,2.168828248977661133e+00,7.952526807785034180e-01,6.181209087371826172e-01
-4.093984961509704590e-01,6.333365917205810547e+00,5.443944931030273438e+00,2.330406427383422852e+00,8.230700492858886719e-01,6.156464815139770508e-01
-4.066416025161743164e-01,6.506827831268310547e+00,5.735763549804687500e+00,2.484314203262329102e+00,8.495674729347229004e-01,6.131961345672607422e-01
-4.038847088813781738e-01,6.672247886657714844e+00,5.984540939331054688e+00,2.624604463577270508e+00,8.744778633117675781e-01,6.107591390609741211e-01
-4.011278450489044189e-01,6.815632343292236328e+00,6.182087421417236328e+00,2.744042158126831055e+00,8.975408077239990234e-01,6.083266139030456543e-01
-3.983709514141082764e-01,6.925014972686767578e+00,6.318917274475097656e+00,2.834840059280395508e+00,9.185099601745605469e-01,6.058890223503112793e-01
-3.956140577793121338e-01,6.995757102966308594e+00,6.382376194000244141e+00,2.890083789825439453e+00,9.371567368507385254e-01,6.034360527992248535e-01
-3.928571641445159912e-01,7.032025814056396484e+00,6.357831478118896484e+00,2.905539751052856445e+00,9.532787203788757324e-01,6.009585857391357422e-01
-3.901002705097198486e-01,7.043265819549560547e+00,6.235255718231201172e+00,2.880993604660034180e+00,9.667058587074279785e-01,5.984462499618530273e-01
-3.873433768749237061e-01,7.039255619049072266e+00,6.017719745635986328e+00,2.820319175720214844e+00,9.773054122924804688e-01,5.958915948867797852e-01
-3.845864832401275635e-01,7.027245521545410156e+00,5.723190307617187500e+00,2.730230093002319336e+00,9.849869012832641602e-01,5.932850241661071777e-01
-3.818295896053314209e-01,7.011536598205566406e+00,5.377217769622802734e+00,2.618479967117309570e+00,9.897045493125915527e-01,5.906180143356323242e-01
-3.790726959705352783e-01,6.994092464447021484e+00,5.003914356231689453e+00,2.492370843887329102e+00,9.914601445198059082e-01,5.878825783729553223e-01
-3.763158023357391357e-01,6.974650859832763672e+00,4.621453762054443359e+00,2.357953786849975586e+00,9.902992248535156250e-01,5.850703120231628418e-01
-3.735589087009429932e-01,6.948360443115234375e+00,4.241873741149902344e+00,2.219834089279174805e+00,9.863120913505554199e-01,5.821733474731445312e-01
-3.708020150661468506e-01,6.896797180175781250e+00,3.872580528259277344e+00,2.081319093704223633e+00,9.796293377876281738e-01,5.791847109794616699e-01
-3.680451214313507080e-01,6.767900466918945312e+00,3.517940759658813477e+00,1.944691300392150879e+00,9.704138636589050293e-01,5.760965943336486816e-01
-3.652882277965545654e-01,6.466168403625488281e+00,3.180435657501220703e+00,1.811479449272155762e+00,9.588603377342224121e-01,5.729023814201354980e-01
-3.625313341617584229e-01,5.927307128906250000e+00,2.861403465270996094e+00,1.682685017585754395e+00,9.451824426651000977e-01,5.695963501930236816e-01
-3.597744405269622803e-01,5.217600822448730469e+00,2.561488389968872070e+00,1.558944582939147949e+00,9.296109080314636230e-01,5.661704540252685547e-01
-3.570175468921661377e-01,4.462059497833251953e+00,2.280905008316040039e+00,1.440653324127197266e+00,9.123848080635070801e-01,5.626214146614074707e-01
-3.542606532573699951e-01,3.742745637893676758e+00,2.019597768783569336e+00,1.328043103218078613e+00,8.937467336654663086e-01,5.589416623115539551e-01
-3.515037596225738525e-01,3.094157934188842773e+00,1.777332305908203125e+00,1.221236348152160645e+00,8.739362359046936035e-01,5.551267862319946289e-01
-3.487468659877777100e-01,2.526259422302246094e+00,1.553753972053527832e+00,1.120283961296081543e+00,8.531877398490905762e-01,5.511716604232788086e-01
-3.459899723529815674e-01,2.038300275802612305e+00,1.348422169685363770e+00,1.025185823440551758e+00,8.317238688468933105e-01,5.470725297927856445e-01
-3.432331085205078125e-01,1.624741792678833008e+00,1.160836458206176758e+00,9.359104633331298828e-01,8.097558021545410156e-01,5.428249835968017578e-01
-3.404762148857116699e-01,1.277816891670227051e+00,9.904415011405944824e-01,8.523980379104614258e-01,7.874791622161865234e-01,5.384240150451660156e-01
-3.377193212509155273e-01,9.889547228813171387e-01,8.366497159004211426e-01,7.745743393898010254e-01,7.650749087333679199e-01,5.338675379753112793e-01
-3.349624276161193848e-01,7.497105002403259277e-01,6.988390684127807617e-01,7.023506760597229004e-01,7.427062988281250000e-01,5.291524529457092285e-01
-3.322055339813232422e-01,5.524320006370544434e-01,5.763598680496215820e-01,6.356265544891357422e-01,7.205210328102111816e-01,5.242758393287658691e-01
-3.294486403465270996e-01,3.906342089176177979e-01,4.685386419296264648e-01,5.742924809455871582e-01,6.986499428749084473e-01,5.192349553108215332e-01
-3.266917467117309570e-01,2.590951025485992432e-01,3.746779859066009521e-01,5.182304978370666504e-01,6.772078275680541992e-01,5.140278935432434082e-01
-3.239348530769348145e-01,1.537355333566665649e-01,2.940583825111389160e-01,4.673134982585906982e-01,6.562950611114501953e-01,5.086530447006225586e-01
-3.211779594421386719e-01,7.137519121170043945e-02,2.259390950202941895e-01,4.214085936546325684e-01,6.359972953796386719e-01,5.031079649925231934e-01
-3.184210658073425293e-01,9.462185204029083252e-03,1.695582121610641479e-01,3.803736567497253418e-01,6.163882017135620117e-01,4.973929822444915771e-01
-3.156641721725463867e-01,-3.417268767952919006e-02,1.241322904825210571e-01,3.440601527690887451e-01,5.975252985954284668e-01,4.915063977241516113e-01
-3.129072785377502441e-01,-6.152134388685226440e-02,8.885870128870010376e-02,3.123112916946411133e-01,5.794594287872314453e-01,4.854473471641540527e-01
-3.101503849029541016e-01,-7.457148283720016479e-02,6.291647255420684814e-02,2.849637269973754883e-01,5.622278451919555664e-01,4.792158901691436768e-01
-3.073934912681579590e-01,-7.543385773897171021e-02,4.547056183218955994e-02,2.618464231491088867e-01,5.458601713180541992e-01,4.728122055530548096e-01
-3.046365976333618164e-01,-6.639645993709564209e-02,3.567820787429809570e-02,2.427809238433837891e-01,5.303753614425659180e-01,4.662361443042755127e-01
-3.018797039985656738e-01,-4.985620826482772827e-02,3.269408270716667175e-02,2.275817543268203735e-01,5.157849788665771484e-01,4.594877660274505615e-01
-2.991228103637695312e-01,-2.811373956501483917e-02,3.568180277943611145e-02,2.160571217536926270e-01,5.020934343338012695e-01,4.525679051876068115e-01
-2.963659167289733887e-01,-3.093820065259933472e-03,4.382385313510894775e-02,2.080072760581970215e-01,4.892992973327636719e-01,4.454777836799621582e-01
-2.936090230941772461e-01,2.386043220758438110e-02,5.633428692817687988e-02,2.032276391983032227e-01,4.773929715156555176e-01,4.382179975509643555e-01
-2.908521294593811035e-01,5.198363214731216431e-02,7.247037440538406372e-02,2.015069872140884399e-01,4.663605690002441406e-01,4.307905435562133789e-01
-2.880952358245849609e-01,8.088016510009765625e-02,9.154476970434188843e-02,2.026283740997314453e-01,4.561836719512939453e-01,4.231966137886047363e-01
-2.853383421897888184e-01,1.102527529001235962e-01,1.129349619150161743e-01,2.063699811697006226e-01,4.468375146389007568e-01,4.154374301433563232e-01
-2.825814783573150635e-01,1.397370547056198120e-01,1.360910832881927490e-01,2.125067859888076782e-01,4.382949471473693848e-01,4.075148403644561768e-01
-2.798245847225189209e-01,1.689058095216751099e-01,1.605398505926132202e-01,2.208087593317031860e-01,4.305227398872375488e-01,3.994312286376953125e-01
-2.770676910877227783e-01,1.973809301853179932e-01,1.858845502138137817e-01,2.310438305139541626e-01,4.234863817691802979e-01,3.911889493465423584e-01
-2.743107974529266357e-01,2.249553650617599487e-01,2.118018269538879395e-01,2.429772168397903442e-01,4.171459972858428955e-01,3.827886581420898438e-01
-2.715539038181304932e-01,2.516460418701171875e-01,2.380339205265045166e-01,2.563733160495758057e-01,4.114605486392974854e-01,3.742346465587615967e-01
-2.687970101833343506e-01,2.776667773723602295e-01,2.643806040287017822e-01,2.709954977035522461e-01,4.063846468925476074e-01,3.655290901660919189e-01
-2.660401165485382080e-01,3.033439815044403076e-01,2.906847894191741943e-01,2.866084575653076172e-01,4.018720090389251709e-01,3.566744029521942139e-01
-2.632832229137420654e-01,3.290109038352966309e-01,3.168223202228546143e-01,3.029772937297821045e-01,3.978736996650695801e-01,3.476730883121490479e-01
-2.605263292789459229e-01,3.549099564552307129e-01,3.426858484745025635e-01,3.198699355125427246e-01,3.943384885787963867e-01,3.385288715362548828e-01
-2.577694356441497803e-01,3.811277449131011963e-01,3.681749105453491211e-01,3.370582461357116699e-01,3.912150859832763672e-01,3.292445242404937744e-01
-2.550125420093536377e-01,4.075711965560913086e-01,3.931831717491149902e-01,3.543181419372558594e-01,3.884479403495788574e-01,3.198236525058746338e-01
-2.522556483745574951e-01,4.339932203292846680e-01,4.175896942615509033e-01,3.714321851730346680e-01,3.859846591949462891e-01,3.102691769599914551e-01
-2.494987547397613525e-01,4.600529968738555908e-01,4.412533938884735107e-01,3.881899714469909668e-01,3.837687969207763672e-01,3.005839884281158447e-01
-2.467418611049652100e-01,4.853934347629547119e-01,4.640071988105773926e-01,4.043913483619689941e-01,3.817456662654876709e-01,2.907730042934417725e-01
-2.439849674701690674e-01,5.096997618675231934e-01,4.856568276882171631e-01,4.198457598686218262e-01,3.798597157001495361e-01,2.808388173580169678e-01
-2.412280738353729248e-01,5.327261686325073242e-01,5.059817433357238770e-01,4.343771040439605713e-01,3.780551254749298096e-01,2.707861363887786865e-01
-2.384711951017379761e-01,5.542865395545959473e-01,5.247380137443542480e-01,4.478219747543334961e-01,3.762778639793395996e-01,2.606179416179656982e-01
-2.357143014669418335e-01,5.742282867431640625e-01,5.416654944419860840e-01,4.600346386432647705e-01,3.744741380214691162e-01,2.503392100334167480e-01
-2.329574078321456909e-01,5.923942327499389648e-01,5.564968585968017578e-01,4.708879292011260986e-01,3.725923895835876465e-01,2.399532347917556763e-01
-2.302005141973495483e-01,6.085742115974426270e-01,5.689706206321716309e-01,4.802731573581695557e-01,3.705809116363525391e-01,2.294649630784988403e-01
-2.274436205625534058e-01,6.224475502967834473e-01,5.788480043411254883e-01,4.881040155887603760e-01,3.683906793594360352e-01,2.188776880502700806e-01
-2.246867269277572632e-01,6.335274577140808105e-01,5.859308838844299316e-01,4.943150281906127930e-01,3.659759759902954102e-01,2.081975638866424561e-01
-2.219298332929611206e-01,6.411501765251159668e-01,5.900813341140747070e-01,4.988628029823303223e-01,3.632913827896118164e-01,1.974277794361114502e-01
-2.191729396581649780e-01,6.445424556732177734e-01,5.912402272224426270e-01,5.017265677452087402e-01,3.602951467037200928e-01,1.865737885236740112e-01
-2.164160460233688354e-01,6.429803371429443359e-01,5.894387364387512207e-01,5.029066205024719238e-01,3.569487333297729492e-01,1.756398975849151611e-01
-2.136591523885726929e-01,6.360004544258117676e-01,5.848057270050048828e-01,5.024220347404479980e-01,3.532157838344573975e-01,1.646313667297363281e-01
-2.109022736549377441e-01,6.235948204994201660e-01,5.775669813156127930e-01,5.003113746643066406e-01,3.490633070468902588e-01,1.535531282424926758e-01
-2.081453800201416016e-01,6.063170433044433594e-01,5.680301189422607422e-01,4.966281652450561523e-01,3.444613814353942871e-01,1.424103081226348877e-01
-2.053884863853454590e-01,5.852478146553039551e-01,5.565667748451232910e-01,4.914397299289703369e-01,3.393832445144653320e-01,1.312088668346405029e-01
-2.026315927505493164e-01,5.618293881416320801e-01,5.435842275619506836e-01,4.848245680332183838e-01,3.338053226470947266e-01,1.199525967240333557e-01
-1.998746991157531738e-01,5.376171469688415527e-01,5.294963121414184570e-01,4.768694639205932617e-01,3.277078568935394287e-01,1.086478754878044128e-01
-1.971178054809570312e-01,5.140306353569030762e-01,5.146914124488830566e-01,4.676679372787475586e-01,3.210730552673339844e-01,9.730010479688644409e-02
-1.943609118461608887e-01,4.921705722808837891e-01,4.995056986808776855e-01,4.573162198066711426e-01,3.138866722583770752e-01,8.591483533382415771e-02
-1.916040182113647461e-01,4.727218449115753174e-01,4.842015504837036133e-01,4.459138214588165283e-01,3.061374723911285400e-01,7.449842244386672974e-02
-1.888471245765686035e-01,4.559484124183654785e-01,4.689501821994781494e-01,4.335612654685974121e-01,2.978163659572601318e-01,6.305557489395141602e-02
-1.860902309417724609e-01,4.417609870433807373e-01,4.538265466690063477e-01,4.203568100929260254e-01,2.889174818992614746e-01,5.159300193190574646e-02
-1.833333373069763184e-01,4.298185408115386963e-01,4.388082921504974365e-01,4.063994288444519043e-01,2.794362902641296387e-01,4.011652618646621704e-02
-1.805764585733413696e-01,4.196378886699676514e-01,4.237847328186035156e-01,3.917855322360992432e-01,2.693712115287780762e-01,2.863229624927043915e-02
-1.778195649385452271e-01,4.106683135032653809e-01,4.085743725299835205e-01,3.766090273857116699e-01,2.587219774723052979e-01,1.714584231376647949e-02
-1.750626713037490845e-01,4.023216068744659424e-01,3.929466605186462402e-01,3.609626889228820801e-01,2.474902868270874023e-01,5.663660820573568344e-03
-1.723057776689529419e-01,3.939486742019653320e-01,3.766520619392395020e-01,3.449349999427795410e-01,2.356792390346527100e-01,-5.807964596897363663e-03
-1.695488840341567993e-01,3.847875893115997314e-01,3.594547808170318604e-01,3.286139667034149170e-01,2.232928425073623657e-01,-1.726236194372177124e-02
-1.667919903993606567e-01,3.739251196384429932e-01,3.411660492420196533e-01,3.120828866958618164e-01,2.103366255760192871e-01,-2.869420126080513000e-02
-1.640350967645645142e-01,3.603245615959167480e-01,3.216748535633087158e-01,2.954225838184356689e-01,1.968171000480651855e-01,-4.009618610143661499e-02
-1.612782031297683716e-01,3.429505228996276855e-01,3.009735941886901855e-01,2.787099182605743408e-01,1.827414631843566895e-01,-5.146216601133346558e-02
-1.585213094949722290e-01,3.209826350212097168e-01,2.791711688041687012e-01,2.620156407356262207e-01,1.681176871061325073e-01,-6.278607249259948730e-02
-1.557644158601760864e-01,2.940556704998016357e-01,2.564956843852996826e-01,2.454061359167098999e-01,1.529547721147537231e-01,-7.406062632799148560e-02
-1.530075371265411377e-01,2.624512910842895508e-01,2.332850843667984009e-01,2.289401590824127197e-01,1.372617781162261963e-01,-8.528020232915878296e-02
-1.502506434917449951e-01,2.271595895290374756e-01,2.099616229534149170e-01,2.126678377389907837e-01,1.210488677024841309e-01,-9.643787145614624023e-02
-1.474937498569488525e-01,1.897808611392974854e-01,1.870008260011672974e-01,1.966304481029510498e-01,1.043265685439109802e-01,-1.075275912880897522e-01
-1.447368562221527100e-01,1.522932201623916626e-01,1.648927330970764160e-01,1.808582246303558350e-01,8.710680902004241943e-02,-1.185423880815505981e-01
-1.419799625873565674e-01,1.167641207575798035e-01,1.441019773483276367e-01,1.653695702552795410e-01,6.940240412950515747e-02,-1.294764280319213867e-01
-1.392230689525604248e-01,8.508884906768798828e-02,1.250293999910354614e-01,1.501704156398773193e-01,5.122603848576545715e-02,-1.403232067823410034e-01
-1.364661753177642822e-01,5.879289656877517700e-02,1.079797670245170593e-01,1.352536380290985107e-01,3.259241580963134766e-02,-1.510751545429229736e-01
-1.337092816829681396e-01,3.891432657837867737e-02,9.313564002513885498e-02,1.205977723002433777e-01,1.351684518158435822e-02,-1.617277711629867554e-01
-1.309523880481719971e-01,2.595357410609722137e-02,8.054084330797195435e-02,1.061678230762481689e-01,-5.983288399875164032e-03,-1.722740232944488525e-01
-1.281954944133758545e-01,1.986793242394924164e-02,7.009384781122207642e-02,9.191464632749557495e-02,-2.589034289121627808e-02,-1.827068179845809937e-01
-1.254386007785797119e-01,2.009420096874237061e-02,6.155075505375862122e-02,7.777687907218933105e-02,-4.618411511182785034e-02,-1.930200606584548950e-01
-1.226817145943641663e-01,2.558522298932075500e-02,5.454129353165626526e-02,6.368003785610198975e-02,-6.684359908103942871e-02,-2.032090574502944946e-01
-1.199248209595680237e-01,3.486444056034088135e-02,4.859516769647598267e-02,4.953877255320549011e-02,-8.784528076648712158e-02,-2.132662236690521240e-01
-1.171679273247718811e-01,4.609813541173934937e-02,4.317733645439147949e-02,3.525792807340621948e-02,-1.091640964150428772e-01,-2.231864184141159058e-01
-1.144110411405563354e-01,5.719864368438720703e-02,3.773342818021774292e-02,2.073389478027820587e-02,-1.307737082242965698e-01,-2.329626381397247314e-01
-1.116541475057601929e-01,6.597192585468292236e-02,3.173762187361717224e-02,5.856632720679044724e-03,-1.526450067758560181e-01,-2.425909638404846191e-01
-1.088972538709640503e-01,7.031761109828948975e-02,2.473734319210052490e-02,-9.489755146205425262e-03,-1.747473925352096558e-01,-2.520639300346374512e-01
-1.061403602361679077e-01,6.847698986530303955e-02,1.638934947550296783e-02,-2.542291581630706787e-02,-1.970482170581817627e-01,-2.613765895366668701e-01
-1.033834666013717651e-01,5.930623412132263184e-02,6.479381583631038666e-03,-4.206359758973121643e-02,-2.195133864879608154e-01,-2.705233395099639893e-01
-1.006265804171562195e-01,4.252245277166366577e-02,-5.079232156276702881e-03,-5.953140929341316223e-02,-2.421062588691711426e-01,-2.794982790946960449e-01
-9.786968678236007690e-02,1.886709220707416534e-02,-1.826647296547889709e-02,-7.794519513845443726e-02,-2.647892534732818604e-01,-2.882969975471496582e-01
-9.511279314756393433e-02,-9.876931086182594299e-03,-3.299322724342346191e-02,-9.741906076669692993e-02,-2.875226438045501709e-01,-2.969132065773010254e-01
-9.235589951276779175e-02,-4.103467613458633423e-02,-4.914454743266105652e-02,-1.180631592869758606e-01,-3.102655410766601562e-01,-3.053420484066009521e-01
-8.959900587797164917e-02,-7.135881483554840088e-02,-6.662321090698242188e-02,-1.399802863597869873e-01,-3.329760730266571045e-01,-3.135788738727569580e-01
-8.684211969375610352e-02,-9.748843312263488770e-02,-8.537419140338897705e-02,-1.632646769285202026e-01,-3.556098937988281250e-01,-3.216187357902526855e-01
-8.408522605895996094e-02,-1.165342777967453003e-01,-1.053951233625411987e-01,-1.879991143941879272e-01,-3.781242072582244873e-01,-3.294572532176971436e-01
-8.132833242416381836e-02,-1.267918795347213745e-01,-1.267191469669342041e-01,-2.142523378133773804e-01,-4.004732668399810791e-01,-3.370885550975799561e-01
-7.857143878936767578e-02,-1.285798996686935425e-01,-1.493846625089645386e-01,-2.420773506164550781e-01,-4.226114153861999512e-01,-3.445095121860504150e-01
-7.581454515457153320e-02,-1.251095086336135864e-01,-1.733973026275634766e-01,-2.715074121952056885e-01,-4.444929957389831543e-01,-3.517148792743682861e-01
-7.305765151977539062e-02,-1.230345740914344788e-01,-1.987012028694152832e-01,-3.025523722171783447e-01,-4.660720527172088623e-01,-3.587010800838470459e-01
-7.030076533555984497e-02,-1.318847090005874634e-01,-2.251757383346557617e-01,-3.351962268352508545e-01,-4.873023629188537598e-01,-3.654637038707733154e-01
-6.754387170076370239e-02,-1.613606512546539307e-01,-2.526628673076629639e-01,-3.693952858448028564e-01,-5.081396102905273438e-01,-3.719986975193023682e-01
-6.478697806596755981e-02,-2.165643870830535889e-01,-2.810284197330474854e-01,-4.050721824169158936e-01,-5.285379290580749512e-01,-3.783023953437805176e-01
-6.203008443117141724e-02,-2.937102317810058594e-01,-3.102403283119201660e-01,-4.421172738075256348e-01,-5.484527349472045898e-01,-3.843713700771331787e-01
-5.927319452166557312e-02,-3.797606527805328369e-01,-3.404482007026672363e-01,-4.803863763809204102e-01,-5.678410530090332031e-01,-3.902010321617126465e-01
-5.651630088686943054e-02,-4.563161432743072510e-01,-3.720352649688720703e-01,-5.197017788887023926e-01,-5.866601467132568359e-01,-3.957899212837219238e-01
-5.375941097736358643e-02,-5.047750473022460938e-01,-4.056183099746704102e-01,-5.598517060279846191e-01,-6.048690676689147949e-01,-4.011328518390655518e-01
-5.100251734256744385e-02,-5.104944705963134766e-01,-4.419890344142913818e-01,-6.005953550338745117e-01,-6.224273443222045898e-01,-4.062280654907226562e-01
-4.824562370777130127e-02,-4.666182994842529297e-01,-4.819917678833007812e-01,-6.416645646095275879e-01,-6.392969489097595215e-01,-4.110725820064544678e-01
-4.548873379826545715e-02,-3.803778290748596191e-01,-5.263655185699462891e-01,-6.827692389488220215e-01,-6.554406285285949707e-01,-4.156628251075744629e-01
-4.273184016346931458e-02,-2.840849161148071289e-01,-5.755879282951354980e-01,-7.236022949218750000e-01,-6.708233952522277832e-01,-4.199968576431274414e-01
-3.997494652867317200e-02,-2.418370842933654785e-01,-6.297619342803955078e-01,-7.638455033302307129e-01,-6.854113936424255371e-01,-4.240718185901641846e-01
-3.721805661916732788e-02,-3.179101347923278809e-01,-6.885759830474853516e-01,-8.031753897666931152e-01,-6.991732120513916016e-01,-4.278857111930847168e-01
-3.446116298437118530e-02,-5.083832144737243652e-01,-7.513413429260253906e-01,-8.412677049636840820e-01,-7.120782732963562012e-01,-4.314360916614532471e-01
-3.170426934957504272e-02,-7.400130629539489746e-01,-8.170785903930664062e-01,-8.778052926063537598e-01,-7.240999341011047363e-01,-4.347212910652160645e-01
-2.894737944006919861e-02,-9.386203289031982422e-01,-8.846182227134704590e-01,-9.124803543090820312e-01,-7.352115511894226074e-01,-4.377390146255493164e-01
-2.619048580527305603e-02,-1.062627792358398438e+00,-9.526829719543457031e-01,-9.449993371963500977e-01,-7.453886866569519043e-01,-4.404883384704589844e-01
-2.343359403312206268e-02,-1.099096298217773438e+00,-1.019931435585021973e+00,-9.750889539718627930e-01,-7.546110749244689941e-01,-4.429671168327331543e-01
-2.067670226097106934e-02,-1.059244871139526367e+00,-1.084974288940429688e+00,-1.002495884895324707e+00,-7.628586888313293457e-01,-4.451732337474822998e-01
-1.791981048882007599e-02,-9.855022430419921875e-01,-1.146377801895141602e+00,-1.026990652084350586e+00,-7.701132297515869141e-01,-4.471069276332855225e-01
-1.516291778534650803e-02,-9.573953151702880859e-01,-1.202676773071289062e+00,-1.048370480537414551e+00,-7.763601541519165039e-01,-4.487658739089965820e-01
-1.240602508187294006e-02,-1.050785660743713379e+00,-1.252411603927612305e+00,-1.066459536552429199e+00,-7.815857529640197754e-01,-4.501501321792602539e-01
-9.649133309721946716e-03,-1.256796479225158691e+00,-1.294186353683471680e+00,-1.081109285354614258e+00,-7.857800722122192383e-01,-4.512580931186676025e-01
-6.892241071909666061e-03,-1.492144346237182617e+00,-1.326748967170715332e+00,-1.092201113700866699e+00,-7.889330983161926270e-01,-4.520902633666992188e-01
-4.135348834097385406e-03,-1.680717945098876953e+00,-1.349070906639099121e+00,-1.099645733833312988e+00,-7.910389900207519531e-01,-4.526447355747222900e-01
-1.378456596285104752e-03,-1.782459378242492676e+00,-1.360422015190124512e+00,-1.103383064270019531e+00,-7.920929789543151855e-01,-4.529217481613159180e-01
1.378456596285104752e-03,-1.782459855079650879e+00,-1.360422134399414062e+00,-1.103383064270019531e+00,-7.920925617218017578e-01,-4.529221057891845703e-01
4.135348834097385406e-03,-1.680719852447509766e+00,-1.349071264266967773e+00,-1.099645972251892090e+00,-7.910386919975280762e-01,-4.526445865631103516e-01
6.892241071909666061e-03,-1.492147207260131836e+00,-1.326749563217163086e+00,-1.092201232910156250e+00,-7.889331579208374023e-01,-4.520900249481201172e-01
9.649133309721946716e-03,-1.256800055503845215e+00,-1.294187068939208984e+00,-1.081109285354614258e+00,-7.857798933982849121e-01,-4.512583911418914795e-01
1.240602508187294006e-02,-1.050789237022399902e+00,-1.252412557601928711e+00,-1.066459894180297852e+00,-7.815864086151123047e-01,-4.501498937606811523e-01
1.516291778534650803e-02,-9.573979973793029785e-01,-1.202677845954895020e+00,-1.048370838165283203e+00,-7.763600349426269531e-01,-4.487659335136413574e-01
1.791981048882007599e-02,-9.855039119720458984e-01,-1.146378755569458008e+00,-1.026990890502929688e+00,-7.701133489608764648e-01,-4.471066296100616455e-01
2.067670226097106934e-02,-1.059245705604553223e+00,-1.084975361824035645e+00,-1.002496123313903809e+00,-7.628580927848815918e-01,-4.451730549335479736e-01
2.343359403312206268e-02,-1.099096536636352539e+00,-1.019932627677917480e+00,-9.750893115997314453e-01,-7.546111941337585449e-01,-4.429668188095092773e-01
2.619048580527305603e-02,-1.062628030776977539e+00,-9.526838064193725586e-01,-9.449998140335083008e-01,-7.453890442848205566e-01,-4.404881000518798828e-01
2.894737944006919861e-02,-9.386204481124877930e-01,-8.846188187599182129e-01,-9.124804139137268066e-01,-7.352113127708435059e-01,-4.377391040325164795e-01
3.170426934957504272e-02,-7.400130629539489746e-01,-8.170790076255798340e-01,-8.778057098388671875e-01,-7.240998148918151855e-01,-4.347212910652160645e-01
3.446116298437118530e-02,-5.083832740783691406e-01,-7.513419389724731445e-01,-8.412681818008422852e-01,-7.120781540870666504e-01,-4.314363896846771240e-01
3.721805661916732788e-02,-3.179100453853607178e-01,-6.885765790939331055e-01,-8.031753897666931152e-01,-6.991734504699707031e-01,-4.278860390186309814e-01
3.997494652867317200e-02,-2.418370842933654785e-01,-6.297621726989746094e-01,-7.638461589813232422e-01,-6.854115724563598633e-01,-4.240721464157104492e-01
4.273184016346931458e-02,-2.840848565101623535e-01,-5.755883455276489258e-01,-7.236022949218750000e-01,-6.708236932754516602e-01,-4.199970066547393799e-01
4.548873379826545715e-02,-3.803778290748596191e-01,-5.263657569885253906e-01,-6.827696561813354492e-01,-6.554409265518188477e-01,-4.156631529331207275e-01
4.824562370777130127e-02,-4.666182994842529297e-01,-4.819918870925903320e-01,-6.416649222373962402e-01,-6.392973065376281738e-01,-4.110724329948425293e-01
5.100251734256744385e-02,-5.104945302009582520e-01,-4.419891834259033203e-01,-6.005958318710327148e-01,-6.224276423454284668e-01,-4.062283933162689209e-01
5.375941097736358643e-02,-5.047749876976013184e-01,-4.056183993816375732e-01,-5.598521232604980469e-01,-6.048690080642700195e-01,-4.011329412460327148e-01
5.651630088686943054e-02,-4.563160240650177002e-01,-3.720352649688720703e-01,-5.197019577026367188e-01,-5.866603255271911621e-01,-3.957898616790771484e-01
5.927319452166557312e-02,-3.797606527805328369e-01,-3.404482007026672363e-01,-4.803867638111114502e-01,-5.678410530090332031e-01,-3.902015984058380127e-01
6.203008443117141724e-02,-2.937101721763610840e-01,-3.102401793003082275e-01,-4.421173632144927979e-01,-5.484526753425598145e-01,-3.843715190887451172e-01
6.478697806596755981e-02,-2.165643870830535889e-01,-2.810281515121459961e-01,-4.050722718238830566e-01,-5.285377502441406250e-01,-3.783025741577148438e-01
6.754387170076370239e-02,-1.613605618476867676e-01,-2.526628673076629639e-01,-3.693953752517700195e-01,-5.081397294998168945e-01,-3.719990253448486328e-01
7.030076533555984497e-02,-1.318847090005874634e-01,-2.251757383346557617e-01,-3.351965546607971191e-01,-4.873026311397552490e-01,-3.654639720916748047e-01
7.305765151977539062e-02,-1.230346783995628357e-01,-1.987012028694152832e-01,-3.025521337985992432e-01,-4.660719633102416992e-01,-3.587012588977813721e-01
7.581454515457153320e-02,-1.251094192266464233e-01,-1.733973026275634766e-01,-2.715074121952056885e-01,-4.444930553436279297e-01,-3.517153263092041016e-01
7.857143878936767578e-02,-1.285798996686935425e-01,-1.493847668170928955e-01,-2.420773506164550781e-01,-4.226115047931671143e-01,-3.445100188255310059e-01
8.132833242416381836e-02,-1.267919838428497314e-01,-1.267191469669342041e-01,-2.142522335052490234e-01,-4.004732668399810791e-01,-3.370891511440277100e-01
8.408522605895996094e-02,-1.165343821048736572e-01,-1.053948104381561279e-01,-1.879989206790924072e-01,-3.781242072582244873e-01,-3.294575810432434082e-01
8.684211969375610352e-02,-9.748853743076324463e-02,-8.537430316209793091e-02,-1.632647663354873657e-01,-3.556104898452758789e-01,-3.216193318367004395e-01
8.959900587797164917e-02,-7.135903090238571167e-02,-6.662321090698242188e-02,-1.399804949760437012e-01,-3.329759836196899414e-01,-3.135791122913360596e-01
9.235589951276779175e-02,-4.103478044271469116e-02,-4.914465919137001038e-02,-1.180634722113609314e-01,-3.102658987045288086e-01,-3.053422272205352783e-01
9.511279314756393433e-02,-9.876815602183341980e-03,-3.299322724342346191e-02,-9.741894900798797607e-02,-2.875224649906158447e-01,-2.969131171703338623e-01
9.786968678236007690e-02,1.886703260242938995e-02,-1.826635561883449554e-02,-7.794508337974548340e-02,-2.647893726825714111e-01,-2.882966399192810059e-01
1.006265804171562195e-01,4.252255707979202271e-02,-5.079116672277450562e-03,-5.953163281083106995e-02,-2.421064525842666626e-01,-2.794984579086303711e-01
1.033834666013717651e-01,5.930617451667785645e-02,6.479441188275814056e-03,-4.206382483243942261e-02,-2.195133864879608154e-01,-2.705234289169311523e-01
1.061403602361679077e-01,6.847698986530303955e-02,1.638934947550296783e-02,-2.542303316295146942e-02,-1.970483213663101196e-01,-2.613768577575683594e-01
1.088972538709640503e-01,7.031761109828948975e-02,2.473734319210052490e-02,-9.489637799561023712e-03,-1.747475862503051758e-01,-2.520641982555389404e-01
1.116541475057601929e-01,6.597199290990829468e-02,3.173737972974777222e-02,5.856452975422143936e-03,-1.526448130607604980e-01,-2.425908744335174561e-01
1.144110411405563354e-01,5.719870328903198242e-02,3.773355111479759216e-02,2.073383331298828125e-02,-1.307739168405532837e-01,-2.329631149768829346e-01
1.171679273247718811e-01,4.609802365303039551e-02,4.317745938897132874e-02,3.525805473327636719e-02,-1.091644167900085449e-01,-2.231863290071487427e-01
1.199248209595680237e-01,3.486444056034088135e-02,4.859523102641105652e-02,4.953883588314056396e-02,-8.784528076648712158e-02,-2.132660299539566040e-01
1.226817145943641663e-01,2.558528259396553040e-02,5.454148352146148682e-02,6.367997080087661743e-02,-6.684371083974838257e-02,-2.032090574502944946e-01
1.254386007785797119e-01,2.009408921003341675e-02,6.155056878924369812e-02,7.777675241231918335e-02,-4.618422687053680420e-02,-1.930198669433593750e-01
1.281954944133758545e-01,1.986805163323879242e-02,7.009358704090118408e-02,9.191471338272094727e-02,-2.589046023786067963e-02,-1.827064156532287598e-01
1.309523880481719971e-01,2.595345489680767059e-02,8.054084330797195435e-02,1.061677560210227966e-01,-5.983288399875164032e-03,-1.722735166549682617e-01
1.337092816829681396e-01,3.891432657837867737e-02,9.313569962978363037e-02,1.205977052450180054e-01,1.351696625351905823e-02,-1.617280840873718262e-01
1.364661753177642822e-01,5.879289656877517700e-02,1.079797670245170593e-01,1.352537721395492554e-01,3.259222954511642456e-02,-1.510755568742752075e-01
1.392230689525604248e-01,8.508884906768798828e-02,1.250295341014862061e-01,1.501705497503280640e-01,5.122610181570053101e-02,-1.403232067823410034e-01
1.419799625873565674e-01,1.167641878128051758e-01,1.441019177436828613e-01,1.653694361448287964e-01,6.940259039402008057e-02,-1.294767409563064575e-01
1.447368562221527100e-01,1.522931456565856934e-01,1.648927330970764160e-01,1.808584332466125488e-01,8.710720390081405640e-02,-1.185427084565162659e-01
1.474937498569488525e-01,1.897810101509094238e-01,1.870008260011672974e-01,1.966304481029510498e-01,1.043267026543617249e-01,-1.075280159711837769e-01
1.502506434917449951e-01,2.271597981452941895e-01,2.099616229534149170e-01,2.126679867506027222e-01,1.210487335920333862e-01,-9.643830358982086182e-02
1.530075371265411377e-01,2.624512910842895508e-01,2.332850098609924316e-01,2.289403080940246582e-01,1.372616440057754517e-01,-8.528009057044982910e-02
1.557644158601760864e-01,2.940556704998016357e-01,2.564956843852996826e-01,2.454063743352890015e-01,1.529546976089477539e-01,-7.406073063611984253e-02
1.585213094949722290e-01,3.209824860095977783e-01,2.791710197925567627e-01,2.620158791542053223e-01,1.681179106235504150e-01,-6.278629601001739502e-02
1.612782031297683716e-01,3.429506123065948486e-01,3.009737432003021240e-01,2.787099182605743408e-01,1.827415376901626587e-01,-5.146171152591705322e-02
1.640350967645645142e-01,3.603245615959167480e-01,3.216750323772430420e-01,2.954226434230804443e-01,1.968171745538711548e-01,-4.009618610143661499e-02
1.667919903993606567e-01,3.739251196384429932e-01,3.411659002304077148e-01,3.120828866958618164e-01,2.103367000818252563e-01,-2.869397029280662537e-02
1.695488840341567993e-01,3.847875893115997314e-01,3.594546914100646973e-01,3.286138176918029785e-01,2.232929915189743042e-01,-1.726271398365497589e-02
1.723057776689529419e-01,3.939486742019653320e-01,3.766519725322723389e-01,3.449351489543914795e-01,2.356793880462646484e-01,-5.807845853269100189e-03
1.750626713037490845e-01,4.023218452930450439e-01,3.929465711116790771e-01,3.609625399112701416e-01,2.474901378154754639e-01,5.663481075316667557e-03
1.778195649385452271e-01,4.106684029102325439e-01,4.085742831230163574e-01,3.766092956066131592e-01,2.587218880653381348e-01,1.714560016989707947e-02
1.805764585733413696e-01,4.196377992630004883e-01,4.237849116325378418e-01,3.917855918407440186e-01,2.693710625171661377e-01,2.863192930817604065e-02
1.833333373069763184e-01,4.298186302185058594e-01,4.388081133365631104e-01,4.063996076583862305e-01,2.794362008571624756e-01,4.011658579111099243e-02
1.860902309417724609e-01,4.417608976364135742e-01,4.538265466690063477e-01,4.203568994998931885e-01,2.889174222946166992e-01,5.159350484609603882e-02
1.888471245765686035e-01,4.559485912322998047e-01,4.689502716064453125e-01,4.335609972476959229e-01,2.978164553642272949e-01,6.305570155382156372e-02
1.916040182113647461e-01,4.727217555046081543e-01,4.842016100883483887e-01,4.459138214588165283e-01,3.061372935771942139e-01,7.449854910373687744e-02
1.943609118461608887e-01,4.921705722808837891e-01,4.995058774948120117e-01,4.573162198066711426e-01,3.138865828514099121e-01,8.591496199369430542e-02
1.971178054809570312e-01,5.140306353569030762e-01,5.146912932395935059e-01,4.676679372787475586e-01,3.210733234882354736e-01,9.730003774166107178e-02
1.998746991157531738e-01,5.376170277595520020e-01,5.294964313507080078e-01,4.768694639205932617e-01,3.277077674865722656e-01,1.086478158831596375e-01
2.026315927505493164e-01,5.618295073509216309e-01,5.435842275619506836e-01,4.848246872425079346e-01,3.338053226470947266e-01,1.199525296688079834e-01
2.053884863853454590e-01,5.852478146553039551e-01,5.565667748451232910e-01,4.914397895336151123e-01,3.393832445144653320e-01,1.312083303928375244e-01
2.081453800201416016e-01,6.063168644905090332e-01,5.680302381515502930e-01,4.966281652450561523e-01,3.444612920284271240e-01,1.424105167388916016e-01
2.109022736549377441e-01,6.235950589179992676e-01,5.775671005249023438e-01,5.003116130828857422e-01,3.490632176399230957e-01,1.535531878471374512e-01
2.136591523885726929e-01,6.360004544258117676e-01,5.848059058189392090e-01,5.024221539497375488e-01,3.532159626483917236e-01,1.646315008401870728e-01
2.164160460233688354e-01,6.429804563522338867e-01,5.894386172294616699e-01,5.029066205024719238e-01,3.569486439228057861e-01,1.756397634744644165e-01
2.191729396581649780e-01,6.445425748825073242e-01,5.912403464317321777e-01,5.017268061637878418e-01,3.602949678897857666e-01,1.865737289190292358e-01
2.219298332929611206e-01,6.411502361297607422e-01,5.900815129280090332e-01,4.988629817962646484e-01,3.632912933826446533e-01,1.974279284477233887e-01
2.246867269277572632e-01,6.335275769233703613e-01,5.859308242797851562e-01,4.943146705627441406e-01,3.659754693508148193e-01,2.081974893808364868e-01
2.274436205625534058e-01,6.224475502967834473e-01,5.788479447364807129e-01,4.881040155887603760e-01,3.683906197547912598e-01,2.188778370618820190e-01
2.302005141973495483e-01,6.085740923881530762e-01,5.689707398414611816e-01,4.802733361721038818e-01,3.705807328224182129e-01,2.294645905494689941e-01
2.329574078321456909e-01,5.923943519592285156e-01,5.564967989921569824e-01,4.708878099918365479e-01,3.725923299789428711e-01,2.399530857801437378e-01
2.357143014669418335e-01,5.742283463478088379e-01,5.416656732559204102e-01,4.600348174571990967e-01,3.744744062423706055e-01,2.503388524055480957e-01
2.384711951017379761e-01,5.542865395545959473e-01,5.247380137443542480e-01,4.478220939636230469e-01,3.762779533863067627e-01,2.606178522109985352e-01
2.412280738353729248e-01,5.327260494232177734e-01,5.059816241264343262e-01,4.343768060207366943e-01,3.780550360679626465e-01,2.707858979701995850e-01
2.439849674701690674e-01,5.096999406814575195e-01,4.856569170951843262e-01,4.198461174964904785e-01,3.798593580722808838e-01,2.808388173580169678e-01
2.467418611049652100e-01,4.853934347629547119e-01,4.640071988105773926e-01,4.043912589550018311e-01,3.817458450794219971e-01,2.907730042934417725e-01
2.494987547397613525e-01,4.600531160831451416e-01,4.412534832954406738e-01,3.881899714469909668e-01,3.837687075138092041e-01,3.005841672420501709e-01
2.522556483745574951e-01,4.339931607246398926e-01,4.175896942615509033e-01,3.714320957660675049e-01,3.859845697879791260e-01,3.102689385414123535e-01
2.550125420093536377e-01,4.075710773468017578e-01,3.931829333305358887e-01,3.543181419372558594e-01,3.884479403495788574e-01,3.198232352733612061e-01
2.577694356441497803e-01,3.811277449131011963e-01,3.681749105453491211e-01,3.370581567287445068e-01,3.912145495414733887e-01,3.292445838451385498e-01
2.605263292789459229e-01,3.549098074436187744e-01,3.426859080791473389e-01,3.198699355125427246e-01,3.943387567996978760e-01,3.385288715362548828e-01
2.632832229137420654e-01,3.290109038352966309e-01,3.168223202228546143e-01,3.029773831367492676e-01,3.978735208511352539e-01,3.476730883121490479e-01
2.660401165485382080e-01,3.033440709114074707e-01,2.906849682331085205e-01,2.866084575653076172e-01,4.018722474575042725e-01,3.566739857196807861e-01
2.687970101833343506e-01,2.776666879653930664e-01,2.643804550170898438e-01,2.709956765174865723e-01,4.063845574855804443e-01,3.655289113521575928e-01
2.715539038181304932e-01,2.516461014747619629e-01,2.380339950323104858e-01,2.563734054565429688e-01,4.114603698253631592e-01,3.742348253726959229e-01
2.743107974529266357e-01,2.249554395675659180e-01,2.118016779422760010e-01,2.429771423339843750e-01,4.171460866928100586e-01,3.827886581420898438e-01
2.770676910877227783e-01,1.973808705806732178e-01,1.858844757080078125e-01,2.310438305139541626e-01,4.234862923622131348e-01,3.911880850791931152e-01
2.798245847225189209e-01,1.689057350158691406e-01,1.605398505926132202e-01,2.208088338375091553e-01,4.305225610733032227e-01,3.994307816028594971e-01
2.825814783573150635e-01,1.397369205951690674e-01,1.360910087823867798e-01,2.125067114830017090e-01,4.382947683334350586e-01,4.075147509574890137e-01
2.853383421897888184e-01,1.102526932954788208e-01,1.129349023103713989e-01,2.063701301813125610e-01,4.468376338481903076e-01,4.154371619224548340e-01
2.880952358245849609e-01,8.088016510009765625e-02,9.154476970434188843e-02,2.026282399892807007e-01,4.561834633350372314e-01,4.231965243816375732e-01
2.908521294593811035e-01,5.198363214731216431e-02,7.247043401002883911e-02,2.015068382024765015e-01,4.663607478141784668e-01,4.307907223701477051e-01
2.936090230941772461e-01,2.386032044887542725e-02,5.633428692817687988e-02,2.032279223203659058e-01,4.773925542831420898e-01,4.382184743881225586e-01
2.963659167289733887e-01,-3.093935549259185791e-03,4.382403939962387085e-02,2.080074101686477661e-01,4.892989993095397949e-01,4.454781711101531982e-01
2.991228103637695312e-01,-2.811385504901409149e-02,3.568173944950103760e-02,2.160569727420806885e-01,5.020934343338012695e-01,4.525677859783172607e-01
3.018797039985656738e-01,-4.985620826482772827e-02,3.269396349787712097e-02,2.275816798210144043e-01,5.157848000526428223e-01,4.594879448413848877e-01
3.046365976333618164e-01,-6.639635562896728516e-02,3.567820787429809570e-02,2.427809238433837891e-01,5.303750038146972656e-01,4.662359356880187988e-01
3.073934912681579590e-01,-7.543396949768066406e-02,4.547068476676940918e-02,2.618464231491088867e-01,5.458602309226989746e-01,4.728122055530548096e-01
3.101503849029541016e-01,-7.457139343023300171e-02,6.291629374027252197e-02,2.849638760089874268e-01,5.622281432151794434e-01,4.792160987854003906e-01
3.129072785377502441e-01,-6.152134388685226440e-02,8.885863423347473145e-02,3.123114705085754395e-01,5.794594287872314453e-01,4.854473471641540527e-01
3.156641721725463867e-01,-3.417246043682098389e-02,1.241324245929718018e-01,3.440598845481872559e-01,5.975250601768493652e-01,4.915063083171844482e-01
3.184210658073425293e-01,9.462080895900726318e-03,1.695582121610641479e-01,3.803736567497253418e-01,6.163874268531799316e-01,4.973929822444915771e-01
3.211779594421386719e-01,7.137513160705566406e-02,2.259391695261001587e-01,4.214087724685668945e-01,6.359974145889282227e-01,5.031082034111022949e-01
3.239348530769348145e-01,1.537355333566665649e-01,2.940583825111389160e-01,4.673137962818145752e-01,6.562950611114501953e-01,5.086525678634643555e-01
3.266917467117309570e-01,2.590952515602111816e-01,3.746779859066009521e-01,5.182304382324218750e-01,6.772078275680541992e-01,5.140277743339538574e-01
3.294486403465270996e-01,3.906342089176177979e-01,4.685386419296264648e-01,5.742927193641662598e-01,6.986498236656188965e-01,5.192347764968872070e-01
3.322055339813232422e-01,5.524321198463439941e-01,5.763599872589111328e-01,6.356264948844909668e-01,7.205208539962768555e-01,5.242758393287658691e-01
3.349624276161193848e-01,7.497106194496154785e-01,6.988389492034912109e-01,7.023505568504333496e-01,7.427064180374145508e-01,5.291525721549987793e-01
3.377193212509155273e-01,9.889547824859619141e-01,8.366497755050659180e-01,7.745742201805114746e-01,7.650747895240783691e-01,5.338676571846008301e-01
3.404762148857116699e-01,1.277816891670227051e+00,9.904416203498840332e-01,8.523979187011718750e-01,7.874792218208312988e-01,5.384240150451660156e-01
3.432331085205078125e-01,1.624741792678833008e+00,1.160836577415466309e+00,9.359104037284851074e-01,8.097557425498962402e-01,5.428242683410644531e-01
3.459899723529815674e-01,2.038300275802612305e+00,1.348422288894653320e+00,1.025185823440551758e+00,8.317237496376037598e-01,5.470724105834960938e-01
3.487468659877777100e-01,2.526259183883666992e+00,1.553753972053527832e+00,1.120283961296081543e+00,8.531875610351562500e-01,5.511716604232788086e-01
3.515037596225738525e-01,3.094157934188842773e+00,1.777332425117492676e+00,1.221236467361450195e+00,8.739362359046936035e-01,5.551267266273498535e-01
3.542606532573699951e-01,3.742745637893676758e+00,2.019597768783569336e+00,1.328043103218078613e+00,8.937464356422424316e-01,5.589416623115539551e-01
3.570175468921661377e-01,4.462059497833251953e+00,2.280905246734619141e+00,1.440653443336486816e+00,9.123843908309936523e-01,5.626211762428283691e-01
3.597744405269622803e-01,5.217600822448730469e+00,2.561488628387451172e+00,1.558944582939147949e+00,9.296106100082397461e-01,5.661709904670715332e-01
3.625313341617584229e-01,5.927307128906250000e+00,2.861403465270996094e+00,1.682684898376464844e+00,9.451822638511657715e-01,5.695959329605102539e-01
3.652882277965545654e-01,6.466168403625488281e+00,3.180435895919799805e+00,1.811479568481445312e+00,9.588603377342224121e-01,5.729026198387145996e-01
3.680451214313507080e-01,6.767900466918945312e+00,3.517940998077392578e+00,1.944691181182861328e+00,9.704141020774841309e-01,5.760964751243591309e-01
3.708020150661468506e-01,6.896797180175781250e+00,3.872580528259277344e+00,2.081318855285644531e+00,9.796291589736938477e-01,5.791842937469482422e-01
3.735589087009429932e-01,6.948360443115234375e+00,4.241873264312744141e+00,2.219834089279174805e+00,9.863122701644897461e-01,5.821732878684997559e-01
3.763158023357391357e-01,6.974650859832763672e+00,4.621453762054443359e+00,2.357953786849975586e+00,9.902993440628051758e-01,5.850701928138732910e-01
3.790726959705352783e-01,6.994092464447021484e+00,5.003914356231689453e+00,2.492370843887329102e+00,9.914602041244506836e-01,5.878823995590209961e-01
3.818295896053314209e-01,7.011536598205566406e+00,5.377218246459960938e+00,2.618480205535888672e+00,9.897046685218811035e-01,5.906181335449218750e-01
3.845864832401275635e-01,7.027245521545410156e+00,5.723190307617187500e+00,2.730230093002319336e+00,9.849869608879089355e-01,5.932851433753967285e-01
3.873433768749237061e-01,7.039255619049072266e+00,6.017720222473144531e+00,2.820318937301635742e+00,9.773054122924804688e-01,5.958916544914245605e-01
3.901002705097198486e-01,7.043265819549560547e+00,6.235255718231201172e+00,2.880993604660034180e+00,9.667057991027832031e-01,5.984462499618530273e-01
3.928571641445159912e-01,7.032025814056396484e+00,6.357831478118896484e+00,2.905539512634277344e+00,9.532785415649414062e-01,6.009580492973327637e-01
3.956140577793121338e-01,6.995757102966308594e+00,6.382376194000244141e+00,2.890083789825439453e+00,9.371566176414489746e-01,6.034359335899353027e-01
3.983709514141082764e-01,6.925014972686767578e+00,6.318917274475097656e+00,2.834840059280395508e+00,9.185099005699157715e-01,6.058890223503112793e-01
4.011278450489044189e-01,6.815632343292236328e+00,6.182087421417236328e+00,2.744042158126831055e+00,8.975408673286437988e-01,6.083268523216247559e-01
4.038847088813781738e-01,6.672247886657714844e+00,5.984540939331054688e+00,2.624604463577270508e+00,8.744778037071228027e-01,6.107591986656188965e-01
4.066416025161743164e-01,6.506827831268310547e+00,5.735764026641845703e+00,2.484314203262329102e+00,8.495674729347229004e-01,6.131955981254577637e-01
4.093984961509704590e-01,6.333365917205810547e+00,5.443944931030273438e+00,2.330406427383422852e+00,8.230702877044677734e-01,6.156462430953979492e-01
4.121553897857666016e-01,6.163118362426757812e+00,5.117755413055419922e+00,2.168828010559082031e+00,7.952525615692138672e-01,6.181211471557617188e-01
4.149122834205627441e-01,6.002814769744873047e+00,4.766731739044189453e+00,2.004086732864379883e+00,7.663817405700683594e-01,6.206300854682922363e-01
4.176691770553588867e-01,5.855190753936767578e+00,4.400540351867675781e+00,1.839421510696411133e+00,7.367212772369384766e-01,6.231841444969177246e-01
4.204260706901550293e-01,5.720242023468017578e+00,4.027994155883789062e+00,1.677076816558837891e+00,7.065269351005554199e-01,6.257930397987365723e-01
4.231829643249511719e-01,5.595878601074218750e+00,3.656409263610839844e+00,1.518573403358459473e+00,6.760432720184326172e-01,6.284672617912292480e-01
4.259398579597473145e-01,5.476749420166015625e+00,3.291424274444580078e+00,1.364925980567932129e+00,6.455016732215881348e-01,6.312173604965209961e-01
4.286967515945434570e-01,5.349274635314941406e+00,2.937137365341186523e+00,1.216806173324584961e+00,6.151191592216491699e-01,6.340539455413818359e-01
4.314536452293395996e-01,5.181397438049316406e+00,2.596382856369018555e+00,1.074655771255493164e+00,5.850965380668640137e-01,6.369872093200683594e-01
4.342105388641357422e-01,4.915513515472412109e+00,2.271024465560913086e+00,9.387665390968322754e-01,5.556192398071289062e-01,6.400278806686401367e-01
4.369674324989318848e-01,4.495865821838378906e+00,1.962207078933715820e+00,8.093309998512268066e-01,5.268565416336059570e-01,6.431861519813537598e-01
4.397243261337280273e-01,3.930495023727416992e+00,1.670556306838989258e+00,6.864770650863647461e-01,4.989625513553619385e-01,6.464726924896240234e-01
4.424812197685241699e-01,3.293536901473999023e+00,1.396327137947082520e+00,5.702917575836181641e-01,4.720763266086578369e-01,6.498977541923522949e-01
4.452381134033203125e-01,2.660993576049804688e+00,1.139513254165649414e+00,4.608352780342102051e-01,4.463232755661010742e-01,6.534716486930847168e-01
4.479950070381164551e-01,2.077301979064941406e+00,8.999281525611877441e-01,3.581508100032806396e-01,4.218157231807708740e-01,6.572047472000122070e-01
4.507519006729125977e-01,1.560708403587341309e+00,6.772668361663818359e-01,2.622709274291992188e-01,3.986540734767913818e-01,6.611068844795227051e-01
4.535087943077087402e-01,1.114878058433532715e+00,4.711545109748840332e-01,1.732223182916641235e-01,3.769281506538391113e-01,6.651884913444519043e-01
4.562656879425048828e-01,7.361370325088500977e-01,2.811872363090515137e-01,9.102710336446762085e-02,3.567170500755310059e-01,6.694593429565429688e-01
4.590225815773010254e-01,4.172234535217285156e-01,1.069662123918533325e-01,1.570611447095870972e-02,3.380915522575378418e-01,6.739292144775390625e-01
4.617794752120971680e-01,1.493722051382064819e-01,-5.186979472637176514e-02,-5.272107943892478943e-02,3.211139142513275146e-01,6.786076426506042480e-01
4.645363390445709229e-01,-7.635445147752761841e-02,-1.956176757812500000e-01,-1.142344623804092407e-01,3.058397173881530762e-01,6.835045218467712402e-01
4.672932326793670654e-01,-2.681935429573059082e-01,-3.244925737380981445e-01,-1.688154190778732300e-01,2.923170924186706543e-01,6.886290907859802246e-01
4.700501263141632080e-01,-4.331613183021545410e-01,-4.386010169982910156e-01,-2.164429724216461182e-01,2.805893123149871826e-01,6.939905881881713867e-01
4.728070199489593506e-01,-5.768815279006958008e-01,-5.379358530044555664e-01,-2.570961117744445801e-01,2.706940770149230957e-01,6.995981931686401367e-01
4.755639135837554932e-01,-7.036132216453552246e-01,-6.223707795143127441e-01,-2.907528877258300781e-01,2.626647949218750000e-01,7.054607868194580078e-01
4.783208072185516357e-01,-8.163325786590576172e-01,-6.916610598564147949e-01,-3.173905313014984131e-01,2.565306723117828369e-01,7.115873694419860840e-01
4.810777008533477783e-01,-9.166873097419738770e-01,-7.454527616500854492e-01,-3.369856774806976318e-01,2.523176372051239014e-01,7.179862260818481445e-01
4.838345944881439209e-01,-1.004695296287536621e+00,-7.832964062690734863e-01,-3.495141565799713135e-01,2.500482499599456787e-01,7.246661186218261719e-01
4.865914881229400635e-01,-1.078188300132751465e+00,-8.046636581420898438e-01,-3.549508452415466309e-01,2.497424334287643433e-01,7.316350936889648438e-01
4.893483817577362061e-01,-1.132219552993774414e+00,-8.089666366577148438e-01,-3.532703220844268799e-01,2.514176368713378906e-01,7.389013171195983887e-01
4.921052753925323486e-01,-1.158820033073425293e+00,-7.955783605575561523e-01,-3.444466590881347656e-01,2.550895512104034424e-01,7.464727163314819336e-01
4.948621690273284912e-01,-1.147419095039367676e+00,-7.638500332832336426e-01,-3.284531235694885254e-01,2.607715725898742676e-01,7.543569207191467285e-01
4.976190626621246338e-01,-1.085892796516418457e+00,-7.131286859512329102e-01,-3.052628934383392334e-01,2.684757411479949951e-01,7.625615000724792480e-01
5.003759264945983887e-01,-9.618692398071289062e-01,-6.427710652351379395e-01,-2.748494148254394531e-01,2.782122790813446045e-01,7.710937857627868652e-01
5.031328201293945312e-01,-7.638360857963562012e-01,-5.521519780158996582e-01,-2.371846586465835571e-01,2.899909913539886475e-01,7.799611687660217285e-01
5.058897137641906738e-01,-4.818342030048370361e-01,-4.406765699386596680e-01,-1.922413408756256104e-01,3.038197159767150879e-01,7.891705036163330078e-01
5.086466073989868164e-01,-1.077015995979309082e-01,-3.077832460403442383e-01,-1.399924606084823608e-01,3.197058439254760742e-01,7.987284660339355469e-01
5.114035010337829590e-01,3.649859428405761719e-01,-1.529470235109329224e-01,-8.041037619113922119e-02,3.376557528972625732e-01,8.086419105529785156e-01
5.141603946685791016e-01,9.411395192146301270e-01,2.431800961494445801e-02,-1.346816122531890869e-02,3.576750755310058594e-01,8.189172744750976562e-01
5.169172883033752441e-01,1.624434471130371094e+00,2.244595289230346680e-01,6.086134910583496094e-02,3.797690272331237793e-01,8.295607566833496094e-01
5.196741819381713867e-01,2.417580842971801758e+00,4.478871524333953857e-01,1.426047682762145996e-01,4.039419591426849365e-01,8.405783772468566895e-01
5.224310755729675293e-01,3.322554588317871094e+00,6.949746608734130859e-01,2.317886352539062500e-01,4.301977157592773438e-01,8.519762754440307617e-01
5.251879692077636719e-01,4.340787887573242188e+00,9.660622477531433105e-01,3.284387588500976562e-01,4.585402011871337891e-01,8.637600541114807129e-01
5.279448628425598145e-01,5.473308563232421875e+00,1.261458039283752441e+00,4.325805306434631348e-01,4.889724850654602051e-01,8.759353756904602051e-01
5.307017564773559570e-01,6.720857143402099609e+00,1.581441044807434082e+00,5.442394614219665527e-01,5.214973092079162598e-01,8.885076045989990234e-01
5.334586501121520996e-01,8.083962440490722656e+00,1.926264166831970215e+00,6.634400486946105957e-01,5.561172962188720703e-01,9.014820456504821777e-01
5.362155437469482422e-01,9.562998771667480469e+00,2.296155452728271484e+00,7.902064323425292969e-01,5.928349494934082031e-01,9.148637652397155762e-01
5.389724373817443848e-01,1.115823841094970703e+01,2.691321611404418945e+00,9.245620965957641602e-01,6.316522359848022461e-01,9.286577701568603516e-01
5.417293310165405273e-01,1.286987113952636719e+01,3.111948966979980469e+00,1.066529989242553711e+00,6.725710630416870117e-01,9.428689479827880859e-01
5.444862246513366699e-01,1.469803237915039062e+01,3.558205604553222656e+00,1.216132640838623047e+00,7.155933380126953125e-01,9.575017094612121582e-01
5.472431182861328125e-01,1.664282226562500000e+01,4.030244827270507812e+00,1.373391985893249512e+00,7.607203722000122070e-01,9.725606441497802734e-01
5.500000119209289551e-01,1.870430374145507812e+01,4.528203487396240234e+00,1.538329005241394043e+00,8.079541921615600586e-01,9.880501627922058105e-01


==> figures/shearlets/18/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-1.615999937057495117e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-1.535199880599975586e-01,inf,inf,inf,inf,-2.197224577336219564e+00
-1.454399824142456055e-01,inf,inf,inf,inf,-3.295836866004329124e+00
-1.373599916696548462e-01,inf,inf,inf,inf,-3.637586159726385659e+00
-1.292800009250640869e-01,inf,inf,inf,inf,-5.062595033026966895e+00
-1.211999952793121338e-01,inf,inf,inf,inf,-5.805134968916488170e+00
-1.131199896335601807e-01,inf,inf,inf,inf,-6.536691597591304692e+00
-1.050399988889694214e-01,inf,inf,inf,-0.000000000000000000e+00,-7.325148957955574858e+00
-9.695999324321746826e-02,inf,-6.931471805599452862e-01,-0.000000000000000000e+00,-1.945910149055313232e+00,-7.973155433444133244e+00
-8.887998759746551514e-02,-1.791759469228054957e+00,-1.609437912434100282e+00,-1.945910149055313232e+00,-2.772588722239781145e+00,-8.636574948436317456e+00
-8.079999685287475586e-02,-1.386294361119890572e+00,-1.791759469228054957e+00,-2.197224577336219564e+00,-3.555348061489413514e+00,-9.201804040953895480e+00
-7.271999120712280273e-02,-2.995732273553990854e+00,-3.178053830347945752e+00,-3.367295829986474143e+00,-4.976733742420574202e+00,-9.718602713339008048e+00
-6.463998556137084961e-02,-3.806662489770319624e+00,-3.688879454113936252e+00,-4.025351690735149646e+00,-6.280395838960195043e+00,-1.018907994312282561e+01
-5.655999109148979187e-02,-4.369447852467021498e+00,-4.430816798843313364e+00,-4.762173934797756303e+00,-7.667626091584990533e+00,-1.059408147630835551e+01
-4.847999289631843567e-02,-5.105945473900580289e+00,-5.267858159063328216e+00,-5.505331535932362463e+00,-8.933664178700935210e+00,-1.094496495649924128e+01
-4.039999097585678101e-02,-5.929589143389894623e+00,-6.056784013228624808e+00,-6.716594773520977668e+00,-1.002380071804613593e+01,-1.125551391553669411e+01
-3.231999278068542480e-02,-6.919683849847411139e+00,-7.080026499922590588e+00,-8.254268770090183338e+00,-1.094797798881207918e+01,-1.149876568681219524e+01
-2.423999086022377014e-02,-8.067462667010056876e+00,-8.406931797158700093e+00,-1.018066464034276208e+01,-1.167190162626919125e+01,-1.169255172604920645e+01
-1.615999266505241394e-02,-9.554284623436096524e+00,-1.047200644708058981e+01,-1.182078509442326286e+01,-1.218860089961813387e+01,-1.182984347201342246e+01
-8.079991675913333893e-03,-1.217513394166214802e+01,-1.277069303240045350e+01,-1.285534108113151142e+01,-1.249989085333780459e+01,-1.191094290794323562e+01
0.000000000000000000e+00,-1.401147693271368055e+01,-1.366118853012445022e+01,-1.320289950178935356e+01,-1.260152108725168318e+01,-1.194110399258528687e+01
8.079991675913333893e-03,-1.214940175988786208e+01,-1.275298233754890376e+01,-1.284636478649735025e+01,-1.249793596437517706e+01,-1.191037184215101519e+01
1.615999266505241394e-02,-9.589666822474653074e+00,-1.047279904202116896e+01,-1.181105032125772603e+01,-1.218261976415539571e+01,-1.182550744559833689e+01
2.423999086022377014e-02,-8.075582636671720493e+00,-8.418918622147897324e+00,-1.017701998938346719e+01,-1.166142305328574480e+01,-1.169469687045870110e+01
3.231999278068542480e-02,-6.956545443151568975e+00,-7.111512116496156999e+00,-8.275631054578010293e+00,-1.094512376368118822e+01,-1.150255184454266733e+01
4.039999097585678101e-02,-6.159095388491932610e+00,-6.246106765481562739e+00,-6.778784897685176780e+00,-1.003880484948375695e+01,-1.125667745800797803e+01
4.847999289631843567e-02,-5.662960480135946106e+00,-5.659482215759621404e+00,-5.902633333401365867e+00,-8.943114308091784537e+00,-1.094334014599731475e+01
5.655999109148979187e-02,-5.081404364984463129e+00,-5.135798437050262066e+00,-5.247024072160486163e+00,-7.677863500678210329e+00,-1.059448241852792982e+01
6.463998556137084961e-02,-4.624972813284270678e+00,-4.672828834461905778e+00,-4.787491742782045812e+00,-6.383506634884005493e+00,-1.017526887545623282e+01
7.271999120712280273e-02,-3.912023005428145961e+00,-4.025351690735149646e+00,-4.219507705176106960e+00,-5.135798437050262066e+00,-9.708263110386649686e+00
8.079999685287475586e-02,-3.737669618283368411e+00,-3.496507561466480229e+00,-3.610917912644224348e+00,-4.317488113536310124e+00,-9.190035618635818082e+00
8.887998759746551514e-02,-2.639057329615258407e+00,-3.091042453358316067e+00,-3.091042453358316067e+00,-3.688879454113936252e+00,-8.625688787569536942e+00
9.695999324321746826e-02,-2.197224577336219564e+00,-2.079441541679835748e+00,-2.302585092994045901e+00,-2.639057329615258407e+00,-7.991253929840199000e+00
1.050399988889694214e-01,-1.945910149055313232e+00,-1.945910149055313232e+00,-2.484906649788000355e+00,-2.302585092994045901e+00,-7.346655163176539105e+00
1.131199896335601807e-01,inf,inf,-0.000000000000000000e+00,-1.609437912434100282e+00,-6.590301048196685940e+00
1.211999952793121338e-01,inf,-0.000000000000000000e+00,inf,-6.931471805599452862e-01,-5.820082930352361572e+00
1.292800009250640869e-01,-0.000000000000000000e+00,inf,inf,-0.000000000000000000e+00,-4.962844630259906964e+00
1.373599916696548462e-01,inf,inf,inf,-1.098612288668109782e+00,-4.143134726391532574e+00
1.454399824142456055e-01,inf,inf,inf,inf,-3.295836866004329124e+00
1.535199880599975586e-01,inf,inf,inf,-0.000000000000000000e+00,-1.609437912434100282e+00
1.615999937057495117e-01,inf,inf,inf,inf,-1.609437912434100282e+00
1.696799993515014648e-01,inf,inf,inf,inf,-1.098612288668109782e+00
1.777599900960922241e-01,inf,inf,inf,inf,-6.931471805599452862e-01
1.858399957418441772e-01,inf,inf,inf,inf,inf
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/18/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689328613281250000e+02,-3.326218872070312500e+02,-1.288906707763671875e+02,-4.143829345703125000e+01,-1.216683769226074219e+01
-5.472431182861328125e-01,-7.265969848632812500e+02,-3.148516235351562500e+02,-1.226688308715820312e+02,-3.971858215332031250e+01,-1.171178150177001953e+01
-5.444862246513366699e-01,-6.842830810546875000e+02,-2.971504516601562500e+02,-1.164842300415039062e+02,-3.800465774536132812e+01,-1.125801753997802734e+01
-5.417293310165405273e-01,-6.420001220703125000e+02,-2.795298461914062500e+02,-1.103400573730468750e+02,-3.629664993286132812e+01,-1.080566596984863281e+01
-5.389724373817443848e-01,-5.997606811523437500e+02,-2.620034484863281250e+02,-1.042399902343750000e+02,-3.459477996826171875e+01,-1.035480499267578125e+01
-5.362155437469482422e-01,-5.575823974609375000e+02,-2.445872497558593750e+02,-9.818795776367187500e+01,-3.289920425415039062e+01,-9.905573844909667969e+00
-5.334586501121520996e-01,-5.154901733398437500e+02,-2.272999725341796875e+02,-9.218825531005859375e+01,-3.121013259887695312e+01,-9.458086013793945312e+00
-5.307017564773559570e-01,-4.735185546875000000e+02,-2.101639709472656250e+02,-8.624568939208984375e+01,-2.952772712707519531e+01,-9.012469291687011719e+00
-5.279448628425598145e-01,-4.317160644531250000e+02,-1.932053222656250000e+02,-8.036540222167968750e+01,-2.785218620300292969e+01,-8.568889617919921875e+00
-5.251879692077636719e-01,-3.901505126953125000e+02,-1.764548797607421875e+02,-7.455300903320312500e+01,-2.618369293212890625e+01,-8.127485275268554688e+00
-5.224310755729675293e-01,-3.489157104492187500e+02,-1.599491882324218750e+02,-6.881467437744140625e+01,-2.452244758605957031e+01,-7.688438415527343750e+00
-5.196741819381713867e-01,-3.081413879394531250e+02,-1.437308959960937500e+02,-6.315701293945312500e+01,-2.286859512329101562e+01,-7.251930713653564453e+00
-5.169172883033752441e-01,-2.680055847167968750e+02,-1.278502731323242188e+02,-5.758720779418945312e+01,-2.122235298156738281e+01,-6.818176746368408203e+00
-5.141603946685791016e-01,-2.287491455078125000e+02,-1.123657760620117188e+02,-5.211290359497070312e+01,-1.958389091491699219e+01,-6.387382030487060547e+00
-5.114035010337829590e-01,-1.906933746337890625e+02,-9.734502410888671875e+01,-4.674227142333984375e+01,-1.795337677001953125e+01,-5.959793090820312500e+00
-5.086466073989868164e-01,-1.542563781738281250e+02,-8.286519622802734375e+01,-4.148396301269531250e+01,-1.633098220825195312e+01,-5.535667419433593750e+00
-5.058897137641906738e-01,-1.199638366699218750e+02,-6.901298522949218750e+01,-3.634697341918945312e+01,-1.471688461303710938e+01,-5.115282535552978516e+00
-5.031328201293945312e-01,-8.844268798828125000e+01,-5.588330459594726562e+01,-3.134062004089355469e+01,-1.311123275756835938e+01,-4.698941230773925781e+00
-5.003759264945983887e-01,-6.038170623779296875e+01,-4.357669448852539062e+01,-2.647434234619140625e+01,-1.151418590545654297e+01,-4.286968231201171875e+00
-4.976190626621246338e-01,-3.644172286987304688e+01,-3.219455718994140625e+01,-2.175757980346679688e+01,-9.925922393798828125e+00,-3.879724740982055664e+00
-4.948621690273284912e-01,-1.710691833496093750e+01,-2.183160400390625000e+01,-1.719934272766113281e+01,-8.346537590026855469e+00,-3.477577209472656250e+00
-4.921052753925323486e-01,-2.510922431945800781e+00,-1.256681537628173828e+01,-1.280815982818603516e+01,-6.776206016540527344e+00,-3.080941438674926758e+00
-4.893483817577362061e-01,7.688318252563476562e+00,-4.451562404632568359e+00,-8.591573715209960938e+00,-5.215063571929931641e+00,-2.690260648727416992e+00
-4.865914881229400635e-01,1.428297519683837891e+01,2.501593351364135742e+00,-4.555727958679199219e+00,-3.663253784179687500e+00,-2.306007862091064453e+00
-4.838345944881439209e-01,1.831267166137695312e+01,8.327636718750000000e+00,-7.049427628517150879e-01,-2.120922088623046875e+00,-1.928693652153015137e+00
-4.810777008533477783e-01,2.078330039978027344e+01,1.311214828491210938e+01,2.958758831024169922e+00,-5.882248878479003906e-01,-1.558864951133728027e+00
-4.783208072185516357e-01,2.246263122558593750e+01,1.698663711547851562e+01,6.436124324798583984e+00,9.346618652343750000e-01,-1.197105884552001953e+00
-4.755639135837554932e-01,2.382935142517089844e+01,2.011603546142578125e+01,9.731080055236816406e+00,2.447536945343017578e+00,-8.440412282943725586e-01
-4.728070199489593506e-01,2.513510894775390625e+01,2.268101310729980469e+01,1.285103225708007812e+01,3.950158596038818359e+00,-5.003367066383361816e-01
-4.700501263141632080e-01,2.649757575988769531e+01,2.485964393615722656e+01,1.580710029602050781e+01,5.442224979400634766e+00,-1.667005568742752075e-01
-4.672932326793670654e-01,2.797243118286132812e+01,2.681266021728515625e+01,1.861406326293945312e+01,6.923356533050537109e+00,1.561161726713180542e-01
-4.645363390445709229e-01,2.959359550476074219e+01,2.867549896240234375e+01,2.129022407531738281e+01,8.393064498901367188e+00,4.673193693161010742e-01
-4.617794752120971680e-01,3.139169311523437500e+01,3.055711555480957031e+01,2.385694122314453125e+01,9.850682258605957031e+00,7.660701274871826172e-01
-4.590225815773010254e-01,3.340230178833007812e+01,3.254399490356445312e+01,2.633814811706542969e+01,1.129541492462158203e+01,1.051496267318725586e+00
-4.562656879425048828e-01,3.567035675048828125e+01,3.470677947998046875e+01,2.875933837890625000e+01,1.272613716125488281e+01,1.322676897048950195e+00
-4.535087943077087402e-01,3.825448608398437500e+01,3.710708999633789062e+01,3.114682769775390625e+01,1.414140319824218750e+01,1.578654289245605469e+00
-4.507519006729125977e-01,4.123268127441406250e+01,3.980318832397460938e+01,3.352668762207031250e+01,1.553932952880859375e+01,1.818442463874816895e+00
-4.479950070381164551e-01,4.470943450927734375e+01,4.285346984863281250e+01,3.592381668090820312e+01,1.691741752624511719e+01,2.041022062301635742e+00
-4.452381134033203125e-01,4.882451629638671875e+01,4.631758499145507812e+01,3.836091613769531250e+01,1.827247238159179688e+01,2.245350122451782227e+00
-4.424812197685241699e-01,5.376229476928710938e+01,5.025527954101562500e+01,4.085775375366210938e+01,1.960027694702148438e+01,2.430378437042236328e+00
-4.397243261337280273e-01,5.975854873657226562e+01,5.472298431396484375e+01,4.343029022216796875e+01,2.089543151855468750e+01,2.595042943954467773e+00
-4.369674324989318848e-01,6.710025787353515625e+01,5.976846313476562500e+01,4.609002685546875000e+01,2.215096092224121094e+01,2.738295078277587891e+00
-4.342105388641357422e-01,7.611067962646484375e+01,6.542330169677734375e+01,4.884327697753906250e+01,2.335790061950683594e+01,2.859097957611083984e+00
-4.314536452293395996e-01,8.710716247558593750e+01,7.169341278076171875e+01,5.169032287597656250e+01,2.450484085083007812e+01,2.956455230712890625e+00
-4.286967515945434570e-01,1.003125991821289062e+02,7.854621124267578125e+01,5.462415313720703125e+01,2.557729721069335938e+01,3.029421567916870117e+00
-4.259398579597473145e-01,1.156923675537109375e+02,8.589279174804687500e+01,5.762878799438476562e+01,2.655698966979980469e+01,3.077120542526245117e+00
-4.231829643249511719e-01,1.326684722900390625e+02,9.356133270263671875e+01,6.067638397216796875e+01,2.742114257812500000e+01,3.098771333694458008e+00
-4.204260706901550293e-01,1.496258392333984375e+02,1.012549591064453125e+02,6.372268676757812500e+01,2.814155769348144531e+01,3.093698978424072266e+00
-4.176691770553588867e-01,1.630980529785156250e+02,1.084865798950195312e+02,6.669967651367187500e+01,2.868385887145996094e+01,3.061372041702270508e+00
-4.149122834205627441e-01,1.668085021972656250e+02,1.144837646484375000e+02,6.950380706787109375e+01,2.900687026977539062e+01,3.001420736312866211e+00
-4.121553897857666016e-01,1.523459777832031250e+02,1.180763854980468750e+02,7.197735595703125000e+01,2.906241989135742188e+01,2.913653373718261719e+00
-4.093984961509704590e-01,1.159196014404296875e+02,1.176395568847656250e+02,7.388014984130859375e+01,2.879576873779296875e+01,2.798079252243041992e+00
-4.066416025161743164e-01,6.865887451171875000e+01,1.112931442260742188e+02,7.484887695312500000e+01,2.814741897583007812e+01,2.654956817626953125e+00
-4.038847088813781738e-01,2.989245986938476562e+01,9.767027282714843750e+01,7.434650421142578125e+01,2.705655097961425781e+01,2.484766721725463867e+00
-4.011278450489044189e-01,7.438128948211669922e+00,7.725122833251953125e+01,7.161850738525390625e+01,2.546664810180664062e+01,2.288269758224487305e+00
-3.983709514141082764e-01,-3.080962657928466797e+00,5.316987991333007812e+01,6.570703125000000000e+01,2.333358383178710938e+01,2.066482782363891602e+00
-3.956140577793121338e-01,-7.788075923919677734e+00,2.993170356750488281e+01,5.562526702880859375e+01,2.063581657409667969e+01,1.820713758468627930e+00
-3.928571641445159912e-01,-1.023389720916748047e+01,1.070802497863769531e+01,4.080511093139648438e+01,1.738506507873535156e+01,1.552535295486450195e+00
-3.901002705097198486e-01,-1.185254669189453125e+01,-4.055834293365478516e+00,2.175591659545898438e+01,1.363526439666748047e+01,1.263800740242004395e+00
-3.873433768749237061e-01,-1.313784027099609375e+01,-1.588508033752441406e+01,4.555575847625732422e-01,9.486511230468750000e+00,9.566057324409484863e-01
-3.845864832401275635e-01,-1.441644668579101562e+01,-2.683917236328125000e+01,-2.016238021850585938e+01,5.080940246582031250e+00,6.332820057868957520e-01
-3.818295896053314209e-01,-1.630481338500976562e+01,-3.848368453979492188e+01,-3.749634933471679688e+01,5.899619460105895996e-01,2.963613867759704590e-01
-3.790726959705352783e-01,-2.003203392028808594e+01,-5.134638595581054688e+01,-5.027698898315429688e+01,-3.805608034133911133e+00,-5.145515501499176025e-02
-3.763158023357391357e-01,-2.756159591674804688e+01,-6.477099609375000000e+01,-5.858303070068359375e+01,-7.937812805175781250e+00,-4.073420464992523193e-01
-3.735589087009429932e-01,-4.105314254760742188e+01,-7.725656890869140625e+01,-6.323562622070312500e+01,-1.167052459716796875e+01,-7.684004306793212891e-01
-3.708020150661468506e-01,-6.111848449707031250e+01,-8.720629882812500000e+01,-6.521669006347656250e+01,-1.491097640991210938e+01,-1.131690263748168945e+00
-3.680451214313507080e-01,-8.471000671386718750e+01,-9.363252258300781250e+01,-6.536823272705078125e+01,-1.761241722106933594e+01,-1.494294166564941406e+00
-3.652882277965545654e-01,-1.056753692626953125e+02,-9.639207458496093750e+01,-6.431429290771484375e+01,-1.976924324035644531e+01,-1.853363871574401855e+00
-3.625313341617584229e-01,-1.188014907836914062e+02,-9.597192382812500000e+01,-6.248530197143554688e+01,-2.140756225585937500e+01,-2.206161022186279297e+00
-3.597744405269622803e-01,-1.227943801879882812e+02,-9.313264465332031250e+01,-6.016888427734375000e+01,-2.257435798645019531e+01,-2.550099134445190430e+00
-3.570175468921661377e-01,-1.194460906982421875e+02,-8.864089965820312500e+01,-5.755575942993164062e+01,-2.332770919799804688e+01,-2.882797241210937500e+00
-3.542606532573699951e-01,-1.114504394531250000e+02,-8.314235687255859375e+01,-5.477325057983398438e+01,-2.372898292541503906e+01,-3.202090501785278320e+00
-3.515037596225738525e-01,-1.011333465576171875e+02,-7.713094329833984375e+01,-5.190787506103515625e+01,-2.383758735656738281e+01,-3.506065368652343750e+00
-3.487468659877777100e-01,-9.013839721679687500e+01,-7.096361541748046875e+01,-4.901958084106445312e+01,-2.370782279968261719e+01,-3.793084383010864258e+00
-3.459899723529815674e-01,-7.949584197998046875e+01,-6.488770294189453125e+01,-4.615068435668945312e+01,-2.338732719421386719e+01,-4.061777114868164062e+00
-3.432331085205078125e-01,-6.976904296875000000e+01,-5.906740951538085938e+01,-4.333153915405273438e+01,-2.291675567626953125e+01,-4.311065196990966797e+00
-3.404762148857116699e-01,-6.119543838500976562e+01,-5.360451889038085938e+01,-4.058386611938476562e+01,-2.233003044128417969e+01,-4.540146350860595703e+00
-3.377193212509155273e-01,-5.380560302734375000e+01,-4.855475234985351562e+01,-3.792330551147460938e+01,-2.165506172180175781e+01,-4.748488426208496094e+00
-3.349624276161193848e-01,-4.751253890991210938e+01,-4.393949127197265625e+01,-3.536071014404296875e+01,-2.091449165344238281e+01,-4.935820579528808594e+00
-3.322055339813232422e-01,-4.217371749877929688e+01,-3.975507736206054688e+01,-3.290327072143554688e+01,-2.012657737731933594e+01,-5.102103233337402344e+00
-3.294486403465270996e-01,-3.763114547729492188e+01,-3.598050308227539062e+01,-3.055527114868164062e+01,-1.930590820312500000e+01,-5.247525691986083984e+00
-3.266917467117309570e-01,-3.373502731323242188e+01,-3.258362197875976562e+01,-2.831859016418457031e+01,-1.846410369873046875e+01,-5.372467517852783203e+00
-3.239348530769348145e-01,-3.035577774047851562e+01,-2.952623367309570312e+01,-2.619326210021972656e+01,-1.761042594909667969e+01,-5.477489471435546875e+00
-3.211779594421386719e-01,-2.738804626464843750e+01,-2.676812171936035156e+01,-2.417778587341308594e+01,-1.675220870971679688e+01,-5.563296794891357422e+00
-3.184210658073425293e-01,-2.474918174743652344e+01,-2.427007293701171875e+01,-2.226953125000000000e+01,-1.589526939392089844e+01,-5.630730152130126953e+00
-3.156641721725463867e-01,-2.237539863586425781e+01,-2.199575042724609375e+01,-2.046495628356933594e+01,-1.504427814483642578e+01,-5.680722713470458984e+00
-3.129072785377502441e-01,-2.021764183044433594e+01,-1.991291809082031250e+01,-1.875992393493652344e+01,-1.420293712615966797e+01,-5.714303493499755859e+00
-3.101503849029541016e-01,-1.823792266845703125e+01,-1.799393081665039062e+01,-1.714992713928222656e+01,-1.337424564361572266e+01,-5.732554435729980469e+00
-3.073934912681579590e-01,-1.640645217895507812e+01,-1.621585273742675781e+01,-1.563022804260253906e+01,-1.256063365936279297e+01,-5.736612796783447266e+00
-3.046365976333618164e-01,-1.469972515106201172e+01,-1.456030750274658203e+01,-1.419605159759521484e+01,-1.176411056518554688e+01,-5.727647781372070312e+00
-3.018797039985656738e-01,-1.309911251068115234e+01,-1.301326274871826172e+01,-1.284264755249023438e+01,-1.098635387420654297e+01,-5.706835746765136719e+00
-2.991228103637695312e-01,-1.158992767333984375e+01,-1.156470489501953125e+01,-1.156540679931640625e+01,-1.022879409790039062e+01,-5.675365447998046875e+00
-2.963659167289733887e-01,-1.016147232055664062e+01,-1.020817661285400391e+01,-1.035985469818115234e+01,-9.492676734924316406e+00,-5.634415626525878906e+00
-2.936090230941772461e-01,-8.807853698730468750e+00,-8.940150260925292969e+00,-9.221706390380859375e+00,-8.779129981994628906e+00,-5.585152149200439453e+00
-2.908521294593811035e-01,-7.529908657073974609e+00,-7.759020805358886719e+00,-8.146850585937500000e+00,-8.089171409606933594e+00,-5.528721809387207031e+00
-2.880952358245849609e-01,-6.337386131286621094e+00,-6.663917541503906250e+00,-7.131350517272949219e+00,-7.423777103424072266e+00,-5.466245174407958984e+00
-2.853383421897888184e-01,-5.249079227447509766e+00,-5.653148174285888672e+00,-6.171469211578369141e+00,-6.783878803253173828e+00,-5.398803710937500000e+00
-2.825814783573150635e-01,-4.287470340728759766e+00,-4.722893238067626953e+00,-5.263688087463378906e+00,-6.170388221740722656e+00,-5.327455043792724609e+00
-2.798245847225189209e-01,-3.466642141342163086e+00,-3.866169929504394531e+00,-4.404726505279541016e+00,-5.584191322326660156e+00,-5.253207206726074219e+00
-2.770676910877227783e-01,-2.777622938156127930e+00,-3.072679519653320312e+00,-3.591665029525756836e+00,-5.026201248168945312e+00,-5.177047252655029297e+00
-2.743107974529266357e-01,-2.181080579757690430e+00,-2.329540014266967773e+00,-2.821995973587036133e+00,-4.497304916381835938e+00,-5.099895954132080078e+00
-2.715539038181304932e-01,-1.616686940193176270e+00,-1.622940063476562500e+00,-2.093747377395629883e+00,-3.998401880264282227e+00,-5.022667884826660156e+00
-2.687970101833343506e-01,-1.026047468185424805e+00,-9.402047395706176758e-01,-1.405593991279602051e+00,-3.530377149581909180e+00,-4.946207523345947266e+00
-2.660401165485382080e-01,-3.753831982612609863e-01,-2.719382643699645996e-01,-7.569590210914611816e-01,-3.094082117080688477e+00,-4.871330261230468750e+00
-2.632832229137420654e-01,3.358651399612426758e-01,3.865457177162170410e-01,-1.481304019689559937e-01,-2.690337896347045898e+00,-4.798818111419677734e+00
-2.605263292789459229e-01,1.083210468292236328e+00,1.034630417823791504e+00,4.197066426277160645e-01,-2.319901943206787109e+00,-4.729398727416992188e+00
-2.577694356441497803e-01,1.832624316215515137e+00,1.666758537292480469e+00,9.444078207015991211e-01,-1.983448743820190430e+00,-4.663771152496337891e+00
-2.550125420093536377e-01,2.552950859069824219e+00,2.273501634597778320e+00,1.422909140586853027e+00,-1.681531906127929688e+00,-4.602590560913085938e+00
-2.522556483745574951e-01,3.221038103103637695e+00,2.842992067337036133e+00,1.851269602775573730e+00,-1.414569616317749023e+00,-4.546474456787109375e+00
-2.494987547397613525e-01,3.821228504180908203e+00,3.362234830856323242e+00,2.224802017211914062e+00,-1.182795882225036621e+00,-4.495998859405517578e+00
-2.467418611049652100e-01,4.342449665069580078e+00,3.818211078643798828e+00,2.538235664367675781e+00,-9.862309694290161133e-01,-4.451708793640136719e+00
-2.439849674701690674e-01,4.775679111480712891e+00,4.198529720306396484e+00,2.785935163497924805e+00,-8.246562480926513672e-01,-4.414097785949707031e+00
-2.412280738353729248e-01,5.112400531768798828e+00,4.491765975952148438e+00,2.962158679962158203e+00,-6.975623965263366699e-01,-4.383631706237792969e+00
-2.384711951017379761e-01,5.343892574310302734e+00,4.687591075897216797e+00,3.061368465423583984e+00,-6.041398644447326660e-01,-4.360723972320556641e+00
-2.357143014669418335e-01,5.461290836334228516e+00,4.776875495910644531e+00,3.078580141067504883e+00,-5.432474613189697266e-01,-4.345757484436035156e+00
-2.329574078321456909e-01,5.455913543701171875e+00,4.751789093017578125e+00,3.009735345840454102e+00,-5.134056806564331055e-01,-4.339063167572021484e+00
-2.302005141973495483e-01,5.319880962371826172e+00,4.606093883514404297e+00,2.852090597152709961e+00,-5.127807259559631348e-01,-4.340935707092285156e+00
-2.274436205625534058e-01,5.046913146972656250e+00,4.335527420043945312e+00,2.604611396789550781e+00,-5.392035245895385742e-01,-4.351617336273193359e+00
-2.246867269277572632e-01,4.633244514465332031e+00,3.938322782516479492e+00,2.268354892730712891e+00,-5.901843905448913574e-01,-4.371308326721191406e+00
-2.219298332929611206e-01,4.078474521636962891e+00,3.415749311447143555e+00,1.846791148185729980e+00,-6.629606485366821289e-01,-4.400150299072265625e+00
-2.191729396581649780e-01,3.386432886123657227e+00,2.772646903991699219e+00,1.346059918403625488e+00,-7.545225024223327637e-01,-4.438243389129638672e+00
-2.164160460233688354e-01,2.565850257873535156e+00,2.017779350280761719e+00,7.751058936119079590e-01,-8.616985678672790527e-01,-4.485631465911865234e+00
-2.136591523885726929e-01,1.630520701408386230e+00,1.164051055908203125e+00,1.456866413354873657e-01,-9.812145829200744629e-01,-4.542298316955566406e+00
-2.109022736549377441e-01,5.992056131362915039e-01,2.284630239009857178e-01,-5.277686119079589844e-01,-1.109788775444030762e+00,-4.608173370361328125e+00
-2.081453800201416016e-01,-5.050694942474365234e-01,-7.682660222053527832e-01,-1.228516817092895508e+00,-1.244213461875915527e+00,-4.683130264282226562e+00
-2.053884863853454590e-01,-1.656087875366210938e+00,-1.802189230918884277e+00,-1.937941312789916992e+00,-1.381446957588195801e+00,-4.766972541809082031e+00
-2.026315927505493164e-01,-2.825631380081176758e+00,-2.846991777420043945e+00,-2.636225700378417969e+00,-1.518705248832702637e+00,-4.859445571899414062e+00
-1.998746991157531738e-01,-3.984538316726684570e+00,-3.874858379364013672e+00,-3.303032398223876953e+00,-1.653545618057250977e+00,-4.960239887237548828e+00
-1.971178054809570312e-01,-5.103522777557373047e+00,-4.857503890991210938e+00,-3.918313264846801758e+00,-1.783949375152587891e+00,-5.068966865539550781e+00
-1.943609118461608887e-01,-6.153706073760986328e+00,-5.767082214355468750e+00,-4.463034629821777344e+00,-1.908371925354003906e+00,-5.185191631317138672e+00
-1.916040182113647461e-01,-7.107167243957519531e+00,-6.577138900756835938e+00,-4.919907093048095703e+00,-2.025799274444580078e+00,-5.308398246765136719e+00
-1.888471245765686035e-01,-7.937440872192382812e+00,-7.263376712799072266e+00,-5.273977279663085938e+00,-2.135777473449707031e+00,-5.438025951385498047e+00
-1.860902309417724609e-01,-8.620155334472656250e+00,-7.804256916046142578e+00,-5.513082504272460938e+00,-2.238418817520141602e+00,-5.573446273803710938e+00
-1.833333373069763184e-01,-9.133524894714355469e+00,-8.181531906127929688e+00,-5.628222465515136719e+00,-2.334398508071899414e+00,-5.713977813720703125e+00
-1.805764585733413696e-01,-9.458644866943359375e+00,-8.380537986755371094e+00,-5.613780498504638672e+00,-2.424930572509765625e+00,-5.858885765075683594e+00
-1.778195649385452271e-01,-9.579714775085449219e+00,-8.390351295471191406e+00,-5.467657089233398438e+00,-2.511711120605468750e+00,-6.007390975952148438e+00
-1.750626713037490845e-01,-9.484157562255859375e+00,-8.203764915466308594e+00,-5.191376209259033203e+00,-2.596873760223388672e+00,-6.158666610717773438e+00
-1.723057776689529419e-01,-9.162830352783203125e+00,-7.817122936248779297e+00,-4.790172100067138672e+00,-2.682905673980712891e+00,-6.311845779418945312e+00
-1.695488840341567993e-01,-8.610655784606933594e+00,-7.229916572570800781e+00,-4.273105144500732422e+00,-2.772563457489013672e+00,-6.466044902801513672e+00
-1.667919903993606567e-01,-7.827478885650634766e+00,-6.444300651550292969e+00,-3.653246164321899414e+00,-2.868777751922607422e+00,-6.620343685150146484e+00
-1.640350967645645142e-01,-6.818783760070800781e+00,-5.464524745941162109e+00,-2.947918891906738281e+00,-2.974547624588012695e+00,-6.773805141448974609e+00
-1.612782031297683716e-01,-5.595224380493164062e+00,-4.296587467193603516e+00,-2.179030418395996094e+00,-3.092856168746948242e+00,-6.925493717193603516e+00
-1.585213094949722290e-01,-4.170329093933105469e+00,-2.948346138000488281e+00,-1.373432040214538574e+00,-3.226541042327880859e+00,-7.074473857879638672e+00
-1.557644158601760864e-01,-2.555801153182983398e+00,-1.430551648139953613e+00,-5.632281303405761719e-01,-3.378222703933715820e+00,-7.219797134399414062e+00
-1.530075371265411377e-01,-7.556794285774230957e-01,2.407341748476028442e-01,2.140441834926605225e-01,-3.550211429595947266e+00,-7.360558509826660156e+00
-1.502506434917449951e-01,1.238391995429992676e+00,2.039987325668334961e+00,9.155488610267639160e-01,-3.744432926177978516e+00,-7.495858669281005859e+00
-1.474937498569488525e-01,3.446863174438476562e+00,3.925935983657836914e+00,1.493842244148254395e+00,-3.962379693984985352e+00,-7.624828815460205078e+00
-1.447368562221527100e-01,5.890942096710205078e+00,5.833413600921630859e+00,1.898365020751953125e+00,-4.205078601837158203e+00,-7.746640682220458984e+00
-1.419799625873565674e-01,8.566143989562988281e+00,7.663828372955322266e+00,2.078076124191284180e+00,-4.473090171813964844e+00,-7.860506057739257812e+00
-1.392230689525604248e-01,1.140338134765625000e+01,9.275673866271972656e+00,1.985388278961181641e+00,-4.766508102416992188e+00,-7.965687751770019531e+00
-1.364661753177642822e-01,1.422610282897949219e+01,1.047794532775878906e+01,1.581537604331970215e+00,-5.085018634796142578e+00,-8.061504364013671875e+00
-1.337092816829681396e-01,1.671355438232421875e+01,1.103155708312988281e+01,8.429992794990539551e-01,-5.427950859069824219e+00,-8.147322654724121094e+00
-1.309523880481719971e-01,1.837882995605468750e+01,1.066620731353759766e+01,-2.318344414234161377e-01,-5.794354915618896484e+00,-8.222577095031738281e+00
-1.281954944133758545e-01,1.857694435119628906e+01,9.122013092041015625e+00,-1.617074966430664062e+00,-6.183095932006835938e+00,-8.286763191223144531e+00
-1.254386007785797119e-01,1.658106803894042969e+01,6.221098899841308594e+00,-3.256581068038940430e+00,-6.592938423156738281e+00,-8.339437484741210938e+00
-1.226817145943641663e-01,1.178261947631835938e+01,1.960365772247314453e+00,-5.065608501434326172e+00,-7.022622108459472656e+00,-8.380221366882324219e+00
-1.199248209595680237e-01,4.028927803039550781e+00,-3.408120393753051758e+00,-6.937616825103759766e+00,-7.470942020416259766e+00,-8.408805847167968750e+00
-1.171679273247718811e-01,-6.033814430236816406e+00,-9.362135887145996094e+00,-8.755529403686523438e+00,-7.936775207519531250e+00,-8.424933433532714844e+00
-1.144110411405563354e-01,-1.690904998779296875e+01,-1.519875717163085938e+01,-1.040545654296875000e+01,-8.419089317321777344e+00,-8.428424835205078125e+00
-1.116541475057601929e-01,-2.670370864868164062e+01,-2.020901298522949219e+01,-1.178985118865966797e+01,-8.916912078857421875e+00,-8.419149398803710938e+00
-1.088972538709640503e-01,-3.386591720581054688e+01,-2.385723304748535156e+01,-1.283740329742431641e+01,-9.429265022277832031e+00,-8.397036552429199219e+00
-1.061403602361679077e-01,-3.767489624023437500e+01,-2.588219451904296875e+01,-1.350803756713867188e+01,-9.955065727233886719e+00,-8.362066268920898438e+00
-1.033834666013717651e-01,-3.821865081787109375e+01,-2.629379844665527344e+01,-1.379301166534423828e+01,-1.049296760559082031e+01,-8.314280509948730469e+00
-1.006265804171562195e-01,-3.606174468994140625e+01,-2.529999732971191406e+01,-1.371111965179443359e+01,-1.104122161865234375e+01,-8.253760337829589844e+00
-9.786968678236007690e-02,-3.191773414611816406e+01,-2.321690750122070312e+01,-1.330287075042724609e+01,-1.159753990173339844e+01,-8.180633544921875000e+00
-9.511279314756393433e-02,-2.646708679199218750e+01,-2.039620208740234375e+01,-1.262416648864746094e+01,-1.215887069702148438e+01,-8.095063209533691406e+00
-9.235589951276779175e-02,-2.030910682678222656e+01,-1.717883110046386719e+01,-1.174076843261718750e+01,-1.272135162353515625e+01,-7.997259616851806641e+00
-8.959900587797164917e-02,-1.399069309234619141e+01,-1.386787796020507812e+01,-1.072405719757080078e+01,-1.328017711639404297e+01,-7.887457847595214844e+00
-8.684211969375610352e-02,-8.059333801269531250e+00,-1.070995712280273438e+01,-9.648270606994628906e+00,-1.382957649230957031e+01,-7.765933036804199219e+00
-8.408522605895996094e-02,-3.097918748855590820e+00,-7.877347469329833984e+00,-8.588941574096679688e+00,-1.436286735534667969e+01,-7.632960796356201172e+00
-8.132833242416381836e-02,2.982302606105804443e-01,-5.450395107269287109e+00,-7.622120857238769531e+00,-1.487255096435546875e+01,-7.488862991333007812e+00
-7.857143878936767578e-02,1.652394175529479980e+00,-3.407207489013671875e+00,-6.823900699615478516e+00,-1.535048866271972656e+01,-7.333981513977050781e+00
-7.581454515457153320e-02,8.747332692146301270e-01,-1.633992314338684082e+00,-6.269568443298339844e+00,-1.578815078735351562e+01,-7.168653011322021484e+00
-7.305765151977539062e-02,-1.417127490043640137e+00,3.133024275302886963e-02,-6.031981468200683594e+00,-1.617686653137207031e+01,-6.993246078491210938e+00
-7.030076533555984497e-02,-3.777884483337402344e+00,1.719448685646057129e+00,-6.178657054901123047e+00,-1.650817108154296875e+01,-6.808138847351074219e+00
-6.754387170076370239e-02,-4.262084007263183594e+00,3.426956415176391602e+00,-6.767300605773925781e+00,-1.677403831481933594e+01,-6.613708496093750000e+00
-6.478697806596755981e-02,-1.131497263908386230e+00,4.919095039367675781e+00,-7.839852333068847656e+00,-1.696723556518554688e+01,-6.410341262817382812e+00
-6.203008443117141724e-02,6.429870128631591797e+00,5.678689956665039062e+00,-9.415464401245117188e+00,-1.708149719238281250e+01,-6.198430061340332031e+00
-5.927319452166557312e-02,1.781039810180664062e+01,4.956411361694335938e+00,-1.148341369628906250e+01,-1.711173248291015625e+01,-5.978372573852539062e+00
-5.651630088686943054e-02,3.039305686950683594e+01,1.989762067794799805e+00,-1.399738597869873047e+01,-1.705417442321777344e+01,-5.750554561614990234e+00
-5.375941097736358643e-02,3.836616516113281250e+01,-3.580697059631347656e+00,-1.687269592285156250e+01,-1.690638923645019531e+01,-5.515387535095214844e+00
-5.100251734256744385e-02,3.158765983581542969e+01,-1.124373722076416016e+01,-1.998802757263183594e+01,-1.666729164123535156e+01,-5.273254871368408203e+00
-4.824562370777130127e-02,3.856325447559356689e-01,-1.949031829833984375e+01,-2.319215011596679688e+01,-1.633708763122558594e+01,-5.024547100067138672e+00
-4.548873379826545715e-02,-4.708008956909179688e+01,-2.635835075378417969e+01,-2.631542587280273438e+01,-1.591717529296875000e+01,-4.769662380218505859e+00
-4.273184016346931458e-02,-8.199388885498046875e+01,-3.039427947998046875e+01,-2.918434524536132812e+01,-1.540999126434326172e+01,-4.508977890014648438e+00
-3.997494652867317200e-02,-8.817479705810546875e+01,-3.132515144348144531e+01,-3.163685226440429688e+01,-1.481888103485107422e+01,-4.242877006530761719e+00
-3.721805661916732788e-02,-7.207822418212890625e+01,-3.008565330505371094e+01,-3.353566741943359375e+01,-1.414794158935546875e+01,-3.971738815307617188e+00
-3.446116298437118530e-02,-4.480524444580078125e+01,-2.843370628356933594e+01,-3.477787780761718750e+01,-1.340185165405273438e+01,-3.695932626724243164e+00
-3.170426934957504272e-02,-1.367546558380126953e+01,-2.844902801513671875e+01,-3.529935073852539062e+01,-1.258574485778808594e+01,-3.415832757949829102e+00
-2.894737944006919861e-02,1.662415313720703125e+01,-3.189809989929199219e+01,-3.507456588745117188e+01,-1.170507717132568359e+01,-3.131797313690185547e+00
-2.619048580527305603e-02,4.029834747314453125e+01,-3.935151290893554688e+01,-3.411233520507812500e+01,-1.076549720764160156e+01,-2.844185590744018555e+00
-2.343359403312206268e-02,4.462539291381835938e+01,-4.940427780151367188e+01,-3.244932556152343750e+01,-9.772784233093261719e+00,-2.553356885910034180e+00
-2.067670226097106934e-02,7.132036209106445312e+00,-5.893379211425781250e+01,-3.014259719848632812e+01,-8.732749938964843750e+00,-2.259656906127929688e+00
-1.791981048882007599e-02,-7.396268463134765625e+01,-6.469953155517578125e+01,-2.726253318786621094e+01,-7.651201725006103516e+00,-1.963436245918273926e+00
-1.516291778534650803e-02,-1.413011779785156250e+02,-6.496514892578125000e+01,-2.388679313659667969e+01,-6.533900260925292969e+00,-1.665037274360656738e+00
-1.240602508187294006e-02,-1.565969696044921875e+02,-5.978976058959960938e+01,-2.009587097167968750e+01,-5.386534690856933594e+00,-1.364799618721008301e+00
-9.649133309721946716e-03,-1.366284179687500000e+02,-5.026964187622070312e+01,-1.597000598907470703e+01,-4.214710235595703125e+00,-1.063062548637390137e+00
-6.892241071909666061e-03,-1.020215377807617188e+02,-3.772719192504882812e+01,-1.158748912811279297e+01,-3.023962259292602539e+00,-7.601616978645324707e-01
-4.135348834097385406e-03,-6.228986740112304688e+01,-2.330189514160156250e+01,-7.024104118347167969e+00,-1.819751501083374023e+00,-4.564296603202819824e-01
-1.378456596285104752e-03,-2.089196205139160156e+01,-7.871829032897949219e+00,-2.353275537490844727e+00,-6.074858307838439941e-01,-1.521999537944793701e-01
1.378456596285104752e-03,2.089150428771972656e+01,7.871636867523193359e+00,2.353213310241699219e+00,6.074714660644531250e-01,1.521970629692077637e-01
4.135348834097385406e-03,6.228940582275390625e+01,2.330170631408691406e+01,7.024044036865234375e+00,1.819737792015075684e+00,4.564269185066223145e-01
6.892241071909666061e-03,1.020211029052734375e+02,3.772702026367187500e+01,1.158743286132812500e+01,3.023947715759277344e+00,7.601581215858459473e-01
9.649133309721946716e-03,1.366280212402343750e+02,5.026948165893554688e+01,1.596994876861572266e+01,4.214695453643798828e+00,1.063059926033020020e+00
1.240602508187294006e-02,1.565967254638671875e+02,5.978963088989257812e+01,2.009582519531250000e+01,5.386520385742187500e+00,1.364796996116638184e+00
1.516291778534650803e-02,1.413013153076171875e+02,6.496506500244140625e+01,2.388674926757812500e+01,6.533888339996337891e+00,1.665034174919128418e+00
1.791981048882007599e-02,7.396331787109375000e+01,6.469952392578125000e+01,2.726249122619628906e+01,7.651191234588623047e+00,1.963434457778930664e+00
2.067670226097106934e-02,-7.131366729736328125e+00,5.893386077880859375e+01,3.014256858825683594e+01,8.732735633850097656e+00,2.259655475616455078e+00
2.343359403312206268e-02,-4.462505340576171875e+01,4.940443038940429688e+01,3.244930267333984375e+01,9.772775650024414062e+00,2.553354263305664062e+00
2.619048580527305603e-02,-4.029821777343750000e+01,3.935166931152343750e+01,3.411232757568359375e+01,1.076549053192138672e+01,2.844184160232543945e+00
2.894737944006919861e-02,-1.662410163879394531e+01,3.189825630187988281e+01,3.507457351684570312e+01,1.170507144927978516e+01,3.131796598434448242e+00
3.170426934957504272e-02,1.367547798156738281e+01,2.844915962219238281e+01,3.529935836791992188e+01,1.258574390411376953e+01,3.415829896926879883e+00
3.446116298437118530e-02,4.480525588989257812e+01,2.843380546569824219e+01,3.477788925170898438e+01,1.340184402465820312e+01,3.695931911468505859e+00
3.721805661916732788e-02,7.207823181152343750e+01,3.008571624755859375e+01,3.353571319580078125e+01,1.414793205261230469e+01,3.971735954284667969e+00
3.997494652867317200e-02,8.817478179931640625e+01,3.132520103454589844e+01,3.163687896728515625e+01,1.481887054443359375e+01,4.242873191833496094e+00
4.273184016346931458e-02,8.199391174316406250e+01,3.039431381225585938e+01,2.918439102172851562e+01,1.540998840332031250e+01,4.508976459503173828e+00
4.548873379826545715e-02,4.708007812500000000e+01,2.635836982727050781e+01,2.631546592712402344e+01,1.591718006134033203e+01,4.769661426544189453e+00
4.824562370777130127e-02,-3.856304883956909180e-01,1.949032211303710938e+01,2.319220733642578125e+01,1.633708953857421875e+01,5.024549484252929688e+00
5.100251734256744385e-02,-3.158765411376953125e+01,1.124374675750732422e+01,1.998806953430175781e+01,1.666729354858398438e+01,5.273250579833984375e+00
5.375941097736358643e-02,-3.836616516113281250e+01,3.580699443817138672e+00,1.687273025512695312e+01,1.690638732910156250e+01,5.515385627746582031e+00
5.651630088686943054e-02,-3.039306068420410156e+01,-1.989761352539062500e+00,1.399740791320800781e+01,1.705417060852050781e+01,5.750555992126464844e+00
5.927319452166557312e-02,-1.781039810180664062e+01,-4.956410884857177734e+00,1.148343563079833984e+01,1.711173629760742188e+01,5.978371620178222656e+00
6.203008443117141724e-02,-6.429866313934326172e+00,-5.678689956665039062e+00,9.415484428405761719e+00,1.708150100708007812e+01,6.198429107666015625e+00
6.478697806596755981e-02,1.131494760513305664e+00,-4.919095039367675781e+00,7.839862346649169922e+00,1.696724510192871094e+01,6.410338878631591797e+00
6.754387170076370239e-02,4.262078285217285156e+00,-3.426954507827758789e+00,6.767311096191406250e+00,1.677405357360839844e+01,6.613708019256591797e+00
7.030076533555984497e-02,3.777884244918823242e+00,-1.719449162483215332e+00,6.178663730621337891e+00,1.650818061828613281e+01,6.808139801025390625e+00
7.305765151977539062e-02,1.417127847671508789e+00,-3.133086860179901123e-02,6.031987190246582031e+00,1.617688369750976562e+01,6.993249416351318359e+00
7.581454515457153320e-02,-8.747364878654479980e-01,1.633991599082946777e+00,6.269575119018554688e+00,1.578815937042236328e+01,7.168653011322021484e+00
7.857143878936767578e-02,-1.652396798133850098e+00,3.407206058502197266e+00,6.823904514312744141e+00,1.535049724578857422e+01,7.333978176116943359e+00
8.132833242416381836e-02,-2.982314825057983398e-01,5.450394630432128906e+00,7.622119903564453125e+00,1.487256050109863281e+01,7.488860607147216797e+00
8.408522605895996094e-02,3.097916841506958008e+00,7.877349376678466797e+00,8.588942527770996094e+00,1.436288166046142578e+01,7.632960319519042969e+00
8.684211969375610352e-02,8.059337615966796875e+00,1.070995903015136719e+01,9.648270606994628906e+00,1.382958507537841797e+01,7.765930175781250000e+00
8.959900587797164917e-02,1.399069309234619141e+01,1.386787796020507812e+01,1.072405815124511719e+01,1.328018760681152344e+01,7.887459754943847656e+00
9.235589951276779175e-02,2.030910491943359375e+01,1.717882728576660156e+01,1.174077510833740234e+01,1.272136306762695312e+01,7.997257709503173828e+00
9.511279314756393433e-02,2.646709251403808594e+01,2.039620208740234375e+01,1.262416553497314453e+01,1.215887928009033203e+01,8.095067024230957031e+00
9.786968678236007690e-02,3.191773986816406250e+01,2.321690368652343750e+01,1.330286884307861328e+01,1.159754753112792969e+01,8.180631637573242188e+00
1.006265804171562195e-01,3.606174087524414062e+01,2.530000305175781250e+01,1.371112346649169922e+01,1.104123210906982422e+01,8.253757476806640625e+00
1.033834666013717651e-01,3.821865081787109375e+01,2.629379844665527344e+01,1.379301166534423828e+01,1.049297523498535156e+01,8.314282417297363281e+00
1.061403602361679077e-01,3.767489624023437500e+01,2.588219451904296875e+01,1.350803661346435547e+01,9.955070495605468750e+00,8.362065315246582031e+00
1.088972538709640503e-01,3.386591720581054688e+01,2.385723495483398438e+01,1.283739852905273438e+01,9.429271697998046875e+00,8.397032737731933594e+00
1.116541475057601929e-01,2.670370674133300781e+01,2.020901679992675781e+01,1.178985118865966797e+01,8.916917800903320312e+00,8.419150352478027344e+00
1.144110411405563354e-01,1.690905189514160156e+01,1.519875431060791016e+01,1.040546035766601562e+01,8.419093132019042969e+00,8.428426742553710938e+00
1.171679273247718811e-01,6.033811092376708984e+00,9.362135887145996094e+00,8.755529403686523438e+00,7.936776638031005859e+00,8.424939155578613281e+00
1.199248209595680237e-01,-4.028930664062500000e+00,3.408124685287475586e+00,6.937616825103759766e+00,7.470944881439208984e+00,8.408807754516601562e+00
1.226817145943641663e-01,-1.178261852264404297e+01,-1.960363864898681641e+00,5.065610885620117188e+00,7.022622108459472656e+00,8.380221366882324219e+00
1.254386007785797119e-01,-1.658106613159179688e+01,-6.221099853515625000e+00,3.256580114364624023e+00,6.592936515808105469e+00,8.339436531066894531e+00
1.281954944133758545e-01,-1.857694435119628906e+01,-9.122014045715332031e+00,1.617074608802795410e+00,6.183097362518310547e+00,8.286761283874511719e+00
1.309523880481719971e-01,-1.837883186340332031e+01,-1.066620826721191406e+01,2.318327128887176514e-01,5.794353008270263672e+00,8.222576141357421875e+00
1.337092816829681396e-01,-1.671355628967285156e+01,-1.103155231475830078e+01,-8.429991602897644043e-01,5.427950382232666016e+00,8.147329330444335938e+00
1.364661753177642822e-01,-1.422609806060791016e+01,-1.047794437408447266e+01,-1.581536889076232910e+00,5.085018634796142578e+00,8.061506271362304688e+00
1.392230689525604248e-01,-1.140337848663330078e+01,-9.275674819946289062e+00,-1.985387921333312988e+00,4.766511440277099609e+00,7.965692996978759766e+00
1.419799625873565674e-01,-8.566143989562988281e+00,-7.663831233978271484e+00,-2.078075647354125977e+00,4.473091125488281250e+00,7.860504627227783203e+00
1.447368562221527100e-01,-5.890939712524414062e+00,-5.833419322967529297e+00,-1.898366212844848633e+00,4.205078601837158203e+00,7.746640205383300781e+00
1.474937498569488525e-01,-3.446860313415527344e+00,-3.925933837890625000e+00,-1.493842840194702148e+00,3.962380170822143555e+00,7.624827384948730469e+00
1.502506434917449951e-01,-1.238395333290100098e+00,-2.039987087249755859e+00,-9.155492186546325684e-01,3.744431257247924805e+00,7.495857238769531250e+00
1.530075371265411377e-01,7.556813955307006836e-01,-2.407337427139282227e-01,-2.140430957078933716e-01,3.550214052200317383e+00,7.360563755035400391e+00
1.557644158601760864e-01,2.555802822113037109e+00,1.430550575256347656e+00,5.632280111312866211e-01,3.378222465515136719e+00,7.219801902770996094e+00
1.585213094949722290e-01,4.170330524444580078e+00,2.948344945907592773e+00,1.373433470726013184e+00,3.226543426513671875e+00,7.074474811553955078e+00
1.612782031297683716e-01,5.595223426818847656e+00,4.296585083007812500e+00,2.179032564163208008e+00,3.092854022979736328e+00,6.925498485565185547e+00
1.640350967645645142e-01,6.818785667419433594e+00,5.464526653289794922e+00,2.947919130325317383e+00,2.974547624588012695e+00,6.773805141448974609e+00
1.667919903993606567e-01,7.827476978302001953e+00,6.444299697875976562e+00,3.653247594833374023e+00,2.868778705596923828e+00,6.620339870452880859e+00
1.695488840341567993e-01,8.610651016235351562e+00,7.229918479919433594e+00,4.273107051849365234e+00,2.772563695907592773e+00,6.466048717498779297e+00
1.723057776689529419e-01,9.162835121154785156e+00,7.817125320434570312e+00,4.790174007415771484e+00,2.682905673980712891e+00,6.311848640441894531e+00
1.750626713037490845e-01,9.484158515930175781e+00,8.203763008117675781e+00,5.191375732421875000e+00,2.596874475479125977e+00,6.158666133880615234e+00
1.778195649385452271e-01,9.579711914062500000e+00,8.390351295471191406e+00,5.467658996582031250e+00,2.511711835861206055e+00,6.007394313812255859e+00
1.805764585733413696e-01,9.458648681640625000e+00,8.380537986755371094e+00,5.613780975341796875e+00,2.424930572509765625e+00,5.858886241912841797e+00
1.833333373069763184e-01,9.133523941040039062e+00,8.181533813476562500e+00,5.628221988677978516e+00,2.334400415420532227e+00,5.713978290557861328e+00
1.860902309417724609e-01,8.620160102844238281e+00,7.804257869720458984e+00,5.513083934783935547e+00,2.238419055938720703e+00,5.573450565338134766e+00
1.888471245765686035e-01,7.937437534332275391e+00,7.263371944427490234e+00,5.273976325988769531e+00,2.135776758193969727e+00,5.438027858734130859e+00
1.916040182113647461e-01,7.107165813446044922e+00,6.577138900756835938e+00,4.919906616210937500e+00,2.025799751281738281e+00,5.308399200439453125e+00
1.943609118461608887e-01,6.153704643249511719e+00,5.767082691192626953e+00,4.463035106658935547e+00,1.908371448516845703e+00,5.185189247131347656e+00
1.971178054809570312e-01,5.103521823883056641e+00,4.857505321502685547e+00,3.918312072753906250e+00,1.783949971199035645e+00,5.068967342376708984e+00
1.998746991157531738e-01,3.984539270401000977e+00,3.874859333038330078e+00,3.303031921386718750e+00,1.653545141220092773e+00,4.960244178771972656e+00
2.026315927505493164e-01,2.825625419616699219e+00,2.846991777420043945e+00,2.636224269866943359e+00,1.518705368041992188e+00,4.859449386596679688e+00
2.053884863853454590e-01,1.656088471412658691e+00,1.802187919616699219e+00,1.937940955162048340e+00,1.381445646286010742e+00,4.766971588134765625e+00
2.081453800201416016e-01,5.050650238990783691e-01,7.682643532752990723e-01,1.228516340255737305e+00,1.244215250015258789e+00,4.683130264282226562e+00
2.109022736549377441e-01,-5.992013216018676758e-01,-2.284621894359588623e-01,5.277675986289978027e-01,1.109789133071899414e+00,4.608175754547119141e+00
2.136591523885726929e-01,-1.630519747734069824e+00,-1.164051175117492676e+00,-1.456876546144485474e-01,9.812148213386535645e-01,4.542297363281250000e+00
2.164160460233688354e-01,-2.565847635269165039e+00,-2.017778158187866211e+00,-7.751052379608154297e-01,8.616977334022521973e-01,4.485632896423339844e+00
2.191729396581649780e-01,-3.386431694030761719e+00,-2.772645711898803711e+00,-1.346060156822204590e+00,7.545223832130432129e-01,4.438245296478271484e+00
2.219298332929611206e-01,-4.078470706939697266e+00,-3.415750265121459961e+00,-1.846791148185729980e+00,6.629615426063537598e-01,4.400150299072265625e+00
2.246867269277572632e-01,-4.633242130279541016e+00,-3.938323497772216797e+00,-2.268355131149291992e+00,5.901854634284973145e-01,4.371307849884033203e+00
2.274436205625534058e-01,-5.046911239624023438e+00,-4.335529804229736328e+00,-2.604612112045288086e+00,5.392041206359863281e-01,4.351617813110351562e+00
2.302005141973495483e-01,-5.319881916046142578e+00,-4.606093406677246094e+00,-2.852089405059814453e+00,5.127810835838317871e-01,4.340937137603759766e+00
2.329574078321456909e-01,-5.455911636352539062e+00,-4.751787662506103516e+00,-3.009737014770507812e+00,5.134059190750122070e-01,4.339064121246337891e+00
2.357143014669418335e-01,-5.461288452148437500e+00,-4.776877880096435547e+00,-3.078581571578979492e+00,5.432476997375488281e-01,4.345758914947509766e+00
2.384711951017379761e-01,-5.343892097473144531e+00,-4.687592029571533203e+00,-3.061369419097900391e+00,6.041388511657714844e-01,4.360723972320556641e+00
2.412280738353729248e-01,-5.112401485443115234e+00,-4.491763114929199219e+00,-2.962160110473632812e+00,6.975624561309814453e-01,4.383630752563476562e+00
2.439849674701690674e-01,-4.775679588317871094e+00,-4.198530197143554688e+00,-2.785934925079345703e+00,8.246560096740722656e-01,4.414102554321289062e+00
2.467418611049652100e-01,-4.342450618743896484e+00,-3.818211317062377930e+00,-2.538235187530517578e+00,9.862324595451354980e-01,4.451708793640136719e+00
2.494987547397613525e-01,-3.821226596832275391e+00,-3.362234592437744141e+00,-2.224800586700439453e+00,1.182795166969299316e+00,4.495999336242675781e+00
2.522556483745574951e-01,-3.221035242080688477e+00,-2.842992305755615234e+00,-1.851269245147705078e+00,1.414569854736328125e+00,4.546473503112792969e+00
2.550125420093536377e-01,-2.552953004837036133e+00,-2.273500680923461914e+00,-1.422908425331115723e+00,1.681532621383666992e+00,4.602590560913085938e+00
2.577694356441497803e-01,-1.832626104354858398e+00,-1.666758537292480469e+00,-9.444091320037841797e-01,1.983449101448059082e+00,4.663771629333496094e+00
2.605263292789459229e-01,-1.083207607269287109e+00,-1.034631252288818359e+00,-4.197074770927429199e-01,2.319901466369628906e+00,4.729400157928466797e+00
2.632832229137420654e-01,-3.358638584613800049e-01,-3.865461647510528564e-01,1.481308639049530029e-01,2.690338850021362305e+00,4.798819541931152344e+00
2.660401165485382080e-01,3.753800988197326660e-01,2.719385325908660889e-01,7.569594979286193848e-01,3.094081640243530273e+00,4.871331691741943359e+00
2.687970101833343506e-01,1.026047468185424805e+00,9.402039051055908203e-01,1.405592799186706543e+00,3.530374765396118164e+00,4.946205615997314453e+00
2.715539038181304932e-01,1.616688966751098633e+00,1.622938275337219238e+00,2.093747138977050781e+00,3.998402357101440430e+00,5.022666454315185547e+00
2.743107974529266357e-01,2.181077480316162109e+00,2.329538106918334961e+00,2.821997165679931641e+00,4.497302532196044922e+00,5.099900245666503906e+00
2.770676910877227783e-01,2.777620315551757812e+00,3.072679519653320312e+00,3.591665744781494141e+00,5.026198863983154297e+00,5.177045822143554688e+00
2.798245847225189209e-01,3.466645002365112305e+00,3.866168737411499023e+00,4.404727458953857422e+00,5.584192752838134766e+00,5.253211498260498047e+00
2.825814783573150635e-01,4.287467002868652344e+00,4.722895145416259766e+00,5.263688087463378906e+00,6.170383930206298828e+00,5.327456474304199219e+00
2.853383421897888184e-01,5.249082565307617188e+00,5.653145313262939453e+00,6.171468257904052734e+00,6.783879280090332031e+00,5.398802280426025391e+00
2.880952358245849609e-01,6.337387084960937500e+00,6.663915634155273438e+00,7.131346225738525391e+00,7.423776626586914062e+00,5.466246604919433594e+00
2.908521294593811035e-01,7.529910087585449219e+00,7.759022235870361328e+00,8.146851539611816406e+00,8.089172363281250000e+00,5.528722286224365234e+00
2.936090230941772461e-01,8.807854652404785156e+00,8.940148353576660156e+00,9.221704483032226562e+00,8.779126167297363281e+00,5.585153102874755859e+00
2.963659167289733887e-01,1.016147327423095703e+01,1.020817756652832031e+01,1.035985183715820312e+01,9.492671012878417969e+00,5.634414672851562500e+00
2.991228103637695312e-01,1.158992290496826172e+01,1.156470489501953125e+01,1.156540393829345703e+01,1.022878646850585938e+01,5.675364971160888672e+00
3.018797039985656738e-01,1.309911346435546875e+01,1.301326465606689453e+01,1.284265136718750000e+01,1.098635673522949219e+01,5.706836223602294922e+00
3.046365976333618164e-01,1.469972324371337891e+01,1.456030845642089844e+01,1.419605350494384766e+01,1.176410961151123047e+01,5.727645397186279297e+00
3.073934912681579590e-01,1.640644836425781250e+01,1.621585273742675781e+01,1.563023090362548828e+01,1.256063175201416016e+01,5.736614227294921875e+00
3.101503849029541016e-01,1.823791694641113281e+01,1.799393844604492188e+01,1.714993095397949219e+01,1.337424945831298828e+01,5.732553958892822266e+00
3.129072785377502441e-01,2.021764373779296875e+01,1.991291999816894531e+01,1.875992774963378906e+01,1.420293712615966797e+01,5.714300155639648438e+00
3.156641721725463867e-01,2.237539672851562500e+01,2.199574470520019531e+01,2.046495819091796875e+01,1.504427528381347656e+01,5.680722236633300781e+00
3.184210658073425293e-01,2.474918937683105469e+01,2.427006912231445312e+01,2.226953125000000000e+01,1.589527034759521484e+01,5.630729675292968750e+00
3.211779594421386719e-01,2.738803672790527344e+01,2.676812744140625000e+01,2.417779731750488281e+01,1.675220489501953125e+01,5.563301563262939453e+00
3.239348530769348145e-01,3.035578155517578125e+01,2.952623176574707031e+01,2.619326591491699219e+01,1.761042594909667969e+01,5.477490425109863281e+00
3.266917467117309570e-01,3.373501968383789062e+01,3.258361816406250000e+01,2.831859397888183594e+01,1.846411132812500000e+01,5.372467994689941406e+00
3.294486403465270996e-01,3.763113784790039062e+01,3.598050689697265625e+01,3.055526542663574219e+01,1.930590629577636719e+01,5.247524738311767578e+00
3.322055339813232422e-01,4.217371368408203125e+01,3.975508117675781250e+01,3.290326690673828125e+01,2.012658119201660156e+01,5.102103233337402344e+00
3.349624276161193848e-01,4.751252746582031250e+01,4.393948745727539062e+01,3.536070251464843750e+01,2.091449737548828125e+01,4.935818672180175781e+00
3.377193212509155273e-01,5.380561065673828125e+01,4.855476379394531250e+01,3.792330169677734375e+01,2.165506362915039062e+01,4.748491287231445312e+00
3.404762148857116699e-01,6.119543838500976562e+01,5.360451507568359375e+01,4.058386230468750000e+01,2.233002281188964844e+01,4.540145874023437500e+00
3.432331085205078125e-01,6.976904296875000000e+01,5.906741714477539062e+01,4.333153915405273438e+01,2.291675186157226562e+01,4.311062812805175781e+00
3.459899723529815674e-01,7.949584960937500000e+01,6.488771057128906250e+01,4.615068817138671875e+01,2.338732528686523438e+01,4.061777114868164062e+00
3.487468659877777100e-01,9.013838958740234375e+01,7.096361541748046875e+01,4.901957702636718750e+01,2.370783233642578125e+01,3.793083906173706055e+00
3.515037596225738525e-01,1.011333541870117188e+02,7.713095092773437500e+01,5.190786361694335938e+01,2.383758735656738281e+01,3.506066560745239258e+00
3.542606532573699951e-01,1.114504318237304688e+02,8.314236450195312500e+01,5.477323532104492188e+01,2.372898292541503906e+01,3.202089071273803711e+00
3.570175468921661377e-01,1.194460830688476562e+02,8.864091491699218750e+01,5.755575180053710938e+01,2.332770729064941406e+01,2.882796764373779297e+00
3.597744405269622803e-01,1.227943954467773438e+02,9.313262939453125000e+01,6.016887664794921875e+01,2.257435607910156250e+01,2.550102472305297852e+00
3.625313341617584229e-01,1.188014984130859375e+02,9.597193145751953125e+01,6.248532485961914062e+01,2.140756607055664062e+01,2.206157445907592773e+00
3.652882277965545654e-01,1.056753692626953125e+02,9.639207458496093750e+01,6.431428527832031250e+01,1.976924896240234375e+01,1.853363394737243652e+00
3.680451214313507080e-01,8.471000671386718750e+01,9.363251495361328125e+01,6.536825561523437500e+01,1.761241912841796875e+01,1.494294762611389160e+00
3.708020150661468506e-01,6.111847686767578125e+01,8.720629119873046875e+01,6.521670532226562500e+01,1.491097259521484375e+01,1.131690740585327148e+00
3.735589087009429932e-01,4.105315017700195312e+01,7.725658416748046875e+01,6.323563003540039062e+01,1.167052650451660156e+01,7.684021592140197754e-01
3.763158023357391357e-01,2.756159782409667969e+01,6.477098083496093750e+01,5.858303070068359375e+01,7.937817573547363281e+00,4.073421359062194824e-01
3.790726959705352783e-01,2.003203392028808594e+01,5.134640121459960938e+01,5.027701187133789062e+01,3.805608034133911133e+00,5.145563185214996338e-02
3.818295896053314209e-01,1.630481338500976562e+01,3.848368072509765625e+01,3.749634933471679688e+01,-5.899621248245239258e-01,-2.963618040084838867e-01
3.845864832401275635e-01,1.441644763946533203e+01,2.683916664123535156e+01,2.016238021850585938e+01,-5.080937385559082031e+00,-6.332827210426330566e-01
3.873433768749237061e-01,1.313784027099609375e+01,1.588508224487304688e+01,-4.555551707744598389e-01,-9.486509323120117188e+00,-9.566053152084350586e-01
3.901002705097198486e-01,1.185254955291748047e+01,4.055833339691162109e+00,-2.175591468811035156e+01,-1.363526821136474609e+01,-1.263802289962768555e+00
3.928571641445159912e-01,1.023390102386474609e+01,-1.070802211761474609e+01,-4.080510711669921875e+01,-1.738505744934082031e+01,-1.552536129951477051e+00
3.956140577793121338e-01,7.788074493408203125e+00,-2.993169403076171875e+01,-5.562525177001953125e+01,-2.063581085205078125e+01,-1.820713281631469727e+00
3.983709514141082764e-01,3.080957889556884766e+00,-5.316988372802734375e+01,-6.570704650878906250e+01,-2.333358573913574219e+01,-2.066484451293945312e+00
4.011278450489044189e-01,-7.438128471374511719e+00,-7.725122070312500000e+01,-7.161853027343750000e+01,-2.546664810180664062e+01,-2.288269281387329102e+00
4.038847088813781738e-01,-2.989246368408203125e+01,-9.767029571533203125e+01,-7.434651947021484375e+01,-2.705655288696289062e+01,-2.484768390655517578e+00
4.066416025161743164e-01,-6.865888977050781250e+01,-1.112931289672851562e+02,-7.484887695312500000e+01,-2.814743232727050781e+01,-2.654955863952636719e+00
4.093984961509704590e-01,-1.159196243286132812e+02,-1.176395492553710938e+02,-7.388015747070312500e+01,-2.879577255249023438e+01,-2.798081874847412109e+00
4.121553897857666016e-01,-1.523460083007812500e+02,-1.180763778686523438e+02,-7.197737121582031250e+01,-2.906242179870605469e+01,-2.913652420043945312e+00
4.149122834205627441e-01,-1.668084869384765625e+02,-1.144837493896484375e+02,-6.950381469726562500e+01,-2.900687789916992188e+01,-3.001420974731445312e+00
4.176691770553588867e-01,-1.630980529785156250e+02,-1.084865722656250000e+02,-6.669966888427734375e+01,-2.868385505676269531e+01,-3.061376094818115234e+00
4.204260706901550293e-01,-1.496258087158203125e+02,-1.012549667358398438e+02,-6.372267532348632812e+01,-2.814155387878417969e+01,-3.093700170516967773e+00
4.231829643249511719e-01,-1.326684570312500000e+02,-9.356131744384765625e+01,-6.067639160156250000e+01,-2.742114448547363281e+01,-3.098770856857299805e+00
4.259398579597473145e-01,-1.156923522949218750e+02,-8.589279174804687500e+01,-5.762877655029296875e+01,-2.655699920654296875e+01,-3.077121973037719727e+00
4.286967515945434570e-01,-1.003126068115234375e+02,-7.854618072509765625e+01,-5.462414550781250000e+01,-2.557729339599609375e+01,-3.029422521591186523e+00
4.314536452293395996e-01,-8.710717010498046875e+01,-7.169340515136718750e+01,-5.169031906127929688e+01,-2.450484466552734375e+01,-2.956455945968627930e+00
4.342105388641357422e-01,-7.611067962646484375e+01,-6.542330932617187500e+01,-4.884328460693359375e+01,-2.335790443420410156e+01,-2.859097242355346680e+00
4.369674324989318848e-01,-6.710025787353515625e+01,-5.976845550537109375e+01,-4.609002685546875000e+01,-2.215096092224121094e+01,-2.738294124603271484e+00
4.397243261337280273e-01,-5.975856018066406250e+01,-5.472298812866210938e+01,-4.343029022216796875e+01,-2.089543151855468750e+01,-2.595042943954467773e+00
4.424812197685241699e-01,-5.376229476928710938e+01,-5.025527954101562500e+01,-4.085775375366210938e+01,-1.960027694702148438e+01,-2.430377960205078125e+00
4.452381134033203125e-01,-4.882452392578125000e+01,-4.631758499145507812e+01,-3.836091613769531250e+01,-1.827246665954589844e+01,-2.245350599288940430e+00
4.479950070381164551e-01,-4.470943832397460938e+01,-4.285346984863281250e+01,-3.592381286621093750e+01,-1.691741943359375000e+01,-2.041020631790161133e+00
4.507519006729125977e-01,-4.123268508911132812e+01,-3.980318832397460938e+01,-3.352669143676757812e+01,-1.553932285308837891e+01,-1.818441629409790039e+00
4.535087943077087402e-01,-3.825448989868164062e+01,-3.710708618164062500e+01,-3.114682579040527344e+01,-1.414140415191650391e+01,-1.578654885292053223e+00
4.562656879425048828e-01,-3.567035293579101562e+01,-3.470677947998046875e+01,-2.875933265686035156e+01,-1.272613525390625000e+01,-1.322676301002502441e+00
4.590225815773010254e-01,-3.340230178833007812e+01,-3.254399871826171875e+01,-2.633814811706542969e+01,-1.129541397094726562e+01,-1.051495909690856934e+00
4.617794752120971680e-01,-3.139169120788574219e+01,-3.055711174011230469e+01,-2.385694885253906250e+01,-9.850683212280273438e+00,-7.660702466964721680e-01
4.645363390445709229e-01,-2.959359169006347656e+01,-2.867550659179687500e+01,-2.129022026062011719e+01,-8.393063545227050781e+00,-4.673192799091339111e-01
4.672932326793670654e-01,-2.797243499755859375e+01,-2.681265640258789062e+01,-1.861406135559082031e+01,-6.923357009887695312e+00,-1.561158895492553711e-01
4.700501263141632080e-01,-2.649757766723632812e+01,-2.485964393615722656e+01,-1.580709743499755859e+01,-5.442225933074951172e+00,1.667007356882095337e-01
4.728070199489593506e-01,-2.513510513305664062e+01,-2.268102073669433594e+01,-1.285103416442871094e+01,-3.950157880783081055e+00,5.003368258476257324e-01
4.755639135837554932e-01,-2.382935142517089844e+01,-2.011603164672851562e+01,-9.731077194213867188e+00,-2.447536706924438477e+00,8.440411686897277832e-01
4.783208072185516357e-01,-2.246263885498046875e+01,-1.698663711547851562e+01,-6.436124801635742188e+00,-9.346619248390197754e-01,1.197105884552001953e+00
4.810777008533477783e-01,-2.078329658508300781e+01,-1.311214923858642578e+01,-2.958759546279907227e+00,5.882248878479003906e-01,1.558865189552307129e+00
4.838345944881439209e-01,-1.831267166137695312e+01,-8.327636718750000000e+00,7.049427628517150879e-01,2.120921611785888672e+00,1.928693652153015137e+00
4.865914881229400635e-01,-1.428297328948974609e+01,-2.501593351364135742e+00,4.555727005004882812e+00,3.663253068923950195e+00,2.306007862091064453e+00
4.893483817577362061e-01,-7.688313961029052734e+00,4.451562881469726562e+00,8.591572761535644531e+00,5.215063571929931641e+00,2.690259933471679688e+00
4.921052753925323486e-01,2.510921955108642578e+00,1.256681823730468750e+01,1.280815982818603516e+01,6.776207447052001953e+00,3.080940723419189453e+00
4.948621690273284912e-01,1.710691833496093750e+01,2.183160781860351562e+01,1.719933891296386719e+01,8.346538543701171875e+00,3.477576017379760742e+00
4.976190626621246338e-01,3.644172286987304688e+01,3.219455718994140625e+01,2.175757789611816406e+01,9.925919532775878906e+00,3.879723548889160156e+00
5.003759264945983887e-01,6.038171386718750000e+01,4.357668685913085938e+01,2.647434234619140625e+01,1.151418876647949219e+01,4.286969661712646484e+00
5.031328201293945312e-01,8.844268035888671875e+01,5.588330459594726562e+01,3.134062004089355469e+01,1.311123180389404297e+01,4.698941707611083984e+00
5.058897137641906738e-01,1.199638519287109375e+02,6.901298522949218750e+01,3.634696960449218750e+01,1.471688270568847656e+01,5.115283489227294922e+00
5.086466073989868164e-01,1.542563629150390625e+02,8.286519622802734375e+01,4.148396301269531250e+01,1.633098411560058594e+01,5.535668373107910156e+00
5.114035010337829590e-01,1.906933593750000000e+02,9.734501647949218750e+01,4.674227523803710938e+01,1.795337486267089844e+01,5.959794998168945312e+00
5.141603946685791016e-01,2.287491607666015625e+02,1.123657760620117188e+02,5.211290359497070312e+01,1.958389091491699219e+01,6.387381553649902344e+00
5.169172883033752441e-01,2.680056152343750000e+02,1.278502731323242188e+02,5.758720779418945312e+01,2.122235679626464844e+01,6.818174362182617188e+00
5.196741819381713867e-01,3.081414184570312500e+02,1.437308959960937500e+02,6.315702819824218750e+01,2.286859893798828125e+01,7.251932144165039062e+00
5.224310755729675293e-01,3.489156799316406250e+02,1.599491729736328125e+02,6.881468200683593750e+01,2.452243995666503906e+01,7.688435077667236328e+00
5.251879692077636719e-01,3.901504821777343750e+02,1.764548950195312500e+02,7.455300903320312500e+01,2.618370056152343750e+01,8.127481460571289062e+00
5.279448628425598145e-01,4.317160644531250000e+02,1.932053070068359375e+02,8.036540985107421875e+01,2.785219001770019531e+01,8.568884849548339844e+00
5.307017564773559570e-01,4.735185546875000000e+02,2.101639556884765625e+02,8.624568939208984375e+01,2.952772712707519531e+01,9.012472152709960938e+00
5.334586501121520996e-01,5.154901123046875000e+02,2.272999725341796875e+02,9.218826293945312500e+01,3.121013259887695312e+01,9.458084106445312500e+00
5.362155437469482422e-01,5.575824584960937500e+02,2.445872344970703125e+02,9.818795013427734375e+01,3.289921188354492188e+01,9.905573844909667969e+00
5.389724373817443848e-01,5.997606811523437500e+02,2.620034484863281250e+02,1.042399826049804688e+02,3.459477996826171875e+01,1.035480690002441406e+01
5.417293310165405273e-01,6.420001220703125000e+02,2.795298461914062500e+02,1.103400497436523438e+02,3.629665374755859375e+01,1.080566120147705078e+01
5.444862246513366699e-01,6.842830810546875000e+02,2.971504516601562500e+02,1.164842071533203125e+02,3.800465393066406250e+01,1.125801944732666016e+01
5.472431182861328125e-01,7.265969848632812500e+02,3.148516235351562500e+02,1.226688385009765625e+02,3.971858978271484375e+01,1.171177864074707031e+01
5.500000119209289551e-01,7.689328613281250000e+02,3.326218566894531250e+02,1.288906707763671875e+02,4.143828964233398438e+01,1.216683959960937500e+01


==> figures/shearlets/18/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.944878387451171875e+01,8.852835655212402344e+00,3.859086990356445312e+00,1.743885040283203125e+00,1.341978669166564941e+00
-5.472431182861328125e-01,1.738728141784667969e+01,7.960342884063720703e+00,3.512333631515502930e+00,1.632015705108642578e+00,1.309063792228698730e+00
-5.444862246513366699e-01,1.544246387481689453e+01,7.116747379302978516e+00,3.182682991027832031e+00,1.524879693984985352e+00,1.277401208877563477e+00
-5.417293310165405273e-01,1.361426258087158203e+01,6.321844577789306641e+00,2.870027542114257812e+00,1.422460794448852539e+00,1.246988058090209961e+00
-5.389724373817443848e-01,1.190257263183593750e+01,5.575393199920654297e+00,2.574250936508178711e+00,1.324742078781127930e+00,1.217819690704345703e+00
-5.362155437469482422e-01,1.030725288391113281e+01,4.877112388610839844e+00,2.295226097106933594e+00,1.231706619262695312e+00,1.189892292022705078e+00
-5.334586501121520996e-01,8.828103065490722656e+00,4.226672649383544922e+00,2.032815217971801758e+00,1.143336772918701172e+00,1.163200855255126953e+00
-5.307017564773559570e-01,7.464839458465576172e+00,3.623689413070678711e+00,1.786867260932922363e+00,1.059614539146423340e+00,1.137740612030029297e+00
-5.279448628425598145e-01,6.217067718505859375e+00,3.067710876464843750e+00,1.557217597961425781e+00,9.805209636688232422e-01,1.113506078720092773e+00
-5.251879692077636719e-01,5.084232330322265625e+00,2.558205604553222656e+00,1.343687057495117188e+00,9.060369133949279785e-01,1.090491771697998047e+00
-5.224310755729675293e-01,4.065557479858398438e+00,2.094551086425781250e+00,1.146080017089843750e+00,8.361430168151855469e-01,1.068691134452819824e+00
-5.196741819381713867e-01,3.159963369369506836e+00,1.676015853881835938e+00,9.641833901405334473e-01,7.708185911178588867e-01,1.048096537590026855e+00
-5.169172883033752441e-01,2.365946292877197266e+00,1.301739454269409180e+00,7.977651357650756836e-01,7.100433707237243652e-01,1.028702735900878906e+00
-5.141603946685791016e-01,1.681431651115417480e+00,9.707126617431640625e-01,6.465721726417541504e-01,6.537958383560180664e-01,1.010500192642211914e+00
-5.114035010337829590e-01,1.103571891784667969e+00,6.817525625228881836e-01,5.103300809860229492e-01,6.020547747611999512e-01,9.934810400009155273e-01
-5.086466073989868164e-01,6.285048723220825195e-01,4.334761500358581543e-01,3.887419104576110840e-01,5.547973513603210449e-01,9.776359200477600098e-01
-5.058897137641906738e-01,2.510678470134735107e-01,2.242750227451324463e-01,2.814850509166717529e-01,5.120016932487487793e-01,9.629551768302917480e-01
-5.031328201293945312e-01,-3.549487888813018799e-02,5.228947475552558899e-02,1.882124096155166626e-01,4.736439585685729980e-01,9.494275450706481934e-01
-5.003759264945983887e-01,-2.397668063640594482e-01,-8.460991084575653076e-02,1.085508987307548523e-01,4.397010207176208496e-01,9.370422363281250000e-01
-4.976190626621246338e-01,-3.722178936004638672e-01,-1.888318210840225220e-01,4.210192337632179260e-02,4.101494252681732178e-01,9.257863163948059082e-01
-4.948621690273284912e-01,-4.449400603771209717e-01,-2.630599439144134521e-01,-1.156062539666891098e-02,3.849636018276214600e-01,9.156459569931030273e-01
-4.921052753925323486e-01,-4.709117412567138672e-01,-3.102165460586547852e-01,-5.288511514663696289e-02,3.641198873519897461e-01,9.066063761711120605e-01
-4.893483817577362061e-01,-4.628398120403289795e-01,-3.334082365036010742e-01,-8.234258741140365601e-02,3.475927710533142090e-01,8.986526131629943848e-01
-4.865914881229400635e-01,-4.318404197692871094e-01,-3.358309566974639893e-01,-1.004235222935676575e-01,3.353565931320190430e-01,8.917668461799621582e-01
-4.838345944881439209e-01,-3.864422440528869629e-01,-3.206522464752197266e-01,-1.076322719454765320e-01,3.273856937885284424e-01,8.859311938285827637e-01
-4.810777008533477783e-01,-3.322930335998535156e-01,-2.908727526664733887e-01,-1.044824868440628052e-01,3.236534595489501953e-01,8.811255097389221191e-01
-4.783208072185516357e-01,-2.725655436515808105e-01,-2.491921484470367432e-01,-9.148941934108734131e-02,3.241333663463592529e-01,8.773288130760192871e-01
-4.755639135837554932e-01,-2.087191641330718994e-01,-1.978972703218460083e-01,-6.916279345750808716e-02,3.287977278232574463e-01,8.745172023773193359e-01
-4.728070199489593506e-01,-1.412274837493896484e-01,-1.387951374053955078e-01,-3.799540176987648010e-02,3.376190066337585449e-01,8.726661205291748047e-01
-4.700501263141632080e-01,-7.007554918527603149e-02,-7.319341599941253662e-02,1.544432248920202255e-03,3.505683243274688721e-01,8.717489242553710938e-01
-4.672932326793670654e-01,4.978326149284839630e-03,-1.930793048813939095e-03,4.902439564466476440e-02,3.676162958145141602e-01,8.717368841171264648e-01
-4.645363390445709229e-01,8.429298549890518188e-02,7.456384599208831787e-02,1.040580496191978455e-01,3.887321054935455322e-01,8.725991249084472656e-01
-4.617794752120971680e-01,1.683125644922256470e-01,1.561968773603439331e-01,1.663128733634948730e-01,4.138825237751007080e-01,8.743022084236145020e-01
-4.590225815773010254e-01,2.575742304325103760e-01,2.431454658508300781e-01,2.355208545923233032e-01,4.430343210697174072e-01,8.768109083175659180e-01
-4.562656879425048828e-01,3.527219593524932861e-01,3.357994556427001953e-01,3.114806711673736572e-01,4.761502146720886230e-01,8.800870180130004883e-01
-4.535087943077087402e-01,4.545427262783050537e-01,4.347297847270965576e-01,3.940629363059997559e-01,5.131893157958984375e-01,8.840895891189575195e-01
-4.507519006729125977e-01,5.640103220939636230e-01,5.406717658042907715e-01,4.832105040550231934e-01,5.541071295738220215e-01,8.887764215469360352e-01
-4.479950070381164551e-01,6.823481321334838867e-01,6.545215249061584473e-01,5.789378881454467773e-01,5.988517999649047852e-01,8.941004276275634766e-01
-4.452381134033203125e-01,8.111139535903930664e-01,7.773371338844299316e-01,6.813237071037292480e-01,6.473650932312011719e-01,9.000133872032165527e-01
-4.424812197685241699e-01,9.523104429244995117e-01,9.103420376777648926e-01,7.905068397521972656e-01,6.995770931243896484e-01,9.064632058143615723e-01
-4.397243261337280273e-01,1.108518838882446289e+00,1.054921150207519531e+00,9.066744446754455566e-01,7.554066777229309082e-01,9.133950471878051758e-01
-4.369674324989318848e-01,1.283041715621948242e+00,1.212604403495788574e+00,1.030052304267883301e+00,8.147538900375366211e-01,9.207521677017211914e-01
-4.342105388641357422e-01,1.480028867721557617e+00,1.385032773017883301e+00,1.160891056060791016e+00,8.774976134300231934e-01,9.284729361534118652e-01
-4.314536452293395996e-01,1.704527616500854492e+00,1.573901176452636719e+00,1.299450397491455078e+00,9.434893131256103516e-01,9.364951252937316895e-01
-4.286967515945434570e-01,1.962356686592102051e+00,1.780871987342834473e+00,1.445980668067932129e+00,1.012543916702270508e+00,9.447518587112426758e-01
-4.259398579597473145e-01,2.259644031524658203e+00,2.007444381713867188e+00,1.600701808929443359e+00,1.084431767463684082e+00,9.531751275062561035e-01
-4.231829643249511719e-01,2.601757287979125977e+00,2.254766225814819336e+00,1.763773560523986816e+00,1.158867120742797852e+00,9.616946578025817871e-01
-4.204260706901550293e-01,2.991188049316406250e+00,2.523350477218627930e+00,1.935257911682128906e+00,1.235494613647460938e+00,9.702364802360534668e-01
-4.176691770553588867e-01,3.423649311065673828e+00,2.812648534774780273e+00,2.115064144134521484e+00,1.313870429992675781e+00,9.787273406982421875e-01
-4.149122834205627441e-01,3.881593942642211914e+00,3.120400190353393555e+00,2.302868366241455078e+00,1.393449664115905762e+00,9.870908260345458984e-01
-4.121553897857666016e-01,4.326586246490478516e+00,3.441692590713500977e+00,2.497992038726806641e+00,1.473562598228454590e+00,9.952512383460998535e-01
-4.093984961509704590e-01,4.700879573822021484e+00,3.767755508422851562e+00,2.699215650558471680e+00,1.553397774696350098e+00,1.003130674362182617e+00
-4.066416025161743164e-01,4.955450057983398438e+00,4.084888458251953125e+00,2.904498338699340820e+00,1.631985664367675781e+00,1.010653734207153320e+00
-4.038847088813781738e-01,5.087727546691894531e+00,4.374657154083251953e+00,3.110571384429931641e+00,1.708190083503723145e+00,1.017744541168212891e+00
-4.011278450489044189e-01,5.135671138763427734e+00,4.617083549499511719e+00,3.312388420104980469e+00,1.780709981918334961e+00,1.024330139160156250e+00
-3.983709514141082764e-01,5.139723300933837891e+00,4.797186851501464844e+00,3.502534866333007812e+00,1.848106741905212402e+00,1.030338168144226074e+00
-3.956140577793121338e-01,5.123929500579833984e+00,4.911073207855224609e+00,3.670839309692382812e+00,1.908846497535705566e+00,1.035702109336853027e+00
-3.928571641445159912e-01,5.098793983459472656e+00,4.966006278991699219e+00,3.804852724075317383e+00,1.961379289627075195e+00,1.040356755256652832e+00
-3.901002705097198486e-01,5.068235397338867188e+00,4.974275112152099609e+00,3.891894817352294922e+00,2.004243850708007812e+00,1.044243574142456055e+00
-3.873433768749237061e-01,5.033744335174560547e+00,4.946354389190673828e+00,3.922708272933959961e+00,2.036193132400512695e+00,1.047308325767517090e+00
-3.845864832401275635e-01,4.995811462402343750e+00,4.887475490570068359e+00,3.895045280456542969e+00,2.056313753128051758e+00,1.049503445625305176e+00
-3.818295896053314209e-01,4.953713893890380859e+00,4.797701358795166016e+00,3.814600467681884766e+00,2.064129590988159180e+00,1.050787448883056641e+00
-3.790726959705352783e-01,4.904244899749755859e+00,4.674126625061035156e+00,3.692526340484619141e+00,2.059654712677001953e+00,1.051127076148986816e+00
-3.763158023357391357e-01,4.839778423309326172e+00,4.514043807983398438e+00,3.541518211364746094e+00,2.043388843536376953e+00,1.050496339797973633e+00
-3.735589087009429932e-01,4.746753215789794922e+00,4.317853927612304688e+00,3.372873067855834961e+00,2.016255617141723633e+00,1.048876523971557617e+00
-3.708020150661468506e-01,4.607255935668945312e+00,4.090418815612792969e+00,3.195300102233886719e+00,1.979494452476501465e+00,1.046257615089416504e+00
-3.680451214313507080e-01,4.406405925750732422e+00,3.840282440185546875e+00,3.014956474304199219e+00,1.934536337852478027e+00,1.042636990547180176e+00
-3.652882277965545654e-01,4.142631053924560547e+00,3.577538490295410156e+00,2.835975408554077148e+00,1.882884502410888672e+00,1.038021564483642578e+00
-3.625313341617584229e-01,3.831076383590698242e+00,3.311726808547973633e+00,2.661048889160156250e+00,1.826010227203369141e+00,1.032424569129943848e+00
-3.597744405269622803e-01,3.496076345443725586e+00,3.050592184066772461e+00,2.491889715194702148e+00,1.765281438827514648e+00,1.025865554809570312e+00
-3.570175468921661377e-01,3.160783290863037109e+00,2.799727916717529297e+00,2.329561233520507812e+00,1.701920032501220703e+00,1.018373489379882812e+00
-3.542606532573699951e-01,2.841732025146484375e+00,2.562765598297119141e+00,2.174694061279296875e+00,1.636981010437011719e+00,1.009982705116271973e+00
-3.515037596225738525e-01,2.548380613327026367e+00,2.341765642166137695e+00,2.027628898620605469e+00,1.571352005004882812e+00,1.000732064247131348e+00
-3.487468659877777100e-01,2.284708023071289062e+00,2.137621879577636719e+00,1.888505578041076660e+00,1.505764365196228027e+00,9.906665682792663574e-01
-3.459899723529815674e-01,2.051038503646850586e+00,1.950400710105895996e+00,1.757326602935791016e+00,1.440807342529296875e+00,9.798347353935241699e-01
-3.432331085205078125e-01,1.845535635948181152e+00,1.779609799385070801e+00,1.633996009826660156e+00,1.376950263977050781e+00,9.682887792587280273e-01
-3.404762148857116699e-01,1.665283083915710449e+00,1.624387860298156738e+00,1.518341422080993652e+00,1.314556479454040527e+00,9.560832977294921875e-01
-3.377193212509155273e-01,1.507025599479675293e+00,1.483665227890014648e+00,1.410145044326782227e+00,1.253907799720764160e+00,9.432743787765502930e-01
-3.349624276161193848e-01,1.367600917816162109e+00,1.356267213821411133e+00,1.309150338172912598e+00,1.195215106010437012e+00,9.299203753471374512e-01
-3.322055339813232422e-01,1.244174242019653320e+00,1.240995764732360840e+00,1.215076684951782227e+00,1.138633131980895996e+00,9.160783886909484863e-01
-3.294486403465270996e-01,1.134332656860351562e+00,1.136689066886901855e+00,1.127628087997436523e+00,1.084271550178527832e+00,9.018074274063110352e-01
-3.266917467117309570e-01,1.036090850830078125e+00,1.042259812355041504e+00,1.046499133110046387e+00,1.032203674316406250e+00,8.871638178825378418e-01
-3.239348530769348145e-01,9.478505849838256836e-01,9.567180871963500977e-01,9.713829159736633301e-01,9.824752807617187500e-01,8.722032308578491211e-01
-3.211779594421386719e-01,8.683380484580993652e-01,8.791832327842712402e-01,9.019740223884582520e-01,9.351079463958740234e-01,8.569794297218322754e-01
-3.184210658073425293e-01,7.965369820594787598e-01,8.088854551315307617e-01,8.379731178283691406e-01,8.901059627532958984e-01,8.415451049804687500e-01
-3.156641721725463867e-01,7.316330671310424805e-01,7.451578378677368164e-01,7.790893912315368652e-01,8.474591970443725586e-01,8.259490728378295898e-01
-3.129072785377502441e-01,6.729657053947448730e-01,6.874296665191650391e-01,7.250422239303588867e-01,8.071460127830505371e-01,8.102382421493530273e-01
-3.101503849029541016e-01,6.199940443038940430e-01,6.352117657661437988e-01,6.755636334419250488e-01,7.691357731819152832e-01,7.944557666778564453e-01
-3.073934912681579590e-01,5.722699165344238281e-01,5.880855917930603027e-01,6.303980946540832520e-01,7.333894968032836914e-01,7.786428928375244141e-01
-3.046365976333618164e-01,5.294178724288940430e-01,5.456886291503906250e-01,5.893033742904663086e-01,6.998632550239562988e-01,7.628372907638549805e-01
-3.018797039985656738e-01,4.911210834980010986e-01,5.077034831047058105e-01,5.520499348640441895e-01,6.685075759887695312e-01,7.470727562904357910e-01
-2.991228103637695312e-01,4.571081399917602539e-01,4.738459885120391846e-01,5.184218883514404297e-01,6.392684578895568848e-01,7.313807010650634766e-01
-2.963659167289733887e-01,4.271427690982818604e-01,4.438536465167999268e-01,4.882149696350097656e-01,6.120884418487548828e-01,7.157887816429138184e-01
-2.936090230941772461e-01,4.010115861892700195e-01,4.174789190292358398e-01,4.612376689910888672e-01,5.869071483612060547e-01,7.003213763236999512e-01
-2.908521294593811035e-01,3.785087168216705322e-01,3.944798409938812256e-01,4.373103082180023193e-01,5.636603832244873047e-01,6.849999427795410156e-01
-2.880952358245849609e-01,3.594150841236114502e-01,3.746182620525360107e-01,4.162633419036865234e-01,5.422824025154113770e-01,6.698426604270935059e-01
-2.853383421897888184e-01,3.434700667858123779e-01,3.576588928699493408e-01,3.979384899139404297e-01,5.227037668228149414e-01,6.548646092414855957e-01
-2.825814783573150635e-01,3.303561210632324219e-01,3.433740735054016113e-01,3.821875154972076416e-01,5.048535466194152832e-01,6.400787830352783203e-01
-2.798245847225189209e-01,3.197001814842224121e-01,3.315503001213073730e-01,3.688709139823913574e-01,4.886569380760192871e-01,6.254933476448059082e-01
-2.770676910877227783e-01,3.111196458339691162e-01,3.219985365867614746e-01,3.578584194183349609e-01,4.740377962589263916e-01,6.111154556274414062e-01
-2.743107974529266357e-01,3.042990863323211670e-01,3.145618438720703125e-01,3.490274548530578613e-01,4.609165787696838379e-01,5.969486832618713379e-01
-2.715539038181304932e-01,2.990640997886657715e-01,3.091205060482025146e-01,3.422605395317077637e-01,4.492127299308776855e-01,5.829956531524658203e-01
-2.687970101833343506e-01,2.954100966453552246e-01,3.055913746356964111e-01,3.374459445476531982e-01,4.388419389724731445e-01,5.692543387413024902e-01
-2.660401165485382080e-01,2.934630513191223145e-01,3.039231300354003906e-01,3.344741463661193848e-01,4.297179579734802246e-01,5.557217001914978027e-01
-2.632832229137420654e-01,2.933967113494873047e-01,3.040831983089447021e-01,3.332358300685882568e-01,4.217518568038940430e-01,5.423927903175354004e-01
-2.605263292789459229e-01,2.953484058380126953e-01,3.060451745986938477e-01,3.336197435855865479e-01,4.148532748222351074e-01,5.292594432830810547e-01
-2.577694356441497803e-01,2.993712723255157471e-01,3.097735047340393066e-01,3.355102539062500000e-01,4.089292287826538086e-01,5.163123607635498047e-01
-2.550125420093536377e-01,3.054260611534118652e-01,3.152121007442474365e-01,3.387846052646636963e-01,4.038853943347930908e-01,5.035403966903686523e-01
-2.522556483745574951e-01,3.133992552757263184e-01,3.222748935222625732e-01,3.433100283145904541e-01,3.996253907680511475e-01,4.909301400184631348e-01
-2.494987547397613525e-01,3.231236636638641357e-01,3.308414816856384277e-01,3.489418625831604004e-01,3.960531949996948242e-01,4.784666001796722412e-01
-2.467418611049652100e-01,3.343961536884307861e-01,3.407554030418395996e-01,3.555217385292053223e-01,3.930713832378387451e-01,4.661343395709991455e-01
-2.439849674701690674e-01,3.469862937927246094e-01,3.518248200416564941e-01,3.628766834735870361e-01,3.905834257602691650e-01,4.539147913455963135e-01
-2.412280738353729248e-01,3.606395423412322998e-01,3.638251125812530518e-01,3.708171844482421875e-01,3.884930312633514404e-01,4.417895376682281494e-01
-2.384711951017379761e-01,3.750780820846557617e-01,3.765017390251159668e-01,3.791385591030120850e-01,3.867061734199523926e-01,4.297375977039337158e-01
-2.357143014669418335e-01,3.899996876716613770e-01,3.895734548568725586e-01,3.876213729381561279e-01,3.851316273212432861e-01,4.177381694316864014e-01
-2.329574078321456909e-01,4.050776362419128418e-01,4.027353227138519287e-01,3.960340023040771484e-01,3.836821615695953369e-01,4.057683050632476807e-01
-2.302005141973495483e-01,4.199624061584472656e-01,4.156627953052520752e-01,4.041347801685333252e-01,3.822741210460662842e-01,3.938054740428924561e-01
-2.274436205625534058e-01,4.342845678329467773e-01,4.280174374580383301e-01,4.116772115230560303e-01,3.808297812938690186e-01,3.818251788616180420e-01
-2.246867269277572632e-01,4.476605653762817383e-01,4.394516348838806152e-01,4.184145927429199219e-01,3.792783915996551514e-01,3.698033392429351807e-01
-2.219298332929611206e-01,4.597014188766479492e-01,4.496171176433563232e-01,4.241059124469757080e-01,3.775557577610015869e-01,3.577145338058471680e-01
-2.191729396581649780e-01,4.700221419334411621e-01,4.581745862960815430e-01,4.285243749618530273e-01,3.756057024002075195e-01,3.455330729484558105e-01
-2.164160460233688354e-01,4.782551825046539307e-01,4.648023247718811035e-01,4.314630627632141113e-01,3.733811974525451660e-01,3.332344889640808105e-01
-2.136591523885726929e-01,4.840640723705291748e-01,4.692091345787048340e-01,4.327446222305297852e-01,3.708433508872985840e-01,3.207920789718627930e-01
-2.109022736549377441e-01,4.871572554111480713e-01,4.711453616619110107e-01,4.322259724140167236e-01,3.679624497890472412e-01,3.081803321838378906e-01
-2.081453800201416016e-01,4.873007833957672119e-01,4.704126119613647461e-01,4.298091530799865723e-01,3.647187054157257080e-01,2.953751683235168457e-01
-2.053884863853454590e-01,4.843293130397796631e-01,4.668748378753662109e-01,4.254442751407623291e-01,3.610998988151550293e-01,2.823506295680999756e-01
-2.026315927505493164e-01,4.781525433063507080e-01,4.604654312133789062e-01,4.191339910030364990e-01,3.571017086505889893e-01,2.690830230712890625e-01
-1.998746991157531738e-01,4.687592387199401855e-01,4.511927664279937744e-01,4.109377562999725342e-01,3.527280986309051514e-01,2.555491924285888672e-01
-1.971178054809570312e-01,4.562192261219024658e-01,4.391420483589172363e-01,4.009693562984466553e-01,3.479884266853332520e-01,2.417261600494384766e-01
-1.943609118461608887e-01,4.406826198101043701e-01,4.244768917560577393e-01,3.893977403640747070e-01,3.428972661495208740e-01,2.275931090116500854e-01
-1.916040182113647461e-01,4.223778545856475830e-01,4.074350595474243164e-01,3.764417469501495361e-01,3.374727070331573486e-01,2.131299525499343872e-01
-1.888471245765686035e-01,4.016084969043731689e-01,3.883257508277893066e-01,3.623649477958679199e-01,3.317344486713409424e-01,1.983179599046707153e-01
-1.860902309417724609e-01,3.787482380867004395e-01,3.675199449062347412e-01,3.474679291248321533e-01,3.257029652595520020e-01,1.831402778625488281e-01
-1.833333373069763184e-01,3.542344272136688232e-01,3.454450368881225586e-01,3.320811092853546143e-01,3.193982839584350586e-01,1.675823777914047241e-01
-1.805764585733413696e-01,3.285610675811767578e-01,3.225728869438171387e-01,3.165543973445892334e-01,3.128368854522705078e-01,1.516304910182952881e-01
-1.778195649385452271e-01,3.022693097591400146e-01,2.994106113910675049e-01,3.012490272521972656e-01,3.060312867164611816e-01,1.352742314338684082e-01
-1.750626713037490845e-01,2.759398221969604492e-01,2.764908671379089355e-01,2.865264713764190674e-01,2.989890277385711670e-01,1.185047626495361328e-01
-1.723057776689529419e-01,2.501833140850067139e-01,2.543608546257019043e-01,2.727397084236145020e-01,2.917117774486541748e-01,1.013149693608283997e-01
-1.695488840341567993e-01,2.256303131580352783e-01,2.335733622312545776e-01,2.602211534976959229e-01,2.841931283473968506e-01,8.370155096054077148e-02
-1.667919903993606567e-01,2.029184401035308838e-01,2.146790027618408203e-01,2.492733895778656006e-01,2.764185965061187744e-01,6.566251069307327271e-02
-1.640350967645645142e-01,1.826786398887634277e-01,1.982191950082778931e-01,2.401566952466964722e-01,2.683662772178649902e-01,4.719914123415946960e-02
-1.612782031297683716e-01,1.655187159776687622e-01,1.847215592861175537e-01,2.330776602029800415e-01,2.600061595439910889e-01,2.831511013209819794e-02
-1.585213094949722290e-01,1.520126312971115112e-01,1.746945977210998535e-01,2.281757742166519165e-01,2.512987852096557617e-01,9.016074240207672119e-03
-1.557644158601760864e-01,1.426983177661895752e-01,1.686210930347442627e-01,2.255093902349472046e-01,2.421990334987640381e-01,-1.068881340324878693e-02
-1.530075371265411377e-01,1.380905508995056152e-01,1.669481396675109863e-01,2.250403612852096558e-01,2.326534986495971680e-01,-3.078821115195751190e-02
-1.502506434917449951e-01,1.387096941471099854e-01,1.700666248798370361e-01,2.266200631856918335e-01,2.226035892963409424e-01,-5.126832425594329834e-02
-1.474937498569488525e-01,1.451158523559570312e-01,1.782765984535217285e-01,2.299752384424209595e-01,2.119856923818588257e-01,-7.211273908615112305e-02
-1.447368562221527100e-01,1.579321473836898804e-01,1.917341500520706177e-01,2.346970438957214355e-01,2.007330209016799927e-01,-9.330329298973083496e-02
-1.419799625873565674e-01,1.778116822242736816e-01,2.103713154792785645e-01,2.402358651161193848e-01,1.887764036655426025e-01,-1.148189678788185120e-01
-1.392230689525604248e-01,2.053162753582000732e-01,2.337914407253265381e-01,2.459046095609664917e-01,1.760458350181579590e-01,-1.366367042064666748e-01
-1.364661753177642822e-01,2.406786978244781494e-01,2.611405849456787109e-01,2.508963346481323242e-01,1.624717414379119873e-01,-1.587312519550323486e-01
-1.337092816829681396e-01,2.834529280662536621e-01,2.909697592258453369e-01,2.543163895606994629e-01,1.479858160018920898e-01,-1.810767203569412231e-01
-1.309523880481719971e-01,3.320829272270202637e-01,3.211216032505035400e-01,2.552346289157867432e-01,1.325217336416244507e-01,-2.036443501710891724e-01
-1.281954944133758545e-01,3.834446668624877930e-01,3.486950397491455078e-01,2.527521550655364990e-01,1.160164326429367065e-01,-2.264041304588317871e-01
-1.254386007785797119e-01,4.324932694435119629e-01,3.701663613319396973e-01,2.460838407278060913e-01,9.841017425060272217e-02,-2.493251115083694458e-01
-1.226817145943641663e-01,4.722798168659210205e-01,3.817392885684967041e-01,2.346394658088684082e-01,7.964639365673065186e-02,-2.723750770092010498e-01
-1.199248209595680237e-01,4.947185218334197998e-01,3.799485266208648682e-01,2.180949300527572632e-01,5.967176333069801331e-02,-2.955205440521240234e-01
-1.171679273247718811e-01,4.923442900180816650e-01,3.624035418033599854e-01,1.964368373155593872e-01,3.843685984611511230e-02,-3.187279403209686279e-01
-1.144110411405563354e-01,4.606895148754119873e-01,3.284356296062469482e-01,1.699738353490829468e-01,1.589517109096050262e-02,-3.419623672962188721e-01
-1.116541475057601929e-01,4.001160562038421631e-01,2.793659865856170654e-01,1.393081247806549072e-01,-7.998201064765453339e-03,-3.651887476444244385e-01
-1.088972538709640503e-01,3.158976733684539795e-01,2.182677090167999268e-01,1.052776873111724854e-01,-3.328439220786094666e-02,-3.883718252182006836e-01
-1.061403602361679077e-01,2.164939045906066895e-01,1.493225246667861938e-01,6.887292861938476562e-02,-6.000167503952980042e-02,-4.114761948585510254e-01
-1.033834666013717651e-01,1.111813187599182129e-01,7.704757153987884521e-02,3.115231543779373169e-02,-8.818548917770385742e-02,-4.344667196273803711e-01
-1.006265804171562195e-01,8.250623941421508789e-03,5.639139562845230103e-03,-6.841039285063743591e-03,-1.178672760725021362e-01,-4.573078453540802002e-01
-9.786968678236007690e-02,-8.583058416843414307e-02,-6.144891679286956787e-02,-4.414730146527290344e-02,-1.490717679262161255e-01,-4.799644351005554199e-01
-9.511279314756393433e-02,-1.665390878915786743e-01,-1.216963157057762146e-01,-7.994125038385391235e-02,-1.818181425333023071e-01,-5.024026036262512207e-01
-9.235589951276779175e-02,-2.311162650585174561e-01,-1.735458970069885254e-01,-1.135660856962203979e-01,-2.161145657300949097e-01,-5.245881676673889160e-01
-8.959900587797164917e-02,-2.783716917037963867e-01,-2.163326442241668701e-01,-1.445547640323638916e-01,-2.519576847553253174e-01,-5.464869737625122070e-01
-8.684211969375610352e-02,-3.086121976375579834e-01,-2.501533627510070801e-01,-1.726418435573577881e-01,-2.893296778202056885e-01,-5.680665969848632812e-01
-8.408522605895996094e-02,-3.236996531486511230e-01,-2.756868302822113037e-01,-1.977681666612625122e-01,-3.281959891319274902e-01,-5.892957448959350586e-01
-8.132833242416381836e-02,-3.271349370479583740e-01,-2.939634025096893311e-01,-2.200844436883926392e-01,-3.685020506381988525e-01,-6.101430654525756836e-01
-7.857143878936767578e-02,-3.239432275295257568e-01,-3.060947358608245850e-01,-2.399501055479049683e-01,-4.101709127426147461e-01,-6.305780410766601562e-01
-7.581454515457153320e-02,-3.200055360794067383e-01,-3.129995763301849365e-01,-2.579342722892761230e-01,-4.531039297580718994e-01,-6.505714058876037598e-01
-7.305765151977539062e-02,-3.205388486385345459e-01,-3.152025043964385986e-01,-2.748103141784667969e-01,-4.971786439418792725e-01,-6.700953245162963867e-01
-7.030076533555984497e-02,-3.278994560241699219e-01,-3.128018379211425781e-01,-2.915464639663696289e-01,-5.422471165657043457e-01,-6.891217827796936035e-01
-6.754387170076370239e-02,-3.396383225917816162e-01,-3.056966662406921387e-01,-3.092845976352691650e-01,-5.881408452987670898e-01,-7.076251506805419922e-01
-6.478697806596755981e-02,-3.480484187602996826e-01,-2.940953969955444336e-01,-3.293053209781646729e-01,-6.346688866615295410e-01,-7.255802154541015625e-01
-6.203008443117141724e-02,-3.417617678642272949e-01,-2.792393565177917480e-01,-3.529753088951110840e-01,-6.816217899322509766e-01,-7.429626584053039551e-01
-5.927319452166557312e-02,-3.090268373489379883e-01,-2.641448676586151123e-01,-3.816738426685333252e-01,-7.287752032279968262e-01,-7.597492337226867676e-01
-5.651630088686943054e-02,-2.423591315746307373e-01,-2.539852857589721680e-01,-4.167033433914184570e-01,-7.758916020393371582e-01,-7.759191989898681641e-01
-5.375941097736358643e-02,-1.455336958169937134e-01,-2.555943131446838379e-01,-4.591855704784393311e-01,-8.227251172065734863e-01,-7.914501428604125977e-01
-5.100251734256744385e-02,-4.431952163577079773e-02,-2.756849229335784912e-01,-5.099573135375976562e-01,-8.690257072448730469e-01,-8.063230514526367188e-01
-4.824562370777130127e-02,5.615521222352981567e-03,-3.181418776512145996e-01,-5.694773793220520020e-01,-9.145414829254150391e-01,-8.205200433731079102e-01
-4.548873379826545715e-02,-5.801246315240859985e-02,-3.818665146827697754e-01,-6.377595067024230957e-01,-9.590224623680114746e-01,-8.340216875076293945e-01
-4.273184016346931458e-02,-2.418852895498275757e-01,-4.608347117900848389e-01,-7.143409252166748047e-01,-1.002225041389465332e+00,-8.468130230903625488e-01
-3.997494652867317200e-02,-4.828911423683166504e-01,-5.465621352195739746e-01,-7.982923388481140137e-01,-1.043912768363952637e+00,-8.588781952857971191e-01
-3.721805661916732788e-02,-7.075191736221313477e-01,-6.315348148345947266e-01,-8.882697224617004395e-01,-1.083859801292419434e+00,-8.702026009559631348e-01
-3.446116298437118530e-02,-8.701917529106140137e-01,-7.120587229728698730e-01,-9.825960397720336914e-01,-1.121852397918701172e+00,-8.807734847068786621e-01
-3.170426934957504272e-02,-9.511067867279052734e-01,-7.898528575897216797e-01,-1.079363942146301270e+00,-1.157690286636352539e+00,-8.905772566795349121e-01
-2.894737944006919861e-02,-9.463323354721069336e-01,-8.721123337745666504e-01,-1.176542282104492188e+00,-1.191188097000122070e+00,-8.996037244796752930e-01
-2.619048580527305603e-02,-8.653278946876525879e-01,-9.694766402244567871e-01,-1.272078990936279297e+00,-1.222175478935241699e+00,-9.078421592712402344e-01
-2.343359403312206268e-02,-7.415037751197814941e-01,-1.091535925865173340e+00,-1.363985776901245117e+00,-1.250497817993164062e+00,-9.152826666831970215e-01
-2.067670226097106934e-02,-6.581039428710937500e-01,-1.241403937339782715e+00,-1.450405836105346680e+00,-1.276016831398010254e+00,-9.219180345535278320e-01
-1.791981048882007599e-02,-7.448760867118835449e-01,-1.412972927093505859e+00,-1.529658317565917969e+00,-1.298610448837280273e+00,-9.277401566505432129e-01
-1.516291778534650803e-02,-1.052302956581115723e+00,-1.593029499053955078e+00,-1.600269794464111328e+00,-1.318171262741088867e+00,-9.327421188354492188e-01
-1.240602508187294006e-02,-1.474074482917785645e+00,-1.766145110130310059e+00,-1.660983681678771973e+00,-1.334609031677246094e+00,-9.369189739227294922e-01
-9.649133309721946716e-03,-1.883487462997436523e+00,-1.918699741363525391e+00,-1.710766434669494629e+00,-1.347848892211914062e+00,-9.402661323547363281e-01
-6.892241071909666061e-03,-2.214346647262573242e+00,-2.040550708770751953e+00,-1.748803138732910156e+00,-1.357830762863159180e+00,-9.427794218063354492e-01
-4.135348834097385406e-03,-2.441474676132202148e+00,-2.124997377395629883e+00,-1.774491310119628906e+00,-1.364509940147399902e+00,-9.444565773010253906e-01
-1.378456596285104752e-03,-2.556326866149902344e+00,-2.168114662170410156e+00,-1.787433743476867676e+00,-1.367857098579406738e+00,-9.452958703041076660e-01
1.378456596285104752e-03,-2.556327581405639648e+00,-2.168115139007568359e+00,-1.787433862686157227e+00,-1.367857217788696289e+00,-9.452956914901733398e-01
4.135348834097385406e-03,-2.441476583480834961e+00,-2.124998092651367188e+00,-1.774491548538208008e+00,-1.364509940147399902e+00,-9.444567561149597168e-01
6.892241071909666061e-03,-2.214349746704101562e+00,-2.040551900863647461e+00,-1.748803257942199707e+00,-1.357831001281738281e+00,-9.427796006202697754e-01
9.649133309721946716e-03,-1.883491516113281250e+00,-1.918701291084289551e+00,-1.710766911506652832e+00,-1.347849130630493164e+00,-9.402661323547363281e-01
1.240602508187294006e-02,-1.474079728126525879e+00,-1.766147375106811523e+00,-1.660984396934509277e+00,-1.334609270095825195e+00,-9.369193315505981445e-01
1.516291778534650803e-02,-1.052308320999145508e+00,-1.593032121658325195e+00,-1.600270628929138184e+00,-1.318171381950378418e+00,-9.327421188354492188e-01
1.791981048882007599e-02,-7.448805570602416992e-01,-1.412975549697875977e+00,-1.529659390449523926e+00,-1.298610448837280273e+00,-9.277397990226745605e-01
2.067670226097106934e-02,-6.581063866615295410e-01,-1.241406440734863281e+00,-1.450406670570373535e+00,-1.276017427444458008e+00,-9.219180345535278320e-01
2.343359403312206268e-02,-7.415047883987426758e-01,-1.091537833213806152e+00,-1.363987088203430176e+00,-1.250498056411743164e+00,-9.152832627296447754e-01
2.619048580527305603e-02,-8.653283119201660156e-01,-9.694781899452209473e-01,-1.272080183029174805e+00,-1.222175836563110352e+00,-9.078422784805297852e-01
2.894737944006919861e-02,-9.463324546813964844e-01,-8.721136450767517090e-01,-1.176543235778808594e+00,-1.191188454627990723e+00,-8.996037244796752930e-01
3.170426934957504272e-02,-9.511069059371948242e-01,-7.898536324501037598e-01,-1.079365253448486328e+00,-1.157690525054931641e+00,-8.905774950981140137e-01
3.446116298437118530e-02,-8.701916337013244629e-01,-7.120591998100280762e-01,-9.825973510742187500e-01,-1.121852755546569824e+00,-8.807736039161682129e-01
3.721805661916732788e-02,-7.075191736221313477e-01,-6.315350532531738281e-01,-8.882707357406616211e-01,-1.083860158920288086e+00,-8.702030181884765625e-01
3.997494652867317200e-02,-4.828912615776062012e-01,-5.465623140335083008e-01,-7.982935309410095215e-01,-1.043913483619689941e+00,-8.588785529136657715e-01
4.273184016346931458e-02,-2.418851703405380249e-01,-4.608345329761505127e-01,-7.143417596817016602e-01,-1.002225279808044434e+00,-8.468130230903625488e-01
4.548873379826545715e-02,-5.801246315240859985e-02,-3.818664252758026123e-01,-6.377602219581604004e-01,-9.590228199958801270e-01,-8.340218663215637207e-01
4.824562370777130127e-02,5.615521222352981567e-03,-3.181419670581817627e-01,-5.694780945777893066e-01,-9.145419597625732422e-01,-8.205198049545288086e-01
5.100251734256744385e-02,-4.431952163577079773e-02,-2.756848335266113281e-01,-5.099576711654663086e-01,-8.690264225006103516e-01,-8.063233494758605957e-01
5.375941097736358643e-02,-1.455336958169937134e-01,-2.555944323539733887e-01,-4.591859877109527588e-01,-8.227254152297973633e-01,-7.914501428604125977e-01
5.651630088686943054e-02,-2.423591315746307373e-01,-2.539852857589721680e-01,-4.167037308216094971e-01,-7.758922576904296875e-01,-7.759190797805786133e-01
5.927319452166557312e-02,-3.090269863605499268e-01,-2.641446888446807861e-01,-3.816739320755004883e-01,-7.287756204605102539e-01,-7.597494721412658691e-01
6.203008443117141724e-02,-3.417618274688720703e-01,-2.792393565177917480e-01,-3.529754579067230225e-01,-6.816223263740539551e-01,-7.429626584053039551e-01
6.478697806596755981e-02,-3.480485081672668457e-01,-2.940953075885772705e-01,-3.293055891990661621e-01,-6.346691250801086426e-01,-7.255800962448120117e-01
6.754387170076370239e-02,-3.396383225917816162e-01,-3.056968450546264648e-01,-3.092846870422363281e-01,-5.881410837173461914e-01,-7.076252698898315430e-01
7.030076533555984497e-02,-3.278994560241699219e-01,-3.128019869327545166e-01,-2.915467321872711182e-01,-5.422475337982177734e-01,-6.891219615936279297e-01
7.305765151977539062e-02,-3.205388486385345459e-01,-3.152024149894714355e-01,-2.748104035854339600e-01,-4.971786439418792725e-01,-6.700952053070068359e-01
7.581454515457153320e-02,-3.200054168701171875e-01,-3.129998147487640381e-01,-2.579341530799865723e-01,-4.531044363975524902e-01,-6.505715250968933105e-01
7.857143878936767578e-02,-3.239433169364929199e-01,-3.060947358608245850e-01,-2.399502098560333252e-01,-4.101713001728057861e-01,-6.305782198905944824e-01
8.132833242416381836e-02,-3.271348476409912109e-01,-2.939633131027221680e-01,-2.200845330953598022e-01,-3.685022890567779541e-01,-6.101433634757995605e-01
8.408522605895996094e-02,-3.236997127532958984e-01,-2.756866514682769775e-01,-1.977682709693908691e-01,-3.281960785388946533e-01,-5.892959833145141602e-01
8.684211969375610352e-02,-3.086121380329132080e-01,-2.501532733440399170e-01,-1.726418435573577881e-01,-2.893301248550415039e-01,-5.680669546127319336e-01
8.959900587797164917e-02,-2.783716022968292236e-01,-2.163326442241668701e-01,-1.445548683404922485e-01,-2.519577741622924805e-01,-5.464869141578674316e-01
9.235589951276779175e-02,-2.311162650585174561e-01,-1.735460907220840454e-01,-1.135657727718353271e-01,-2.161147594451904297e-01,-5.245881080627441406e-01
9.511279314756393433e-02,-1.665390878915786743e-01,-1.216964200139045715e-01,-7.994136214256286621e-02,-1.818183511495590210e-01,-5.024026036262512207e-01
9.786968678236007690e-02,-8.583047986030578613e-02,-6.144902855157852173e-02,-4.414730146527290344e-02,-1.490719765424728394e-01,-4.799645841121673584e-01
1.006265804171562195e-01,8.250415325164794922e-03,5.639255046844482422e-03,-6.841039285063743591e-03,-1.178673878312110901e-01,-4.573080837726593018e-01
1.033834666013717651e-01,1.111813783645629883e-01,7.704757153987884521e-02,3.115231543779373169e-02,-8.818560093641281128e-02,-4.344670772552490234e-01
1.061403602361679077e-01,2.164939790964126587e-01,1.493225246667861938e-01,6.887292861938476562e-02,-6.000189855694770813e-02,-4.114765226840972900e-01
1.088972538709640503e-01,3.158975541591644287e-01,2.182677686214447021e-01,1.052774339914321899e-01,-3.328439220786094666e-02,-3.883722126483917236e-01
1.116541475057601929e-01,4.001159667968750000e-01,2.793658971786499023e-01,1.393081247806549072e-01,-7.998437620699405670e-03,-3.651890754699707031e-01
1.144110411405563354e-01,4.606895148754119873e-01,3.284355401992797852e-01,1.699738353490829468e-01,1.589480787515640259e-02,-3.419628739356994629e-01
1.171679273247718811e-01,4.923442900180816650e-01,3.624035418033599854e-01,1.964368969202041626e-01,3.843685984611511230e-02,-3.187279403209686279e-01
1.199248209595680237e-01,4.947186112403869629e-01,3.799484372138977051e-01,2.180949300527572632e-01,5.967182666063308716e-02,-2.955208122730255127e-01
1.226817145943641663e-01,4.722799062728881836e-01,3.817392885684967041e-01,2.346395403146743774e-01,7.964581996202468872e-02,-2.723752558231353760e-01
1.254386007785797119e-01,4.324931800365447998e-01,3.701663017272949219e-01,2.460838407278060913e-01,9.840998053550720215e-02,-2.493253797292709351e-01
1.281954944133758545e-01,3.834446668624877930e-01,3.486951291561126709e-01,2.527522146701812744e-01,1.160164326429367065e-01,-2.264046967029571533e-01
1.309523880481719971e-01,3.320831060409545898e-01,3.211216032505035400e-01,2.552345395088195801e-01,1.325216740369796753e-01,-2.036449313163757324e-01
1.337092816829681396e-01,2.834529280662536621e-01,2.909695804119110107e-01,2.543165385723114014e-01,1.479856818914413452e-01,-1.810768246650695801e-01
1.364661753177642822e-01,2.406786233186721802e-01,2.611405849456787109e-01,2.508964240550994873e-01,1.624718010425567627e-01,-1.587315499782562256e-01
1.392230689525604248e-01,2.053161263465881348e-01,2.337915897369384766e-01,2.459045350551605225e-01,1.760458350181579590e-01,-1.366365104913711548e-01
1.419799625873565674e-01,1.778116226196289062e-01,2.103712409734725952e-01,2.402358651161193848e-01,1.887764781713485718e-01,-1.148193925619125366e-01
1.447368562221527100e-01,1.579321473836898804e-01,1.917342245578765869e-01,2.346971929073333740e-01,2.007327973842620850e-01,-9.330339729785919189e-02
1.474937498569488525e-01,1.451160013675689697e-01,1.782765388488769531e-01,2.299754619598388672e-01,2.119854688644409180e-01,-7.211329787969589233e-02
1.502506434917449951e-01,1.387096345424652100e-01,1.700664758682250977e-01,2.266199886798858643e-01,2.226035147905349731e-01,-5.126877501606941223e-02
1.530075371265411377e-01,1.380907595157623291e-01,1.669482141733169556e-01,2.250402122735977173e-01,2.326535731554031372e-01,-3.078832663595676422e-02
1.557644158601760864e-01,1.426985263824462891e-01,1.686211675405502319e-01,2.255092412233352661e-01,2.421987354755401611e-01,-1.068916730582714081e-02
1.585213094949722290e-01,1.520125716924667358e-01,1.746945977210998535e-01,2.281758487224578857e-01,2.512989342212677002e-01,9.015713818371295929e-03
1.612782031297683716e-01,1.655187159776687622e-01,1.847216337919235229e-01,2.330777347087860107e-01,2.600057125091552734e-01,2.831474132835865021e-02
1.640350967645645142e-01,1.826785802841186523e-01,1.982191354036331177e-01,2.401566952466964722e-01,2.683662772178649902e-01,4.719889163970947266e-02
1.667919903993606567e-01,2.029184997081756592e-01,2.146790027618408203e-01,2.492733895778656006e-01,2.764185965061187744e-01,6.566213071346282959e-02
1.695488840341567993e-01,2.256301641464233398e-01,2.335732877254486084e-01,2.602212131023406982e-01,2.841930389404296875e-01,8.370161801576614380e-02
1.723057776689529419e-01,2.501832246780395508e-01,2.543608546257019043e-01,2.727399468421936035e-01,2.917121052742004395e-01,1.013148427009582520e-01
1.750626713037490845e-01,2.759397327899932861e-01,2.764909267425537109e-01,2.865266501903533936e-01,2.989891171455383301e-01,1.185045614838600159e-01
1.778195649385452271e-01,3.022691309452056885e-01,2.994106113910675049e-01,3.012491166591644287e-01,3.060313463211059570e-01,1.352743655443191528e-01
1.805764585733413696e-01,3.285610675811767578e-01,3.225728869438171387e-01,3.165543973445892334e-01,3.128367960453033447e-01,1.516306251287460327e-01
1.833333373069763184e-01,3.542345166206359863e-01,3.454450368881225586e-01,3.320808708667755127e-01,3.193982839584350586e-01,1.675820946693420410e-01
1.860902309417724609e-01,3.787482380867004395e-01,3.675201237201690674e-01,3.474681079387664795e-01,3.257031440734863281e-01,1.831402778625488281e-01
1.888471245765686035e-01,4.016084969043731689e-01,3.883256018161773682e-01,3.623648583889007568e-01,3.317343890666961670e-01,1.983175277709960938e-01
1.916040182113647461e-01,4.223777949810028076e-01,4.074349701404571533e-01,3.764417469501495361e-01,3.374724388122558594e-01,2.131295800209045410e-01
1.943609118461608887e-01,4.406826198101043701e-01,4.244768023490905762e-01,3.893977403640747070e-01,3.428975045680999756e-01,2.275926619768142700e-01
1.971178054809570312e-01,4.562191665172576904e-01,4.391421377658843994e-01,4.009690880775451660e-01,3.479886651039123535e-01,2.417258620262145996e-01
1.998746991157531738e-01,4.687591493129730225e-01,4.511927664279937744e-01,4.109374880790710449e-01,3.527281880378723145e-01,2.555493414402008057e-01
2.026315927505493164e-01,4.781523644924163818e-01,4.604655206203460693e-01,4.191340804100036621e-01,3.571017980575561523e-01,2.690834105014801025e-01
2.053884863853454590e-01,4.843293130397796631e-01,4.668749272823333740e-01,4.254441857337951660e-01,3.610994517803192139e-01,2.823505699634552002e-01
2.081453800201416016e-01,4.873006939888000488e-01,4.704123437404632568e-01,4.298093318939208984e-01,3.647188842296600342e-01,2.953752577304840088e-01
2.109022736549377441e-01,4.871571660041809082e-01,4.711452424526214600e-01,4.322260618209838867e-01,3.679624497890472412e-01,3.081805706024169922e-01
2.136591523885726929e-01,4.840640723705291748e-01,4.692090451717376709e-01,4.327443540096282959e-01,3.708432614803314209e-01,3.207916021347045898e-01
2.164160460233688354e-01,4.782550632953643799e-01,4.648023247718811035e-01,4.314631521701812744e-01,3.733811974525451660e-01,3.332343995571136475e-01
2.191729396581649780e-01,4.700221419334411621e-01,4.581745862960815430e-01,4.285244941711425781e-01,3.756057024002075195e-01,3.455332517623901367e-01
2.219298332929611206e-01,4.597012400627136230e-01,4.496172368526458740e-01,4.241060018539428711e-01,3.775557577610015869e-01,3.577141165733337402e-01
2.246867269277572632e-01,4.476605653762817383e-01,4.394518136978149414e-01,4.184144139289855957e-01,3.792784810066223145e-01,3.698030710220336914e-01
2.274436205625534058e-01,4.342844784259796143e-01,4.280175268650054932e-01,4.116772115230560303e-01,3.808298408985137939e-01,3.818252682685852051e-01
2.302005141973495483e-01,4.199624061584472656e-01,4.156627953052520752e-01,4.041347801685333252e-01,3.822742104530334473e-01,3.938052058219909668e-01
2.329574078321456909e-01,4.050777256488800049e-01,4.027352333068847656e-01,3.960340917110443115e-01,3.836823403835296631e-01,4.057683050632476807e-01
2.357143014669418335e-01,3.899997770786285400e-01,3.895734548568725586e-01,3.876215517520904541e-01,3.851319849491119385e-01,4.177379906177520752e-01
2.384711951017379761e-01,3.750781714916229248e-01,3.765017390251159668e-01,3.791385591030120850e-01,3.867059946060180664e-01,4.297375977039337158e-01
2.412280738353729248e-01,3.606395423412322998e-01,3.638251125812530518e-01,3.708172440528869629e-01,3.884928524494171143e-01,4.417891800403594971e-01
2.439849674701690674e-01,3.469861149787902832e-01,3.518247306346893311e-01,3.628765940666198730e-01,3.905835151672363281e-01,4.539150595664978027e-01
2.467418611049652100e-01,3.343961536884307861e-01,3.407554030418395996e-01,3.555216193199157715e-01,3.930714726448059082e-01,4.661342501640319824e-01
2.494987547397613525e-01,3.231236636638641357e-01,3.308413326740264893e-01,3.489417731761932373e-01,3.960530161857604980e-01,4.784668982028961182e-01
2.522556483745574951e-01,3.133993744850158691e-01,3.222750425338745117e-01,3.433098793029785156e-01,3.996256589889526367e-01,4.909297823905944824e-01
2.550125420093536377e-01,3.054262697696685791e-01,3.152119517326354980e-01,3.387846052646636963e-01,4.038853943347930908e-01,5.035402774810791016e-01
2.577694356441497803e-01,2.993712723255157471e-01,3.097734153270721436e-01,3.355103433132171631e-01,4.089293181896209717e-01,5.163123607635498047e-01
2.605263292789459229e-01,2.953484058380126953e-01,3.060450851917266846e-01,3.336198329925537109e-01,4.148530960083007812e-01,5.292595624923706055e-01
2.632832229137420654e-01,2.933967709541320801e-01,3.040832877159118652e-01,3.332358300685882568e-01,4.217519462108612061e-01,5.423927307128906250e-01
2.660401165485382080e-01,2.934630513191223145e-01,3.039230406284332275e-01,3.344742059707641602e-01,4.297177791595458984e-01,5.557218790054321289e-01
2.687970101833343506e-01,2.954100966453552246e-01,3.055914640426635742e-01,3.374459445476531982e-01,4.388419389724731445e-01,5.692541003227233887e-01
2.715539038181304932e-01,2.990642488002777100e-01,3.091203570365905762e-01,3.422605395317077637e-01,4.492127299308776855e-01,5.829953551292419434e-01
2.743107974529266357e-01,3.042992651462554932e-01,3.145619332790374756e-01,3.490273654460906982e-01,4.609163105487823486e-01,5.969489812850952148e-01
2.770676910877227783e-01,3.111197054386138916e-01,3.219986855983734131e-01,3.578585088253021240e-01,4.740375280380249023e-01,6.111155748367309570e-01
2.798245847225189209e-01,3.197000026702880859e-01,3.315503001213073730e-01,3.688708245754241943e-01,4.886567592620849609e-01,6.254933476448059082e-01
2.825814783573150635e-01,3.303561210632324219e-01,3.433739244937896729e-01,3.821875154972076416e-01,5.048534870147705078e-01,6.400787830352783203e-01
2.853383421897888184e-01,3.434702455997467041e-01,3.576587140560150146e-01,3.979384899139404297e-01,5.227038860321044922e-01,6.548647284507751465e-01
2.880952358245849609e-01,3.594150245189666748e-01,3.746180832386016846e-01,4.162632524967193604e-01,5.422821044921875000e-01,6.698427796363830566e-01
2.908521294593811035e-01,3.785088062286376953e-01,3.944798409938812256e-01,4.373101294040679932e-01,5.636608004570007324e-01,6.849999427795410156e-01
2.936090230941772461e-01,4.010114073753356934e-01,4.174787402153015137e-01,4.612377285957336426e-01,5.869067907333374023e-01,7.003214359283447266e-01
2.963659167289733887e-01,4.271427690982818604e-01,4.438537657260894775e-01,4.882147908210754395e-01,6.120880842208862305e-01,7.157887816429138184e-01
2.991228103637695312e-01,4.571082592010498047e-01,4.738458693027496338e-01,5.184217095375061035e-01,6.392681002616882324e-01,7.313808202743530273e-01
3.018797039985656738e-01,4.911211729049682617e-01,5.077035427093505859e-01,5.520499348640441895e-01,6.685074567794799805e-01,7.470726966857910156e-01
3.046365976333618164e-01,5.294179320335388184e-01,5.456886291503906250e-01,5.893034338951110840e-01,6.998631954193115234e-01,7.628370523452758789e-01
3.073934912681579590e-01,5.722697973251342773e-01,5.880854725837707520e-01,6.303983330726623535e-01,7.333894371986389160e-01,7.786428928375244141e-01
3.101503849029541016e-01,6.199938654899597168e-01,6.352119445800781250e-01,6.755638718605041504e-01,7.691355347633361816e-01,7.944556474685668945e-01
3.129072785377502441e-01,6.729657053947448730e-01,6.874295473098754883e-01,7.250423431396484375e-01,8.071460127830505371e-01,8.102378845214843750e-01
3.156641721725463867e-01,7.316331267356872559e-01,7.451577186584472656e-01,7.790893912315368652e-01,8.474591374397277832e-01,8.259489536285400391e-01
3.184210658073425293e-01,7.965371012687683105e-01,8.088853955268859863e-01,8.379731774330139160e-01,8.901059031486511230e-01,8.415451645851135254e-01
3.211779594421386719e-01,8.683379292488098145e-01,8.791833519935607910e-01,9.019740223884582520e-01,9.351078867912292480e-01,8.569796681404113770e-01
3.239348530769348145e-01,9.478507637977600098e-01,9.567180275917053223e-01,9.713830351829528809e-01,9.824752807617187500e-01,8.722029924392700195e-01
3.266917467117309570e-01,1.036090731620788574e+00,1.042259693145751953e+00,1.046499133110046387e+00,1.032203912734985352e+00,8.871636390686035156e-01
3.294486403465270996e-01,1.134332537651062012e+00,1.136689066886901855e+00,1.127628087997436523e+00,1.084271550178527832e+00,9.018076658248901367e-01
3.322055339813232422e-01,1.244174242019653320e+00,1.240995883941650391e+00,1.215076565742492676e+00,1.138633370399475098e+00,9.160786867141723633e-01
3.349624276161193848e-01,1.367600798606872559e+00,1.356267213821411133e+00,1.309150338172912598e+00,1.195214986801147461e+00,9.299201965332031250e-01
3.377193212509155273e-01,1.507025599479675293e+00,1.483665227890014648e+00,1.410144925117492676e+00,1.253907799720764160e+00,9.432743787765502930e-01
3.404762148857116699e-01,1.665283083915710449e+00,1.624387621879577637e+00,1.518341183662414551e+00,1.314556360244750977e+00,9.560830593109130859e-01
3.432331085205078125e-01,1.845535516738891602e+00,1.779609799385070801e+00,1.633996009826660156e+00,1.376950263977050781e+00,9.682886600494384766e-01
3.459899723529815674e-01,2.051038503646850586e+00,1.950400710105895996e+00,1.757326602935791016e+00,1.440807342529296875e+00,9.798345565795898438e-01
3.487468659877777100e-01,2.284708023071289062e+00,2.137622117996215820e+00,1.888505339622497559e+00,1.505764365196228027e+00,9.906665682792663574e-01
3.515037596225738525e-01,2.548380613327026367e+00,2.341765880584716797e+00,2.027628421783447266e+00,1.571352243423461914e+00,1.000732064247131348e+00
3.542606532573699951e-01,2.841731786727905273e+00,2.562765598297119141e+00,2.174694061279296875e+00,1.636981010437011719e+00,1.009982466697692871e+00
3.570175468921661377e-01,3.160783052444458008e+00,2.799727916717529297e+00,2.329561233520507812e+00,1.701920032501220703e+00,1.018373489379882812e+00
3.597744405269622803e-01,3.496076345443725586e+00,3.050592184066772461e+00,2.491889715194702148e+00,1.765281319618225098e+00,1.025865554809570312e+00
3.625313341617584229e-01,3.831076383590698242e+00,3.311727046966552734e+00,2.661048889160156250e+00,1.826010346412658691e+00,1.032424211502075195e+00
3.652882277965545654e-01,4.142631053924560547e+00,3.577538490295410156e+00,2.835975408554077148e+00,1.882884502410888672e+00,1.038021564483642578e+00
3.680451214313507080e-01,4.406405925750732422e+00,3.840282678604125977e+00,3.014956712722778320e+00,1.934536218643188477e+00,1.042637228965759277e+00
3.708020150661468506e-01,4.607255935668945312e+00,4.090418815612792969e+00,3.195300102233886719e+00,1.979494333267211914e+00,1.046257615089416504e+00
3.735589087009429932e-01,4.746753215789794922e+00,4.317853927612304688e+00,3.372873067855834961e+00,2.016255855560302734e+00,1.048876523971557617e+00
3.763158023357391357e-01,4.839778423309326172e+00,4.514043807983398438e+00,3.541518211364746094e+00,2.043389320373535156e+00,1.050496220588684082e+00
3.790726959705352783e-01,4.904244899749755859e+00,4.674127101898193359e+00,3.692526578903198242e+00,2.059654712677001953e+00,1.051127314567565918e+00
3.818295896053314209e-01,4.953713417053222656e+00,4.797701358795166016e+00,3.814600706100463867e+00,2.064129352569580078e+00,1.050787568092346191e+00
3.845864832401275635e-01,4.995811462402343750e+00,4.887475490570068359e+00,3.895045280456542969e+00,2.056313514709472656e+00,1.049503207206726074e+00
3.873433768749237061e-01,5.033744335174560547e+00,4.946354389190673828e+00,3.922708511352539062e+00,2.036193132400512695e+00,1.047308206558227539e+00
3.901002705097198486e-01,5.068235397338867188e+00,4.974275112152099609e+00,3.891894817352294922e+00,2.004243850708007812e+00,1.044243454933166504e+00
3.928571641445159912e-01,5.098793983459472656e+00,4.966006278991699219e+00,3.804852724075317383e+00,1.961379170417785645e+00,1.040356874465942383e+00
3.956140577793121338e-01,5.123929500579833984e+00,4.911073207855224609e+00,3.670839309692382812e+00,1.908846497535705566e+00,1.035701990127563477e+00
3.983709514141082764e-01,5.139723300933837891e+00,4.797186851501464844e+00,3.502534866333007812e+00,1.848107099533081055e+00,1.030338406562805176e+00
4.011278450489044189e-01,5.135671138763427734e+00,4.617083072662353516e+00,3.312388658523559570e+00,1.780710101127624512e+00,1.024330019950866699e+00
4.038847088813781738e-01,5.087727546691894531e+00,4.374657630920410156e+00,3.110571146011352539e+00,1.708190083503723145e+00,1.017744660377502441e+00
4.066416025161743164e-01,4.955450057983398438e+00,4.084888458251953125e+00,2.904498577117919922e+00,1.631985902786254883e+00,1.010653734207153320e+00
4.093984961509704590e-01,4.700880050659179688e+00,3.767755508422851562e+00,2.699215412139892578e+00,1.553397893905639648e+00,1.003130674362182617e+00
4.121553897857666016e-01,4.326586246490478516e+00,3.441692590713500977e+00,2.497992277145385742e+00,1.473562717437744141e+00,9.952511191368103027e-01
4.149122834205627441e-01,3.881593942642211914e+00,3.120400190353393555e+00,2.302868604660034180e+00,1.393449664115905762e+00,9.870910644531250000e-01
4.176691770553588867e-01,3.423649311065673828e+00,2.812648296356201172e+00,2.115063905715942383e+00,1.313870549201965332e+00,9.787274599075317383e-01
4.204260706901550293e-01,2.991187810897827148e+00,2.523350477218627930e+00,1.935257792472839355e+00,1.235494375228881836e+00,9.702366590499877930e-01
4.231829643249511719e-01,2.601757287979125977e+00,2.254766225814819336e+00,1.763773560523986816e+00,1.158867478370666504e+00,9.616944789886474609e-01
4.259398579597473145e-01,2.259644031524658203e+00,2.007444381713867188e+00,1.600701570510864258e+00,1.084431886672973633e+00,9.531752467155456543e-01
4.286967515945434570e-01,1.962356686592102051e+00,1.780871868133544922e+00,1.445980548858642578e+00,1.012543797492980957e+00,9.447518587112426758e-01
4.314536452293395996e-01,1.704527616500854492e+00,1.573901176452636719e+00,1.299450278282165527e+00,9.434892535209655762e-01,9.364949464797973633e-01
4.342105388641357422e-01,1.480028867721557617e+00,1.385032653808593750e+00,1.160891175270080566e+00,8.774977326393127441e-01,9.284729361534118652e-01
4.369674324989318848e-01,1.283041834831237793e+00,1.212604284286499023e+00,1.030052304267883301e+00,8.147538304328918457e-01,9.207519888877868652e-01
4.397243261337280273e-01,1.108518958091735840e+00,1.054921030998229980e+00,9.066745042800903320e-01,7.554065585136413574e-01,9.133951663970947266e-01
4.424812197685241699e-01,9.523105025291442871e-01,9.103420376777648926e-01,7.905067801475524902e-01,6.995772123336791992e-01,9.064631462097167969e-01
4.452381134033203125e-01,8.111139535903930664e-01,7.773370742797851562e-01,6.813237071037292480e-01,6.473648548126220703e-01,9.000133872032165527e-01
4.479950070381164551e-01,6.823480129241943359e-01,6.545214056968688965e-01,5.789377689361572266e-01,5.988516807556152344e-01,8.941006064414978027e-01
4.507519006729125977e-01,5.640104413032531738e-01,5.406717658042907715e-01,4.832105934619903564e-01,5.541068315505981445e-01,8.887763023376464844e-01
4.535087943077087402e-01,4.545428156852722168e-01,4.347298741340637207e-01,3.940628468990325928e-01,5.131893754005432129e-01,8.840898871421813965e-01
4.562656879425048828e-01,3.527220189571380615e-01,3.357994556427001953e-01,3.114805221557617188e-01,4.761500060558319092e-01,8.800868391990661621e-01
4.590225815773010254e-01,2.575741410255432129e-01,2.431455403566360474e-01,2.355209290981292725e-01,4.430343210697174072e-01,8.768107891082763672e-01
4.617794752120971680e-01,1.683126389980316162e-01,1.561968773603439331e-01,1.663130074739456177e-01,4.138825237751007080e-01,8.743022084236145020e-01
4.645363390445709229e-01,8.429298549890518188e-02,7.456396520137786865e-02,1.040581166744232178e-01,3.887319266796112061e-01,8.725991249084472656e-01
4.672932326793670654e-01,4.978326149284839630e-03,-1.930793048813939095e-03,4.902445897459983826e-02,3.676162064075469971e-01,8.717370629310607910e-01
4.700501263141632080e-01,-7.007554918527603149e-02,-7.319341599941253662e-02,1.544432248920202255e-03,3.505684733390808105e-01,8.717490434646606445e-01
4.728070199489593506e-01,-1.412275731563568115e-01,-1.387950330972671509e-01,-3.799540176987648010e-02,3.376190066337585449e-01,8.726661205291748047e-01
4.755639135837554932e-01,-2.087190747261047363e-01,-1.978972703218460083e-01,-6.916279345750808716e-02,3.287978768348693848e-01,8.745169639587402344e-01
4.783208072185516357e-01,-2.725655436515808105e-01,-2.491920590400695801e-01,-9.148953109979629517e-02,3.241332769393920898e-01,8.773285150527954102e-01
4.810777008533477783e-01,-3.322930335998535156e-01,-2.908727526664733887e-01,-1.044823676347732544e-01,3.236534595489501953e-01,8.811256289482116699e-01
4.838345944881439209e-01,-3.864422440528869629e-01,-3.206522464752197266e-01,-1.076321676373481750e-01,3.273856937885284424e-01,8.859312534332275391e-01
4.865914881229400635e-01,-4.318403601646423340e-01,-3.358309566974639893e-01,-1.004235222935676575e-01,3.353565931320190430e-01,8.917669057846069336e-01
4.893483817577362061e-01,-4.628398120403289795e-01,-3.334082365036010742e-01,-8.234269171953201294e-02,3.475927710533142090e-01,8.986524939537048340e-01
4.921052753925323486e-01,-4.709117412567138672e-01,-3.102165460586547852e-01,-5.288522690534591675e-02,3.641199767589569092e-01,9.066063165664672852e-01
4.948621690273284912e-01,-4.449400603771209717e-01,-2.630598545074462891e-01,-1.156085822731256485e-02,3.849637806415557861e-01,9.156455993652343750e-01
4.976190626621246338e-01,-3.722178339958190918e-01,-1.888318210840225220e-01,4.210180044174194336e-02,4.101492464542388916e-01,9.257859587669372559e-01
5.003759264945983887e-01,-2.397668063640594482e-01,-8.461002260446548462e-02,1.085508987307548523e-01,4.397010207176208496e-01,9.370421767234802246e-01
5.031328201293945312e-01,-3.549498319625854492e-02,5.228941142559051514e-02,1.882124096155166626e-01,4.736438691616058350e-01,9.494276642799377441e-01
5.058897137641906738e-01,2.510677278041839600e-01,2.242749631404876709e-01,2.814850509166717529e-01,5.120015144348144531e-01,9.629550576210021973e-01
5.086466073989868164e-01,6.285048127174377441e-01,4.334761500358581543e-01,3.887419700622558594e-01,5.547973513603210449e-01,9.776359200477600098e-01
5.114035010337829590e-01,1.103571891784667969e+00,6.817525029182434082e-01,5.103302597999572754e-01,6.020545959472656250e-01,9.934810400009155273e-01
5.141603946685791016e-01,1.681431770324707031e+00,9.707126617431640625e-01,6.465720534324645996e-01,6.537960767745971680e-01,1.010500192642211914e+00
5.169172883033752441e-01,2.365946531295776367e+00,1.301739454269409180e+00,7.977651357650756836e-01,7.100434899330139160e-01,1.028702616691589355e+00
5.196741819381713867e-01,3.159963369369506836e+00,1.676015734672546387e+00,9.641835093498229980e-01,7.708187103271484375e-01,1.048096895217895508e+00
5.224310755729675293e-01,4.065557479858398438e+00,2.094551086425781250e+00,1.146080017089843750e+00,8.361428976058959961e-01,1.068690896034240723e+00
5.251879692077636719e-01,5.084232330322265625e+00,2.558205604553222656e+00,1.343687057495117188e+00,9.060370326042175293e-01,1.090491533279418945e+00
5.279448628425598145e-01,6.217067718505859375e+00,3.067710638046264648e+00,1.557217597961425781e+00,9.805209636688232422e-01,1.113506078720092773e+00
5.307017564773559570e-01,7.464839458465576172e+00,3.623689651489257812e+00,1.786867260932922363e+00,1.059614539146423340e+00,1.137740612030029297e+00
5.334586501121520996e-01,8.828103065490722656e+00,4.226672649383544922e+00,2.032815217971801758e+00,1.143336892127990723e+00,1.163200855255126953e+00
5.362155437469482422e-01,1.030725288391113281e+01,4.877112388610839844e+00,2.295226097106933594e+00,1.231706619262695312e+00,1.189892292022705078e+00
5.389724373817443848e-01,1.190257263183593750e+01,5.575393199920654297e+00,2.574250936508178711e+00,1.324742078781127930e+00,1.217819690704345703e+00
5.417293310165405273e-01,1.361426258087158203e+01,6.321844577789306641e+00,2.870027542114257812e+00,1.422460794448852539e+00,1.246987819671630859e+00
5.444862246513366699e-01,1.544246387481689453e+01,7.116747379302978516e+00,3.182682991027832031e+00,1.524879693984985352e+00,1.277401208877563477e+00
5.472431182861328125e-01,1.738728141784667969e+01,7.960342884063720703e+00,3.512333631515502930e+00,1.632015705108642578e+00,1.309063553810119629e+00
5.500000119209289551e-01,1.944878387451171875e+01,8.852835655212402344e+00,3.859086990356445312e+00,1.743884801864624023e+00,1.341978669166564941e+00


==> figures/shearlets/19/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-1.615999937057495117e-01,inf,inf,inf,inf,-2.079441541679835748e+00
-1.535199880599975586e-01,inf,inf,inf,inf,-3.258096538021482136e+00
-1.454399824142456055e-01,inf,inf,inf,inf,-4.158883083359671495e+00
-1.373599916696548462e-01,inf,inf,inf,inf,-4.983606621708336348e+00
-1.292800009250640869e-01,inf,inf,inf,inf,-5.789960170897253455e+00
-1.211999952793121338e-01,inf,inf,inf,inf,-6.459904454377534577e+00
-1.131199896335601807e-01,inf,inf,inf,inf,-7.142036574706803087e+00
-1.050399988889694214e-01,inf,inf,inf,inf,-7.820840879907343890e+00
-9.695999324321746826e-02,inf,inf,inf,-6.931471805599452862e-01,-8.451053388911692110e+00
-8.887998759746551514e-02,inf,inf,inf,-2.197224577336219564e+00,-8.967121656230922611e+00
-8.079999685287475586e-02,inf,inf,inf,-3.912023005428145961e+00,-9.487896348128954216e+00
-7.271999120712280273e-02,inf,inf,-0.000000000000000000e+00,-5.332718793265368795e+00,-9.930178167789172505e+00
-6.463998556137084961e-02,inf,-1.386294361119890572e+00,-2.397895272798370669e+00,-6.787844982309579223e+00,-1.034560597829232798e+01
-5.655999109148979187e-02,-2.944438979166440262e+00,-2.944438979166440262e+00,-3.091042453358316067e+00,-8.091627411601070463e+00,-1.069405631867724260e+01
-4.847999289631843567e-02,-3.295836866004329124e+00,-3.555348061489413514e+00,-4.430816798843313364e+00,-9.237955539009156780e+00,-1.100849600870947498e+01
-4.039999097585678101e-02,-4.634728988229635860e+00,-4.867534450455582196e+00,-6.206575926724927861e+00,-1.025467245373122260e+01,-1.127311885275947922e+01
-3.231999278068542480e-02,-5.843544417031360183e+00,-6.165417854231420414e+00,-8.340694647925070981e+00,-1.108231176532909323e+01,-1.148661228997764638e+01
-2.423999086022377014e-02,-7.310550158534422138e+00,-7.886457270977689227e+00,-1.036138697049271329e+01,-1.171756282824759765e+01,-1.165439030441887525e+01
-1.615999266505241394e-02,-9.142275641062052927e+00,-1.047984807588977851e+01,-1.189847353923803475e+01,-1.217928709427084932e+01,-1.177635070486572388e+01
-8.079991675913333893e-03,-1.210846532932714048e+01,-1.279624812161623915e+01,-1.284399512964828105e+01,-1.245082112059676760e+01,-1.184726686153484465e+01
0.000000000000000000e+00,-1.404239430601419869e+01,-1.364500452216743653e+01,-1.315720721831936046e+01,-1.253842928181770056e+01,-1.186989336599284428e+01
8.079991675913333893e-03,-1.209149197681891863e+01,-1.278219431593882582e+01,-1.283818980961237166e+01,-1.244599464808320199e+01,-1.184503103872393126e+01
1.615999266505241394e-02,-9.221181395154058436e+00,-1.047616057962819802e+01,-1.188925008333197475e+01,-1.217328598936883566e+01,-1.177775591666576105e+01
2.423999086022377014e-02,-7.456454555176208920e+00,-8.048149101665201144e+00,-1.035802849829088501e+01,-1.171507415856392420e+01,-1.165521464596854706e+01
3.231999278068542480e-02,-6.336825731146441321e+00,-6.545349660334419895e+00,-8.392989587956931175e+00,-1.108066453407490037e+01,-1.148724861818024578e+01
4.039999097585678101e-02,-5.181783550292085039e+00,-5.342334251964810932e+00,-6.369900982828227143e+00,-1.025227648345073561e+01,-1.126673076562526532e+01
4.847999289631843567e-02,-3.713572066704307950e+00,-3.931825632724325725e+00,-4.795790545596741339e+00,-9.275285060616564436e+00,-1.101480215744712154e+01
5.655999109148979187e-02,-2.302585092994045901e+00,-2.639057329615258407e+00,-3.784189633918261020e+00,-8.096512917501593520e+00,-1.069258107414328229e+01
6.463998556137084961e-02,-0.000000000000000000e+00,-6.931471805599452862e-01,-2.397895272798370669e+00,-6.790097235513904650e+00,-1.034489878741776181e+01
7.271999120712280273e-02,inf,inf,-1.609437912434100282e+00,-5.398162701517752460e+00,-9.934307694876014949e+00
8.079999685287475586e-02,inf,inf,inf,-3.663561646129646299e+00,-9.482731125859004351e+00
8.887998759746551514e-02,inf,inf,inf,-1.386294361119890572e+00,-8.955964118230873794e+00
9.695999324321746826e-02,inf,inf,inf,inf,-8.419139250940849806e+00
1.050399988889694214e-01,inf,inf,inf,inf,-7.829630389150192826e+00
1.131199896335601807e-01,inf,inf,inf,inf,-7.161622002939187048e+00
1.211999952793121338e-01,inf,inf,inf,inf,-6.415096959171595614e+00
1.292800009250640869e-01,inf,inf,inf,inf,-5.811140992976700836e+00
1.373599916696548462e-01,inf,inf,inf,inf,-4.941642422609303864e+00
1.454399824142456055e-01,inf,inf,inf,inf,-4.077537443905719705e+00
1.535199880599975586e-01,inf,inf,inf,inf,-3.091042453358316067e+00
1.615999937057495117e-01,inf,inf,inf,inf,-1.791759469228054957e+00
1.696799993515014648e-01,inf,inf,inf,inf,inf
1.777599900960922241e-01,inf,inf,inf,inf,inf
1.858399957418441772e-01,inf,inf,inf,inf,inf
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/19/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689210815429687500e+02,-1.850334930419921875e+02,-6.042985916137695312e+01,-1.692917251586914062e+01,-4.681539058685302734e+00
-5.472431182861328125e-01,-7.265802612304687500e+02,-1.755742645263671875e+02,-5.759881210327148438e+01,-1.615475082397460938e+01,-4.496915817260742188e+00
-5.444862246513366699e-01,-6.842593994140625000e+02,-1.661581115722656250e+02,-5.477296829223632812e+01,-1.538044643402099609e+01,-4.313085556030273438e+00
-5.417293310165405273e-01,-6.419669189453125000e+02,-1.567892761230468750e+02,-5.195244979858398438e+01,-1.460628128051757812e+01,-4.130082130432128906e+00
-5.389724373817443848e-01,-5.997141113281250000e+02,-1.474724884033203125e+02,-4.913734054565429688e+01,-1.383225250244140625e+01,-3.947954416275024414e+00
-5.362155437469482422e-01,-5.575168457031250000e+02,-1.382128906250000000e+02,-4.632777023315429688e+01,-1.305834865570068359e+01,-3.766742706298828125e+00
-5.334586501121520996e-01,-5.153978881835937500e+02,-1.290161895751953125e+02,-4.352378463745117188e+01,-1.228458213806152344e+01,-3.586492300033569336e+00
-5.307017564773559570e-01,-4.733887023925781250e+02,-1.198885116577148438e+02,-4.072547912597656250e+01,-1.151095676422119141e+01,-3.407255172729492188e+00
-5.279448628425598145e-01,-4.315335998535156250e+02,-1.108365631103515625e+02,-3.793294906616210938e+01,-1.073746871948242188e+01,-3.229077816009521484e+00
-5.251879692077636719e-01,-3.898938293457031250e+02,-1.018675994873046875e+02,-3.514625549316406250e+01,-9.964131355285644531e+00,-3.052018165588378906e+00
-5.224310755729675293e-01,-3.485551147460937500e+02,-9.298938751220703125e+01,-3.236545562744140625e+01,-9.190938949584960938e+00,-2.876132726669311523e+00
-5.196741819381713867e-01,-3.076351623535156250e+02,-8.421019744873046875e+01,-2.959059906005859375e+01,-8.417905807495117188e+00,-2.701475858688354492e+00
-5.169172883033752441e-01,-2.672955932617187500e+02,-7.553871917724609375e+01,-2.682174491882324219e+01,-7.645025730133056641e+00,-2.528113126754760742e+00
-5.141603946685791016e-01,-2.277549438476562500e+02,-6.698390197753906250e+01,-2.405889892578125000e+01,-6.872322082519531250e+00,-2.356106281280517578e+00
-5.114035010337829590e-01,-1.893043060302734375e+02,-5.855492019653320312e+01,-2.130208015441894531e+01,-6.099786758422851562e+00,-2.185524225234985352e+00
-5.086466073989868164e-01,-1.523221740722656250e+02,-5.026081848144531250e+01,-1.855131530761718750e+01,-5.327439785003662109e+00,-2.016438961029052734e+00
-5.058897137641906738e-01,-1.172835617065429688e+02,-4.211025619506835938e+01,-1.580658245086669922e+01,-4.555290222167968750e+00,-1.848921179771423340e+00
-5.031328201293945312e-01,-8.475457763671875000e+01,-3.411120223999023438e+01,-1.306785392761230469e+01,-3.783356428146362305e+00,-1.683048486709594727e+00
-5.003759264945983887e-01,-5.535694122314453125e+01,-2.627036476135253906e+01,-1.033509826660156250e+01,-3.011653661727905273e+00,-1.518903136253356934e+00
-4.976190626621246338e-01,-2.968766021728515625e+01,-1.859285163879394531e+01,-7.608279705047607422e+00,-2.240208864212036133e+00,-1.356568813323974609e+00
-4.948621690273284912e-01,-8.183602333068847656e+00,-1.108123207092285156e+01,-4.887286186218261719e+00,-1.469035387039184570e+00,-1.196130871772766113e+00
-4.921052753925323486e-01,9.043052673339843750e+00,-3.735420465469360352e+00,-2.172044992446899414e+00,-6.981701850891113281e-01,-1.037682414054870605e+00
-4.893483817577362061e-01,2.234011840820312500e+01,3.448171854019165039e+00,5.375393629074096680e-01,7.234969735145568848e-02,-8.813167810440063477e-01
-4.865914881229400635e-01,3.252904510498046875e+01,1.047707653045654297e+01,3.241590976715087891e+00,8.424811959266662598e-01,-7.271344065666198730e-01
-4.838345944881439209e-01,4.075785446166992188e+01,1.736308097839355469e+01,5.940244674682617188e+00,1.612171173095703125e+00,-5.752392411231994629e-01
-4.810777008533477783e-01,4.825958633422851562e+01,2.412231445312500000e+01,8.633660316467285156e+00,2.381357908248901367e+00,-4.257364571094512939e-01
-4.783208072185516357e-01,5.614988327026367188e+01,3.077514076232910156e+01,1.132199668884277344e+01,3.149962186813354492e+00,-2.787387371063232422e-01
-4.755639135837554932e-01,6.534741210937500000e+01,3.734560775756835938e+01,1.400544452667236328e+01,3.917897462844848633e+00,-1.343605667352676392e-01
-4.728070199489593506e-01,7.659269714355468750e+01,4.386074447631835938e+01,1.668420219421386719e+01,4.685053348541259766e+00,7.278237957507371902e-03
-4.700501263141632080e-01,9.048664855957031250e+01,5.034948348999023438e+01,1.935847663879394531e+01,5.451297283172607422e+00,1.460527926683425903e-01
-4.672932326793670654e-01,1.074928970336914062e+02,5.684143447875976562e+01,2.202847671508789062e+01,6.216472148895263672e+00,2.818366289138793945e-01
-4.645363390445709229e-01,1.278993835449218750e+02,6.336555480957031250e+01,2.469442749023437500e+01,6.980393409729003906e+00,4.144956171512603760e-01
-4.617794752120971680e-01,1.517692108154296875e+02,6.994882202148437500e+01,2.735653114318847656e+01,7.742830276489257812e+00,5.438929200172424316e-01
-4.590225815773010254e-01,1.789157714843750000e+02,7.661529541015625000e+01,3.001504135131835938e+01,8.503514289855957031e+00,6.698896884918212891e-01
-4.562656879425048828e-01,2.089028167724609375e+02,8.338464355468750000e+01,3.267015075683593750e+01,9.262127876281738281e+00,7.923417091369628906e-01
-4.535087943077087402e-01,2.410222015380859375e+02,9.027156066894531250e+01,3.532205200195312500e+01,1.001826667785644531e+01,9.110972881317138672e-01
-4.507519006729125977e-01,2.740997619628906250e+02,9.728472137451171875e+01,3.797086715698242188e+01,1.077146816253662109e+01,1.026005625724792480e+00
-4.479950070381164551e-01,3.057264404296875000e+02,1.044260482788085938e+02,4.061671829223632812e+01,1.152115726470947266e+01,1.136909604072570801e+00
-4.452381134033203125e-01,3.297518920898437500e+02,1.116888046264648438e+02,4.325963973999023438e+01,1.226667881011962891e+01,1.243652105331420898e+00
-4.424812197685241699e-01,3.297209777832031250e+02,1.190550765991210938e+02,4.589955139160156250e+01,1.300721549987792969e+01,1.346066236495971680e+00
-4.397243261337280273e-01,2.735765380859375000e+02,1.264907913208007812e+02,4.853630447387695312e+01,1.374179267883300781e+01,1.443988323211669922e+00
-4.369674324989318848e-01,1.560256652832031250e+02,1.339366912841796875e+02,5.116947937011718750e+01,1.446923828125000000e+01,1.537253260612487793e+00
-4.342105388641357422e-01,5.428217697143554688e+01,1.412913360595703125e+02,5.379851150512695312e+01,1.518815612792968750e+01,1.625688672065734863e+00
-4.314536452293395996e-01,9.579597473144531250e+00,1.483813781738281250e+02,5.642246246337890625e+01,1.589688968658447266e+01,1.709122896194458008e+00
-4.286967515945434570e-01,-3.831768512725830078e+00,1.549080352783203125e+02,5.903995895385742188e+01,1.659341621398925781e+01,1.787384390830993652e+00
-4.259398579597473145e-01,-7.305623531341552734e+00,1.603561401367187500e+02,6.164899444580078125e+01,1.727537345886230469e+01,1.860302567481994629e+00
-4.231829643249511719e-01,-8.288635253906250000e+00,1.638493804931640625e+02,6.424681091308593750e+01,1.793989562988281250e+01,1.927697539329528809e+00
-4.204260706901550293e-01,-8.720138549804687500e+00,1.639639282226562500e+02,6.682941436767578125e+01,1.858358001708984375e+01,1.989408969879150391e+00
-4.176691770553588867e-01,-9.032256126403808594e+00,1.586128234863281250e+02,6.939128875732421875e+01,1.920244598388671875e+01,2.045259714126586914e+00
-4.149122834205627441e-01,-9.309762954711914062e+00,1.453703918457031250e+02,7.192462158203125000e+01,1.979165267944335938e+01,2.095084190368652344e+00
-4.121553897857666016e-01,-9.566697120666503906e+00,1.228263244628906250e+02,7.441850280761718750e+01,2.034560966491699219e+01,2.138722896575927734e+00
-4.093984961509704590e-01,-9.804393768310546875e+00,9.280637359619140625e+01,7.685758972167968750e+01,2.085766410827636719e+01,2.176013469696044922e+00
-4.066416025161743164e-01,-1.002228927612304688e+01,6.103376388549804688e+01,7.921997070312500000e+01,2.132005691528320312e+01,2.206806659698486328e+00
-4.038847088813781738e-01,-1.021972179412841797e+01,3.394474792480468750e+01,8.147470092773437500e+01,2.172376251220703125e+01,2.230952262878417969e+00
-4.011278450489044189e-01,-1.039623546600341797e+01,1.470436191558837891e+01,8.357733154296875000e+01,2.205831527709960938e+01,2.248318672180175781e+00
-3.983709514141082764e-01,-1.055150890350341797e+01,2.784056186676025391e+00,8.546378326416015625e+01,2.231182289123535156e+01,2.258775234222412109e+00
-3.956140577793121338e-01,-1.068535041809082031e+01,-3.944935798645019531e+00,8.704117584228515625e+01,2.247077941894531250e+01,2.262201309204101562e+00
-3.928571641445159912e-01,-1.079782867431640625e+01,-7.527920246124267578e+00,8.817460632324218750e+01,2.252011680603027344e+01,2.258493423461914062e+00
-3.901002705097198486e-01,-1.088929271697998047e+01,-9.379585266113281250e+00,8.866822814941406250e+01,2.244333457946777344e+01,2.247560501098632812e+00
-3.873433768749237061e-01,-1.096068859100341797e+01,-1.033792781829833984e+01,8.824080657958984375e+01,2.222274208068847656e+01,2.229327201843261719e+00
-3.845864832401275635e-01,-1.101444911956787109e+01,-1.085770225524902344e+01,8.649671173095703125e+01,2.183995246887207031e+01,2.203724622726440430e+00
-3.818295896053314209e-01,-1.105607223510742188e+01,-1.117204666137695312e+01,8.290431976318359375e+01,2.127655220031738281e+01,2.170715332031250000e+00
-3.790726959705352783e-01,-1.109653759002685547e+01,-1.139526462554931641e+01,7.680590057373046875e+01,2.051517486572265625e+01,2.130267143249511719e+00
-3.763158023357391357e-01,-1.115448665618896484e+01,-1.158079051971435547e+01,6.750769042968750000e+01,1.954072189331054688e+01,2.082380533218383789e+00
-3.735589087009429932e-01,-1.125552463531494141e+01,-1.175165176391601562e+01,5.450819396972656250e+01,1.834204864501953125e+01,2.027065038681030273e+00
-3.708020150661468506e-01,-1.142597770690917969e+01,-1.191586780548095703e+01,3.786221313476562500e+01,1.691367530822753906e+01,1.964361906051635742e+00
-3.680451214313507080e-01,-1.168095588684082031e+01,-1.207406330108642578e+01,1.851084327697753906e+01,1.525763416290283203e+01,1.894333243370056152e+00
-3.652882277965545654e-01,-1.201248359680175781e+01,-1.222349548339843750e+01,-1.750536680221557617e+00,1.338504409790039062e+01,1.817058205604553223e+00
-3.625313341617584229e-01,-1.238649177551269531e+01,-1.236066055297851562e+01,-2.083403015136718750e+01,1.131717967987060547e+01,1.732652187347412109e+00
-3.597744405269622803e-01,-1.275343513488769531e+01,-1.248369407653808594e+01,-3.712564468383789062e+01,9.085738182067871094e+00,1.641241788864135742e+00
-3.570175468921661377e-01,-1.306638717651367188e+01,-1.259561824798583984e+01,-4.990836334228515625e+01,6.732044219970703125e+00,1.542990684509277344e+00
-3.542606532573699951e-01,-1.329497718811035156e+01,-1.270928192138671875e+01,-5.926442718505859375e+01,4.305107593536376953e+00,1.438087701797485352e+00
-3.515037596225738525e-01,-1.342762374877929688e+01,-1.285546970367431641e+01,-6.571524810791015625e+01,1.858677744865417480e+00,1.326739549636840820e+00
-3.487468659877777100e-01,-1.346454143524169922e+01,-1.309603118896484375e+01,-6.989732360839843750e+01,-5.523304343223571777e-01,1.209181547164916992e+00
-3.459899723529815674e-01,-1.341023540496826172e+01,-1.354450702667236328e+01,-7.238444519042968750e+01,-2.875625133514404297e+00,1.085672616958618164e+00
-3.432331085205078125e-01,-1.327062988281250000e+01,-1.439661026000976562e+01,-7.362950134277343750e+01,-5.064872264862060547e+00,9.565017223358154297e-01
-3.404762148857116699e-01,-1.305439662933349609e+01,-1.597046661376953125e+01,-7.396746063232421875e+01,-7.082406520843505859e+00,8.219729661941528320e-01
-3.377193212509155273e-01,-1.277448940277099609e+01,-1.874844360351562500e+01,-7.363938903808593750e+01,-8.900547027587890625e+00,6.824105381965637207e-01
-3.349624276161193848e-01,-1.244705200195312500e+01,-2.339365005493164062e+01,-7.281770324707031250e+01,-1.050207138061523438e+01,5.381643176078796387e-01
-3.322055339813232422e-01,-1.208814239501953125e+01,-3.068168258666992188e+01,-7.162672424316406250e+01,-1.187959575653076172e+01,3.896014094352722168e-01
-3.294486403465270996e-01,-1.171081733703613281e+01,-4.126178741455078125e+01,-7.015704345703125000e+01,-1.303426170349121094e+01,2.371012717485427856e-01
-3.266917467117309570e-01,-1.132399463653564453e+01,-5.521399688720703125e+01,-6.847586059570312500e+01,-1.397399902343750000e+01,8.105709403753280640e-02
-3.239348530769348145e-01,-1.093294239044189453e+01,-7.158686065673828125e+01,-6.663368988037109375e+01,-1.471173954010009766e+01,-7.812596857547760010e-02
-3.211779594421386719e-01,-1.054131793975830078e+01,-8.836633300781250000e+01,-6.466899108886718750e+01,-1.526367378234863281e+01,-2.400304824113845825e-01
-3.184210658073425293e-01,-1.015679931640625000e+01,-1.031656417846679688e+02,-6.261134719848632812e+01,-1.564778423309326172e+01,-4.042336046695709229e-01
-3.156641721725463867e-01,-9.813824653625488281e+00,-1.142214050292968750e+02,-6.048376846313476562e+01,-1.588263416290283203e+01,-5.703141093254089355e-01
-3.129072785377502441e-01,-9.667645454406738281e+00,-1.209187622070312500e+02,-5.830422973632812500e+01,-1.598648071289062500e+01,-7.378417849540710449e-01
-3.101503849029541016e-01,-1.033406448364257812e+01,-1.236094665527343750e+02,-5.608693695068359375e+01,-1.597669029235839844e+01,-9.063965082168579102e-01
-3.073934912681579590e-01,-1.391062545776367188e+01,-1.231142044067382812e+02,-5.384308624267578125e+01,-1.586932945251464844e+01,-1.075552344322204590e+00
-3.046365976333618164e-01,-2.625606536865234375e+01,-1.203142395019531250e+02,-5.158161163330078125e+01,-1.567896747589111328e+01,-1.244898796081542969e+00
-3.018797039985656738e-01,-5.892054367065429688e+01,-1.159528808593750000e+02,-4.930971908569335938e+01,-1.541864871978759766e+01,-1.414026379585266113e+00
-2.991228103637695312e-01,-1.200220565795898438e+02,-1.105877456665039062e+02,-4.703315353393554688e+01,-1.509983730316162109e+01,-1.582545161247253418e+00
-2.963659167289733887e-01,-1.892815704345703125e+02,-1.046125106811523438e+02,-4.475662231445312500e+01,-1.473258972167968750e+01,-1.750072121620178223e+00
-2.936090230941772461e-01,-2.302943725585937500e+02,-9.829701995849609375e+01,-4.248391342163085938e+01,-1.432562541961669922e+01,-1.916237354278564453e+00
-2.908521294593811035e-01,-2.357923126220703125e+02,-9.182404327392578125e+01,-4.021823120117187500e+01,-1.388646602630615234e+01,-2.080695629119873047e+00
-2.880952358245849609e-01,-2.199255065917968750e+02,-8.531765747070312500e+01,-3.796216201782226562e+01,-1.342157173156738281e+01,-2.243113517761230469e+00
-2.853383421897888184e-01,-1.951902770996093750e+02,-7.886264801025390625e+01,-3.571793746948242188e+01,-1.293649291992187500e+01,-2.403177499771118164e+00
-2.825814783573150635e-01,-1.682368621826171875e+02,-7.251775360107421875e+01,-3.348743820190429688e+01,-1.243598842620849609e+01,-2.560597419738769531e+00
-2.798245847225189209e-01,-1.422360076904296875e+02,-6.632371520996093750e+01,-3.127227210998535156e+01,-1.192411804199218750e+01,-2.715102672576904297e+00
-2.770676910877227783e-01,-1.187000732421875000e+02,-6.030920410156250000e+01,-2.907392311096191406e+01,-1.140439128875732422e+01,-2.866441488265991211e+00
-2.743107974529266357e-01,-9.828421020507812500e+01,-5.449390029907226562e+01,-2.689372634887695312e+01,-1.087981319427490234e+01,-3.014384746551513672e+00
-2.715539038181304932e-01,-8.110017395019531250e+01,-4.889083862304687500e+01,-2.473295783996582031e+01,-1.035299968719482422e+01,-3.158725023269653320e+00
-2.687970101833343506e-01,-6.687900543212890625e+01,-4.350771331787109375e+01,-2.259285545349121094e+01,-9.826209068298339844e+00,-3.299282073974609375e+00
-2.660401165485382080e-01,-5.512294006347656250e+01,-3.834785079956054688e+01,-2.047473907470703125e+01,-9.301419258117675781e+00,-3.435888290405273438e+00
-2.632832229137420654e-01,-4.526906967163085938e+01,-3.341081237792968750e+01,-1.837998008728027344e+01,-8.780388832092285156e+00,-3.568397521972656250e+00
-2.605263292789459229e-01,-3.682584762573242188e+01,-2.869287490844726562e+01,-1.631011390686035156e+01,-8.264669418334960938e+00,-3.696684122085571289e+00
-2.577694356441497803e-01,-2.944103813171386719e+01,-2.418741607666015625e+01,-1.426694011688232422e+01,-7.755655765533447266e+00,-3.820647954940795898e+00
-2.550125420093536377e-01,-2.289425277709960938e+01,-1.988527870178222656e+01,-1.225251102447509766e+01,-7.254629611968994141e+00,-3.940200805664062500e+00
-2.522556483745574951e-01,-1.704739952087402344e+01,-1.577514266967773438e+01,-1.026930522918701172e+01,-6.762757778167724609e+00,-4.055266857147216797e+00
-2.494987547397613525e-01,-1.179511260986328125e+01,-1.184389495849609375e+01,-8.320316314697265625e+00,-6.281122684478759766e+00,-4.165799617767333984e+00
-2.467418611049652100e-01,-7.037764549255371094e+00,-8.077069282531738281e+00,-6.409154891967773438e+00,-5.810749530792236328e+00,-4.271751880645751953e+00
-2.439849674701690674e-01,-2.675605058670043945e+00,-4.459314346313476562e+00,-4.540218353271484375e+00,-5.352605342864990234e+00,-4.373095035552978516e+00
-2.412280738353729248e-01,1.386399388313293457e+00,-9.749072194099426270e-01,-2.718849182128906250e+00,-4.907629489898681641e+00,-4.469823837280273438e+00
-2.384711951017379761e-01,5.232842445373535156e+00,2.391614198684692383e+00,-9.515249133110046387e-01,-4.476716518402099609e+00,-4.561922550201416016e+00
-2.357143014669418335e-01,8.935908317565917969e+00,5.654814720153808594e+00,7.539755702018737793e-01,-4.060749053955078125e+00,-4.649407863616943359e+00
-2.329574078321456909e-01,1.255575561523437500e+01,8.827383041381835938e+00,2.388294458389282227e+00,-3.660597801208496094e+00,-4.732294082641601562e+00
-2.302005141973495483e-01,1.614243507385253906e+01,1.191912937164306641e+01,3.940319776535034180e+00,-3.277125120162963867e+00,-4.810597896575927734e+00
-2.274436205625534058e-01,1.973768424987792969e+01,1.493555545806884766e+01,5.396981716156005859e+00,-2.911186933517456055e+00,-4.884352684020996094e+00
-2.246867269277572632e-01,2.337610816955566406e+01,1.787601661682128906e+01,6.743077754974365234e+00,-2.563652038574218750e+00,-4.953592777252197266e+00
-2.219298332929611206e-01,2.708483123779296875e+01,2.073125457763671875e+01,7.961208820343017578e+00,-2.235386133193969727e+00,-5.018356323242187500e+00
-2.191729396581649780e-01,3.088182449340820312e+01,2.348010063171386719e+01,9.031849861145019531e+00,-1.927272200584411621e+00,-5.078690528869628906e+00
-2.164160460233688354e-01,3.477207565307617188e+01,2.608509063720703125e+01,9.933575630187988281e+00,-1.640211939811706543e+00,-5.134637832641601562e+00
-2.136591523885726929e-01,3.873983764648437500e+01,2.848667144775390625e+01,1.064361095428466797e+01,-1.375117063522338867e+00,-5.186252593994140625e+00
-2.109022736549377441e-01,4.273572921752929688e+01,3.059621620178222656e+01,1.113877964019775391e+01,-1.132927775382995605e+00,-5.233578205108642578e+00
-2.081453800201416016e-01,4.665554046630859375e+01,3.228790664672851562e+01,1.139683246612548828e+01,-9.146047234535217285e-01,-5.276673316955566406e+00
-2.053884863853454590e-01,5.030521011352539062e+01,3.339100265502929688e+01,1.139830112457275391e+01,-7.211388945579528809e-01,-5.315584659576416016e+00
-2.026315927505493164e-01,5.334854125976562500e+01,3.368610763549804688e+01,1.112884235382080078e+01,-5.535441040992736816e-01,-5.350372314453125000e+00
-1.998746991157531738e-01,5.523607635498046875e+01,3.291110992431640625e+01,1.058190441131591797e+01,-4.128702580928802490e-01,-5.381084918975830078e+00
-1.971178054809570312e-01,5.512945175170898438e+01,3.078672981262207031e+01,9.761415481567382812e+00,-3.001849055290222168e-01,-5.407776355743408203e+00
-1.943609118461608887e-01,5.188097000122070312e+01,2.707169723510742188e+01,8.684233665466308594e+00,-2.165860384702682495e-01,-5.430497646331787109e+00
-1.916040182113647461e-01,4.420778656005859375e+01,2.165066528320312500e+01,7.381561756134033203e+00,-1.631891131401062012e-01,-5.449302196502685547e+00
-1.888471245765686035e-01,3.124708175659179688e+01,1.463716793060302734e+01,5.899136066436767578e+00,-1.411152929067611694e-01,-5.464236259460449219e+00
-1.860902309417724609e-01,1.346563243865966797e+01,6.443459033966064453e+00,4.295555114746093750e+00,-1.514891088008880615e-01,-5.475357055664062500e+00
-1.833333373069763184e-01,-6.744337558746337891e+00,-2.243281126022338867e+00,2.638825654983520508e+00,-1.954171806573867798e-01,-5.482709407806396484e+00
-1.805764585733413696e-01,-2.577270698547363281e+01,-1.060321807861328125e+01,1.001468539237976074e+00,-2.739621102809906006e-01,-5.486337661743164062e+00
-1.778195649385452271e-01,-4.059574127197265625e+01,-1.789188957214355469e+01,-5.451850891113281250e-01,-3.881272077560424805e-01,-5.486294746398925781e+00
-1.750626713037490845e-01,-5.002959442138671875e+01,-2.360983657836914062e+01,-1.936480641365051270e+00,-5.388175845146179199e-01,-5.482623577117919922e+00
-1.723057776689529419e-01,-5.454220581054687500e+01,-2.756105041503906250e+01,-3.118931531906127930e+00,-7.268053889274597168e-01,-5.475368976593017578e+00
-1.695488840341567993e-01,-5.534439849853515625e+01,-2.980413436889648438e+01,-4.053089141845703125e+00,-9.526880979537963867e-01,-5.464577198028564453e+00
-1.667919903993606567e-01,-5.366869735717773438e+01,-3.055276870727539062e+01,-4.714597225189208984e+00,-1.216836929321289062e+00,-5.450295448303222656e+00
-1.640350967645645142e-01,-5.046997833251953125e+01,-3.008038711547851562e+01,-5.093554973602294922e+00,-1.519344210624694824e+00,-5.432557582855224609e+00
-1.612782031297683716e-01,-4.639358520507812500e+01,-2.865536308288574219e+01,-5.192749500274658203e+00,-1.859984397888183594e+00,-5.411414623260498047e+00
-1.585213094949722290e-01,-4.183989334106445312e+01,-2.650798988342285156e+01,-5.025173187255859375e+00,-2.238130569458007812e+00,-5.386905670166015625e+00
-1.557644158601760864e-01,-3.704000854492187500e+01,-2.382011985778808594e+01,-4.611398696899414062e+00,-2.652726173400878906e+00,-5.359074115753173828e+00
-1.530075371265411377e-01,-3.211567687988281250e+01,-2.072704124450683594e+01,-3.977148294448852539e+00,-3.102224826812744141e+00,-5.327963829040527344e+00
-1.502506434917449951e-01,-2.711928749084472656e+01,-1.732469367980957031e+01,-3.151294946670532227e+00,-3.584558725357055664e+00,-5.293617248535156250e+00
-1.474937498569488525e-01,-2.205880928039550781e+01,-1.367814826965332031e+01,-2.164433717727661133e+00,-4.097094058990478516e+00,-5.256077766418457031e+00
-1.447368562221527100e-01,-1.691251564025878906e+01,-9.829390525817871094e+00,-1.047932505607604980e+00,-4.636632442474365234e+00,-5.215385437011718750e+00
-1.419799625873565674e-01,-1.163662528991699219e+01,-5.803854465484619141e+00,1.664830744266510010e-01,-5.199418067932128906e+00,-5.171586036682128906e+00
-1.392230689525604248e-01,-6.167696475982666016e+00,-1.615884423255920410e+00,1.446746587753295898e+00,-5.781146526336669922e+00,-5.124724388122558594e+00
-1.364661753177642822e-01,-4.217559695243835449e-01,2.726840972900390625e+00,2.760131359100341797e+00,-6.377018928527832031e+00,-5.074839115142822266e+00
-1.337092816829681396e-01,5.710111141204833984e+00,7.219340324401855469e+00,4.072657108306884766e+00,-6.981820106506347656e+00,-5.021985054016113281e+00
-1.309523880481719971e-01,1.236984825134277344e+01,1.185551261901855469e+01,5.348311424255371094e+00,-7.589991569519042969e+00,-4.966203212738037109e+00
-1.281954944133758545e-01,1.974310111999511719e+01,1.662378120422363281e+01,6.548140048980712891e+00,-8.195745468139648438e+00,-4.907541751861572266e+00
-1.254386007785797119e-01,2.807009696960449219e+01,2.150160980224609375e+01,7.629288196563720703e+00,-8.793180465698242188e+00,-4.846043586730957031e+00
-1.226817145943641663e-01,3.765144348144531250e+01,2.644775390625000000e+01,8.544125556945800781e+00,-9.376397132873535156e+00,-4.781762599945068359e+00
-1.199248209595680237e-01,4.883753967285156250e+01,3.139088821411132812e+01,9.239653587341308594e+00,-9.939650535583496094e+00,-4.714749336242675781e+00
-1.171679273247718811e-01,6.198738861083984375e+01,3.621256256103515625e+01,9.657370567321777344e+00,-1.047745037078857422e+01,-4.645048618316650391e+00
-1.144110411405563354e-01,7.738802337646484375e+01,4.072230911254882812e+01,9.734098434448242188e+00,-1.098467540740966797e+01,-4.572714805603027344e+00
-1.116541475057601929e-01,9.512610626220703125e+01,4.462321472167968750e+01,9.404102325439453125e+00,-1.145667648315429688e+01,-4.497800827026367188e+00
-1.088972538709640503e-01,1.148788375854492188e+02,4.747028732299804688e+01,8.603039741516113281e+00,-1.188936519622802734e+01,-4.420359134674072266e+00
-1.061403602361679077e-01,1.354727783203125000e+02,4.863499450683593750e+01,7.274236679077148438e+00,-1.227924251556396484e+01,-4.340437412261962891e+00
-1.033834666013717651e-01,1.536352386474609375e+02,4.731379318237304688e+01,5.377093791961669922e+00,-1.262347888946533203e+01,-4.258103370666503906e+00
-1.006265804171562195e-01,1.603620452880859375e+02,4.265370559692382812e+01,2.897222995758056641e+00,-1.291986465454101562e+01,-4.173404693603515625e+00
-9.786968678236007690e-02,1.340366058349609375e+02,3.407831573486328125e+01,-1.435331255197525024e-01,-1.316686439514160156e+01,-4.086394786834716797e+00
-9.511279314756393433e-02,4.944894790649414062e+01,2.178920555114746094e+01,-3.679681062698364258e+00,-1.336357116699218750e+01,-3.997136116027832031e+00
-9.235589951276779175e-02,-6.010529327392578125e+01,7.138981342315673828e+00,-7.600359439849853516e+00,-1.350961208343505859e+01,-3.905684232711791992e+00
-8.959900587797164917e-02,-1.225072250366210938e+02,-7.606682300567626953e+00,-1.175565433502197266e+01,-1.360519599914550781e+01,-3.812099695205688477e+00
-8.684211969375610352e-02,-1.357551116943359375e+02,-2.018598556518554688e+01,-1.597109222412109375e+01,-1.365098094940185547e+01,-3.716440677642822266e+00
-8.408522605895996094e-02,-1.277712097167968750e+02,-2.926825141906738281e+01,-2.006778717041015625e+01,-1.364801979064941406e+01,-3.618767499923706055e+00
-8.132833242416381836e-02,-1.138211212158203125e+02,-3.471011734008789062e+01,-2.388334083557128906e+01,-1.359772491455078125e+01,-3.519141197204589844e+00
-7.857143878936767578e-02,-9.906827545166015625e+01,-3.719225692749023438e+01,-2.728861999511718750e+01,-1.350178146362304688e+01,-3.417621612548828125e+00
-7.581454515457153320e-02,-8.468141937255859375e+01,-3.771431732177734375e+01,-3.019679260253906250e+01,-1.336208248138427734e+01,-3.314271450042724609e+00
-7.305765151977539062e-02,-7.044347381591796875e+01,-3.725563812255859375e+01,-3.256420135498046875e+01,-1.318070697784423828e+01,-3.209153652191162109e+00
-7.030076533555984497e-02,-5.570018386840820312e+01,-3.662607192993164062e+01,-3.438454818725585938e+01,-1.295979976654052734e+01,-3.102329730987548828e+00
-6.754387170076370239e-02,-3.974018478393554688e+01,-3.642130279541015625e+01,-3.567982101440429688e+01,-1.270163536071777344e+01,-2.993861198425292969e+00
-6.478697806596755981e-02,-2.200494766235351562e+01,-3.700975799560546875e+01,-3.649022293090820312e+01,-1.240844345092773438e+01,-2.883811950683593750e+00
-6.203008443117141724e-02,-2.335835456848144531e+00,-3.852371215820312500e+01,-3.686542892456054688e+01,-1.208250713348388672e+01,-2.772246837615966797e+00
-5.927319452166557312e-02,1.848114776611328125e+01,-4.086283111572265625e+01,-3.685788726806640625e+01,-1.172604465484619141e+01,-2.659228801727294922e+00
-5.651630088686943054e-02,3.734560775756835938e+01,-4.373209381103515625e+01,-3.651838684082031250e+01,-1.134123992919921875e+01,-2.544822454452514648e+00
-5.375941097736358643e-02,4.583163833618164062e+01,-4.672557830810546875e+01,-3.589347839355468750e+01,-1.093020343780517578e+01,-2.429089784622192383e+00
-5.100251734256744385e-02,2.727900505065917969e+01,-4.943883895874023438e+01,-3.502427673339843750e+01,-1.049496269226074219e+01,-2.312096834182739258e+00
-4.824562370777130127e-02,-3.056000137329101562e+01,-5.156920242309570312e+01,-3.394627380371093750e+01,-1.003746604919433594e+01,-2.193907260894775391e+00
-4.548873379826545715e-02,-9.972692871093750000e+01,-5.296713256835937500e+01,-3.268967437744140625e+01,-9.559548377990722656e+00,-2.074586391448974609e+00
-4.273184016346931458e-02,-1.351523895263671875e+02,-5.362849807739257812e+01,-3.127993774414062500e+01,-9.062976837158203125e+00,-1.954198956489562988e+00
-3.997494652867317200e-02,-1.337851104736328125e+02,-5.364494705200195312e+01,-2.973847961425781250e+01,-8.549413681030273438e+00,-1.832808732986450195e+00
-3.721805661916732788e-02,-1.135631027221679688e+02,-5.314068984985351562e+01,-2.808337211608886719e+01,-8.020411491394042969e+00,-1.710479974746704102e+00
-3.446116298437118530e-02,-8.653452301025390625e+01,-5.221884155273437500e+01,-2.632993698120117188e+01,-7.477459907531738281e+00,-1.587280035018920898e+00
-3.170426934957504272e-02,-5.792093658447265625e+01,-5.092974090576171875e+01,-2.449121475219726562e+01,-6.921939373016357422e+00,-1.463270187377929688e+00
-2.894737944006919861e-02,-3.037101364135742188e+01,-4.926359558105468750e+01,-2.257850837707519531e+01,-6.355163097381591797e+00,-1.338517069816589355e+00
-2.619048580527305603e-02,-7.183664798736572266e+00,-4.716334533691406250e+01,-2.060164260864257812e+01,-5.778365612030029297e+00,-1.213086128234863281e+00
-2.343359403312206268e-02,4.949402809143066406e+00,-4.454983901977539062e+01,-1.856930351257324219e+01,-5.192711830139160156e+00,-1.087040305137634277e+00
-2.067670226097106934e-02,-4.877578735351562500e+00,-4.134927749633789062e+01,-1.648925781250000000e+01,-4.599301815032958984e+00,-9.604451060295104980e-01
-1.791981048882007599e-02,-4.227940750122070312e+01,-3.751518630981445312e+01,-1.436853122711181641e+01,-3.999178886413574219e+00,-8.333659172058105469e-01
-1.516291778534650803e-02,-8.848236083984375000e+01,-3.304038238525390625e+01,-1.221355819702148438e+01,-3.393341302871704102e+00,-7.058662176132202148e-01
-1.240602508187294006e-02,-1.131318130493164062e+02,-2.795900344848632812e+01,-1.003030395507812500e+01,-2.782738685607910156e+00,-5.780114531517028809e-01
-9.649133309721946716e-03,-1.089150543212890625e+02,-2.234105110168457031e+01,-7.824371814727783203e+00,-2.168286800384521484e+00,-4.498663246631622314e-01
-6.892241071909666061e-03,-8.596615600585937500e+01,-1.628371810913085938e+01,-5.601073741912841797e+00,-1.550874352455139160e+00,-3.214948475360870361e-01
-4.135348834097385406e-03,-5.399617004394531250e+01,-9.902349472045898438e+00,-3.365516185760498047e+00,-9.313611984252929688e-01,-1.929617524147033691e-01
-1.378456596285104752e-03,-1.832633590698242188e+01,-3.323000431060791016e+00,-1.122659444808959961e+00,-3.105956912040710449e-01,-6.433214247226715088e-02
1.378456596285104752e-03,1.832592773437500000e+01,3.322920799255371094e+00,1.122638702392578125e+00,3.105913698673248291e-01,6.433107703924179077e-02
4.135348834097385406e-03,5.399577331542968750e+01,9.902270317077636719e+00,3.365496873855590820e+00,9.313572645187377930e-01,1.929606348276138306e-01
6.892241071909666061e-03,8.596582031250000000e+01,1.628364753723144531e+01,5.601052284240722656e+00,1.550869584083557129e+00,3.214936852455139160e-01
9.649133309721946716e-03,1.089148406982421875e+02,2.234098434448242188e+01,7.824349880218505859e+00,2.168282985687255859e+00,4.498655200004577637e-01
1.240602508187294006e-02,1.131318283081054688e+02,2.795894241333007812e+01,1.003028392791748047e+01,2.782734155654907227e+00,5.780103206634521484e-01
1.516291778534650803e-02,8.848262786865234375e+01,3.304033279418945312e+01,1.221353912353515625e+01,3.393336534500122070e+00,7.058653831481933594e-01
1.791981048882007599e-02,4.227983093261718750e+01,3.751514434814453125e+01,1.436851596832275391e+01,3.999174118041992188e+00,8.333646059036254883e-01
2.067670226097106934e-02,4.877928733825683594e+00,4.134926223754882812e+01,1.648924064636230469e+01,4.599296569824218750e+00,9.604447484016418457e-01
2.343359403312206268e-02,-4.949219226837158203e+00,4.454983901977539062e+01,1.856928634643554688e+01,5.192708969116210938e+00,1.087039709091186523e+00
2.619048580527305603e-02,7.183742523193359375e+00,4.716336441040039062e+01,2.060162544250488281e+01,5.778361797332763672e+00,1.213085174560546875e+00
2.894737944006919861e-02,3.037104606628417969e+01,4.926361846923828125e+01,2.257849693298339844e+01,6.355161666870117188e+00,1.338516116142272949e+00
3.170426934957504272e-02,5.792094039916992188e+01,5.092977905273437500e+01,2.449121284484863281e+01,6.921935081481933594e+00,1.463268876075744629e+00
3.446116298437118530e-02,8.653452301025390625e+01,5.221889495849609375e+01,2.632993507385253906e+01,7.477458000183105469e+00,1.587278127670288086e+00
3.721805661916732788e-02,1.135631103515625000e+02,5.314073181152343750e+01,2.808336830139160156e+01,8.020408630371093750e+00,1.710479140281677246e+00
3.997494652867317200e-02,1.337851104736328125e+02,5.364500045776367188e+01,2.973846817016601562e+01,8.549411773681640625e+00,1.832808256149291992e+00
4.273184016346931458e-02,1.351523742675781250e+02,5.362854385375976562e+01,3.127993774414062500e+01,9.062973976135253906e+00,1.954196453094482422e+00
4.548873379826545715e-02,9.972692871093750000e+01,5.296718215942382812e+01,3.268967819213867188e+01,9.559544563293457031e+00,2.074584722518920898e+00
4.824562370777130127e-02,3.056000328063964844e+01,5.156924057006835938e+01,3.394627761840820312e+01,1.003746318817138672e+01,2.193907260894775391e+00
5.100251734256744385e-02,-2.727900123596191406e+01,4.943888092041015625e+01,3.502428436279296875e+01,1.049496173858642578e+01,2.312095165252685547e+00
5.375941097736358643e-02,-4.583164215087890625e+01,4.672560501098632812e+01,3.589348220825195312e+01,1.093020153045654297e+01,2.429089307785034180e+00
5.651630088686943054e-02,-3.734560775756835938e+01,4.373211288452148438e+01,3.651840209960937500e+01,1.134123897552490234e+01,2.544821262359619141e+00
5.927319452166557312e-02,-1.848114776611328125e+01,4.086285018920898438e+01,3.685790252685546875e+01,1.172604370117187500e+01,2.659227848052978516e+00
6.203008443117141724e-02,2.335835695266723633e+00,3.852373504638671875e+01,3.686543655395507812e+01,1.208250141143798828e+01,2.772246360778808594e+00
6.478697806596755981e-02,2.200495147705078125e+01,3.700976943969726562e+01,3.649023056030273438e+01,1.240844154357910156e+01,2.883809566497802734e+00
6.754387170076370239e-02,3.974018859863281250e+01,3.642131423950195312e+01,3.567982864379882812e+01,1.270162773132324219e+01,2.993858814239501953e+00
7.030076533555984497e-02,5.570018768310546875e+01,3.662607574462890625e+01,3.438457107543945312e+01,1.295980072021484375e+01,3.102329492568969727e+00
7.305765151977539062e-02,7.044347381591796875e+01,3.725563049316406250e+01,3.256420516967773438e+01,1.318070030212402344e+01,3.209153413772583008e+00
7.581454515457153320e-02,8.468141937255859375e+01,3.771432495117187500e+01,3.019680976867675781e+01,1.336208438873291016e+01,3.314272165298461914e+00
7.857143878936767578e-02,9.906826019287109375e+01,3.719226455688476562e+01,2.728863334655761719e+01,1.350178527832031250e+01,3.417620658874511719e+00
8.132833242416381836e-02,1.138211364746093750e+02,3.471012496948242188e+01,2.388335609436035156e+01,1.359772205352783203e+01,3.519141197204589844e+00
8.408522605895996094e-02,1.277711791992187500e+02,2.926825523376464844e+01,2.006780052185058594e+01,1.364802074432373047e+01,3.618767976760864258e+00
8.684211969375610352e-02,1.357551269531250000e+02,2.018598556518554688e+01,1.597110366821289062e+01,1.365097713470458984e+01,3.716441392898559570e+00
8.959900587797164917e-02,1.225072097778320312e+02,7.606683254241943359e+00,1.175567340850830078e+01,1.360519886016845703e+01,3.812098741531372070e+00
9.235589951276779175e-02,6.010528564453125000e+01,-7.138980865478515625e+00,7.600372791290283203e+00,1.350962066650390625e+01,3.905685186386108398e+00
9.511279314756393433e-02,-4.944895553588867188e+01,-2.178920555114746094e+01,3.679690361022949219e+00,1.336357021331787109e+01,3.997135400772094727e+00
9.786968678236007690e-02,-1.340366058349609375e+02,-3.407830047607421875e+01,1.435453444719314575e-01,1.316687297821044922e+01,4.086393356323242188e+00
1.006265804171562195e-01,-1.603620605468750000e+02,-4.265371322631835938e+01,-2.897218465805053711e+00,1.291986751556396484e+01,4.173403739929199219e+00
1.033834666013717651e-01,-1.536352386474609375e+02,-4.731377029418945312e+01,-5.377087593078613281e+00,1.262347888946533203e+01,4.258102893829345703e+00
1.061403602361679077e-01,-1.354727935791015625e+02,-4.863497924804687500e+01,-7.274231910705566406e+00,1.227925014495849609e+01,4.340441226959228516e+00
1.088972538709640503e-01,-1.148788299560546875e+02,-4.747028350830078125e+01,-8.603040695190429688e+00,1.188936328887939453e+01,4.420357704162597656e+00
1.116541475057601929e-01,-9.512609863281250000e+01,-4.462321472167968750e+01,-9.404096603393554688e+00,1.145668125152587891e+01,4.497803211212158203e+00
1.144110411405563354e-01,-7.738803100585937500e+01,-4.072232055664062500e+01,-9.734099388122558594e+00,1.098468017578125000e+01,4.572714805603027344e+00
1.171679273247718811e-01,-6.198738479614257812e+01,-3.621258163452148438e+01,-9.657368659973144531e+00,1.047745609283447266e+01,4.645051002502441406e+00
1.199248209595680237e-01,-4.883754348754882812e+01,-3.139089584350585938e+01,-9.239651679992675781e+00,9.939663887023925781e+00,4.714749813079833984e+00
1.226817145943641663e-01,-3.765144348144531250e+01,-2.644775772094726562e+01,-8.544125556945800781e+00,9.376408576965332031e+00,4.781764507293701172e+00
1.254386007785797119e-01,-2.807009506225585938e+01,-2.150161552429199219e+01,-7.629287719726562500e+00,8.793183326721191406e+00,4.846044063568115234e+00
1.281954944133758545e-01,-1.974310302734375000e+01,-1.662377929687500000e+01,-6.548139572143554688e+00,8.195749282836914062e+00,4.907539844512939453e+00
1.309523880481719971e-01,-1.236984729766845703e+01,-1.185550880432128906e+01,-5.348309993743896484e+00,7.590000152587890625e+00,4.966200828552246094e+00
1.337092816829681396e-01,-5.710111141204833984e+00,-7.219337463378906250e+00,-4.072655200958251953e+00,6.981822967529296875e+00,5.021988391876220703e+00
1.364661753177642822e-01,4.217561781406402588e-01,-2.726840019226074219e+00,-2.760129213333129883e+00,6.377023696899414062e+00,5.074840068817138672e+00
1.392230689525604248e-01,6.167696952819824219e+00,1.615884304046630859e+00,-1.446746468544006348e+00,5.781150817871093750e+00,5.124722003936767578e+00
1.419799625873565674e-01,1.163662624359130859e+01,5.803852081298828125e+00,-1.664836704730987549e-01,5.199425220489501953e+00,5.171584606170654297e+00
1.447368562221527100e-01,1.691251373291015625e+01,9.829390525817871094e+00,1.047932744026184082e+00,4.636636257171630859e+00,5.215386867523193359e+00
1.474937498569488525e-01,2.205881309509277344e+01,1.367815303802490234e+01,2.164435386657714844e+00,4.097096443176269531e+00,5.256076335906982422e+00
1.502506434917449951e-01,2.711929130554199219e+01,1.732469177246093750e+01,3.151294469833374023e+00,3.584566116333007812e+00,5.293618679046630859e+00
1.530075371265411377e-01,3.211568069458007812e+01,2.072704124450683594e+01,3.977148532867431641e+00,3.102227687835693359e+00,5.327966213226318359e+00
1.557644158601760864e-01,3.704000854492187500e+01,2.382012367248535156e+01,4.611398696899414062e+00,2.652731180191040039e+00,5.359074592590332031e+00
1.585213094949722290e-01,4.183989715576171875e+01,2.650800514221191406e+01,5.025173187255859375e+00,2.238133907318115234e+00,5.386906147003173828e+00
1.612782031297683716e-01,4.639358520507812500e+01,2.865535926818847656e+01,5.192748546600341797e+00,1.859985828399658203e+00,5.411415576934814453e+00
1.640350967645645142e-01,5.046998596191406250e+01,3.008039093017578125e+01,5.093554496765136719e+00,1.519348382949829102e+00,5.432559013366699219e+00
1.667919903993606567e-01,5.366869735717773438e+01,3.055276489257812500e+01,4.714594364166259766e+00,1.216840028762817383e+00,5.450294494628906250e+00
1.695488840341567993e-01,5.534440231323242188e+01,2.980413627624511719e+01,4.053092002868652344e+00,9.526893496513366699e-01,5.464574337005615234e+00
1.723057776689529419e-01,5.454220581054687500e+01,2.756104660034179688e+01,3.118929386138916016e+00,7.268075942993164062e-01,5.475367546081542969e+00
1.750626713037490845e-01,5.002960586547851562e+01,2.360983467102050781e+01,1.936479449272155762e+00,5.388203263282775879e-01,5.482621669769287109e+00
1.778195649385452271e-01,4.059574508666992188e+01,1.789189147949218750e+01,5.451836585998535156e-01,3.881290555000305176e-01,5.486293792724609375e+00
1.805764585733413696e-01,2.577270889282226562e+01,1.060321521759033203e+01,-1.001468896865844727e+00,2.739632129669189453e-01,5.486339092254638672e+00
1.833333373069763184e-01,6.744337081909179688e+00,2.243282794952392578e+00,-2.638828039169311523e+00,1.954196989536285400e-01,5.482706069946289062e+00
1.860902309417724609e-01,-1.346563720703125000e+01,-6.443458557128906250e+00,-4.295553207397460938e+00,1.514909863471984863e-01,5.475358486175537109e+00
1.888471245765686035e-01,-3.124707794189453125e+01,-1.463717174530029297e+01,-5.899138927459716797e+00,1.411161571741104126e-01,5.464238166809082031e+00
1.916040182113647461e-01,-4.420778274536132812e+01,-2.165066528320312500e+01,-7.381564617156982422e+00,1.631900221109390259e-01,5.449302673339843750e+00
1.943609118461608887e-01,-5.188098526000976562e+01,-2.707169532775878906e+01,-8.684233665466308594e+00,2.165870368480682373e-01,5.430494785308837891e+00
1.971178054809570312e-01,-5.512944030761718750e+01,-3.078673553466796875e+01,-9.761418342590332031e+00,3.001853823661804199e-01,5.407777309417724609e+00
1.998746991157531738e-01,-5.523606491088867188e+01,-3.291110610961914062e+01,-1.058190345764160156e+01,4.128704965114593506e-01,5.381085395812988281e+00
2.026315927505493164e-01,-5.334854888916015625e+01,-3.368610382080078125e+01,-1.112884140014648438e+01,5.535452365875244141e-01,5.350374698638916016e+00
2.053884863853454590e-01,-5.030521392822265625e+01,-3.339099884033203125e+01,-1.139829444885253906e+01,7.211397886276245117e-01,5.315585136413574219e+00
2.081453800201416016e-01,-4.665554428100585938e+01,-3.228790283203125000e+01,-1.139682865142822266e+01,9.146050214767456055e-01,5.276673793792724609e+00
2.109022736549377441e-01,-4.273574066162109375e+01,-3.059622192382812500e+01,-1.113878059387207031e+01,1.132928133010864258e+00,5.233577251434326172e+00
2.136591523885726929e-01,-3.873983764648437500e+01,-2.848667526245117188e+01,-1.064361381530761719e+01,1.375117063522338867e+00,5.186250686645507812e+00
2.164160460233688354e-01,-3.477207946777343750e+01,-2.608509254455566406e+01,-9.933573722839355469e+00,1.640211701393127441e+00,5.134640693664550781e+00
2.191729396581649780e-01,-3.088182640075683594e+01,-2.348010253906250000e+01,-9.031853675842285156e+00,1.927273035049438477e+00,5.078691482543945312e+00
2.219298332929611206e-01,-2.708483314514160156e+01,-2.073125457763671875e+01,-7.961214065551757812e+00,2.235385894775390625e+00,5.018355846405029297e+00
2.246867269277572632e-01,-2.337610816955566406e+01,-1.787601280212402344e+01,-6.743073463439941406e+00,2.563651323318481445e+00,4.953594207763671875e+00
2.274436205625534058e-01,-1.973768424987792969e+01,-1.493555545806884766e+01,-5.396979808807373047e+00,2.911188602447509766e+00,4.884353160858154297e+00
2.302005141973495483e-01,-1.614243698120117188e+01,-1.191913223266601562e+01,-3.940320014953613281e+00,3.277123689651489258e+00,4.810598850250244141e+00
2.329574078321456909e-01,-1.255575942993164062e+01,-8.827383995056152344e+00,-2.388294696807861328e+00,3.660598516464233398e+00,4.732294082641601562e+00
2.357143014669418335e-01,-8.935907363891601562e+00,-5.654813766479492188e+00,-7.539755702018737793e-01,4.060749053955078125e+00,4.649411201477050781e+00
2.384711951017379761e-01,-5.232844352722167969e+00,-2.391614198684692383e+00,9.515249729156494141e-01,4.476714134216308594e+00,4.561924934387207031e+00
2.412280738353729248e-01,-1.386399030685424805e+00,9.749073982238769531e-01,2.718849182128906250e+00,4.907627105712890625e+00,4.469821929931640625e+00
2.439849674701690674e-01,2.675604820251464844e+00,4.459314823150634766e+00,4.540219783782958984e+00,5.352607727050781250e+00,4.373095512390136719e+00
2.467418611049652100e-01,7.037766933441162109e+00,8.077069282531738281e+00,6.409153461456298828e+00,5.810747623443603516e+00,4.271753311157226562e+00
2.494987547397613525e-01,1.179511165618896484e+01,1.184389495849609375e+01,8.320316314697265625e+00,6.281123161315917969e+00,4.165799617767333984e+00
2.522556483745574951e-01,1.704739570617675781e+01,1.577514457702636719e+01,1.026930809020996094e+01,6.762758255004882812e+00,4.055268764495849609e+00
2.550125420093536377e-01,2.289425277709960938e+01,1.988528060913085938e+01,1.225251197814941406e+01,7.254632949829101562e+00,3.940203189849853516e+00
2.577694356441497803e-01,2.944103050231933594e+01,2.418741989135742188e+01,1.426694107055664062e+01,7.755656719207763672e+00,3.820651769638061523e+00
2.605263292789459229e-01,3.682583999633789062e+01,2.869287490844726562e+01,1.631012344360351562e+01,8.264667510986328125e+00,3.696686983108520508e+00
2.632832229137420654e-01,4.526907348632812500e+01,3.341081619262695312e+01,1.837997436523437500e+01,8.780387878417968750e+00,3.568399190902709961e+00
2.660401165485382080e-01,5.512293624877929688e+01,3.834784698486328125e+01,2.047473907470703125e+01,9.301423072814941406e+00,3.435890436172485352e+00
2.687970101833343506e-01,6.687901306152343750e+01,4.350771331787109375e+01,2.259286117553710938e+01,9.826206207275390625e+00,3.299285411834716797e+00
2.715539038181304932e-01,8.110018157958984375e+01,4.889084625244140625e+01,2.473295211791992188e+01,1.035300064086914062e+01,3.158729314804077148e+00
2.743107974529266357e-01,9.828418731689453125e+01,5.449389648437500000e+01,2.689372062683105469e+01,1.087981796264648438e+01,3.014386415481567383e+00
2.770676910877227783e-01,1.187000732421875000e+02,6.030920028686523438e+01,2.907392692565917969e+01,1.140438842773437500e+01,2.866443157196044922e+00
2.798245847225189209e-01,1.422359771728515625e+02,6.632371520996093750e+01,3.127227210998535156e+01,1.192411422729492188e+01,2.715103626251220703e+00
2.825814783573150635e-01,1.682368621826171875e+02,7.251773071289062500e+01,3.348744583129882812e+01,1.243598651885986328e+01,2.560599327087402344e+00
2.853383421897888184e-01,1.951902770996093750e+02,7.886266326904296875e+01,3.571792984008789062e+01,1.293649291992187500e+01,2.403180360794067383e+00
2.880952358245849609e-01,2.199254608154296875e+02,8.531765747070312500e+01,3.796215438842773438e+01,1.342156982421875000e+01,2.243113040924072266e+00
2.908521294593811035e-01,2.357923126220703125e+02,9.182405090332031250e+01,4.021823120117187500e+01,1.388646888732910156e+01,2.080696821212768555e+00
2.936090230941772461e-01,2.302944030761718750e+02,9.829701995849609375e+01,4.248392105102539062e+01,1.432562541961669922e+01,1.916237950325012207e+00
2.963659167289733887e-01,1.892815704345703125e+02,1.046125411987304688e+02,4.475662612915039062e+01,1.473259067535400391e+01,1.750069499015808105e+00
2.991228103637695312e-01,1.200220565795898438e+02,1.105877532958984375e+02,4.703315734863281250e+01,1.509984207153320312e+01,1.582546949386596680e+00
3.018797039985656738e-01,5.892055511474609375e+01,1.159528732299804688e+02,4.930971908569335938e+01,1.541864395141601562e+01,1.414027094841003418e+00
3.046365976333618164e-01,2.625606346130371094e+01,1.203142700195312500e+02,5.158163070678710938e+01,1.567896938323974609e+01,1.244899034500122070e+00
3.073934912681579590e-01,1.391062831878662109e+01,1.231142349243164062e+02,5.384308242797851562e+01,1.586932754516601562e+01,1.075551986694335938e+00
3.101503849029541016e-01,1.033406352996826172e+01,1.236094665527343750e+02,5.608695220947265625e+01,1.597668838500976562e+01,9.063965678215026855e-01
3.129072785377502441e-01,9.667640686035156250e+00,1.209187469482421875e+02,5.830422592163085938e+01,1.598648166656494141e+01,7.378416657447814941e-01
3.156641721725463867e-01,9.813824653625488281e+00,1.142214279174804688e+02,6.048376083374023438e+01,1.588262939453125000e+01,5.703145265579223633e-01
3.184210658073425293e-01,1.015680313110351562e+01,1.031656265258789062e+02,6.261131668090820312e+01,1.564778518676757812e+01,4.042334258556365967e-01
3.211779594421386719e-01,1.054131984710693359e+01,8.836634826660156250e+01,6.466897583007812500e+01,1.526367282867431641e+01,2.400303333997726440e-01
3.239348530769348145e-01,1.093294239044189453e+01,7.158689117431640625e+01,6.663368225097656250e+01,1.471173286437988281e+01,7.812604308128356934e-02
3.266917467117309570e-01,1.132399654388427734e+01,5.521401214599609375e+01,6.847584533691406250e+01,1.397399520874023438e+01,-8.105628937482833862e-02
3.294486403465270996e-01,1.171081733703613281e+01,4.126179885864257812e+01,7.015703582763671875e+01,1.303426456451416016e+01,-2.371013313531875610e-01
3.322055339813232422e-01,1.208813858032226562e+01,3.068168449401855469e+01,7.162671661376953125e+01,1.187960624694824219e+01,-3.896022439002990723e-01
3.349624276161193848e-01,1.244704627990722656e+01,2.339365768432617188e+01,7.281771850585937500e+01,1.050206756591796875e+01,-5.381638407707214355e-01
3.377193212509155273e-01,1.277449226379394531e+01,1.874844932556152344e+01,7.363938140869140625e+01,8.900548934936523438e+00,-6.824101209640502930e-01
3.404762148857116699e-01,1.305439949035644531e+01,1.597046375274658203e+01,7.396746063232421875e+01,7.082409858703613281e+00,-8.219729661941528320e-01
3.432331085205078125e-01,1.327063179016113281e+01,1.439661121368408203e+01,7.362951660156250000e+01,5.064870834350585938e+00,-9.565026164054870605e-01
3.459899723529815674e-01,1.341023540496826172e+01,1.354450798034667969e+01,7.238447570800781250e+01,2.875626325607299805e+00,-1.085671782493591309e+00
3.487468659877777100e-01,1.346454334259033203e+01,1.309602737426757812e+01,6.989733123779296875e+01,5.523307919502258301e-01,-1.209181070327758789e+00
3.515037596225738525e-01,1.342762565612792969e+01,1.285547351837158203e+01,6.571525573730468750e+01,-1.858677506446838379e+00,-1.326738238334655762e+00
3.542606532573699951e-01,1.329497623443603516e+01,1.270928478240966797e+01,5.926441955566406250e+01,-4.305107116699218750e+00,-1.438086628913879395e+00
3.570175468921661377e-01,1.306638813018798828e+01,1.259561538696289062e+01,4.990836715698242188e+01,-6.732045650482177734e+00,-1.542990922927856445e+00
3.597744405269622803e-01,1.275343799591064453e+01,1.248369407653808594e+01,3.712565612792968750e+01,-9.085735321044921875e+00,-1.641241192817687988e+00
3.625313341617584229e-01,1.238649177551269531e+01,1.236065578460693359e+01,2.083403015136718750e+01,-1.131717872619628906e+01,-1.732649445533752441e+00
3.652882277965545654e-01,1.201248168945312500e+01,1.222349357604980469e+01,1.750533342361450195e+00,-1.338504123687744141e+01,-1.817057371139526367e+00
3.680451214313507080e-01,1.168095588684082031e+01,1.207405757904052734e+01,-1.851084709167480469e+01,-1.525763511657714844e+01,-1.894332170486450195e+00
3.708020150661468506e-01,1.142597579956054688e+01,1.191586685180664062e+01,-3.786220169067382812e+01,-1.691367721557617188e+01,-1.964363217353820801e+00
3.735589087009429932e-01,1.125552654266357422e+01,1.175165557861328125e+01,-5.450818252563476562e+01,-1.834205055236816406e+01,-2.027065515518188477e+00
3.763158023357391357e-01,1.115448856353759766e+01,1.158078956604003906e+01,-6.750767517089843750e+01,-1.954071998596191406e+01,-2.082378864288330078e+00
3.790726959705352783e-01,1.109653949737548828e+01,1.139526557922363281e+01,-7.680590057373046875e+01,-2.051517105102539062e+01,-2.130266189575195312e+00
3.818295896053314209e-01,1.105607318878173828e+01,1.117204284667968750e+01,-8.290436553955078125e+01,-2.127655220031738281e+01,-2.170712471008300781e+00
3.845864832401275635e-01,1.101444625854492188e+01,1.085770702362060547e+01,-8.649669647216796875e+01,-2.183995246887207031e+01,-2.203724622726440430e+00
3.873433768749237061e-01,1.096068859100341797e+01,1.033792591094970703e+01,-8.824076843261718750e+01,-2.222274398803710938e+01,-2.229325532913208008e+00
3.901002705097198486e-01,1.088929367065429688e+01,9.379582405090332031e+00,-8.866824340820312500e+01,-2.244333648681640625e+01,-2.247562408447265625e+00
3.928571641445159912e-01,1.079782485961914062e+01,7.527919292449951172e+00,-8.817459869384765625e+01,-2.252011680603027344e+01,-2.258493900299072266e+00
3.956140577793121338e-01,1.068535137176513672e+01,3.944936037063598633e+00,-8.704118347167968750e+01,-2.247077941894531250e+01,-2.262201309204101562e+00
3.983709514141082764e-01,1.055151367187500000e+01,-2.784054040908813477e+00,-8.546379852294921875e+01,-2.231182289123535156e+01,-2.258774280548095703e+00
4.011278450489044189e-01,1.039623355865478516e+01,-1.470436286926269531e+01,-8.357733917236328125e+01,-2.205830955505371094e+01,-2.248318672180175781e+00
4.038847088813781738e-01,1.021972274780273438e+01,-3.394474792480468750e+01,-8.147473144531250000e+01,-2.172374343872070312e+01,-2.230954170227050781e+00
4.066416025161743164e-01,1.002228832244873047e+01,-6.103376770019531250e+01,-7.921997833251953125e+01,-2.132004928588867188e+01,-2.206805944442749023e+00
4.093984961509704590e-01,9.804391860961914062e+00,-9.280638122558593750e+01,-7.685756683349609375e+01,-2.085766220092773438e+01,-2.176013946533203125e+00
4.121553897857666016e-01,9.566699028015136719e+00,-1.228263092041015625e+02,-7.441851806640625000e+01,-2.034561347961425781e+01,-2.138722896575927734e+00
4.149122834205627441e-01,9.309761047363281250e+00,-1.453704223632812500e+02,-7.192462158203125000e+01,-1.979166030883789062e+01,-2.095084905624389648e+00
4.176691770553588867e-01,9.032255172729492188e+00,-1.586128082275390625e+02,-6.939128875732421875e+01,-1.920244216918945312e+01,-2.045258998870849609e+00
4.204260706901550293e-01,8.720140457153320312e+00,-1.639638824462890625e+02,-6.682942199707031250e+01,-1.858359527587890625e+01,-1.989408254623413086e+00
4.231829643249511719e-01,8.288635253906250000e+00,-1.638493499755859375e+02,-6.424681091308593750e+01,-1.793989562988281250e+01,-1.927699089050292969e+00
4.259398579597473145e-01,7.305622100830078125e+00,-1.603561401367187500e+02,-6.164899444580078125e+01,-1.727537155151367188e+01,-1.860300421714782715e+00
4.286967515945434570e-01,3.831768035888671875e+00,-1.549080657958984375e+02,-5.903994369506835938e+01,-1.659341812133789062e+01,-1.787384152412414551e+00
4.314536452293395996e-01,-9.579592704772949219e+00,-1.483813781738281250e+02,-5.642245864868164062e+01,-1.589688396453857422e+01,-1.709122657775878906e+00
4.342105388641357422e-01,-5.428217697143554688e+01,-1.412913513183593750e+02,-5.379851150512695312e+01,-1.518815612792968750e+01,-1.625688195228576660e+00
4.369674324989318848e-01,-1.560256652832031250e+02,-1.339366912841796875e+02,-5.116947555541992188e+01,-1.446923255920410156e+01,-1.537253499031066895e+00
4.397243261337280273e-01,-2.735765075683593750e+02,-1.264908447265625000e+02,-4.853629302978515625e+01,-1.374178695678710938e+01,-1.443989396095275879e+00
4.424812197685241699e-01,-3.297209777832031250e+02,-1.190550689697265625e+02,-4.589955902099609375e+01,-1.300721454620361328e+01,-1.346065521240234375e+00
4.452381134033203125e-01,-3.297518920898437500e+02,-1.116887817382812500e+02,-4.325963211059570312e+01,-1.226668262481689453e+01,-1.243650674819946289e+00
4.479950070381164551e-01,-3.057264709472656250e+02,-1.044260406494140625e+02,-4.061671829223632812e+01,-1.152116107940673828e+01,-1.136909723281860352e+00
4.507519006729125977e-01,-2.740997009277343750e+02,-9.728473663330078125e+01,-3.797086715698242188e+01,-1.077146148681640625e+01,-1.026005268096923828e+00
4.535087943077087402e-01,-2.410221557617187500e+02,-9.027154541015625000e+01,-3.532204818725585938e+01,-1.001826095581054688e+01,-9.110972881317138672e-01
4.562656879425048828e-01,-2.089028167724609375e+02,-8.338464355468750000e+01,-3.267015838623046875e+01,-9.262121200561523438e+00,-7.923409938812255859e-01
4.590225815773010254e-01,-1.789157714843750000e+02,-7.661530303955078125e+01,-3.001504325866699219e+01,-8.503513336181640625e+00,-6.698901057243347168e-01
4.617794752120971680e-01,-1.517691955566406250e+02,-6.994882202148437500e+01,-2.735652542114257812e+01,-7.742826461791992188e+00,-5.438924431800842285e-01
4.645363390445709229e-01,-1.278994140625000000e+02,-6.336554718017578125e+01,-2.469442749023437500e+01,-6.980394840240478516e+00,-4.144954383373260498e-01
4.672932326793670654e-01,-1.074929046630859375e+02,-5.684142303466796875e+01,-2.202847290039062500e+01,-6.216473102569580078e+00,-2.818365395069122314e-01
4.700501263141632080e-01,-9.048663330078125000e+01,-5.034948348999023438e+01,-1.935847282409667969e+01,-5.451295852661132812e+00,-1.460528373718261719e-01
4.728070199489593506e-01,-7.659268951416015625e+01,-4.386074829101562500e+01,-1.668420219421386719e+01,-4.685051441192626953e+00,-7.278186269104480743e-03
4.755639135837554932e-01,-6.534739685058593750e+01,-3.734561157226562500e+01,-1.400544452667236328e+01,-3.917896747589111328e+00,1.343605369329452515e-01
4.783208072185516357e-01,-5.614987945556640625e+01,-3.077513313293457031e+01,-1.132199573516845703e+01,-3.149961948394775391e+00,2.787384092807769775e-01
4.810777008533477783e-01,-4.825958633422851562e+01,-2.412231826782226562e+01,-8.633656501770019531e+00,-2.381356477737426758e+00,4.257366359233856201e-01
4.838345944881439209e-01,-4.075785446166992188e+01,-1.736307907104492188e+01,-5.940245151519775391e+00,-1.612171173095703125e+00,5.752394199371337891e-01
4.865914881229400635e-01,-3.252904129028320312e+01,-1.047707748413085938e+01,-3.241590261459350586e+00,-8.424811363220214844e-01,7.271350622177124023e-01
4.893483817577362061e-01,-2.234011840820312500e+01,-3.448172569274902344e+00,-5.375395417213439941e-01,-7.234977185726165771e-02,8.813166022300720215e-01
4.921052753925323486e-01,-9.043052673339843750e+00,3.735421180725097656e+00,2.172045707702636719e+00,6.981704235076904297e-01,1.037681818008422852e+00
4.948621690273284912e-01,8.183602333068847656e+00,1.108123207092285156e+01,4.887285232543945312e+00,1.469035506248474121e+00,1.196130871772766113e+00
4.976190626621246338e-01,2.968765640258789062e+01,1.859285736083984375e+01,7.608282089233398438e+00,2.240209102630615234e+00,1.356569051742553711e+00
5.003759264945983887e-01,5.535694885253906250e+01,2.627036476135253906e+01,1.033509540557861328e+01,3.011651992797851562e+00,1.518902897834777832e+00
5.031328201293945312e-01,8.475457000732421875e+01,3.411120223999023438e+01,1.306785297393798828e+01,3.783355236053466797e+00,1.683048605918884277e+00
5.058897137641906738e-01,1.172835769653320312e+02,4.211026000976562500e+01,1.580658245086669922e+01,4.555290699005126953e+00,1.848921179771423340e+00
5.086466073989868164e-01,1.523221740722656250e+02,5.026081848144531250e+01,1.855131721496582031e+01,5.327438831329345703e+00,2.016438722610473633e+00
5.114035010337829590e-01,1.893043212890625000e+02,5.855492019653320312e+01,2.130208396911621094e+01,6.099785804748535156e+00,2.185525178909301758e+00
5.141603946685791016e-01,2.277549438476562500e+02,6.698390197753906250e+01,2.405889701843261719e+01,6.872318744659423828e+00,2.356106519699096680e+00
5.169172883033752441e-01,2.672955932617187500e+02,7.553871917724609375e+01,2.682174301147460938e+01,7.645027160644531250e+00,2.528112649917602539e+00
5.196741819381713867e-01,3.076351623535156250e+02,8.421020507812500000e+01,2.959060287475585938e+01,8.417904853820800781e+00,2.701476097106933594e+00
5.224310755729675293e-01,3.485550842285156250e+02,9.298938751220703125e+01,3.236545562744140625e+01,9.190939903259277344e+00,2.876131534576416016e+00
5.251879692077636719e-01,3.898938598632812500e+02,1.018676071166992188e+02,3.514625549316406250e+01,9.964130401611328125e+00,3.052018404006958008e+00
5.279448628425598145e-01,4.315335693359375000e+02,1.108365707397460938e+02,3.793295288085937500e+01,1.073747158050537109e+01,3.229078531265258789e+00
5.307017564773559570e-01,4.733887329101562500e+02,1.198885116577148438e+02,4.072547912597656250e+01,1.151095771789550781e+01,3.407254219055175781e+00
5.334586501121520996e-01,5.153978881835937500e+02,1.290161895751953125e+02,4.352377319335937500e+01,1.228458309173583984e+01,3.586492776870727539e+00
5.362155437469482422e-01,5.575168457031250000e+02,1.382129211425781250e+02,4.632775878906250000e+01,1.305834579467773438e+01,3.766743183135986328e+00
5.389724373817443848e-01,5.997141113281250000e+02,1.474724884033203125e+02,4.913734817504882812e+01,1.383224868774414062e+01,3.947955846786499023e+00
5.417293310165405273e-01,6.419669189453125000e+02,1.567892761230468750e+02,5.195244598388671875e+01,1.460628318786621094e+01,4.130085945129394531e+00
5.444862246513366699e-01,6.842595214843750000e+02,1.661580963134765625e+02,5.477296447753906250e+01,1.538044738769531250e+01,4.313087463378906250e+00
5.472431182861328125e-01,7.265803222656250000e+02,1.755742645263671875e+02,5.759880065917968750e+01,1.615474510192871094e+01,4.496919155120849609e+00
5.500000119209289551e-01,7.689210815429687500e+02,1.850335083007812500e+02,6.042985153198242188e+01,1.692917442321777344e+01,4.681540489196777344e+00


==> figures/shearlets/19/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.814517593383789062e+01,3.978109359741210938e+00,1.029120683670043945e+00,3.657020032405853271e-01,6.463853716850280762e-01
-5.472431182861328125e-01,1.608371353149414062e+01,3.481040239334106445e+00,8.664257526397705078e-01,3.200980126857757568e-01,6.337337493896484375e-01
-5.444862246513366699e-01,1.413895034790039062e+01,3.009990692138671875e+00,7.115284204483032227e-01,2.766281366348266602e-01,6.215899586677551270e-01
-5.417293310165405273e-01,1.231082534790039062e+01,2.564836502075195312e+00,5.644143819808959961e-01,2.352929711341857910e-01,6.099514365196228027e-01
-5.389724373817443848e-01,1.059924507141113281e+01,2.145440340042114258e+00,4.250685274600982666e-01,1.960923224687576294e-01,5.988166928291320801e-01
-5.362155437469482422e-01,9.004077911376953125e+00,1.751652002334594727e+00,2.934764027595520020e-01,1.590249687433242798e-01,5.881824493408203125e-01
-5.334586501121520996e-01,7.525144100189208984e+00,1.383306026458740234e+00,1.696221828460693359e-01,1.240907981991767883e-01,5.780469179153442383e-01
-5.307017564773559570e-01,6.162183284759521484e+00,1.040220856666564941e+00,5.349025130271911621e-02,9.129033237695693970e-02,5.684067010879516602e-01
-5.279448628425598145e-01,4.914837837219238281e+00,7.221966385841369629e-01,-5.493491888046264648e-02,6.062199920415878296e-02,5.592588782310485840e-01
-5.251879692077636719e-01,3.782602310180664062e+00,4.290153384208679199e-01,-1.556692719459533691e-01,3.208600357174873352e-02,5.506012439727783203e-01
-5.224310755729675293e-01,2.764770507812500000e+00,1.604369282722473145e-01,-2.487293183803558350e-01,5.681529641151428223e-03,5.424298048019409180e-01
-5.196741819381713867e-01,1.860359787940979004e+00,-8.379948139190673828e-02,-3.341311216354370117e-01,-1.859112456440925598e-02,5.347416400909423828e-01
-5.169172883033752441e-01,1.068003892898559570e+00,-3.039790987968444824e-01,-4.118909835815429688e-01,-4.073324427008628845e-02,5.275332331657409668e-01
-5.141603946685791016e-01,3.858166933059692383e-01,-5.004110336303710938e-01,-4.820258021354675293e-01,-6.074391677975654602e-02,5.208007693290710449e-01
-5.114035010337829590e-01,-1.887872815132141113e-01,-6.734297871589660645e-01,-5.445523262023925781e-01,-7.862550765275955200e-02,5.145405530929565430e-01
-5.086466073989868164e-01,-6.593133211135864258e-01,-8.233944177627563477e-01,-5.994865894317626953e-01,-9.437735378742218018e-02,5.087493062019348145e-01
-5.058897137641906738e-01,-1.030442476272583008e+00,-9.506891369819641113e-01,-6.468456983566284180e-01,-1.080002784729003906e-01,5.034215450286865234e-01
-5.031328201293945312e-01,-1.308294415473937988e+00,-1.055720567703247070e+00,-6.866463422775268555e-01,-1.194943040609359741e-01,4.985529184341430664e-01
-5.003759264945983887e-01,-1.500639319419860840e+00,-1.138916611671447754e+00,-7.189044952392578125e-01,-1.288605630397796631e-01,4.941400587558746338e-01
-4.976190626621246338e-01,-1.616950511932373047e+00,-1.200719594955444336e+00,-7.436370849609375000e-01,-1.361001282930374146e-01,4.901764988899230957e-01
-4.948621690273284912e-01,-1.668167114257812500e+00,-1.241585254669189453e+00,-7.608600854873657227e-01,-1.412134617567062378e-01,4.866582751274108887e-01
-4.921052753925323486e-01,-1.666018605232238770e+00,-1.261971592903137207e+00,-7.705900073051452637e-01,-1.442007124423980713e-01,4.835797250270843506e-01
-4.893483817577362061e-01,-1.621932029724121094e+00,-1.262331008911132812e+00,-7.728416323661804199e-01,-1.450630277395248413e-01,4.809348881244659424e-01
-4.865914881229400635e-01,-1.545706629753112793e+00,-1.243101239204406738e+00,-7.676308155059814453e-01,-1.438020020723342896e-01,4.787174165248870850e-01
-4.838345944881439209e-01,-1.444377541542053223e+00,-1.204694032669067383e+00,-7.549732327461242676e-01,-1.404185146093368530e-01,4.769235849380493164e-01
-4.810777008533477783e-01,-1.321640610694885254e+00,-1.147481560707092285e+00,-7.348825335502624512e-01,-1.349131017923355103e-01,4.755436480045318604e-01
-4.783208072185516357e-01,-1.177920937538146973e+00,-1.071786522865295410e+00,-7.073734402656555176e-01,-1.272885054349899292e-01,4.745732247829437256e-01
-4.755639135837554932e-01,-1.010835289955139160e+00,-9.778698086738586426e-01,-6.724600195884704590e-01,-1.175456568598747253e-01,4.740048944950103760e-01
-4.728070199489593506e-01,-8.157232999801635742e-01,-8.659216761589050293e-01,-6.301549077033996582e-01,-1.056864112615585327e-01,4.738300442695617676e-01
-4.700501263141632080e-01,-5.860813260078430176e-01,-7.360551953315734863e-01,-5.804709792137145996e-01,-9.171397238969802856e-02,4.740419983863830566e-01
-4.672932326793670654e-01,-3.139337897300720215e-01,-5.883023738861083984e-01,-5.234203934669494629e-01,-7.563041895627975464e-02,4.746328592300415039e-01
-4.645363390445709229e-01,9.743168950080871582e-03,-4.226140677928924561e-01,-4.590142965316772461e-01,-5.743908882141113281e-02,4.755935966968536377e-01
-4.617794752120971680e-01,3.944625556468963623e-01,-2.388658672571182251e-01,-3.872646689414978027e-01,-3.714336454868316650e-02,4.769151210784912109e-01
-4.590225815773010254e-01,8.495811223983764648e-01,-3.685646504163742065e-02,-3.081803917884826660e-01,-1.474861614406108856e-02,4.785887897014617920e-01
-4.562656879425048828e-01,1.383584141731262207e+00,1.836692392826080322e-01,-2.217715680599212646e-01,9.741314686834812164e-03,4.806056618690490723e-01
-4.535087943077087402e-01,2.003398895263671875e+00,4.230169355869293213e-01,-1.280469447374343872e-01,3.631863743066787720e-02,4.829542636871337891e-01
-4.507519006729125977e-01,2.713442087173461914e+00,6.815235614776611328e-01,-2.701600454747676849e-02,6.497696042060852051e-02,4.856255948543548584e-01
-4.479950070381164551e-01,3.513492345809936523e+00,9.595423340797424316e-01,8.131354302167892456e-02,9.570676088333129883e-02,4.886077344417572021e-01
-4.452381134033203125e-01,4.392462730407714844e+00,1.257418870925903320e+00,1.969334483146667480e-01,1.284980624914169312e-01,4.918907582759857178e-01
-4.424812197685241699e-01,5.310190200805664062e+00,1.575466036796569824e+00,3.198349475860595703e-01,1.633380800485610962e-01,4.954614341259002686e-01
-4.397243261337280273e-01,6.158492565155029297e+00,1.913927316665649414e+00,4.500110745429992676e-01,2.002118676900863647e-01,4.993081390857696533e-01
-4.369674324989318848e-01,6.758325576782226562e+00,2.272920131683349609e+00,5.874509215354919434e-01,2.391011565923690796e-01,5.034191608428955078e-01
-4.342105388641357422e-01,7.035298824310302734e+00,2.652344226837158203e+00,7.321445941925048828e-01,2.799841761589050293e-01,5.077800154685974121e-01
-4.314536452293395996e-01,7.112405300140380859e+00,3.051730871200561523e+00,8.840798139572143555e-01,3.228359520435333252e-01,5.123782157897949219e-01
-4.286967515945434570e-01,7.116372108459472656e+00,3.469976186752319336e+00,1.043240547180175781e+00,3.676247298717498779e-01,5.171987414360046387e-01
-4.259398579597473145e-01,7.099968910217285156e+00,3.904880523681640625e+00,1.209605455398559570e+00,4.143149554729461670e-01,5.222284793853759766e-01
-4.231829643249511719e-01,7.078233718872070312e+00,4.352366447448730469e+00,1.383149266242980957e+00,4.628616273403167725e-01,5.274510979652404785e-01
-4.204260706901550293e-01,7.054737091064453125e+00,4.805228233337402344e+00,1.563835024833679199e+00,5.132121443748474121e-01,5.328529477119445801e-01
-4.176691770553588867e-01,7.030253887176513672e+00,5.251420021057128906e+00,1.751613497734069824e+00,5.653051137924194336e-01,5.384148955345153809e-01
-4.149122834205627441e-01,7.004965782165527344e+00,5.672506809234619141e+00,1.946417808532714844e+00,6.190633773803710938e-01,5.441233515739440918e-01
-4.121553897857666016e-01,6.978940963745117188e+00,6.044309616088867188e+00,2.148154497146606445e+00,6.743996739387512207e-01,5.499609708786010742e-01
-4.093984961509704590e-01,6.952234268188476562e+00,6.342737197875976562e+00,2.356695413589477539e+00,7.312065958976745605e-01,5.559104084968566895e-01
-4.066416025161743164e-01,6.924899578094482422e+00,6.554387092590332031e+00,2.571860790252685547e+00,7.893589138984680176e-01,5.619530677795410156e-01
-4.038847088813781738e-01,6.896992683410644531e+00,6.683686733245849609e+00,2.793398857116699219e+00,8.487069010734558105e-01,5.680720806121826172e-01
-4.011278450489044189e-01,6.868569850921630859e+00,6.748886108398437500e+00,3.020953416824340820e+00,9.090747833251953125e-01,5.742475986480712891e-01
-3.983709514141082764e-01,6.839689731597900391e+00,6.771534919738769531e+00,3.254026412963867188e+00,9.702567458152770996e-01,5.804624557495117188e-01
-3.956140577793121338e-01,6.810410499572753906e+00,6.769000053405761719e+00,3.491899728775024414e+00,1.032010555267333984e+00,5.866955518722534180e-01
-3.928571641445159912e-01,6.780792236328125000e+00,6.752653121948242188e+00,3.733546733856201172e+00,1.094054937362670898e+00,5.929287672042846680e-01
-3.901002705097198486e-01,6.750893115997314453e+00,6.729065895080566406e+00,3.977489948272705078e+00,1.156065821647644043e+00,5.991415977478027344e-01
-3.873433768749237061e-01,6.720769882202148438e+00,6.701745510101318359e+00,4.221601963043212891e+00,1.217670440673828125e+00,6.053147912025451660e-01
-3.845864832401275635e-01,6.690474510192871094e+00,6.672461032867431641e+00,4.462825298309326172e+00,1.278448462486267090e+00,6.114273071289062500e-01
-3.818295896053314209e-01,6.660049438476562500e+00,6.642064094543457031e+00,4.696831703186035156e+00,1.337925434112548828e+00,6.174589991569519043e-01
-3.790726959705352783e-01,6.629515171051025391e+00,6.610942840576171875e+00,4.917641162872314453e+00,1.395580768585205078e+00,6.233891844749450684e-01
-3.763158023357391357e-01,6.598850250244140625e+00,6.579266548156738281e+00,5.117377758026123047e+00,1.450846076011657715e+00,6.291981935501098633e-01
-3.735589087009429932e-01,6.567971706390380859e+00,6.547101974487304688e+00,5.286445617675781250e+00,1.503117680549621582e+00,6.348644495010375977e-01
-3.708020150661468506e-01,6.536725044250488281e+00,6.514476776123046875e+00,5.414544105529785156e+00,1.551768779754638672e+00,6.403678655624389648e-01
-3.680451214313507080e-01,6.504893302917480469e+00,6.481405735015869141e+00,5.492695331573486328e+00,1.596166610717773438e+00,6.456888914108276367e-01
-3.652882277965545654e-01,6.472247600555419922e+00,6.447910308837890625e+00,5.515763282775878906e+00,1.635696768760681152e+00,6.508062481880187988e-01
-3.625313341617584229e-01,6.438619136810302734e+00,6.414019584655761719e+00,5.484141826629638672e+00,1.669788956642150879e+00,6.557012200355529785e-01
-3.597744405269622803e-01,6.403957843780517578e+00,6.379769802093505859e+00,5.403483867645263672e+00,1.697946786880493164e+00,6.603535413742065430e-01
-3.570175468921661377e-01,6.368349552154541016e+00,6.345197677612304688e+00,5.282688617706298828e+00,1.719773292541503906e+00,6.647436618804931641e-01
-3.542606532573699951e-01,6.331990718841552734e+00,6.310319423675537109e+00,5.131462097167968750e+00,1.734998464584350586e+00,6.688548922538757324e-01
-3.515037596225738525e-01,6.295132637023925781e+00,6.275092124938964844e+00,4.958590030670166016e+00,1.743492960929870605e+00,6.726673245429992676e-01
-3.487468659877777100e-01,6.258041381835937500e+00,6.239351272583007812e+00,4.771204471588134766e+00,1.745279669761657715e+00,6.761645078659057617e-01
-3.459899723529815674e-01,6.220976352691650391e+00,6.202694892883300781e+00,4.574744224548339844e+00,1.740528583526611328e+00,6.793290972709655762e-01
-3.432331085205078125e-01,6.184179306030273438e+00,6.164303302764892578e+00,4.373231887817382812e+00,1.729547619819641113e+00,6.821451187133789062e-01
-3.404762148857116699e-01,6.147875308990478516e+00,6.122657299041748047e+00,4.169600486755371094e+00,1.712760090827941895e+00,6.845977902412414551e-01
-3.377193212509155273e-01,6.112258911132812500e+00,6.075144767761230469e+00,3.966001510620117188e+00,1.690680146217346191e+00,6.866732239723205566e-01
-3.349624276161193848e-01,6.077483177185058594e+00,6.017570495605468750e+00,3.764020204544067383e+00,1.663883566856384277e+00,6.883566975593566895e-01
-3.322055339813232422e-01,6.043657302856445312e+00,5.943725585937500000e+00,3.564838171005249023e+00,1.632979750633239746e+00,6.896362900733947754e-01
-3.294486403465270996e-01,6.010848522186279297e+00,5.845355987548828125e+00,3.369341373443603516e+00,1.598587036132812500e+00,6.905009746551513672e-01
-3.266917467117309570e-01,5.979094982147216797e+00,5.713084220886230469e+00,3.178201198577880859e+00,1.561309456825256348e+00,6.909403204917907715e-01
-3.239348530769348145e-01,5.948414325714111328e+00,5.538657188415527344e+00,2.991927623748779297e+00,1.521723031997680664e+00,6.909449696540832520e-01
-3.211779594421386719e-01,5.918813705444335938e+00,5.317983150482177734e+00,2.810909509658813477e+00,1.480362892150878906e+00,6.905069947242736816e-01
-3.184210658073425293e-01,5.890285968780517578e+00,5.053265094757080078e+00,2.635442256927490234e+00,1.437716484069824219e+00,6.896195411682128906e-01
-3.156641721725463867e-01,5.862775802612304688e+00,4.752627849578857422e+00,2.465748071670532227e+00,1.394221544265747070e+00,6.882765889167785645e-01
-3.129072785377502441e-01,5.836005210876464844e+00,4.427508831024169922e+00,2.301994800567626953e+00,1.350263476371765137e+00,6.864733099937438965e-01
-3.101503849029541016e-01,5.808763980865478516e+00,4.089603424072265625e+00,2.144305467605590820e+00,1.306179761886596680e+00,6.842075586318969727e-01
-3.073934912681579590e-01,5.776462554931640625e+00,3.748880863189697266e+00,1.992767810821533203e+00,1.262261271476745605e+00,6.814752817153930664e-01
-3.046365976333618164e-01,5.724212646484375000e+00,3.412891387939453125e+00,1.847442150115966797e+00,1.218755960464477539e+00,6.782764792442321777e-01
-3.018797039985656738e-01,5.613025665283203125e+00,3.086922883987426758e+00,1.708367109298706055e+00,1.175874829292297363e+00,6.746113896369934082e-01
-2.991228103637695312e-01,5.372183322906494141e+00,2.774469375610351562e+00,1.575563311576843262e+00,1.133794546127319336e+00,6.704803705215454102e-01
-2.963659167289733887e-01,4.943004131317138672e+00,2.477722406387329102e+00,1.449036359786987305e+00,1.092661976814270020e+00,6.658867001533508301e-01
-2.936090230941772461e-01,4.355744361877441406e+00,2.197968244552612305e+00,1.328781127929687500e+00,1.052598476409912109e+00,6.608323454856872559e-01
-2.908521294593811035e-01,3.706504106521606445e+00,1.935876488685607910e+00,1.214782714843750000e+00,1.013703107833862305e+00,6.553221344947814941e-01
-2.880952358245849609e-01,3.075125694274902344e+00,1.691699624061584473e+00,1.107017517089843750e+00,9.760553240776062012e-01,6.493614912033081055e-01
-2.853383421897888184e-01,2.501837968826293945e+00,1.465405225753784180e+00,1.005456447601318359e+00,9.397179484367370605e-01,6.429560780525207520e-01
-2.825814783573150635e-01,2.000830411911010742e+00,1.256768226623535156e+00,9.100648164749145508e-01,9.047407507896423340e-01,6.361135840415954590e-01
-2.798245847225189209e-01,1.573299169540405273e+00,1.065420985221862793e+00,8.208006620407104492e-01,8.711592555046081543e-01,6.288405060768127441e-01
-2.770676910877227783e-01,1.214281201362609863e+00,8.909080624580383301e-01,7.376206517219543457e-01,8.390010595321655273e-01,6.211459636688232422e-01
-2.743107974529266357e-01,9.159288406372070312e-01,7.327055931091308594e-01,6.604764461517333984e-01,8.082824349403381348e-01,6.130386590957641602e-01
-2.715539038181304932e-01,6.693814396858215332e-01,5.902450084686279297e-01,5.893166661262512207e-01,7.790136933326721191e-01,6.045284867286682129e-01
-2.687970101833343506e-01,4.660297632217407227e-01,4.629296660423278809e-01,5.240853428840637207e-01,7.511982321739196777e-01,5.956256389617919922e-01
-2.660401165485382080e-01,2.983576059341430664e-01,3.501475453376770020e-01,4.647242724895477295e-01,7.248322963714599609e-01,5.863409638404846191e-01
-2.632832229137420654e-01,1.603479385375976562e-01,2.512828111648559570e-01,4.111706018447875977e-01,6.999085545539855957e-01,5.766847729682922363e-01
-2.605263292789459229e-01,4.746181890368461609e-02,1.657260209321975708e-01,3.633578121662139893e-01,6.764144301414489746e-01,5.666690468788146973e-01
-2.577694356441497803e-01,-4.367024824023246765e-02,9.288114309310913086e-02,3.212155699729919434e-01,6.543325781822204590e-01,5.563055276870727539e-01
-2.550125420093536377e-01,-1.156373322010040283e-01,3.217475116252899170e-02,2.846667766571044922e-01,6.336438059806823730e-01,5.456071496009826660e-01
-2.522556483745574951e-01,-1.705466806888580322e-01,-1.693842187523841858e-02,2.536292076110839844e-01,6.143240332603454590e-01,5.345845818519592285e-01
-2.494987547397613525e-01,-2.101794928312301636e-01,-5.497049912810325623e-02,2.280126512050628662e-01,5.963464975357055664e-01,5.232514739036560059e-01
-2.467418611049652100e-01,-2.360373735427856445e-01,-8.239451050758361816e-02,2.077180892229080200e-01,5.796809792518615723e-01,5.116196274757385254e-01
-2.439849674701690674e-01,-2.493469715118408203e-01,-9.964267164468765259e-02,1.926351338624954224e-01,5.642955899238586426e-01,4.997018277645111084e-01
-2.412280738353729248e-01,-2.510655224323272705e-01,-1.071047335863113403e-01,1.826405376195907593e-01,5.501558184623718262e-01,4.875117540359497070e-01
-2.384711951017379761e-01,-2.419006526470184326e-01,-1.051264554262161255e-01,1.775943785905838013e-01,5.372232794761657715e-01,4.750605225563049316e-01
-2.357143014669418335e-01,-2.223441302776336670e-01,-9.401279687881469727e-02,1.773373186588287354e-01,5.254584550857543945e-01,4.623620212078094482e-01
-2.329574078321456909e-01,-1.927061229944229126e-01,-7.403029501438140869e-02,1.816861927509307861e-01,5.148185491561889648e-01,4.494291543960571289e-01
-2.302005141973495483e-01,-1.531447172164916992e-01,-4.541456699371337891e-02,1.904304027557373047e-01,5.052593350410461426e-01,4.362737536430358887e-01
-2.274436205625534058e-01,-1.036920249462127686e-01,-8.379669860005378723e-03,2.033249139785766602e-01,4.967331290245056152e-01,4.229086935520172119e-01
-2.246867269277572632e-01,-4.427520185708999634e-02,3.686736151576042175e-02,2.200865298509597778e-01,4.891909360885620117e-01,4.093466997146606445e-01
-2.219298332929611206e-01,2.526387572288513184e-02,9.010689705610275269e-02,2.403868436813354492e-01,4.825798869132995605e-01,3.955995738506317139e-01
-2.191729396581649780e-01,1.051462292671203613e-01,1.510778963565826416e-01,2.638474106788635254e-01,4.768463969230651855e-01,3.816805481910705566e-01
-2.164160460233688354e-01,1.956258565187454224e-01,2.194397300481796265e-01,2.900317311286926270e-01,4.719341993331909180e-01,3.676007688045501709e-01
-2.136591523885726929e-01,2.969443500041961670e-01,2.947193086147308350e-01,3.184427022933959961e-01,4.677827656269073486e-01,3.533732891082763672e-01
-2.109022736549377441e-01,4.092559814453125000e-01,3.762414753437042236e-01,3.485208153724670410e-01,4.643306732177734375e-01,3.390091061592102051e-01
-2.081453800201416016e-01,5.325121879577636719e-01,4.630376696586608887e-01,3.796417117118835449e-01,4.615140855312347412e-01,3.245201706886291504e-01
-2.053884863853454590e-01,6.662608385086059570e-01,5.537307262420654297e-01,4.111245274543762207e-01,4.592650234699249268e-01,3.099184036254882812e-01
-2.026315927505493164e-01,8.093336820602416992e-01,6.464073061943054199e-01,4.422401189804077148e-01,4.575142562389373779e-01,2.952150404453277588e-01
-1.998746991157531738e-01,9.593601822853088379e-01,7.384859919548034668e-01,4.722312092781066895e-01,4.561883807182312012e-01,2.804214358329772949e-01
-1.971178054809570312e-01,1.112071156501770020e+00,8.266310095787048340e-01,5.003346204757690430e-01,4.552117288112640381e-01,2.655487060546875000e-01
-1.943609118461608887e-01,1.260450601577758789e+00,9.067720174789428711e-01,5.258170962333679199e-01,4.545060694217681885e-01,2.506079375743865967e-01
-1.916040182113647461e-01,1.394054532051086426e+00,9.743237495422363281e-01,5.480101108551025391e-01,4.539898037910461426e-01,2.356096059083938599e-01
-1.888471245765686035e-01,1.499302387237548828e+00,1.024676203727722168e+00,5.663516521453857422e-01,4.535777568817138672e-01,2.205649167299270630e-01
-1.860902309417724609e-01,1.561849832534790039e+00,1.053936481475830078e+00,5.804251432418823242e-01,4.531818330287933350e-01,2.054844349622726440e-01
-1.833333373069763184e-01,1.571274757385253906e+00,1.059746623039245605e+00,5.899878144264221191e-01,4.527117013931274414e-01,1.903788745403289795e-01
-1.805764585733413696e-01,1.525769710540771484e+00,1.041870594024658203e+00,5.949927568435668945e-01,4.520729482173919678e-01,1.752576678991317749e-01
-1.778195649385452271e-01,1.433097243309020996e+00,1.002275347709655762e+00,5.955931544303894043e-01,4.511685967445373535e-01,1.601315885782241821e-01
-1.750626713037490845e-01,1.306939005851745605e+00,9.446715712547302246e-01,5.921300053596496582e-01,4.498992860317230225e-01,1.450107246637344360e-01
-1.723057776689529419e-01,1.161788582801818848e+00,8.737272620201110840e-01,5.851083397865295410e-01,4.481628835201263428e-01,1.299049407243728638e-01
-1.695488840341567993e-01,1.009613513946533203e+00,7.942801713943481445e-01,5.751615166664123535e-01,4.458568692207336426e-01,1.148234754800796509e-01
-1.667919903993606567e-01,8.588991165161132812e-01,7.107686400413513184e-01,5.630112886428833008e-01,4.428751468658447266e-01,9.977771341800689697e-02
-1.640350967645645142e-01,7.150857448577880859e-01,6.269406080245971680e-01,5.494263768196105957e-01,4.391123652458190918e-01,8.477523922920227051e-02
-1.612782031297683716e-01,5.814173221588134766e-01,5.457862019538879395e-01,5.351839065551757812e-01,4.344624876976013184e-01,6.982687860727310181e-02
-1.585213094949722290e-01,4.597147107124328613e-01,4.696032106876373291e-01,5.210397839546203613e-01,4.288221895694732666e-01,5.494073405861854553e-02
-1.557644158601760864e-01,3.509440422058105469e-01,4.001217782497406006e-01,5.077026486396789551e-01,4.220884740352630615e-01,4.012709110975265503e-02
-1.530075371265411377e-01,2.555967867374420166e-01,3.386355638504028320e-01,4.958164691925048828e-01,4.141635596752166748e-01,2.539496496319770813e-02
-1.502506434917449951e-01,1.739304959774017334e-01,2.861209511756896973e-01,4.859495162963867188e-01,4.049535989761352539e-01,1.075306255370378494e-02
-1.474937498569488525e-01,1.061248555779457092e-01,2.433346211910247803e-01,4.785886406898498535e-01,3.943711519241333008e-01,-3.789620473980903625e-03
-1.447368562221527100e-01,5.238116160035133362e-02,2.108879387378692627e-01,4.741345942020416260e-01,3.823376893997192383e-01,-1.822473853826522827e-02
-1.419799625873565674e-01,1.299132406711578369e-02,1.892996728420257568e-01,4.729009568691253662e-01,3.687842488288879395e-01,-3.254362940788269043e-02
-1.392230689525604248e-01,-1.160392537713050842e-02,1.790356636047363281e-01,4.751128852367401123e-01,3.536521792411804199e-01,-4.673712328076362610e-02
-1.364661753177642822e-01,-2.076213061809539795e-02,1.805320382118225098e-01,4.809085130691528320e-01,3.368955552577972412e-01,-6.079756468534469604e-02
-1.337092816829681396e-01,-1.357583701610565186e-02,1.942085027694702148e-01,4.903313815593719482e-01,3.184824883937835693e-01,-7.471612840890884399e-02
-1.309523880481719971e-01,1.120584458112716675e-02,2.204704284667968750e-01,5.033302307128906250e-01,2.983960807323455811e-01,-8.848487585783004761e-02
-1.281954944133758545e-01,5.528285354375839233e-02,2.596989274024963379e-01,5.197511315345764160e-01,2.766352593898773193e-01,-1.020958647131919861e-01
-1.254386007785797119e-01,1.209397837519645691e-01,3.122314214706420898e-01,5.393264889717102051e-01,2.532142698764801025e-01,-1.155412197113037109e-01
-1.226817145943641663e-01,2.112063169479370117e-01,3.783177435398101807e-01,5.616642832756042480e-01,2.281644940376281738e-01,-1.288133561611175537e-01
-1.199248209595680237e-01,3.300157785415649414e-01,4.580570161342620850e-01,5.862354636192321777e-01,2.015330195426940918e-01,-1.419042497873306274e-01
-1.171679273247718811e-01,4.822927117347717285e-01,5.512909293174743652e-01,6.123549938201904297e-01,1.733826398849487305e-01,-1.548071503639221191e-01
-1.144110411405563354e-01,6.738748550415039062e-01,6.574417948722839355e-01,6.391707062721252441e-01,1.437908262014389038e-01,-1.675137430429458618e-01
-1.116541475057601929e-01,9.111532568931579590e-01,7.752701044082641602e-01,6.656528115272521973e-01,1.128480881452560425e-01,-1.800177842378616333e-01
-1.088972538709640503e-01,1.200255036354064941e+00,9.025223255157470703e-01,6.905897259712219238e-01,8.065731078386306763e-02,-1.923112273216247559e-01
-1.061403602361679077e-01,1.545400142669677734e+00,1.035471081733703613e+00,7.126025557518005371e-01,4.733180627226829529e-02,-2.043884545564651489e-01
-1.033834666013717651e-01,1.945146083831787109e+00,1.168403148651123047e+00,7.301751375198364258e-01,1.299405097961425781e-02,-2.162411808967590332e-01
-1.006265804171562195e-01,2.382405996322631836e+00,1.293272733688354492e+00,7.417141199111938477e-01,-2.222743816673755646e-02,-2.278639227151870728e-01
-9.786968678236007690e-02,2.799388408660888672e+00,1.399963855743408203e+00,7.456332445144653320e-01,-5.819801613688468933e-02,-2.392502129077911377e-01
-9.511279314756393433e-02,3.065907478332519531e+00,1.477722525596618652e+00,7.404661178588867188e-01,-9.478001296520233154e-02,-2.503936588764190674e-01
-9.235589951276779175e-02,3.047051906585693359e+00,1.517904162406921387e+00,7.249894738197326660e-01,-1.318352371454238892e-01,-2.612877190113067627e-01
-8.959900587797164917e-02,2.781160354614257812e+00,1.516997814178466797e+00,6.983428597450256348e-01,-1.692230254411697388e-01,-2.719267308712005615e-01
-8.684211969375610352e-02,2.417378902435302734e+00,1.477984905242919922e+00,6.601161360740661621e-01,-2.068053930997848511e-01,-2.823051214218139648e-01
-8.408522605895996094e-02,2.051601409912109375e+00,1.408949255943298340e+00,6.103914976119995117e-01,-2.444467544555664062e-01,-2.924167215824127197e-01
-8.132833242416381836e-02,1.718061089515686035e+00,1.319976687431335449e+00,5.497261285781860352e-01,-2.820141613483428955e-01,-3.022562265396118164e-01
-7.857143878936767578e-02,1.424645423889160156e+00,1.220293998718261719e+00,4.790821373462677002e-01,-3.193794786930084229e-01,-3.118187785148620605e-01
-7.581454515457153320e-02,1.171446084976196289e+00,1.116706609725952148e+00,3.997204899787902832e-01,-3.564199805259704590e-01,-3.210987746715545654e-01
-7.305765151977539062e-02,9.575816392898559570e-01,1.013241171836853027e+00,3.130815327167510986e-01,-3.930169343948364258e-01,-3.300914764404296875e-01
-7.030076533555984497e-02,7.834993600845336914e-01,9.114378690719604492e-01,2.206723242998123169e-01,-4.290593266487121582e-01,-3.387915194034576416e-01
-6.754387170076370239e-02,6.515858173370361328e-01,8.108954429626464844e-01,1.239759027957916260e-01,-4.644403159618377686e-01,-3.471950888633728027e-01
-6.478697806596755981e-02,5.660230517387390137e-01,7.098822593688964844e-01,2.438722550868988037e-02,-4.990611076354980469e-01,-3.552977442741394043e-01
-6.203008443117141724e-02,5.320585370063781738e-01,6.059737205505371094e-01,-7.682348787784576416e-02,-5.328278541564941406e-01,-3.630948662757873535e-01
-5.927319452166557312e-02,5.542634129524230957e-01,4.967064261436462402e-01,-1.785291433334350586e-01,-5.656531453132629395e-01,-3.705821335315704346e-01
-5.651630088686943054e-02,6.323216557502746582e-01,3.801743984222412109e-01,-2.797451019287109375e-01,-5.974566340446472168e-01,-3.777557611465454102e-01
-5.375941097736358643e-02,7.509354352951049805e-01,2.554628551006317139e-01,-3.796215355396270752e-01,-6.281623840332031250e-01,-3.846122324466705322e-01
-5.100251734256744385e-02,8.602162599563598633e-01,1.228003799915313721e-01,-4.774295687675476074e-01,-6.577011346817016602e-01,-3.911480307579040527e-01
-4.824562370777130127e-02,8.637508153915405273e-01,-1.659188233315944672e-02,-5.725460648536682129e-01,-6.860087513923645020e-01,-3.973595499992370605e-01
-4.548873379826545715e-02,6.804776787757873535e-01,-1.608633399009704590e-01,-6.644380092620849609e-01,-7.130265831947326660e-01,-4.032437503337860107e-01
-4.273184016346931458e-02,3.467318415641784668e-01,-3.079611063003540039e-01,-7.526490688323974609e-01,-7.387008666992187500e-01,-4.087972342967987061e-01
-3.997494652867317200e-02,-3.036670573055744171e-02,-4.559659361839294434e-01,-8.367879390716552734e-01,-7.629824280738830566e-01,-4.140178561210632324e-01
-3.721805661916732788e-02,-3.738904893398284912e-01,-6.032699346542358398e-01,-9.165164232254028320e-01,-7.858263850212097168e-01,-4.189026653766632080e-01
-3.446116298437118530e-02,-6.504880189895629883e-01,-7.485900521278381348e-01,-9.915430545806884766e-01,-8.071924448013305664e-01,-4.234479367733001709e-01
-3.170426934957504272e-02,-8.496394753456115723e-01,-8.908580541610717773e-01,-1.061615824699401855e+00,-8.270437717437744141e-01,-4.276531636714935303e-01
-2.894737944006919861e-02,-9.708083868026733398e-01,-1.029060721397399902e+00,-1.126514792442321777e+00,-8.453481793403625488e-01,-4.315157234668731689e-01
-2.619048580527305603e-02,-1.021001696586608887e+00,-1.162088513374328613e+00,-1.186049938201904297e+00,-8.620757460594177246e-01,-4.350331127643585205e-01
-2.343359403312206268e-02,-1.020411968231201172e+00,-1.288637518882751465e+00,-1.240056633949279785e+00,-8.772006034851074219e-01,-4.382038712501525879e-01
-2.067670226097106934e-02,-1.013977169990539551e+00,-1.407186508178710938e+00,-1.288393020629882812e+00,-8.907002806663513184e-01,-4.410264492034912109e-01
-1.791981048882007599e-02,-1.073537826538085938e+00,-1.516044855117797852e+00,-1.330937504768371582e+00,-9.025542736053466797e-01,-4.434990584850311279e-01
-1.516291778534650803e-02,-1.255699157714843750e+00,-1.613446712493896484e+00,-1.367586731910705566e+00,-9.127454161643981934e-01,-4.456209540367126465e-01
-1.240602508187294006e-02,-1.540631890296936035e+00,-1.697664022445678711e+00,-1.398254275321960449e+00,-9.212597608566284180e-01,-4.473904967308044434e-01
-9.649133309721946716e-03,-1.852412343025207520e+00,-1.767112970352172852e+00,-1.422870755195617676e+00,-9.280858039855957031e-01,-4.488078057765960693e-01
-6.892241071909666061e-03,-2.124034881591796875e+00,-1.820443511009216309e+00,-1.441380262374877930e+00,-9.332126975059509277e-01,-4.498710632324218750e-01
-4.135348834097385406e-03,-2.318269968032836914e+00,-1.856599688529968262e+00,-1.453742623329162598e+00,-9.366348981857299805e-01,-4.505802989006042480e-01
-1.378456596285104752e-03,-2.418435573577880859e+00,-1.874860763549804688e+00,-1.459930539131164551e+00,-9.383468031883239746e-01,-4.509346485137939453e-01
1.378456596285104752e-03,-2.418436050415039062e+00,-1.874861001968383789e+00,-1.459930539131164551e+00,-9.383469223976135254e-01,-4.509351849555969238e-01
4.135348834097385406e-03,-2.318271636962890625e+00,-1.856600046157836914e+00,-1.453742623329162598e+00,-9.366346597671508789e-01,-4.505802094936370850e-01
6.892241071909666061e-03,-2.124037742614746094e+00,-1.820443987846374512e+00,-1.441380620002746582e+00,-9.332129359245300293e-01,-4.498711824417114258e-01
9.649133309721946716e-03,-1.852415800094604492e+00,-1.767113685607910156e+00,-1.422870993614196777e+00,-9.280853271484375000e-01,-4.488078057765960693e-01
1.240602508187294006e-02,-1.540635704994201660e+00,-1.697664856910705566e+00,-1.398254990577697754e+00,-9.212600588798522949e-01,-4.473909139633178711e-01
1.516291778534650803e-02,-1.255702495574951172e+00,-1.613448143005371094e+00,-1.367587089538574219e+00,-9.127454161643981934e-01,-4.456211924552917480e-01
1.791981048882007599e-02,-1.073540210723876953e+00,-1.516046166419982910e+00,-1.330937981605529785e+00,-9.025542736053466797e-01,-4.434995353221893311e-01
2.067670226097106934e-02,-1.013978242874145508e+00,-1.407187700271606445e+00,-1.288393616676330566e+00,-8.907003402709960938e-01,-4.410263895988464355e-01
2.343359403312206268e-02,-1.020412564277648926e+00,-1.288638710975646973e+00,-1.240057110786437988e+00,-8.772008419036865234e-01,-4.382037222385406494e-01
2.619048580527305603e-02,-1.021001935005187988e+00,-1.162089705467224121e+00,-1.186050415039062500e+00,-8.620758652687072754e-01,-4.350332617759704590e-01
2.894737944006919861e-02,-9.708085060119628906e-01,-1.029061794281005859e+00,-1.126515150070190430e+00,-8.453480601310729980e-01,-4.315159618854522705e-01
3.170426934957504272e-02,-8.496397733688354492e-01,-8.908592462539672852e-01,-1.061616301536560059e+00,-8.270440697669982910e-01,-4.276536405086517334e-01
3.446116298437118530e-02,-6.504878997802734375e-01,-7.485910058021545410e-01,-9.915437698364257812e-01,-8.071921467781066895e-01,-4.234488904476165771e-01
3.721805661916732788e-02,-3.738904893398284912e-01,-6.032709479331970215e-01,-9.165171980857849121e-01,-7.858261466026306152e-01,-4.189021885395050049e-01
3.997494652867317200e-02,-3.036670573055744171e-02,-4.559666216373443604e-01,-8.367885947227478027e-01,-7.629824280738830566e-01,-4.140178561210632324e-01
4.273184016346931458e-02,3.467318415641784668e-01,-3.079617917537689209e-01,-7.526496052742004395e-01,-7.387014627456665039e-01,-4.087977111339569092e-01
4.548873379826545715e-02,6.804777979850769043e-01,-1.608638316392898560e-01,-6.644386649131774902e-01,-7.130269408226013184e-01,-4.032438099384307861e-01
4.824562370777130127e-02,8.637508749961853027e-01,-1.659211702644824982e-02,-5.725468993186950684e-01,-6.860091686248779297e-01,-3.973595499992370605e-01
5.100251734256744385e-02,8.602163195610046387e-01,1.228001117706298828e-01,-4.774301648139953613e-01,-6.577013731002807617e-01,-3.911482095718383789e-01
5.375941097736358643e-02,7.509354352951049805e-01,2.554629445075988770e-01,-3.796220421791076660e-01,-6.281626224517822266e-01,-3.846123814582824707e-01
5.651630088686943054e-02,6.323216557502746582e-01,3.801742196083068848e-01,-2.797457277774810791e-01,-5.974566936492919922e-01,-3.777560293674468994e-01
5.927319452166557312e-02,5.542634129524230957e-01,4.967062473297119141e-01,-1.785297393798828125e-01,-5.656535029411315918e-01,-3.705825209617614746e-01
6.203008443117141724e-02,5.320585966110229492e-01,6.059737801551818848e-01,-7.682403922080993652e-02,-5.328278541564941406e-01,-3.630946874618530273e-01
6.478697806596755981e-02,5.660231709480285645e-01,7.098821401596069336e-01,2.438661642372608185e-02,-4.990612566471099854e-01,-3.552982211112976074e-01
6.754387170076370239e-02,6.515859365463256836e-01,8.108954429626464844e-01,1.239751651883125305e-01,-4.644405543804168701e-01,-3.471955060958862305e-01
7.030076533555984497e-02,7.834993600845336914e-01,9.114378094673156738e-01,2.206718772649765015e-01,-4.290594756603240967e-01,-3.387916088104248047e-01
7.305765151977539062e-02,9.575815796852111816e-01,1.013240814208984375e+00,3.130810260772705078e-01,-3.930173516273498535e-01,-3.300914168357849121e-01
7.581454515457153320e-02,1.171446084976196289e+00,1.116706728935241699e+00,3.997199535369873047e-01,-3.564203083515167236e-01,-3.210988640785217285e-01
7.857143878936767578e-02,1.424645423889160156e+00,1.220293998718261719e+00,4.790820181369781494e-01,-3.193796277046203613e-01,-3.118190467357635498e-01
8.132833242416381836e-02,1.718061089515686035e+00,1.319977045059204102e+00,5.497257113456726074e-01,-2.820144295692443848e-01,-3.022564053535461426e-01
8.408522605895996094e-02,2.051601409912109375e+00,1.408949255943298340e+00,6.103909611701965332e-01,-2.444468438625335693e-01,-2.924168109893798828e-01
8.684211969375610352e-02,2.417379140853881836e+00,1.477984905242919922e+00,6.601157784461975098e-01,-2.068056762218475342e-01,-2.823047637939453125e-01
8.959900587797164917e-02,2.781160116195678711e+00,1.516997694969177246e+00,6.983426809310913086e-01,-1.692233234643936157e-01,-2.719270884990692139e-01
9.235589951276779175e-02,3.047051668167114258e+00,1.517904162406921387e+00,7.249893546104431152e-01,-1.318352371454238892e-01,-2.612877190113067627e-01
9.511279314756393433e-02,3.065907478332519531e+00,1.477722644805908203e+00,7.404659986495971680e-01,-9.478033334016799927e-02,-2.503940165042877197e-01
9.786968678236007690e-02,2.799388408660888672e+00,1.399963736534118652e+00,7.456333041191101074e-01,-5.819823965430259705e-02,-2.392506748437881470e-01
1.006265804171562195e-01,2.382405996322631836e+00,1.293272733688354492e+00,7.417140603065490723e-01,-2.222743816673755646e-02,-2.278642207384109497e-01
1.033834666013717651e-01,1.945146083831787109e+00,1.168402671813964844e+00,7.301753163337707520e-01,1.299393083900213242e-02,-2.162415683269500732e-01
1.061403602361679077e-01,1.545400142669677734e+00,1.035470843315124512e+00,7.126025557518005371e-01,4.733186960220336914e-02,-2.043882608413696289e-01
1.088972538709640503e-01,1.200255036354064941e+00,9.025220870971679688e-01,6.905897259712219238e-01,8.065705001354217529e-02,-1.923114210367202759e-01
1.116541475057601929e-01,9.111531972885131836e-01,7.752699851989746094e-01,6.656529307365417480e-01,1.128477528691291809e-01,-1.800176799297332764e-01
1.144110411405563354e-01,6.738749742507934570e-01,6.574420928955078125e-01,6.391708254814147949e-01,1.437907665967941284e-01,-1.675140410661697388e-01
1.171679273247718811e-01,4.822927713394165039e-01,5.512912869453430176e-01,6.123547554016113281e-01,1.733824312686920166e-01,-1.548070460557937622e-01
1.199248209595680237e-01,3.300158679485321045e-01,4.580571949481964111e-01,5.862353444099426270e-01,2.015329450368881226e-01,-1.419045627117156982e-01
1.226817145943641663e-01,2.112063169479370117e-01,3.783180117607116699e-01,5.616644620895385742e-01,2.281644940376281738e-01,-1.288135647773742676e-01
1.254386007785797119e-01,1.209397837519645691e-01,3.122315108776092529e-01,5.393263697624206543e-01,2.532140314579010010e-01,-1.155412197113037109e-01
1.281954944133758545e-01,5.528285354375839233e-02,2.596990764141082764e-01,5.197510123252868652e-01,2.766349315643310547e-01,-1.020966172218322754e-01
1.309523880481719971e-01,1.120584458112716675e-02,2.204701304435729980e-01,5.033301711082458496e-01,2.983960807323455811e-01,-8.848531544208526611e-02
1.337092816829681396e-01,-1.357583701610565186e-02,1.942085027694702148e-01,4.903310835361480713e-01,3.184822499752044678e-01,-7.471591234207153320e-02
1.364661753177642822e-01,-2.076224610209465027e-02,1.805321723222732544e-01,4.809081554412841797e-01,3.368953168392181396e-01,-6.079778820276260376e-02
1.392230689525604248e-01,-1.160404086112976074e-02,1.790356040000915527e-01,4.751129746437072754e-01,3.536520898342132568e-01,-4.673712328076362610e-02
1.419799625873565674e-01,1.299143582582473755e-02,1.892996728420257568e-01,4.729005694389343262e-01,3.687845170497894287e-01,-3.254374489188194275e-02
1.447368562221527100e-01,5.238103494048118591e-02,2.108877897262573242e-01,4.741345942020416260e-01,3.823377788066864014e-01,-1.822520792484283447e-02
1.474937498569488525e-01,1.061249151825904846e-01,2.433346211910247803e-01,4.785889387130737305e-01,3.943713307380676270e-01,-3.789857961237430573e-03
1.502506434917449951e-01,1.739305555820465088e-01,2.861209511756896973e-01,4.859495162963867188e-01,4.049533307552337646e-01,1.075306255370378494e-02
1.530075371265411377e-01,2.555969357490539551e-01,3.386356532573699951e-01,4.958164691925048828e-01,4.141632914543151855e-01,2.539496496319770813e-02
1.557644158601760864e-01,3.509440422058105469e-01,4.001218676567077637e-01,5.077026486396789551e-01,4.220886528491973877e-01,4.012733697891235352e-02
1.585213094949722290e-01,4.597148299217224121e-01,4.696033895015716553e-01,5.210396647453308105e-01,4.288221895694732666e-01,5.494079738855361938e-02
1.612782031297683716e-01,5.814174413681030273e-01,5.457860827445983887e-01,5.351837873458862305e-01,4.344626665115356445e-01,6.982643157243728638e-02
1.640350967645645142e-01,7.150858640670776367e-01,6.269407272338867188e-01,5.494261384010314941e-01,4.391119778156280518e-01,8.477504551410675049e-02
1.667919903993606567e-01,8.588991165161132812e-01,7.107686400413513184e-01,5.630112290382385254e-01,4.428750574588775635e-01,9.977731853723526001e-02
1.695488840341567993e-01,1.009613752365112305e+00,7.942801713943481445e-01,5.751615166664123535e-01,4.458568692207336426e-01,1.148234754800796509e-01
1.723057776689529419e-01,1.161788582801818848e+00,8.737272620201110840e-01,5.851081609725952148e-01,4.481631815433502197e-01,1.299043297767639160e-01
1.750626713037490845e-01,1.306939005851745605e+00,9.446715116500854492e-01,5.921300649642944336e-01,4.498990774154663086e-01,1.450100988149642944e-01
1.778195649385452271e-01,1.433097124099731445e+00,1.002275109291076660e+00,5.955931544303894043e-01,4.511683881282806396e-01,1.601313054561614990e-01
1.805764585733413696e-01,1.525769710540771484e+00,1.041870355606079102e+00,5.949927568435668945e-01,4.520726799964904785e-01,1.752573102712631226e-01
1.833333373069763184e-01,1.571274757385253906e+00,1.059746623039245605e+00,5.899881124496459961e-01,4.527116119861602783e-01,1.903784424066543579e-01
1.860902309417724609e-01,1.561849713325500488e+00,1.053936481475830078e+00,5.804250240325927734e-01,4.531820118427276611e-01,2.054842859506607056e-01
1.888471245765686035e-01,1.499302387237548828e+00,1.024676203727722168e+00,5.663519501686096191e-01,4.535778760910034180e-01,2.205649912357330322e-01
1.916040182113647461e-01,1.394054532051086426e+00,9.743237495422363281e-01,5.480101108551025391e-01,4.539898037910461426e-01,2.356094568967819214e-01
1.943609118461608887e-01,1.260450601577758789e+00,9.067719578742980957e-01,5.258172154426574707e-01,4.545061588287353516e-01,2.506072521209716797e-01
1.971178054809570312e-01,1.112071156501770020e+00,8.266310691833496094e-01,5.003347992897033691e-01,4.552119076251983643e-01,2.655485570430755615e-01
1.998746991157531738e-01,9.593600630760192871e-01,7.384859919548034668e-01,4.722313880920410156e-01,4.561881721019744873e-01,2.804214954376220703e-01
2.026315927505493164e-01,8.093337416648864746e-01,6.464071869850158691e-01,4.422400295734405518e-01,4.575139582157135010e-01,2.952151894569396973e-01
2.053884863853454590e-01,6.662608385086059570e-01,5.537306666374206543e-01,4.111243486404418945e-01,4.592649638652801514e-01,3.099180757999420166e-01
2.081453800201416016e-01,5.325120687484741211e-01,4.630374610424041748e-01,3.796416223049163818e-01,4.615139663219451904e-01,3.245202600955963135e-01
2.109022736549377441e-01,4.092560708522796631e-01,3.762414753437042236e-01,3.485204577445983887e-01,4.643306732177734375e-01,3.390087485313415527e-01
2.136591523885726929e-01,2.969442605972290039e-01,2.947193980216979980e-01,3.184430301189422607e-01,4.677827060222625732e-01,3.533727824687957764e-01
2.164160460233688354e-01,1.956260055303573608e-01,2.194398045539855957e-01,2.900317311286926270e-01,4.719339013099670410e-01,3.676008582115173340e-01
2.191729396581649780e-01,1.051462292671203613e-01,1.510778963565826416e-01,2.638474106788635254e-01,4.768466949462890625e-01,3.816801905632019043e-01
2.219298332929611206e-01,2.526376396417617798e-02,9.010696411132812500e-02,2.403872162103652954e-01,4.825798869132995605e-01,3.955991268157958984e-01
2.246867269277572632e-01,-4.427532106637954712e-02,3.686723858118057251e-02,2.200864702463150024e-01,4.891906678676605225e-01,4.093464314937591553e-01
2.274436205625534058e-01,-1.036919206380844116e-01,-8.379669860005378723e-03,2.033247053623199463e-01,4.967330396175384521e-01,4.229085147380828857e-01
2.302005141973495483e-01,-1.531446278095245361e-01,-4.541445523500442505e-02,1.904303431510925293e-01,5.052588582038879395e-01,4.362734556198120117e-01
2.329574078321456909e-01,-1.927061229944229126e-01,-7.403007149696350098e-02,1.816862672567367554e-01,5.148185491561889648e-01,4.494288861751556396e-01
2.357143014669418335e-01,-2.223440408706665039e-01,-9.401290863752365112e-02,1.773372441530227661e-01,5.254580974578857422e-01,4.623623788356781006e-01
2.384711951017379761e-01,-2.419005632400512695e-01,-1.051264554262161255e-01,1.775942444801330566e-01,5.372228622436523438e-01,4.750608205795288086e-01
2.412280738353729248e-01,-2.510653436183929443e-01,-1.071046218276023865e-01,1.826405376195907593e-01,5.501558184623718262e-01,4.875114858150482178e-01
2.439849674701690674e-01,-2.493471503257751465e-01,-9.964277595281600952e-02,1.926351338624954224e-01,5.642959475517272949e-01,4.997020065784454346e-01
2.467418611049652100e-01,-2.360373735427856445e-01,-8.239428699016571045e-02,2.077178806066513062e-01,5.796805620193481445e-01,5.116197466850280762e-01
2.494987547397613525e-01,-2.101794034242630005e-01,-5.497049912810325623e-02,2.280125021934509277e-01,5.963459610939025879e-01,5.232514142990112305e-01
2.522556483745574951e-01,-1.705467849969863892e-01,-1.693853735923767090e-02,2.536292672157287598e-01,6.143240332603454590e-01,5.345843434333801270e-01
2.550125420093536377e-01,-1.156373322010040283e-01,3.217481076717376709e-02,2.846667170524597168e-01,6.336441636085510254e-01,5.456069111824035645e-01
2.577694356441497803e-01,-4.367036372423171997e-02,9.288121014833450317e-02,3.212156593799591064e-01,6.543326973915100098e-01,5.563058257102966309e-01
2.605263292789459229e-01,4.746181890368461609e-02,1.657260209321975708e-01,3.633583486080169678e-01,6.764143109321594238e-01,5.666689276695251465e-01
2.632832229137420654e-01,1.603479385375976562e-01,2.512828707695007324e-01,4.111705124378204346e-01,6.999085545539855957e-01,5.766847729682922363e-01
2.660401165485382080e-01,2.983576059341430664e-01,3.501473963260650635e-01,4.647242724895477295e-01,7.248325347900390625e-01,5.863407254219055176e-01
2.687970101833343506e-01,4.660297632217407227e-01,4.629296064376831055e-01,5.240854620933532715e-01,7.511980533599853516e-01,5.956258177757263184e-01
2.715539038181304932e-01,6.693814396858215332e-01,5.902451276779174805e-01,5.893166065216064453e-01,7.790137529373168945e-01,6.045284867286682129e-01
2.743107974529266357e-01,9.159286618232727051e-01,7.327055335044860840e-01,6.604764461517333984e-01,8.082824349403381348e-01,6.130386590957641602e-01
2.770676910877227783e-01,1.214281201362609863e+00,8.909079432487487793e-01,7.376207709312438965e-01,8.390007019042968750e-01,6.211457848548889160e-01
2.798245847225189209e-01,1.573299050331115723e+00,1.065420985221862793e+00,8.208008408546447754e-01,8.711592555046081543e-01,6.288406252861022949e-01
2.825814783573150635e-01,2.000830411911010742e+00,1.256767988204956055e+00,9.100649356842041016e-01,9.047409296035766602e-01,6.361135840415954590e-01
2.853383421897888184e-01,2.501837968826293945e+00,1.465405344963073730e+00,1.005456328392028809e+00,9.397177696228027344e-01,6.429564356803894043e-01
2.880952358245849609e-01,3.075125694274902344e+00,1.691699624061584473e+00,1.107017397880554199e+00,9.760552048683166504e-01,6.493617296218872070e-01
2.908521294593811035e-01,3.706504106521606445e+00,1.935876607894897461e+00,1.214782714843750000e+00,1.013703107833862305e+00,6.553223729133605957e-01
2.936090230941772461e-01,4.355744361877441406e+00,2.197968244552612305e+00,1.328781127929687500e+00,1.052598357200622559e+00,6.608322262763977051e-01
2.963659167289733887e-01,4.943004131317138672e+00,2.477722644805908203e+00,1.449036478996276855e+00,1.092661976814270020e+00,6.658863425254821777e-01
2.991228103637695312e-01,5.372183322906494141e+00,2.774469614028930664e+00,1.575563192367553711e+00,1.133794546127319336e+00,6.704806089401245117e-01
3.018797039985656738e-01,5.613025665283203125e+00,3.086922883987426758e+00,1.708367109298706055e+00,1.175874710083007812e+00,6.746113896369934082e-01
3.046365976333618164e-01,5.724212646484375000e+00,3.412891626358032227e+00,1.847442388534545898e+00,1.218755722045898438e+00,6.782767176628112793e-01
3.073934912681579590e-01,5.776462554931640625e+00,3.748881101608276367e+00,1.992767930030822754e+00,1.262261152267456055e+00,6.814754009246826172e-01
3.101503849029541016e-01,5.808763980865478516e+00,4.089603900909423828e+00,2.144305467605590820e+00,1.306179642677307129e+00,6.842073202133178711e-01
3.129072785377502441e-01,5.836005210876464844e+00,4.427508831024169922e+00,2.301994800567626953e+00,1.350263476371765137e+00,6.864736676216125488e-01
3.156641721725463867e-01,5.862775802612304688e+00,4.752628326416015625e+00,2.465748071670532227e+00,1.394221425056457520e+00,6.882763504981994629e-01
3.184210658073425293e-01,5.890285968780517578e+00,5.053264617919921875e+00,2.635441780090332031e+00,1.437716603279113770e+00,6.896194219589233398e-01
3.211779594421386719e-01,5.918813705444335938e+00,5.317983150482177734e+00,2.810909271240234375e+00,1.480362772941589355e+00,6.905069947242736816e-01
3.239348530769348145e-01,5.948414325714111328e+00,5.538657665252685547e+00,2.991927623748779297e+00,1.521722912788391113e+00,6.909450888633728027e-01
3.266917467117309570e-01,5.979094982147216797e+00,5.713084697723388672e+00,3.178200960159301758e+00,1.561309099197387695e+00,6.909402012825012207e-01
3.294486403465270996e-01,6.010848522186279297e+00,5.845355987548828125e+00,3.369341611862182617e+00,1.598587155342102051e+00,6.905009746551513672e-01
3.322055339813232422e-01,6.043657302856445312e+00,5.943725585937500000e+00,3.564838171005249023e+00,1.632980227470397949e+00,6.896364092826843262e-01
3.349624276161193848e-01,6.077483177185058594e+00,6.017570495605468750e+00,3.764020204544067383e+00,1.663883447647094727e+00,6.883563399314880371e-01
3.377193212509155273e-01,6.112258911132812500e+00,6.075144767761230469e+00,3.966001033782958984e+00,1.690679907798767090e+00,6.866729855537414551e-01
3.404762148857116699e-01,6.147875308990478516e+00,6.122656822204589844e+00,4.169600486755371094e+00,1.712759971618652344e+00,6.845981478691101074e-01
3.432331085205078125e-01,6.184179306030273438e+00,6.164303302764892578e+00,4.373231887817382812e+00,1.729547381401062012e+00,6.821454763412475586e-01
3.459899723529815674e-01,6.220975875854492188e+00,6.202694892883300781e+00,4.574744701385498047e+00,1.740528464317321777e+00,6.793290972709655762e-01
3.487468659877777100e-01,6.258041381835937500e+00,6.239351272583007812e+00,4.771204948425292969e+00,1.745279431343078613e+00,6.761645078659057617e-01
3.515037596225738525e-01,6.295132637023925781e+00,6.275092124938964844e+00,4.958590030670166016e+00,1.743492841720581055e+00,6.726673245429992676e-01
3.542606532573699951e-01,6.331990718841552734e+00,6.310319423675537109e+00,5.131462097167968750e+00,1.734998226165771484e+00,6.688547730445861816e-01
3.570175468921661377e-01,6.368349552154541016e+00,6.345197677612304688e+00,5.282688617706298828e+00,1.719773411750793457e+00,6.647440195083618164e-01
3.597744405269622803e-01,6.403957843780517578e+00,6.379769802093505859e+00,5.403483867645263672e+00,1.697946667671203613e+00,6.603533029556274414e-01
3.625313341617584229e-01,6.438619136810302734e+00,6.414019584655761719e+00,5.484141349792480469e+00,1.669788956642150879e+00,6.557007431983947754e-01
3.652882277965545654e-01,6.472247600555419922e+00,6.447910308837890625e+00,5.515762805938720703e+00,1.635696768760681152e+00,6.508061289787292480e-01
3.680451214313507080e-01,6.504893302917480469e+00,6.481405735015869141e+00,5.492695331573486328e+00,1.596166729927062988e+00,6.456884741783142090e-01
3.708020150661468506e-01,6.536725044250488281e+00,6.514476776123046875e+00,5.414544105529785156e+00,1.551768541336059570e+00,6.403678655624389648e-01
3.735589087009429932e-01,6.567972183227539062e+00,6.547101974487304688e+00,5.286445617675781250e+00,1.503117680549621582e+00,6.348641514778137207e-01
3.763158023357391357e-01,6.598850250244140625e+00,6.579266548156738281e+00,5.117377281188964844e+00,1.450845956802368164e+00,6.291978955268859863e-01
3.790726959705352783e-01,6.629514694213867188e+00,6.610942840576171875e+00,4.917641162872314453e+00,1.395580649375915527e+00,6.233891844749450684e-01
3.818295896053314209e-01,6.660049438476562500e+00,6.642064094543457031e+00,4.696831703186035156e+00,1.337925553321838379e+00,6.174587011337280273e-01
3.845864832401275635e-01,6.690474510192871094e+00,6.672461032867431641e+00,4.462825298309326172e+00,1.278448224067687988e+00,6.114271879196166992e-01
3.873433768749237061e-01,6.720769882202148438e+00,6.701745510101318359e+00,4.221601486206054688e+00,1.217670679092407227e+00,6.053147315979003906e-01
3.901002705097198486e-01,6.750893115997314453e+00,6.729065895080566406e+00,3.977490186691284180e+00,1.156065702438354492e+00,5.991417765617370605e-01
3.928571641445159912e-01,6.780792236328125000e+00,6.752653598785400391e+00,3.733546733856201172e+00,1.094055056571960449e+00,5.929287672042846680e-01
3.956140577793121338e-01,6.810410976409912109e+00,6.769000530242919922e+00,3.491899728775024414e+00,1.032010555267333984e+00,5.866956710815429688e-01
3.983709514141082764e-01,6.839689731597900391e+00,6.771534919738769531e+00,3.254026412963867188e+00,9.702567458152770996e-01,5.804622173309326172e-01
4.011278450489044189e-01,6.868569374084472656e+00,6.748886108398437500e+00,3.020953178405761719e+00,9.090747237205505371e-01,5.742477774620056152e-01
4.038847088813781738e-01,6.896992683410644531e+00,6.683686733245849609e+00,2.793398857116699219e+00,8.487069010734558105e-01,5.680718421936035156e-01
4.066416025161743164e-01,6.924899578094482422e+00,6.554387569427490234e+00,2.571860790252685547e+00,7.893587350845336914e-01,5.619529485702514648e-01
4.093984961509704590e-01,6.952234268188476562e+00,6.342737674713134766e+00,2.356695413589477539e+00,7.312066555023193359e-01,5.559100508689880371e-01
4.121553897857666016e-01,6.978940963745117188e+00,6.044309616088867188e+00,2.148154497146606445e+00,6.743996739387512207e-01,5.499609708786010742e-01
4.149122834205627441e-01,7.004965782165527344e+00,5.672506809234619141e+00,1.946417689323425293e+00,6.190637350082397461e-01,5.441233515739440918e-01
4.176691770553588867e-01,7.030253887176513672e+00,5.251420021057128906e+00,1.751613497734069824e+00,5.653049945831298828e-01,5.384148359298706055e-01
4.204260706901550293e-01,7.054737091064453125e+00,4.805228233337402344e+00,1.563835024833679199e+00,5.132126212120056152e-01,5.328518748283386230e-01
4.231829643249511719e-01,7.078233718872070312e+00,4.352365970611572266e+00,1.383149266242980957e+00,4.628616869449615479e-01,5.274509787559509277e-01
4.259398579597473145e-01,7.099968910217285156e+00,3.904880523681640625e+00,1.209605455398559570e+00,4.143150448799133301e-01,5.222280621528625488e-01
4.286967515945434570e-01,7.116371631622314453e+00,3.469976425170898438e+00,1.043240189552307129e+00,3.676250576972961426e-01,5.171987414360046387e-01
4.314536452293395996e-01,7.112405776977539062e+00,3.051731109619140625e+00,8.840796947479248047e-01,3.228358626365661621e-01,5.123777985572814941e-01
4.342105388641357422e-01,7.035298824310302734e+00,2.652344226837158203e+00,7.321446537971496582e-01,2.799842357635498047e-01,5.077798366546630859e-01
4.369674324989318848e-01,6.758325576782226562e+00,2.272920131683349609e+00,5.874508023262023926e-01,2.391009330749511719e-01,5.034186840057373047e-01
4.397243261337280273e-01,6.158492565155029297e+00,1.913927555084228516e+00,4.500107765197753906e-01,2.002118676900863647e-01,4.993081390857696533e-01
4.424812197685241699e-01,5.310190200805664062e+00,1.575466036796569824e+00,3.198351860046386719e-01,1.633382290601730347e-01,4.954611361026763916e-01
4.452381134033203125e-01,4.392463207244873047e+00,1.257418632507324219e+00,1.969332993030548096e-01,1.284981966018676758e-01,4.918903708457946777e-01
4.479950070381164551e-01,3.513492584228515625e+00,9.595422148704528809e-01,8.131360262632369995e-02,9.570689499378204346e-02,4.886079728603363037e-01
4.507519006729125977e-01,2.713442087173461914e+00,6.815236806869506836e-01,-2.701588720083236694e-02,6.497683376073837280e-02,4.856255054473876953e-01
4.535087943077087402e-01,2.003398656845092773e+00,4.230168461799621582e-01,-1.280469447374343872e-01,3.631851449608802795e-02,4.829543530941009521e-01
4.562656879425048828e-01,1.383584141731262207e+00,1.836693137884140015e-01,-2.217713743448257446e-01,9.740893729031085968e-03,4.806053936481475830e-01
4.590225815773010254e-01,8.495811820030212402e-01,-3.685658052563667297e-02,-3.081803023815155029e-01,-1.474861614406108856e-02,4.785889685153961182e-01
4.617794752120971680e-01,3.944624662399291992e-01,-2.388658672571182251e-01,-3.872648179531097412e-01,-3.714359179139137268e-02,4.769150018692016602e-01
4.645363390445709229e-01,9.743280708789825439e-03,-4.226141571998596191e-01,-4.590144455432891846e-01,-5.743897706270217896e-02,4.755932092666625977e-01
4.672932326793670654e-01,-3.139337003231048584e-01,-5.883025527000427246e-01,-5.234203338623046875e-01,-7.563053071498870850e-02,4.746326506137847900e-01
4.700501263141632080e-01,-5.860813856124877930e-01,-7.360551953315734863e-01,-5.804709792137145996e-01,-9.171418845653533936e-02,4.740420877933502197e-01
4.728070199489593506e-01,-8.157232999801635742e-01,-8.659216761589050293e-01,-6.301549077033996582e-01,-1.056867316365242004e-01,4.738300442695617676e-01
4.755639135837554932e-01,-1.010835528373718262e+00,-9.778698086738586426e-01,-6.724600791931152344e-01,-1.175456568598747253e-01,4.740045964717864990e-01
4.783208072185516357e-01,-1.177920937538146973e+00,-1.071786522865295410e+00,-7.073735594749450684e-01,-1.272886097431182861e-01,4.745734930038452148e-01
4.810777008533477783e-01,-1.321640610694885254e+00,-1.147481560707092285e+00,-7.348825335502624512e-01,-1.349133104085922241e-01,4.755439460277557373e-01
4.838345944881439209e-01,-1.444377541542053223e+00,-1.204694032669067383e+00,-7.549731135368347168e-01,-1.404183059930801392e-01,4.769232273101806641e-01
4.865914881229400635e-01,-1.545706748962402344e+00,-1.243101358413696289e+00,-7.676310539245605469e-01,-1.438020020723342896e-01,4.787178337574005127e-01
4.893483817577362061e-01,-1.621932029724121094e+00,-1.262330889701843262e+00,-7.728416323661804199e-01,-1.450631320476531982e-01,4.809345006942749023e-01
4.921052753925323486e-01,-1.666018605232238770e+00,-1.261971592903137207e+00,-7.705897688865661621e-01,-1.442006081342697144e-01,4.835792481899261475e-01
4.948621690273284912e-01,-1.668167233467102051e+00,-1.241585373878479004e+00,-7.608601450920104980e-01,-1.412133574485778809e-01,4.866580963134765625e-01
4.976190626621246338e-01,-1.616950631141662598e+00,-1.200719475746154785e+00,-7.436369657516479492e-01,-1.361003369092941284e-01,4.901763796806335449e-01
5.003759264945983887e-01,-1.500639319419860840e+00,-1.138916611671447754e+00,-7.189047336578369141e-01,-1.288609802722930908e-01,4.941395521163940430e-01
5.031328201293945312e-01,-1.308294415473937988e+00,-1.055720686912536621e+00,-6.866464018821716309e-01,-1.194946169853210449e-01,4.985527992248535156e-01
5.058897137641906738e-01,-1.030442476272583008e+00,-9.506891369819641113e-01,-6.468458175659179688e-01,-1.080001741647720337e-01,5.034211277961730957e-01
5.086466073989868164e-01,-6.593133211135864258e-01,-8.233944177627563477e-01,-5.994866490364074707e-01,-9.437745809555053711e-02,5.087488889694213867e-01
5.114035010337829590e-01,-1.887872815132141113e-01,-6.734297275543212891e-01,-5.445523262023925781e-01,-7.862561941146850586e-02,5.145407319068908691e-01
5.141603946685791016e-01,3.858168125152587891e-01,-5.004111528396606445e-01,-4.820259213447570801e-01,-6.074435636401176453e-02,5.208007693290710449e-01
5.169172883033752441e-01,1.068003892898559570e+00,-3.039790987968444824e-01,-4.118910431861877441e-01,-4.073313251137733459e-02,5.275331735610961914e-01
5.196741819381713867e-01,1.860359787940979004e+00,-8.379948139190673828e-02,-3.341310024261474609e-01,-1.859112456440925598e-02,5.347416400909423828e-01
5.224310755729675293e-01,2.764770507812500000e+00,1.604369282722473145e-01,-2.487293183803558350e-01,5.681641399860382080e-03,5.424296259880065918e-01
5.251879692077636719e-01,3.782602310180664062e+00,4.290153384208679199e-01,-1.556692719459533691e-01,3.208589181303977966e-02,5.506010055541992188e-01
5.279448628425598145e-01,4.914837837219238281e+00,7.221966385841369629e-01,-5.493485927581787109e-02,6.062188744544982910e-02,5.592589378356933594e-01
5.307017564773559570e-01,6.162183761596679688e+00,1.040220737457275391e+00,5.349025130271911621e-02,9.129022061824798584e-02,5.684065222740173340e-01
5.334586501121520996e-01,7.525144100189208984e+00,1.383306026458740234e+00,1.696220338344573975e-01,1.240910291671752930e-01,5.780467391014099121e-01
5.362155437469482422e-01,9.004077911376953125e+00,1.751652121543884277e+00,2.934763133525848389e-01,1.590248644351959229e-01,5.881826877593994141e-01
5.389724373817443848e-01,1.059924507141113281e+01,2.145440340042114258e+00,4.250686168670654297e-01,1.960920840501785278e-01,5.988166928291320801e-01
5.417293310165405273e-01,1.231082534790039062e+01,2.564836502075195312e+00,5.644143819808959961e-01,2.352930903434753418e-01,6.099516153335571289e-01
5.444862246513366699e-01,1.413895034790039062e+01,3.009990930557250977e+00,7.115283012390136719e-01,2.766280174255371094e-01,6.215899586677551270e-01
5.472431182861328125e-01,1.608371353149414062e+01,3.481040239334106445e+00,8.664256334304809570e-01,3.200976550579071045e-01,6.337338685989379883e-01
5.500000119209289551e-01,1.814517593383789062e+01,3.978109359741210938e+00,1.029120683670043945e+00,3.657020628452301025e-01,6.463857293128967285e-01


==> figures/shearlets/2/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.959199786186218262e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.878400027751922607e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,-1.098612288668109782e+00,inf
-3.635999858379364014e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-3.555200099945068359e-01,inf,inf,inf,-0.000000000000000000e+00,-0.000000000000000000e+00
-3.474400043487548828e-01,inf,-1.098612288668109782e+00,-0.000000000000000000e+00,inf,-6.931471805599452862e-01
-3.393599987030029297e-01,-1.609437912434100282e+00,-1.098612288668109782e+00,-1.609437912434100282e+00,-1.098612288668109782e+00,-1.609437912434100282e+00
-3.312799930572509766e-01,-1.386294361119890572e+00,-1.386294361119890572e+00,-1.098612288668109782e+00,-1.386294361119890572e+00,-1.609437912434100282e+00
-3.231999874114990234e-01,-1.791759469228054957e+00,-1.386294361119890572e+00,-6.931471805599452862e-01,-1.609437912434100282e+00,-1.609437912434100282e+00
-3.151199817657470703e-01,-1.609437912434100282e+00,-1.945910149055313232e+00,-1.609437912434100282e+00,-2.079441541679835748e+00,-1.609437912434100282e+00
-3.070399761199951172e-01,-2.079441541679835748e+00,-1.945910149055313232e+00,-2.302585092994045901e+00,-2.197224577336219564e+00,-1.791759469228054957e+00
-2.989600002765655518e-01,-1.791759469228054957e+00,-1.609437912434100282e+00,-2.397895272798370669e+00,-2.302585092994045901e+00,-2.639057329615258407e+00
-2.908799946308135986e-01,-2.564949357461536739e+00,-2.772588722239781145e+00,-2.772588722239781145e+00,-2.833213344056216165e+00,-2.708050201102210064e+00
-2.827999889850616455e-01,-2.890371757896164517e+00,-2.890371757896164517e+00,-2.890371757896164517e+00,-2.708050201102210064e+00,-2.995732273553990854e+00
-2.747199833393096924e-01,-2.639057329615258407e+00,-2.302585092994045901e+00,-2.890371757896164517e+00,-2.639057329615258407e+00,-2.995732273553990854e+00
-2.666400074958801270e-01,-3.178053830347945752e+00,-3.218875824868200564e+00,-2.708050201102210064e+00,-2.708050201102210064e+00,-3.367295829986474143e+00
-2.585600018501281738e-01,-2.944438979166440262e+00,-3.135494215929149675e+00,-3.433987204485146272e+00,-3.258096538021482136e+00,-3.465735902799726542e+00
-2.504799962043762207e-01,-3.761200115693562385e+00,-3.178053830347945752e+00,-3.526360524616161563e+00,-3.555348061489413514e+00,-3.688879454113936252e+00
-2.423999905586242676e-01,-3.433987204485146272e+00,-3.332204510175203804e+00,-3.178053830347945752e+00,-3.401197381662155461e+00,-3.850147601710058431e+00
-2.343199849128723145e-01,-3.178053830347945752e+00,-3.688879454113936252e+00,-3.218875824868200564e+00,-3.871201010907891149e+00,-4.219507705176106960e+00
-2.262399941682815552e-01,-3.433987204485146272e+00,-3.091042453358316067e+00,-3.367295829986474143e+00,-3.737669618283368411e+00,-4.330733340286331057e+00
-2.181600034236907959e-01,-3.850147601710058431e+00,-3.637586159726385659e+00,-3.761200115693562385e+00,-3.871201010907891149e+00,-4.663439094112066918e+00
-2.100799977779388428e-01,-3.828641396489095072e+00,-4.110873864173311354e+00,-4.189654742026425183e+00,-4.094344562222100414e+00,-4.844187086458591196e+00
-2.019999921321868896e-01,-4.234106504597259679e+00,-4.343805421853684123e+00,-4.488636369732139642e+00,-4.574710978503382819e+00,-5.056245805348307698e+00
-1.939199864864349365e-01,-4.382026634673881205e+00,-4.499809670330265021e+00,-4.564348191467836102e+00,-4.644390899141372486e+00,-5.283203728737988492e+00
-1.858399957418441772e-01,-4.836281906951477971e+00,-4.867534450455582196e+00,-4.859812404361671945e+00,-4.919980925828125073e+00,-5.389071729816500955e+00
-1.777599900960922241e-01,-5.214935757608985867e+00,-5.141663556502660271e+00,-5.209486152841421358e+00,-5.141663556502660271e+00,-5.720311776607411858e+00
-1.696799993515014648e-01,-5.231108616854586835e+00,-5.298317366548036311e+00,-5.231108616854586835e+00,-5.433722003554239954e+00,-5.897153867636740543e+00
-1.615999937057495117e-01,-5.451038453565700159e+00,-5.442417710521793239e+00,-5.446737371666309890e+00,-5.602118820879701033e+00,-6.244166900663736364e+00
-1.535199880599975586e-01,-5.673323267171492823e+00,-5.652489180268650770e+00,-5.693732138802699794e+00,-5.852202479774474497e+00,-6.606650186198215202e+00
-1.454399824142456055e-01,-5.910796644040527070e+00,-5.860786223465865419e+00,-5.880532986400700324e+00,-6.035481432524756329e+00,-6.943122422819428152e+00
-1.373599916696548462e-01,-6.122492809514386458e+00,-6.137727054086234091e+00,-6.246106765481562739e+00,-6.356107660695891504e+00,-7.305188215393036977e+00
-1.292800009250640869e-01,-6.381816017406098496e+00,-6.424869023905388055e+00,-6.481577129276431037e+00,-6.669498089857879286e+00,-7.650644551436896812e+00
-1.211999952793121338e-01,-6.638567789166520683e+00,-6.689599269178966523e+00,-6.708084083853069757e+00,-6.907755278982136815e+00,-8.064636475774221935e+00
-1.131199896335601807e-01,-6.886531642530510311e+00,-6.922643891475887656e+00,-6.958448393297655521e+00,-7.126890808898807883e+00,-8.399310150759520255e+00
-1.050399988889694214e-01,-7.255591274253665013e+00,-7.268920128193721908e+00,-7.210079628170787736e+00,-7.370230641807080652e+00,-8.827321452697848514e+00
-9.695999324321746826e-02,-7.462214939768188948e+00,-7.459914766241104722e+00,-7.523481312573497171e+00,-7.645875825184813124e+00,-9.219696466900208165e+00
-8.887998759746551514e-02,-7.707512194600340649e+00,-7.713337888871870440e+00,-7.741967899820685339e+00,-7.925157512224703105e+00,-9.583695426166112696e+00
-8.079999685287475586e-02,-7.947678571301567629e+00,-7.965545573129992007e+00,-7.978996370854114950e+00,-8.241439689829730852e+00,-9.925249044317640212e+00
-7.271999120712280273e-02,-8.184792654165077508e+00,-8.208764045819666677e+00,-8.227642707904429642e+00,-8.585412430393381200e+00,-1.026067236646906089e+01
-6.463998556137084961e-02,-8.451267041300070559e+00,-8.491875383431947810e+00,-8.547334348328224252e+00,-9.061956366209924951e+00,-1.055440549887833690e+01
-5.655999109148979187e-02,-8.759825595314294944e+00,-8.778325928634481912e+00,-8.875846177738598186e+00,-9.603935307513859598e+00,-1.083618298843556005e+01
-4.847999289631843567e-02,-9.056606272034141369e+00,-9.097843340749037111e+00,-9.229456489168413214e+00,-1.019921219663109291e+01,-1.106466767180615562e+01
-4.039999097585678101e-02,-9.467846701917901342e+00,-9.527993782923948274e+00,-9.715711145059209741e+00,-1.078298981096244802e+01,-1.127053538171015390e+01
-3.231999278068542480e-02,-9.933483152571508157e+00,-9.973386679915794417e+00,-1.033250641359802735e+01,-1.130719197516561536e+01,-1.142811892826015097e+01
-2.423999086022377014e-02,-1.044833772041392095e+01,-1.057650855346248164e+01,-1.117203950217446184e+01,-1.174096103084486309e+01,-1.155039464508470282e+01
-1.615999266505241394e-02,-1.118223846156965706e+01,-1.152753817733807473e+01,-1.203908492230140226e+01,-1.206150919433882152e+01,-1.164974394918483469e+01
-8.079991675913333893e-03,-1.250154430025678387e+01,-1.271881543036788997e+01,-1.263701379910241762e+01,-1.225417209502065852e+01,-1.170349623657255300e+01
0.000000000000000000e+00,-1.355065008054797282e+01,-1.323829046964048040e+01,-1.284553156078473890e+01,-1.231978518572688941e+01,-1.172318639045342437e+01
8.079991675913333893e-03,-1.242932819057285165e+01,-1.267434352443073031e+01,-1.262149468512978778e+01,-1.225282263471912181e+01,-1.169891528545060666e+01
1.615999266505241394e-02,-1.115096514945920170e+01,-1.147913080413324138e+01,-1.199968787803091885e+01,-1.204981641725740182e+01,-1.164749132235153617e+01
2.423999086022377014e-02,-1.044287147821007977e+01,-1.056400823026897839e+01,-1.114965740556185203e+01,-1.172456307609823689e+01,-1.155807089993820291e+01
3.231999278068542480e-02,-9.947552283698229303e+00,-1.000613438949627110e+01,-1.033951419622663614e+01,-1.129470726417851267e+01,-1.142424724502395073e+01
4.039999097585678101e-02,-9.555984701765808609e+00,-9.599608345181776414e+00,-9.754465366143099558e+00,-1.076696805057796169e+01,-1.125988955579098239e+01
4.847999289631843567e-02,-9.174920426744922253e+00,-9.212936997823447882e+00,-9.300272479476790366e+00,-1.019779761127812989e+01,-1.104993717061839753e+01
5.655999109148979187e-02,-8.842460024195290202e+00,-8.870382066070137128e+00,-8.944158830970403429e+00,-9.603327958573235179e+00,-1.082603864738109678e+01
6.463998556137084961e-02,-8.504310565585223358e+00,-8.540128162698733760e+00,-8.610319169405721951e+00,-9.101306450952048266e+00,-1.056028190363027441e+01
7.271999120712280273e-02,-8.176672771948455321e+00,-8.178358165605835950e+00,-8.267962305338709683e+00,-8.660773919893761885e+00,-1.026028748866301221e+01
8.079999685287475586e-02,-7.901747518520144453e+00,-7.925880316737559994e+00,-7.958576903813898262e+00,-8.280457686582559873e+00,-9.938420239076151574e+00
8.887998759746551514e-02,-7.629489916393994875e+00,-7.627544390488503190e+00,-7.642044402873257702e+00,-7.905441649060286124e+00,-9.582455500402792481e+00
9.695999324321746826e-02,-7.333676395657684033e+00,-7.374001859350160615e+00,-7.377133712833954249e+00,-7.608870629191259560e+00,-9.193702730823160252e+00
1.050399988889694214e-01,-7.087573705557972836e+00,-7.085064293952547665e+00,-7.129297548929373285e+00,-7.345364840416868546e+00,-8.810907036099736800e+00
1.131199896335601807e-01,-6.835184586147301289e+00,-6.836259277277067170e+00,-6.893656354602635261e+00,-7.104965448269842554e+00,-8.427487278331744491e+00
1.211999952793121338e-01,-6.522092798170151973e+00,-6.566672429803240618e+00,-6.727431724850855055e+00,-6.790097235513904650e+00,-8.036249942132116075e+00
1.292800009250640869e-01,-6.345636360828596167e+00,-6.302618975744905150e+00,-6.393590753950631367e+00,-6.558197802812268939e+00,-7.626082758072380230e+00
1.373599916696548462e-01,-6.159095388491932610e+00,-6.238324625039507687e+00,-6.171700597410914924e+00,-6.309918278226516186e+00,-7.280008252884187847e+00
1.454399824142456055e-01,-5.961005339623273613e+00,-5.953243334287784627e+00,-5.948034989180645660e+00,-6.091309882077697857e+00,-6.907755278982136815e+00
1.535199880599975586e-01,-5.638354669333745406e+00,-5.771441123130015782e+00,-5.645446897643237705e+00,-5.837730447165939474e+00,-6.553933404025810816e+00
1.615999937057495117e-01,-5.463831805025610500e+00,-5.327876168789581257e+00,-5.501258210544727412e+00,-5.710427017374869685e+00,-6.293419278846481113e+00
1.696799993515014648e-01,-5.159055299214529100e+00,-5.187385805840754927e+00,-5.278114659230516814e+00,-5.241747015059642578e+00,-5.899897353582491455e+00
1.777599900960922241e-01,-5.036952602413629521e+00,-4.990432586778736024e+00,-5.023880520846276454e+00,-5.068904202220231525e+00,-5.673323267171492823e+00
1.858399957418441772e-01,-4.852030263919616893e+00,-4.859812404361671945e+00,-4.736198448394495664e+00,-4.882801922586370580e+00,-5.568344503761096576e+00
1.939199864864349365e-01,-4.406719247264253347e+00,-4.418840607796598263e+00,-4.343805421853684123e+00,-4.691347882229143451e+00,-5.267858159063328216e+00
2.019999921321868896e-01,-4.007333185232471173e+00,-4.204692619390965724e+00,-4.330733340286331057e+00,-4.382026634673881205e+00,-4.976733742420574202e+00
2.100799977779388428e-01,-4.219507705176106960e+00,-4.060443010546419096e+00,-4.110873864173311354e+00,-4.317488113536310124e+00,-4.691347882229143451e+00
2.181600034236907959e-01,-4.262679877041315457e+00,-4.219507705176106960e+00,-4.262679877041315457e+00,-4.189654742026425183e+00,-4.510859506516849748e+00
2.262399941682815552e-01,-3.784189633918261020e+00,-3.784189633918261020e+00,-4.043051267834550266e+00,-3.761200115693562385e+00,-4.158883083359671495e+00
2.343199849128723145e-01,-3.555348061489413514e+00,-3.663561646129646299e+00,-3.637586159726385659e+00,-4.094344562222100414e+00,-4.189654742026425183e+00
2.423999905586242676e-01,-3.367295829986474143e+00,-3.555348061489413514e+00,-3.332204510175203804e+00,-3.610917912644224348e+00,-3.970291913552121965e+00
2.504799962043762207e-01,-3.931825632724325725e+00,-3.850147601710058431e+00,-3.637586159726385659e+00,-3.610917912644224348e+00,-3.583518938456109915e+00
2.585600018501281738e-01,-3.637586159726385659e+00,-3.806662489770319624e+00,-3.912023005428145961e+00,-3.637586159726385659e+00,-3.737669618283368411e+00
2.666400074958801270e-01,-4.094344562222100414e+00,-3.806662489770319624e+00,-3.871201010907891149e+00,-3.688879454113936252e+00,-3.663561646129646299e+00
2.747199833393096924e-01,-3.761200115693562385e+00,-4.094344562222100414e+00,-3.850147601710058431e+00,-3.931825632724325725e+00,-3.583518938456109915e+00
2.827999889850616455e-01,-3.583518938456109915e+00,-3.433987204485146272e+00,-3.637586159726385659e+00,-3.610917912644224348e+00,-3.367295829986474143e+00
2.908799946308135986e-01,-2.995732273553990854e+00,-2.995732273553990854e+00,-3.135494215929149675e+00,-3.496507561466480229e+00,-3.465735902799726542e+00
2.989600002765655518e-01,-2.772588722239781145e+00,-2.708050201102210064e+00,-2.944438979166440262e+00,-3.135494215929149675e+00,-3.178053830347945752e+00
3.070399761199951172e-01,-2.890371757896164517e+00,-3.178053830347945752e+00,-2.079441541679835748e+00,-2.833213344056216165e+00,-3.295836866004329124e+00
3.151199817657470703e-01,-2.995732273553990854e+00,-2.639057329615258407e+00,-2.833213344056216165e+00,-2.564949357461536739e+00,-3.135494215929149675e+00
3.231999874114990234e-01,-2.079441541679835748e+00,-2.079441541679835748e+00,-2.197224577336219564e+00,-1.791759469228054957e+00,-2.944438979166440262e+00
3.312799930572509766e-01,-1.609437912434100282e+00,-6.931471805599452862e-01,-2.484906649788000355e+00,-2.397895272798370669e+00,-2.833213344056216165e+00
3.393599987030029297e-01,-1.945910149055313232e+00,-1.945910149055313232e+00,-1.609437912434100282e+00,-1.791759469228054957e+00,-2.639057329615258407e+00
3.474400043487548828e-01,-1.791759469228054957e+00,-1.791759469228054957e+00,-2.197224577336219564e+00,-1.791759469228054957e+00,-2.772588722239781145e+00
3.555200099945068359e-01,-1.609437912434100282e+00,-1.791759469228054957e+00,-1.945910149055313232e+00,-2.708050201102210064e+00,-2.772588722239781145e+00
3.635999858379364014e-01,-1.945910149055313232e+00,-1.791759469228054957e+00,-2.302585092994045901e+00,-2.397895272798370669e+00,-2.302585092994045901e+00
3.716799914836883545e-01,-2.302585092994045901e+00,-2.197224577336219564e+00,-2.079441541679835748e+00,-2.639057329615258407e+00,-2.639057329615258407e+00
3.797599971294403076e-01,-2.708050201102210064e+00,-3.044522437723423014e+00,-2.890371757896164517e+00,-2.564949357461536739e+00,-1.945910149055313232e+00
3.878400027751922607e-01,-2.944438979166440262e+00,-2.484906649788000355e+00,-3.091042453358316067e+00,-2.484906649788000355e+00,-2.564949357461536739e+00
3.959199786186218262e-01,-2.772588722239781145e+00,-2.944438979166440262e+00,-2.639057329615258407e+00,-2.708050201102210064e+00,-2.397895272798370669e+00
4.039999842643737793e-01,-2.708050201102210064e+00,-2.944438979166440262e+00,-1.609437912434100282e+00,-2.302585092994045901e+00,-2.079441541679835748e+00
4.120799899101257324e-01,-1.386294361119890572e+00,inf,-2.079441541679835748e+00,-1.098612288668109782e+00,-1.386294361119890572e+00
4.201599955558776855e-01,inf,inf,inf,-1.609437912434100282e+00,-1.609437912434100282e+00
4.282400012016296387e-01,inf,inf,inf,-6.931471805599452862e-01,-1.945910149055313232e+00
4.363200068473815918e-01,inf,inf,inf,inf,-1.609437912434100282e+00
4.444000124931335449e-01,inf,inf,inf,inf,-1.609437912434100282e+00
4.524799883365631104e-01,inf,inf,inf,inf,-6.931471805599452862e-01
4.605599939823150635e-01,inf,inf,inf,inf,-1.098612288668109782e+00
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/2/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689454956054687500e+02,-3.832515869140625000e+02,-1.589171752929687500e+02,-5.345940399169921875e+01,-1.735313987731933594e+01
-5.472431182861328125e-01,-7.266146850585937500e+02,-3.626329345703125000e+02,-1.511400756835937500e+02,-5.132003402709960938e+01,-1.680238533020019531e+01
-5.444862246513366699e-01,-6.843079833984375000e+02,-3.420886535644531250e+02,-1.434159545898437500e+02,-4.919477462768554688e+01,-1.625386428833007812e+01
-5.417293310165405273e-01,-6.420350341796875000e+02,-3.216326904296875000e+02,-1.357501831054687500e+02,-4.708432006835937500e+01,-1.570765495300292969e+01
-5.389724373817443848e-01,-5.998098754882812500e+02,-3.012821655273437500e+02,-1.281487884521484375e+02,-4.498947143554687500e+01,-1.516385841369628906e+01
-5.362155437469482422e-01,-5.576516113281250000e+02,-2.810572509765625000e+02,-1.206186141967773438e+02,-4.291107559204101562e+01,-1.462254619598388672e+01
-5.334586501121520996e-01,-5.155874023437500000e+02,-2.609821472167968750e+02,-1.131672363281250000e+02,-4.085000228881835938e+01,-1.408382225036621094e+01
-5.307017564773559570e-01,-4.736551208496093750e+02,-2.410861663818359375e+02,-1.058030471801757812e+02,-3.880714416503906250e+01,-1.354779052734375000e+01
-5.279448628425598145e-01,-4.319078674316406250e+02,-2.214040222167968750e+02,-9.853538513183593750e+01,-3.678350067138671875e+01,-1.301454067230224609e+01
-5.251879692077636719e-01,-3.904194946289062500e+02,-2.019776611328125000e+02,-9.137462615966796875e+01,-3.478009033203125000e+01,-1.248419284820556641e+01
-5.224310755729675293e-01,-3.492923583984375000e+02,-1.828571166992187500e+02,-8.433223724365234375e+01,-3.279796218872070312e+01,-1.195686817169189453e+01
-5.196741819381713867e-01,-3.086679077148437500e+02,-1.641022186279296875e+02,-7.742085266113281250e+01,-3.083824539184570312e+01,-1.143267440795898438e+01
-5.169172883033752441e-01,-2.687392272949218750e+02,-1.457842102050781250e+02,-7.065431976318359375e+01,-2.890212440490722656e+01,-1.091175651550292969e+01
-5.141603946685791016e-01,-2.297673797607421875e+02,-1.279870605468750000e+02,-6.404775238037109375e+01,-2.699084091186523438e+01,-1.039423942565917969e+01
-5.114035010337829590e-01,-1.920985260009765625e+02,-1.108092117309570312e+02,-5.761745834350585938e+01,-2.510566329956054688e+01,-9.880269050598144531e+00
-5.086466073989868164e-01,-1.561802368164062500e+02,-9.436373901367187500e+01,-5.138092422485351562e+01,-2.324794578552246094e+01,-9.370006561279296875e+00
-5.058897137641906738e-01,-1.225691986083984375e+02,-7.877809906005859375e+01,-4.535666275024414062e+01,-2.141909217834472656e+01,-8.863603591918945312e+00
-5.031328201293945312e-01,-9.191868591308593750e+01,-6.419134521484375000e+01,-3.956390380859375000e+01,-1.962056541442871094e+01,-8.361230850219726562e+00
-5.003759264945983887e-01,-6.492783355712890625e+01,-5.074824523925781250e+01,-3.402234649658203125e+01,-1.785384178161621094e+01,-7.863072872161865234e+00
-4.976190626621246338e-01,-4.223636245727539062e+01,-3.858959960937500000e+01,-2.875167655944824219e+01,-1.612052726745605469e+01,-7.369328022003173828e+00
-4.948621690273284912e-01,-2.426300811767578125e+01,-2.783745574951171875e+01,-2.377071762084960938e+01,-1.442219161987304688e+01,-6.880178928375244141e+00
-4.921052753925323486e-01,-1.103352546691894531e+01,-1.857801246643066406e+01,-1.909704589843750000e+01,-1.276050853729248047e+01,-6.395847320556640625e+00
-4.893483817577362061e-01,-2.084092855453491211e+00,-1.084247112274169922e+01,-1.474590301513671875e+01,-1.113714981079101562e+01,-5.916562080383300781e+00
-4.865914881229400635e-01,3.465179920196533203e+00,-4.592528820037841797e+00,-1.072929191589355469e+01,-9.553864479064941406e+00,-5.442556858062744141e+00
-4.838345944881439209e-01,6.671127319335937500e+00,2.844951152801513672e-01,-7.055085659027099609e+00,-8.012385368347167969e+00,-4.974087715148925781e+00
-4.810777008533477783e-01,8.489467620849609375e+00,3.966783523559570312e+00,-3.726195573806762695e+00,-6.514483451843261719e+00,-4.511422634124755859e+00
-4.783208072185516357e-01,9.606136322021484375e+00,6.675562858581542969e+00,-7.399457693099975586e-01,-5.061923980712890625e+00,-4.054836273193359375e+00
-4.755639135837554932e-01,1.042243957519531250e+01,8.644705772399902344e+00,1.912196040153503418e+00,-3.656463384628295898e+00,-3.604635000228881836e+00
-4.728070199489593506e-01,1.113295555114746094e+01,1.009116077423095703e+01,4.244472503662109375e+00,-2.299838542938232422e+00,-3.161130428314208984e+00
-4.700501263141632080e-01,1.181604480743408203e+01,1.119408226013183594e+01,6.276237010955810547e+00,-9.937376976013183594e-01,-2.724654912948608398e+00
-4.672932326793670654e-01,1.249683570861816406e+01,1.208604145050048828e+01,8.030899047851562500e+00,2.602050602436065674e-01,-2.295560121536254883e+00
-4.645363390445709229e-01,1.317933177947998047e+01,1.285497856140136719e+01,9.534488677978515625e+00,1.460433363914489746e+00,-1.874213457107543945e+00
-4.617794752120971680e-01,1.385979843139648438e+01,1.355246734619140625e+01,1.081403446197509766e+01,2.605483055114746094e+00,-1.461009740829467773e+00
-4.590225815773010254e-01,1.453125000000000000e+01,1.420376205444335938e+01,1.189593601226806641e+01,3.694049358367919922e+00,-1.056347966194152832e+00
-4.562656879425048828e-01,1.518447685241699219e+01,1.481665897369384766e+01,1.280448055267333984e+01,4.724940299987792969e+00,-6.606603264808654785e-01
-4.535087943077087402e-01,1.580804061889648438e+01,1.538780879974365234e+01,1.356073284149169922e+01,5.697126865386962891e+00,-2.743958532810211182e-01
-4.507519006729125977e-01,1.638792800903320312e+01,1.590668582916259766e+01,1.418199062347412109e+01,6.609788894653320312e+00,1.019766256213188171e-01
-4.479950070381164551e-01,1.690677070617675781e+01,1.635784912109375000e+01,1.468160057067871094e+01,7.462289333343505859e+00,4.679683744907379150e-01
-4.452381134033203125e-01,1.734292984008789062e+01,1.672233390808105469e+01,1.506944465637207031e+01,8.254230499267578125e+00,8.230699896812438965e-01
-4.424812197685241699e-01,1.766970252990722656e+01,1.697893714904785156e+01,1.535272979736328125e+01,8.985426902770996094e+00,1.166751027107238770e+00
-4.397243261337280273e-01,1.785482215881347656e+01,1.710600280761718750e+01,1.553712177276611328e+01,9.655917167663574219e+00,1.498466014862060547e+00
-4.369674324989318848e-01,1.786184120178222656e+01,1.708412170410156250e+01,1.562801647186279297e+01,1.026597309112548828e+01,1.817653656005859375e+00
-4.342105388641357422e-01,1.765461921691894531e+01,1.689978218078613281e+01,1.563181972503662109e+01,1.081605625152587891e+01,2.123733043670654297e+00
-4.314536452293395996e-01,1.720597076416015625e+01,1.654972076416015625e+01,1.555700588226318359e+01,1.130680084228515625e+01,2.416114330291748047e+00
-4.286967515945434570e-01,1.650974464416503906e+01,1.604512023925781250e+01,1.541488075256347656e+01,1.173898983001708984e+01,2.694195985794067383e+00
-4.259398579597473145e-01,1.559288406372070312e+01,1.541456222534179688e+01,1.521984100341796875e+01,1.211347103118896484e+01,2.957372188568115234e+00
-4.231829643249511719e-01,1.452237415313720703e+01,1.470448589324951172e+01,1.498920631408691406e+01,1.243112373352050781e+01,3.205025911331176758e+00
-4.204260706901550293e-01,1.340287113189697266e+01,1.397608852386474609e+01,1.474233627319335938e+01,1.269277381896972656e+01,3.436555624008178711e+00
-4.176691770553588867e-01,1.236308765411376953e+01,1.329883956909179688e+01,1.449947166442871094e+01,1.289912605285644531e+01,3.651357412338256836e+00
-4.149122834205627441e-01,1.153260707855224609e+01,1.274146556854248047e+01,1.428010463714599609e+01,1.305066871643066406e+01,3.848841667175292969e+00
-4.121553897857666016e-01,1.101593112945556641e+01,1.236227798461914062e+01,1.410124778747558594e+01,1.314763164520263672e+01,4.028442859649658203e+00
-4.093984961509704590e-01,1.087344074249267578e+01,1.220109844207763672e+01,1.397576904296875000e+01,1.318985271453857422e+01,4.189624309539794922e+00
-4.066416025161743164e-01,1.111512565612792969e+01,1.227421092987060547e+01,1.391098213195800781e+01,1.317681407928466797e+01,4.331871986389160156e+00
-4.038847088813781738e-01,1.170535182952880859e+01,1.257305526733398438e+01,1.390768527984619141e+01,1.310752391815185547e+01,4.454736232757568359e+00
-4.011278450489044189e-01,1.257350444793701172e+01,1.306632232666015625e+01,1.395953655242919922e+01,1.298056793212890625e+01,4.557811260223388672e+00
-3.983709514141082764e-01,1.362625122070312500e+01,1.370437526702880859e+01,1.405309772491455078e+01,1.279411888122558594e+01,4.640747547149658203e+00
-3.956140577793121338e-01,1.475898361206054688e+01,1.442478275299072266e+01,1.416813564300537109e+01,1.254603767395019531e+01,4.703289985656738281e+00
-3.928571641445159912e-01,1.586539459228515625e+01,1.515802764892578125e+01,1.427841663360595703e+01,1.223397636413574219e+01,4.745252609252929688e+00
-3.901002705097198486e-01,1.684598922729492188e+01,1.583249092102050781e+01,1.435275173187255859e+01,1.185557270050048828e+01,4.766540527343750000e+00
-3.873433768749237061e-01,1.761526298522949219e+01,1.637860488891601562e+01,1.435621738433837891e+01,1.140866184234619141e+01,4.767184734344482422e+00
-3.845864832401275635e-01,1.810567283630371094e+01,1.673185348510742188e+01,1.425174522399902344e+01,1.089159393310546875e+01,4.747304439544677734e+00
-3.818295896053314209e-01,1.826789474487304688e+01,1.683485221862792969e+01,1.400186634063720703e+01,1.030347728729248047e+01,4.707158088684082031e+00
-3.790726959705352783e-01,1.806820106506347656e+01,1.663875579833984375e+01,1.357079696655273438e+01,9.644548416137695312e+00,4.647121906280517578e+00
-3.763158023357391357e-01,1.748473739624023438e+01,1.610422897338867188e+01,1.292686176300048828e+01,8.916517257690429688e+00,4.567722320556640625e+00
-3.735589087009429932e-01,1.650391578674316406e+01,1.520264148712158203e+01,1.204514980316162109e+01,8.122774124145507812e+00,4.469605445861816406e+00
-3.708020150661468506e-01,1.511866569519042969e+01,1.391769123077392578e+01,1.091043949127197266e+01,7.268682003021240234e+00,4.353562831878662109e+00
-3.680451214313507080e-01,1.332917404174804688e+01,1.224781990051269531e+01,9.520011901855468750e+00,6.361680030822753906e+00,4.220529079437255859e+00
-3.652882277965545654e-01,1.114649105072021484e+01,1.020922470092773438e+01,7.885976791381835938e+00,5.411264419555664062e+00,4.071565628051757812e+00
-3.625313341617584229e-01,8.598804473876953125e+00,7.838763236999511719e+00,6.036677360534667969e+00,4.428888320922851562e+00,3.907874584197998047e+00
-3.597744405269622803e-01,5.738272666931152344e+00,5.195832252502441406e+00,4.016569614410400391e+00,3.427627325057983398e+00,3.730746269226074219e+00
-3.570175468921661377e-01,2.645769357681274414e+00,2.361711502075195312e+00,1.884267449378967285e+00,2.421784639358520508e+00,3.541617631912231445e+00
-3.542606532573699951e-01,-5.703156590461730957e-01,-5.642253160476684570e-01,-2.912555336952209473e-01,1.426348090171813965e+00,3.341981172561645508e+00
-3.515037596225738525e-01,-3.783200740814208984e+00,-3.471765995025634766e+00,-2.436023950576782227e+00,4.563648104667663574e-01,3.133424282073974609e+00
-3.487468659877777100e-01,-6.862599849700927734e+00,-6.249331951141357422e+00,-4.477129459381103516e+00,-4.736595451831817627e-01,2.917583465576171875e+00
-3.459899723529815674e-01,-9.690239906311035156e+00,-8.793895721435546875e+00,-6.348655223846435547e+00,-1.350360751152038574e+00,2.696136236190795898e+00
-3.432331085205078125e-01,-1.217035007476806641e+01,-1.101935386657714844e+01,-7.996454238891601562e+00,-2.162027597427368164e+00,2.470771312713623047e+00
-3.404762148857116699e-01,-1.423384284973144531e+01,-1.286207294464111328e+01,-9.381352424621582031e+00,-2.899010181427001953e+00,2.243159055709838867e+00
-3.377193212509155273e-01,-1.583706569671630859e+01,-1.428284072875976562e+01,-1.048016452789306641e+01,-3.553946018218994141e+00,2.014957904815673828e+00
-3.349624276161193848e-01,-1.695824813842773438e+01,-1.526619243621826172e+01,-1.128521728515625000e+01,-4.121867179870605469e+00,1.787769794464111328e+00
-3.322055339813232422e-01,-1.759407997131347656e+01,-1.581768321990966797e+01,-1.180243587493896484e+01,-4.600207805633544922e+00,1.563122391700744629e+00
-3.294486403465270996e-01,-1.775760269165039062e+01,-1.596026802062988281e+01,-1.204871749877929688e+01,-4.988612174987792969e+00,1.342464327812194824e+00
-3.266917467117309570e-01,-1.747753334045410156e+01,-1.573054885864257812e+01,-1.204904079437255859e+01,-5.288736343383789062e+00,1.127138257026672363e+00
-3.239348530769348145e-01,-1.679786872863769531e+01,-1.517523956298828125e+01,-1.183368110656738281e+01,-5.503948211669921875e+00,9.183665513992309570e-01
-3.211779594421386719e-01,-1.577642631530761719e+01,-1.434805202484130859e+01,-1.143582916259765625e+01,-5.639002323150634766e+00,7.172510623931884766e-01
-3.184210658073425293e-01,-1.448174953460693359e+01,-1.330695533752441406e+01,-1.088960742950439453e+01,-5.699716567993164062e+00,5.247536301612854004e-01
-3.156641721725463867e-01,-1.298937034606933594e+01,-1.211171913146972656e+01,-1.022853851318359375e+01,-5.692677021026611328e+00,3.416981399059295654e-01
-3.129072785377502441e-01,-1.137821483612060547e+01,-1.082162380218505859e+01,-9.484411239624023438e+00,-5.624935626983642578e+00,1.687658727169036865e-01
-3.101503849029541016e-01,-9.726872444152832031e+00,-9.493362426757812500e+00,-8.686494827270507812e+00,-5.503780841827392578e+00,6.497635040432214737e-03
-3.073934912681579590e-01,-8.109949111938476562e+00,-8.178835868835449219e+00,-7.860947132110595703e+00,-5.336514472961425781e+00,-1.447059214115142822e-01
-3.046365976333618164e-01,-6.594561100006103516e+00,-6.923152923583984375e+00,-7.030456066131591797e+00,-5.130311965942382812e+00,-2.845798730850219727e-01
-3.018797039985656738e-01,-5.236365318298339844e+00,-5.762630939483642578e+00,-6.214058399200439453e+00,-4.892067909240722656e+00,-4.129869043827056885e-01
-2.991228103637695312e-01,-4.075139999389648438e+00,-4.723193168640136719e+00,-5.427047252655029297e+00,-4.628298282623291016e+00,-5.299050211906433105e-01
-2.963659167289733887e-01,-3.131255388259887695e+00,-3.819271802902221680e+00,-4.681049823760986328e+00,-4.345101356506347656e+00,-6.354330182075500488e-01
-2.936090230941772461e-01,-2.403536796569824219e+00,-3.053610563278198242e+00,-3.984237670898437500e+00,-4.048078536987304688e+00,-7.297607064247131348e-01
-2.908521294593811035e-01,-1.869504690170288086e+00,-2.418116331100463867e+00,-3.341622829437255859e+00,-3.742330312728881836e+00,-8.131701946258544922e-01
-2.880952358245849609e-01,-1.489066958427429199e+00,-1.895957946777343750e+00,-2.755501508712768555e+00,-3.432444334030151367e+00,-8.860225081443786621e-01
-2.853383421897888184e-01,-1.211768388748168945e+00,-1.464593768119812012e+00,-2.225954771041870117e+00,-3.122496128082275391e+00,-9.487487673759460449e-01
-2.825814783573150635e-01,-9.858289957046508789e-01,-1.099475026130676270e+00,-1.751417875289916992e+00,-2.816061735153198242e+00,-1.001835227012634277e+00
-2.798245847225189209e-01,-7.668483257293701172e-01,-7.777202725410461426e-01,-1.329212069511413574e+00,-2.516228675842285156e+00,-1.045818328857421875e+00
-2.770676910877227783e-01,-5.241966843605041504e-01,-4.812852740287780762e-01,-9.560868740081787109e-01,-2.225636005401611328e+00,-1.081267118453979492e+00
-2.743107974529266357e-01,-2.443048954010009766e-01,-1.990385055541992188e-01,-6.286064982414245605e-01,-1.946497201919555664e+00,-1.108776330947875977e+00
-2.715539038181304932e-01,6.959679722785949707e-02,7.253009080886840820e-02,-3.434493243694305420e-01,-1.680621147155761719e+00,-1.128966450691223145e+00
-2.687970101833343506e-01,4.008001089096069336e-01,3.298625946044921875e-01,-9.753973037004470825e-02,-1.429458260536193848e+00,-1.142464041709899902e+00
-2.660401165485382080e-01,7.239572405815124512e-01,5.640578866004943848e-01,1.119389086961746216e-01,-1.194121479988098145e+00,-1.149901866912841797e+00
-2.632832229137420654e-01,1.009773969650268555e+00,7.633970379829406738e-01,2.876650094985961914e-01,-9.754349589347839355e-01,-1.151907205581665039e+00
-2.605263292789459229e-01,1.229756355285644531e+00,9.162217974662780762e-01,4.323477149009704590e-01,-7.739482522010803223e-01,-1.149097800254821777e+00
-2.577694356441497803e-01,1.360599279403686523e+00,1.013802051544189453e+00,5.489077568054199219e-01,-5.899859070777893066e-01,-1.142083168029785156e+00
-2.550125420093536377e-01,1.388476371765136719e+00,1.052730679512023926e+00,6.406189799308776855e-01,-4.236654043197631836e-01,-1.131450533866882324e+00
-2.522556483745574951e-01,1.312896847724914551e+00,1.036473155021667480e+00,7.111681103706359863e-01,-2.749437689781188965e-01,-1.117766976356506348e+00
-2.494987547397613525e-01,1.149157047271728516e+00,9.757508635520935059e-01,7.645842432975769043e-01,-1.436255872249603271e-01,-1.101573586463928223e+00
-2.467418611049652100e-01,9.277349710464477539e-01,8.876046538352966309e-01,8.050342202186584473e-01,-2.939915098249912262e-02,-1.083387494087219238e+00
-2.439849674701690674e-01,6.904782056808471680e-01,7.931324243545532227e-01,8.365406990051269531e-01,6.813914328813552856e-02,-1.063690543174743652e+00
-2.412280738353729248e-01,4.838695228099822998e-01,7.143502831459045410e-01,8.626068234443664551e-01,1.494770646095275879e-01,-1.042936801910400391e+00
-2.384711951017379761e-01,3.504239022731781006e-01,6.705623269081115723e-01,8.858581781387329102e-01,2.151594907045364380e-01,-1.021550893783569336e+00
-2.357143014669418335e-01,3.203730285167694092e-01,6.750568151473999023e-01,9.077295660972595215e-01,2.657836079597473145e-01,-9.999219775199890137e-01
-2.329574078321456909e-01,4.056799411773681641e-01,7.326886057853698730e-01,9.282575845718383789e-01,3.019849061965942383e-01,-9.784033894538879395e-01
-2.302005141973495483e-01,5.981338620185852051e-01,8.387766480445861816e-01,9.460685253143310547e-01,3.244324028491973877e-01,-9.573204517364501953e-01
-2.274436205625534058e-01,8.712647557258605957e-01,9.795576333999633789e-01,9.585157036781311035e-01,3.338347375392913818e-01,-9.369608759880065918e-01
-2.246867269277572632e-01,1.184617638587951660e+00,1.134023308753967285e+00,9.619661569595336914e-01,3.309177458286285400e-01,-9.175804853439331055e-01
-2.219298332929611206e-01,1.489517807960510254e+00,1.276899695396423340e+00,9.522963762283325195e-01,3.164457976818084717e-01,-8.994039297103881836e-01
-2.191729396581649780e-01,1.735810399055480957e+00,1.382268309593200684e+00,9.253972172737121582e-01,2.912162840366363525e-01,-8.826255798339843750e-01
-2.164160460233688354e-01,1.878972887992858887e+00,1.427372217178344727e+00,8.777385354042053223e-01,2.560520470142364502e-01,-8.674036264419555664e-01
-2.136591523885726929e-01,1.887037396430969238e+00,1.395997047424316406e+00,8.068764805793762207e-01,2.118233889341354370e-01,-8.538724780082702637e-01
-2.109022736549377441e-01,1.746477603912353516e+00,1.280971169471740723e+00,7.118034362792968750e-01,1.594228446483612061e-01,-8.421355485916137695e-01
-2.081453800201416016e-01,1.465077042579650879e+00,1.085308432579040527e+00,5.931650996208190918e-01,9.978548437356948853e-02,-8.322719931602478027e-01
-2.053884863853454590e-01,1.070339679718017578e+00,8.218367099761962891e-01,4.532517194747924805e-01,3.387817367911338806e-02,-8.243328332901000977e-01
-2.026315927505493164e-01,6.043875217437744141e-01,5.112668871879577637e-01,2.957699298858642578e-01,-3.730813786387443542e-02,-8.183465600013732910e-01
-1.998746991157531738e-01,1.163146942853927612e-01,1.790376007556915283e-01,1.254898309707641602e-01,-1.127564981579780579e-01,-8.143196105957031250e-01
-1.971178054809570312e-01,-3.456964790821075439e-01,-1.484969705343246460e-01,-5.224362760782241821e-02,-1.914429813623428345e-01,-8.122367262840270996e-01
-1.943609118461608887e-01,-7.413989305496215820e-01,-4.478691816329956055e-01,-2.320271730422973633e-01,-2.723397016525268555e-01,-8.120663166046142578e-01
-1.916040182113647461e-01,-1.043126583099365234e+00,-7.017742395401000977e-01,-4.088891446590423584e-01,-3.544304668903350830e-01,-8.137540221214294434e-01
-1.888471245765686035e-01,-1.237931847572326660e+00,-9.011318087577819824e-01,-5.786416530609130859e-01,-4.367247819900512695e-01,-8.172355294227600098e-01
-1.860902309417724609e-01,-1.327977538108825684e+00,-1.045936226844787598e+00,-7.380955815315246582e-01,-5.182769298553466797e-01,-8.224307298660278320e-01
-1.833333373069763184e-01,-1.330031394958496094e+00,-1.144477725028991699e+00,-8.851142525672912598e-01,-5.981875061988830566e-01,-8.292446136474609375e-01
-1.805764585733413696e-01,-1.273972511291503906e+00,-1.211333155632019043e+00,-1.018509387969970703e+00,-6.756260395050048828e-01,-8.375766873359680176e-01
-1.778195649385452271e-01,-1.199653148651123047e+00,-1.264190316200256348e+00,-1.137827992439270020e+00,-7.498496770858764648e-01,-8.473128676414489746e-01
-1.750626713037490845e-01,-1.151158928871154785e+00,-1.320037961006164551e+00,-1.243086218833923340e+00,-8.202069997787475586e-01,-8.583322167396545410e-01
-1.723057776689529419e-01,-1.168016910552978516e+00,-1.391320347785949707e+00,-1.334531664848327637e+00,-8.861439228057861328e-01,-8.705078959465026855e-01
-1.695488840341567993e-01,-1.274694442749023438e+00,-1.482869386672973633e+00,-1.412414908409118652e+00,-9.472235441207885742e-01,-8.837091922760009766e-01
-1.667919903993606567e-01,-1.471267819404602051e+00,-1.590531110763549805e+00,-1.476909995079040527e+00,-1.003121495246887207e+00,-8.977997899055480957e-01
-1.640350967645645142e-01,-1.728625059127807617e+00,-1.701862931251525879e+00,-1.528083205223083496e+00,-1.053631067276000977e+00,-9.126416444778442383e-01
-1.612782031297683716e-01,-1.991825938224792480e+00,-1.799259305000305176e+00,-1.565954446792602539e+00,-1.098663926124572754e+00,-9.280987977981567383e-01
-1.585213094949722290e-01,-2.193934917449951172e+00,-1.864676594734191895e+00,-1.590612053871154785e+00,-1.138252735137939453e+00,-9.440259933471679688e-01
-1.557644158601760864e-01,-2.277032136917114258e+00,-1.884869217872619629e+00,-1.602319836616516113e+00,-1.172526717185974121e+00,-9.602900743484497070e-01
-1.530075371265411377e-01,-2.212283611297607422e+00,-1.855513095855712891e+00,-1.601594805717468262e+00,-1.201736688613891602e+00,-9.767498970031738281e-01
-1.502506434917449951e-01,-2.010977268218994141e+00,-1.783047556877136230e+00,-1.589236855506896973e+00,-1.226210832595825195e+00,-9.932723045349121094e-01
-1.474937498569488525e-01,-1.722841024398803711e+00,-1.683363199234008789e+00,-1.566300630569458008e+00,-1.246364593505859375e+00,-1.009720444679260254e+00
-1.447368562221527100e-01,-1.422872424125671387e+00,-1.577715039253234863e+00,-1.534034371376037598e+00,-1.262686133384704590e+00,-1.025969505310058594e+00
-1.419799625873565674e-01,-1.189806699752807617e+00,-1.486813545227050781e+00,-1.493777632713317871e+00,-1.275719761848449707e+00,-1.041890501976013184e+00
-1.392230689525604248e-01,-1.081951498985290527e+00,-1.424793004989624023e+00,-1.446927428245544434e+00,-1.286040782928466797e+00,-1.057363152503967285e+00
-1.364661753177642822e-01,-1.118820905685424805e+00,-1.394735693931579590e+00,-1.394926190376281738e+00,-1.294260501861572266e+00,-1.072266221046447754e+00
-1.337092816829681396e-01,-1.275583386421203613e+00,-1.387163043022155762e+00,-1.339301109313964844e+00,-1.300996541976928711e+00,-1.086491346359252930e+00
-1.309523880481719971e-01,-1.490386843681335449e+00,-1.382359862327575684e+00,-1.281751394271850586e+00,-1.306859493255615234e+00,-1.099929094314575195e+00
-1.281954944133758545e-01,-1.680247664451599121e+00,-1.355970025062561035e+00,-1.224243760108947754e+00,-1.312442541122436523e+00,-1.112475514411926270e+00
-1.254386007785797119e-01,-1.760676145553588867e+00,-1.286810517311096191e+00,-1.169059514999389648e+00,-1.318296313285827637e+00,-1.124032974243164062e+00
-1.226817145943641663e-01,-1.666036844253540039e+00,-1.164823412895202637e+00,-1.118783950805664062e+00,-1.324930429458618164e+00,-1.134508371353149414e+00
-1.199248209595680237e-01,-1.368793368339538574e+00,-9.967821836471557617e-01,-1.076169013977050781e+00,-1.332784175872802734e+00,-1.143812537193298340e+00
-1.171679273247718811e-01,-8.952664136886596680e-01,-8.078137636184692383e-01,-1.043934583663940430e+00,-1.342227578163146973e+00,-1.151865363121032715e+00
-1.144110411405563354e-01,-3.334191143512725830e-01,-6.374304890632629395e-01,-1.024479031562805176e+00,-1.353546619415283203e+00,-1.158586740493774414e+00
-1.116541475057601929e-01,1.742379516363143921e-01,-5.300267934799194336e-01,-1.019604921340942383e+00,-1.366939306259155273e+00,-1.163906097412109375e+00
-1.088972538709640503e-01,4.585971534252166748e-01,-5.215866565704345703e-01,-1.030286908149719238e+00,-1.382499217987060547e+00,-1.167754530906677246e+00
-1.061403602361679077e-01,3.734435737133026123e-01,-6.261293888092041016e-01,-1.056562066078186035e+00,-1.400225877761840820e+00,-1.170068502426147461e+00
-1.033834666013717651e-01,-1.423088908195495605e-01,-8.267785906791687012e-01,-1.097563385963439941e+00,-1.420016884803771973e+00,-1.170794486999511719e+00
-1.006265804171562195e-01,-1.008389472961425781e+00,-1.076442480087280273e+00,-1.151637315750122070e+00,-1.441669821739196777e+00,-1.169876575469970703e+00
-9.786968678236007690e-02,-1.985664129257202148e+00,-1.310387969017028809e+00,-1.216614007949829102e+00,-1.464880704879760742e+00,-1.167266249656677246e+00
-9.511279314756393433e-02,-2.730773210525512695e+00,-1.468557715415954590e+00,-1.290035486221313477e+00,-1.489259958267211914e+00,-1.162926673889160156e+00
-9.235589951276779175e-02,-2.923601627349853516e+00,-1.520103573799133301e+00,-1.369399428367614746e+00,-1.514334201812744141e+00,-1.156814932823181152e+00
-8.959900587797164917e-02,-2.417387723922729492e+00,-1.479654073715209961e+00,-1.452306509017944336e+00,-1.539556503295898438e+00,-1.148901224136352539e+00
-8.684211969375610352e-02,-1.342883944511413574e+00,-1.406496047973632812e+00,-1.536544680595397949e+00,-1.564317584037780762e+00,-1.139157295227050781e+00
-8.408522605895996094e-02,-1.213833242654800415e-01,-1.383316040039062500e+00,-1.620143532752990723e+00,-1.587966322898864746e+00,-1.127560615539550781e+00
-8.132833242416381836e-02,6.363360285758972168e-01,-1.479843616485595703e+00,-1.701371431350708008e+00,-1.609815239906311035e+00,-1.114098310470581055e+00
-7.857143878936767578e-02,3.634933531284332275e-01,-1.715274333953857422e+00,-1.778797745704650879e+00,-1.629161357879638672e+00,-1.098750352859497070e+00
-7.581454515457153320e-02,-1.129134058952331543e+00,-2.038036823272705078e+00,-1.851334571838378906e+00,-1.645307540893554688e+00,-1.081517934799194336e+00
-7.305765151977539062e-02,-3.389341115951538086e+00,-2.338371038436889648e+00,-1.918301820755004883e+00,-1.657569766044616699e+00,-1.062397956848144531e+00
-7.030076533555984497e-02,-5.390023708343505859e+00,-2.494755744934082031e+00,-1.979419231414794922e+00,-1.665297627449035645e+00,-1.041390657424926758e+00
-6.754387170076370239e-02,-6.009473323822021484e+00,-2.435811996459960938e+00,-2.034716844558715820e+00,-1.667896866798400879e+00,-1.018512725830078125e+00
-6.478697806596755981e-02,-4.655498981475830078e+00,-2.186553478240966797e+00,-2.084290742874145508e+00,-1.664827942848205566e+00,-9.937728643417358398e-01
-6.203008443117141724e-02,-1.660633444786071777e+00,-1.871157407760620117e+00,-2.128022909164428711e+00,-1.655639886856079102e+00,-9.671934247016906738e-01
-5.927319452166557312e-02,1.700053095817565918e+00,-1.663670182228088379e+00,-2.165207624435424805e+00,-1.639957785606384277e+00,-9.388018250465393066e-01
-5.651630088686943054e-02,3.579938888549804688e+00,-1.703812003135681152e+00,-2.194280862808227539e+00,-1.617517232894897461e+00,-9.086301922798156738e-01
-5.375941097736358643e-02,2.416184902191162109e+00,-2.016836404800415039e+00,-2.212654829025268555e+00,-1.588141322135925293e+00,-8.767150044441223145e-01
-5.100251734256744385e-02,-1.830361843109130859e+00,-2.484435081481933594e+00,-2.216772317886352539e+00,-1.551763772964477539e+00,-8.430997729301452637e-01
-4.824562370777130127e-02,-6.997606754302978516e+00,-2.894517421722412109e+00,-2.202379941940307617e+00,-1.508422613143920898e+00,-8.078298568725585938e-01
-4.548873379826545715e-02,-9.856926918029785156e+00,-3.052160501480102539e+00,-2.164918422698974609e+00,-1.458255410194396973e+00,-7.709622383117675781e-01
-4.273184016346931458e-02,-8.462892532348632812e+00,-2.889986991882324219e+00,-2.100118637084960938e+00,-1.401485443115234375e+00,-7.325554490089416504e-01
-3.997494652867317200e-02,-3.462439298629760742e+00,-2.509363174438476562e+00,-2.004595279693603516e+00,-1.338429331779479980e+00,-6.926720738410949707e-01
-3.721805661916732788e-02,2.427295207977294922e+00,-2.123430490493774414e+00,-1.876456499099731445e+00,-1.269468665122985840e+00,-6.513806581497192383e-01
-3.446116298437118530e-02,5.789393901824951172e+00,-1.929677963256835938e+00,-1.715905666351318359e+00,-1.195038318634033203e+00,-6.087590456008911133e-01
-3.170426934957504272e-02,4.146822452545166016e+00,-1.981835603713989258e+00,-1.525679469108581543e+00,-1.115626692771911621e+00,-5.648822784423828125e-01
-2.894737944006919861e-02,-2.179747581481933594e+00,-2.139865159988403320e+00,-1.311335444450378418e+00,-1.031736373901367188e+00,-5.198321342468261719e-01
-2.619048580527305603e-02,-9.298680305480957031e+00,-2.139688730239868164e+00,-1.081281781196594238e+00,-9.438935518264770508e-01,-4.737007915973663330e-01
-2.343359403312206268e-02,-1.204831600189208984e+01,-1.749528884887695312e+00,-8.463960289955139160e-01,-8.526053428649902344e-01,-4.265748560428619385e-01
-2.067670226097106934e-02,-7.965134143829345703e+00,-9.165998101234436035e-01,-6.192278861999511719e-01,-7.583799362182617188e-01,-3.785490095615386963e-01
-1.791981048882007599e-02,1.008189797401428223e+00,1.879181861877441406e-01,-4.127212762832641602e-01,-6.616936922073364258e-01,-3.297250866889953613e-01
-1.516291778534650803e-02,9.771354675292968750e+00,1.248584628105163574e+00,-2.386195361614227295e-01,-5.629801154136657715e-01,-2.801988422870635986e-01
-1.240602508187294006e-02,1.275317955017089844e+01,1.957904219627380371e+00,-1.057218015193939209e-01,-4.626475274562835693e-01,-2.300753146409988403e-01
-9.649133309721946716e-03,7.772611141204833984e+00,2.152154445648193359e+00,-1.828461512923240662e-02,-3.610554635524749756e-01,-1.794603317975997925e-01
-6.892241071909666061e-03,-8.716776371002197266e-01,1.856392860412597656e+00,2.503466792404651642e-02,-2.585330903530120850e-01,-1.284626871347427368e-01
-4.135348834097385406e-03,-5.531276702880859375e+00,1.223101139068603516e+00,3.144743293523788452e-02,-1.553693860769271851e-01,-7.718733698129653931e-02
-1.378456596285104752e-03,-2.976110696792602539e+00,4.228152930736541748e-01,1.333976816385984421e-02,-5.183247476816177368e-02,-2.574764937162399292e-02
1.378456596285104752e-03,2.975759744644165039e+00,-4.229413568973541260e-01,-1.337369810789823532e-02,5.182802677154541016e-02,2.574749104678630829e-02
4.135348834097385406e-03,5.531031131744384766e+00,-1.223203182220458984e+00,-3.147640824317932129e-02,1.553642153739929199e-01,7.718675583600997925e-02
6.892241071909666061e-03,8.716002106666564941e-01,-1.856460809707641602e+00,-2.506006695330142975e-02,2.585287988185882568e-01,1.284622699022293091e-01
9.649133309721946716e-03,-7.772517681121826172e+00,-2.152178287506103516e+00,1.826503872871398926e-02,3.610507547855377197e-01,1.794597655534744263e-01
1.240602508187294006e-02,-1.275302028656005859e+01,-1.957889318466186523e+00,1.057085469365119934e-01,4.626441001892089844e-01,2.300745248794555664e-01
1.516291778534650803e-02,-9.771199226379394531e+00,-1.248542904853820801e+00,2.386121004819869995e-01,5.629771947860717773e-01,2.801981866359710693e-01
1.791981048882007599e-02,-1.008075594902038574e+00,-1.878612041473388672e-01,4.127210676670074463e-01,6.616913080215454102e-01,3.297240436077117920e-01
2.067670226097106934e-02,7.965204715728759766e+00,9.166529178619384766e-01,6.192327737808227539e-01,7.583776712417602539e-01,3.785491585731506348e-01
2.343359403312206268e-02,1.204835319519042969e+01,1.749576330184936523e+00,8.464065790176391602e-01,8.526018857955932617e-01,4.265744090080261230e-01
2.619048580527305603e-02,9.298691749572753906e+00,2.139724016189575195e+00,1.081293702125549316e+00,9.438910484313964844e-01,4.737001657485961914e-01
2.894737944006919861e-02,2.179759979248046875e+00,2.139892101287841797e+00,1.311348557472229004e+00,1.031735897064208984e+00,5.198318958282470703e-01
3.170426934957504272e-02,-4.146821022033691406e+00,1.981850385665893555e+00,1.525692820549011230e+00,1.115625739097595215e+00,5.648818016052246094e-01
3.446116298437118530e-02,-5.789394855499267578e+00,1.929690480232238770e+00,1.715920090675354004e+00,1.195039391517639160e+00,6.087587475776672363e-01
3.721805661916732788e-02,-2.427297115325927734e+00,2.123436212539672852e+00,1.876467466354370117e+00,1.269468665122985840e+00,6.513803005218505859e-01
3.997494652867317200e-02,3.462439537048339844e+00,2.509364604949951172e+00,2.004606723785400391e+00,1.338431358337402344e+00,6.926712393760681152e-01
4.273184016346931458e-02,8.462892532348632812e+00,2.889988899230957031e+00,2.100127696990966797e+00,1.401487588882446289e+00,7.325548529624938965e-01
4.548873379826545715e-02,9.856928825378417969e+00,3.052160263061523438e+00,2.164926767349243164e+00,1.458256483078002930e+00,7.709617614746093750e-01
4.824562370777130127e-02,6.997604846954345703e+00,2.894519567489624023e+00,2.202383995056152344e+00,1.508425116539001465e+00,8.078303337097167969e-01
5.100251734256744385e-02,1.830363392829895020e+00,2.484433650970458984e+00,2.216777563095092773e+00,1.551765322685241699e+00,8.430993556976318359e-01
5.375941097736358643e-02,-2.416184425354003906e+00,2.016836643218994141e+00,2.212657690048217773e+00,1.588142991065979004e+00,8.767150044441223145e-01
5.651630088686943054e-02,-3.579941034317016602e+00,1.703816890716552734e+00,2.194282770156860352e+00,1.617518424987792969e+00,9.086298942565917969e-01
5.927319452166557312e-02,-1.700050950050354004e+00,1.663669228553771973e+00,2.165208101272583008e+00,1.639960408210754395e+00,9.388024806976318359e-01
6.203008443117141724e-02,1.660633683204650879e+00,1.871153950691223145e+00,2.128023862838745117e+00,1.655642628669738770e+00,9.671941399574279785e-01
6.478697806596755981e-02,4.655498981475830078e+00,2.186557292938232422e+00,2.084291458129882812e+00,1.664830565452575684e+00,9.937727451324462891e-01
6.754387170076370239e-02,6.009476184844970703e+00,2.435812234878540039e+00,2.034716844558715820e+00,1.667898535728454590e+00,1.018512248992919922e+00
7.030076533555984497e-02,5.390025138854980469e+00,2.494756460189819336e+00,1.979418277740478516e+00,1.665299415588378906e+00,1.041390538215637207e+00
7.305765151977539062e-02,3.389338731765747070e+00,2.338370561599731445e+00,1.918303489685058594e+00,1.657570123672485352e+00,1.062398195266723633e+00
7.581454515457153320e-02,1.129133105278015137e+00,2.038038730621337891e+00,1.851334571838378906e+00,1.645308852195739746e+00,1.081518173217773438e+00
7.857143878936767578e-02,-3.634943068027496338e-01,1.715273380279541016e+00,1.778795838356018066e+00,1.629161953926086426e+00,1.098751187324523926e+00
8.132833242416381836e-02,-6.363340616226196289e-01,1.479842185974121094e+00,1.701372027397155762e+00,1.609816074371337891e+00,1.114098906517028809e+00
8.408522605895996094e-02,1.213823407888412476e-01,1.383313775062561035e+00,1.620144248008728027e+00,1.587966561317443848e+00,1.127560377120971680e+00
8.684211969375610352e-02,1.342886805534362793e+00,1.406496167182922363e+00,1.536544799804687500e+00,1.564319729804992676e+00,1.139157891273498535e+00
8.959900587797164917e-02,2.417390108108520508e+00,1.479652285575866699e+00,1.452307105064392090e+00,1.539556741714477539e+00,1.148900628089904785e+00
9.235589951276779175e-02,2.923604726791381836e+00,1.520103335380554199e+00,1.369398832321166992e+00,1.514335393905639648e+00,1.156815409660339355e+00
9.511279314756393433e-02,2.730776786804199219e+00,1.468561887741088867e+00,1.290035009384155273e+00,1.489260554313659668e+00,1.162927269935607910e+00
9.786968678236007690e-02,1.985665321350097656e+00,1.310386657714843750e+00,1.216614842414855957e+00,1.464881181716918945e+00,1.167266607284545898e+00
1.006265804171562195e-01,1.008387088775634766e+00,1.076443910598754883e+00,1.151636600494384766e+00,1.441669583320617676e+00,1.169876575469970703e+00
1.033834666013717651e-01,1.423077881336212158e-01,8.267780542373657227e-01,1.097562909126281738e+00,1.420017600059509277e+00,1.170794606208801270e+00
1.061403602361679077e-01,-3.734462559223175049e-01,6.261268258094787598e-01,1.056562542915344238e+00,1.400226354598999023e+00,1.170069217681884766e+00
1.088972538709640503e-01,-4.585978388786315918e-01,5.215862393379211426e-01,1.030286312103271484e+00,1.382499217987060547e+00,1.167753696441650391e+00
1.116541475057601929e-01,-1.742392331361770630e-01,5.300269126892089844e-01,1.019604325294494629e+00,1.366940259933471680e+00,1.163907051086425781e+00
1.144110411405563354e-01,3.334230184555053711e-01,6.374310851097106934e-01,1.024479746818542480e+00,1.353546261787414551e+00,1.158588528633117676e+00
1.171679273247718811e-01,8.952686786651611328e-01,8.078125715255737305e-01,1.043934106826782227e+00,1.342228531837463379e+00,1.151865601539611816e+00
1.199248209595680237e-01,1.368793606758117676e+00,9.967833757400512695e-01,1.076169610023498535e+00,1.332783579826354980e+00,1.143813371658325195e+00
1.226817145943641663e-01,1.666037201881408691e+00,1.164819359779357910e+00,1.118784904479980469e+00,1.324931025505065918e+00,1.134507536888122559e+00
1.254386007785797119e-01,1.760675311088562012e+00,1.286809444427490234e+00,1.169059276580810547e+00,1.318296790122985840e+00,1.124033808708190918e+00
1.281954944133758545e-01,1.680247545242309570e+00,1.355970263481140137e+00,1.224243998527526855e+00,1.312442541122436523e+00,1.112475275993347168e+00
1.309523880481719971e-01,1.490384817123413086e+00,1.382361054420471191e+00,1.281751275062561035e+00,1.306861042976379395e+00,1.099929571151733398e+00
1.337092816829681396e-01,1.275581717491149902e+00,1.387163639068603516e+00,1.339300036430358887e+00,1.300995588302612305e+00,1.086490869522094727e+00
1.364661753177642822e-01,1.118821024894714355e+00,1.394736409187316895e+00,1.394926428794860840e+00,1.294260144233703613e+00,1.072266697883605957e+00
1.392230689525604248e-01,1.081952095031738281e+00,1.424792289733886719e+00,1.446928620338439941e+00,1.286040663719177246e+00,1.057363271713256836e+00
1.419799625873565674e-01,1.189808368682861328e+00,1.486815094947814941e+00,1.493777036666870117e+00,1.275719285011291504e+00,1.041890025138854980e+00
1.447368562221527100e-01,1.422872662544250488e+00,1.577714562416076660e+00,1.534031033515930176e+00,1.262686967849731445e+00,1.025969624519348145e+00
1.474937498569488525e-01,1.722843647003173828e+00,1.683364510536193848e+00,1.566299915313720703e+00,1.246364951133728027e+00,1.009721279144287109e+00
1.502506434917449951e-01,2.010977268218994141e+00,1.783048510551452637e+00,1.589234709739685059e+00,1.226209878921508789e+00,9.932730793952941895e-01
1.530075371265411377e-01,2.212281703948974609e+00,1.855513811111450195e+00,1.601593613624572754e+00,1.201735973358154297e+00,9.767482876777648926e-01
1.557644158601760864e-01,2.277032852172851562e+00,1.884868741035461426e+00,1.602322340011596680e+00,1.172526121139526367e+00,9.602907299995422363e-01
1.585213094949722290e-01,2.193933725357055664e+00,1.864678740501403809e+00,1.590613961219787598e+00,1.138251662254333496e+00,9.440263509750366211e-01
1.612782031297683716e-01,1.991826057434082031e+00,1.799261450767517090e+00,1.565953850746154785e+00,1.098663687705993652e+00,9.280983805656433105e-01
1.640350967645645142e-01,1.728625535964965820e+00,1.701862692832946777e+00,1.528085470199584961e+00,1.053630352020263672e+00,9.126429557800292969e-01
1.667919903993606567e-01,1.471268892288208008e+00,1.590528845787048340e+00,1.476909875869750977e+00,1.003121733665466309e+00,8.977993130683898926e-01
1.695488840341567993e-01,1.274696350097656250e+00,1.482870697975158691e+00,1.412413120269775391e+00,9.472229480743408203e-01,8.837087750434875488e-01
1.723057776689529419e-01,1.168016672134399414e+00,1.391317844390869141e+00,1.334530711174011230e+00,8.861433863639831543e-01,8.705078363418579102e-01
1.750626713037490845e-01,1.151161909103393555e+00,1.320036649703979492e+00,1.243087887763977051e+00,8.202064633369445801e-01,8.583313822746276855e-01
1.778195649385452271e-01,1.199650645256042480e+00,1.264190316200256348e+00,1.137827634811401367e+00,7.498503327369689941e-01,8.473135828971862793e-01
1.805764585733413696e-01,1.273973822593688965e+00,1.211336374282836914e+00,1.018510460853576660e+00,6.756255626678466797e-01,8.375772833824157715e-01
1.833333373069763184e-01,1.330031394958496094e+00,1.144478678703308105e+00,8.851148486137390137e-01,5.981875658035278320e-01,8.292446136474609375e-01
1.860902309417724609e-01,1.327976942062377930e+00,1.045933961868286133e+00,7.380957007408142090e-01,5.182773470878601074e-01,8.224300742149353027e-01
1.888471245765686035e-01,1.237936615943908691e+00,9.011318683624267578e-01,5.786439180374145508e-01,4.367243051528930664e-01,8.172364234924316406e-01
1.916040182113647461e-01,1.043125629425048828e+00,7.017719149589538574e-01,4.088884294033050537e-01,3.544303476810455322e-01,8.137540817260742188e-01
1.943609118461608887e-01,7.413983941078186035e-01,4.478717148303985596e-01,2.320270240306854248e-01,2.723395526409149170e-01,8.120661973953247070e-01
1.971178054809570312e-01,3.456970453262329102e-01,1.484963893890380859e-01,5.224272981286048889e-02,1.914434880018234253e-01,8.122362494468688965e-01
1.998746991157531738e-01,-1.163161993026733398e-01,-1.790369749069213867e-01,-1.254891008138656616e-01,1.127573996782302856e-01,8.143195509910583496e-01
2.026315927505493164e-01,-6.043867468833923340e-01,-5.112669467926025391e-01,-2.957687377929687500e-01,3.730915859341621399e-02,8.183460831642150879e-01
2.053884863853454590e-01,-1.070339560508728027e+00,-8.218380212783813477e-01,-4.532512128353118896e-01,-3.387955576181411743e-02,8.243328332901000977e-01
2.081453800201416016e-01,-1.465072512626647949e+00,-1.085309147834777832e+00,-5.931674838066101074e-01,-9.978554397821426392e-02,8.322725892066955566e-01
2.109022736549377441e-01,-1.746481537818908691e+00,-1.280971407890319824e+00,-7.118043899536132812e-01,-1.594222486019134521e-01,8.421354293823242188e-01
2.136591523885726929e-01,-1.887037634849548340e+00,-1.395998477935791016e+00,-8.068775534629821777e-01,-2.118234783411026001e-01,8.538722395896911621e-01
2.164160460233688354e-01,-1.878973126411437988e+00,-1.427371144294738770e+00,-8.777392506599426270e-01,-2.560520172119140625e-01,8.674043416976928711e-01
2.191729396581649780e-01,-1.735810756683349609e+00,-1.382268309593200684e+00,-9.253963232040405273e-01,-2.912155389785766602e-01,8.826259374618530273e-01
2.219298332929611206e-01,-1.489517688751220703e+00,-1.276898384094238281e+00,-9.522959589958190918e-01,-3.164452016353607178e-01,8.994041085243225098e-01
2.246867269277572632e-01,-1.184614896774291992e+00,-1.134023666381835938e+00,-9.619657397270202637e-01,-3.309166431427001953e-01,9.175806045532226562e-01
2.274436205625534058e-01,-8.712628483772277832e-01,-9.795575141906738281e-01,-9.585149288177490234e-01,-3.338349163532257080e-01,9.369603991508483887e-01
2.302005141973495483e-01,-5.981372594833374023e-01,-8.387736678123474121e-01,-9.460709691047668457e-01,-3.244326412677764893e-01,9.573211073875427246e-01
2.329574078321456909e-01,-4.056794941425323486e-01,-7.326895594596862793e-01,-9.282579421997070312e-01,-3.019847869873046875e-01,9.784030914306640625e-01
2.357143014669418335e-01,-3.203748464584350586e-01,-6.750544905662536621e-01,-9.077294468879699707e-01,-2.657843530178070068e-01,9.999223351478576660e-01
2.384711951017379761e-01,-3.504264056682586670e-01,-6.705625057220458984e-01,-8.858589529991149902e-01,-2.151590734720230103e-01,1.021551132202148438e+00
2.412280738353729248e-01,-4.838714003562927246e-01,-7.143496274948120117e-01,-8.626062273979187012e-01,-1.494763344526290894e-01,1.042936563491821289e+00
2.439849674701690674e-01,-6.904811263084411621e-01,-7.931321859359741211e-01,-8.365394473075866699e-01,-6.813949346542358398e-02,1.063690423965454102e+00
2.467418611049652100e-01,-9.277325272560119629e-01,-8.876057267189025879e-01,-8.050341606140136719e-01,2.939975447952747345e-02,1.083387255668640137e+00
2.494987547397613525e-01,-1.149156570434570312e+00,-9.757508635520935059e-01,-7.645850181579589844e-01,1.436255425214767456e-01,1.101574301719665527e+00
2.522556483745574951e-01,-1.312893509864807129e+00,-1.036475062370300293e+00,-7.111696600914001465e-01,2.749432325363159180e-01,1.117766737937927246e+00
2.550125420093536377e-01,-1.388471841812133789e+00,-1.052730441093444824e+00,-6.406179070472717285e-01,4.236662089824676514e-01,1.131450772285461426e+00
2.577694356441497803e-01,-1.360597372055053711e+00,-1.013801932334899902e+00,-5.489076375961303711e-01,5.899855494499206543e-01,1.142083883285522461e+00
2.605263292789459229e-01,-1.229757666587829590e+00,-9.162231683731079102e-01,-4.323500394821166992e-01,7.739479541778564453e-01,1.149098515510559082e+00
2.632832229137420654e-01,-1.009773373603820801e+00,-7.633973956108093262e-01,-2.876658439636230469e-01,9.754341840744018555e-01,1.151905298233032227e+00
2.660401165485382080e-01,-7.239565253257751465e-01,-5.640580058097839355e-01,-1.119379252195358276e-01,1.194121479988098145e+00,1.149902820587158203e+00
2.687970101833343506e-01,-4.008034169673919678e-01,-3.298644721508026123e-01,9.754054993391036987e-02,1.429458379745483398e+00,1.142463803291320801e+00
2.715539038181304932e-01,-6.959588080644607544e-02,-7.252932339906692505e-02,3.434490263462066650e-01,1.680621623992919922e+00,1.128966212272644043e+00
2.743107974529266357e-01,2.443046420812606812e-01,1.990385800600051880e-01,6.286054849624633789e-01,1.946496605873107910e+00,1.108776569366455078e+00
2.770676910877227783e-01,5.241985321044921875e-01,4.812867641448974609e-01,9.560860395431518555e-01,2.225638866424560547e+00,1.081266760826110840e+00
2.798245847225189209e-01,7.668499946594238281e-01,7.777197360992431641e-01,1.329212903976440430e+00,2.516227006912231445e+00,1.045819282531738281e+00
2.825814783573150635e-01,9.858285188674926758e-01,1.099475264549255371e+00,1.751418352127075195e+00,2.816061496734619141e+00,1.001835107803344727e+00
2.853383421897888184e-01,1.211765885353088379e+00,1.464592933654785156e+00,2.225955009460449219e+00,3.122496843338012695e+00,9.487481117248535156e-01
2.880952358245849609e-01,1.489069223403930664e+00,1.895956158638000488e+00,2.755503416061401367e+00,3.432445764541625977e+00,8.860215544700622559e-01
2.908521294593811035e-01,1.869508266448974609e+00,2.418116807937622070e+00,3.341622591018676758e+00,3.742331981658935547e+00,8.131695985794067383e-01
2.936090230941772461e-01,2.403537750244140625e+00,3.053607463836669922e+00,3.984237670898437500e+00,4.048076152801513672e+00,7.297599911689758301e-01
2.963659167289733887e-01,3.131256103515625000e+00,3.819271564483642578e+00,4.681050777435302734e+00,4.345101833343505859e+00,6.354337334632873535e-01
2.991228103637695312e-01,4.075139522552490234e+00,4.723192214965820312e+00,5.427046298980712891e+00,4.628299713134765625e+00,5.299044847488403320e-01
3.018797039985656738e-01,5.236364364624023438e+00,5.762629032135009766e+00,6.214061260223388672e+00,4.892067432403564453e+00,4.129869341850280762e-01
3.046365976333618164e-01,6.594559669494628906e+00,6.923151969909667969e+00,7.030457496643066406e+00,5.130314826965332031e+00,2.845802605152130127e-01
3.073934912681579590e-01,8.109952926635742188e+00,8.178833961486816406e+00,7.860947608947753906e+00,5.336516380310058594e+00,1.447062790393829346e-01
3.101503849029541016e-01,9.726870536804199219e+00,9.493363380432128906e+00,8.686496734619140625e+00,5.503779411315917969e+00,-6.497330032289028168e-03
3.129072785377502441e-01,1.137821769714355469e+01,1.082162761688232422e+01,9.484415054321289062e+00,5.624937057495117188e+00,-1.687664240598678589e-01
3.156641721725463867e-01,1.298937034606933594e+01,1.211171722412109375e+01,1.022853279113769531e+01,5.692676067352294922e+00,-3.416979908943176270e-01
3.184210658073425293e-01,1.448174762725830078e+01,1.330695533752441406e+01,1.088960647583007812e+01,5.699717998504638672e+00,-5.247528553009033203e-01
3.211779594421386719e-01,1.577643108367919922e+01,1.434805774688720703e+01,1.143583202362060547e+01,5.638999938964843750e+00,-7.172513604164123535e-01
3.239348530769348145e-01,1.679787063598632812e+01,1.517524147033691406e+01,1.183368492126464844e+01,5.503951072692871094e+00,-9.183664917945861816e-01
3.266917467117309570e-01,1.747753334045410156e+01,1.573054599761962891e+01,1.204904174804687500e+01,5.288737297058105469e+00,-1.127138495445251465e+00
3.294486403465270996e-01,1.775760459899902344e+01,1.596026992797851562e+01,1.204871940612792969e+01,4.988611221313476562e+00,-1.342464447021484375e+00
3.322055339813232422e-01,1.759408569335937500e+01,1.581768131256103516e+01,1.180244064331054688e+01,4.600208282470703125e+00,-1.563121795654296875e+00
3.349624276161193848e-01,1.695824432373046875e+01,1.526619148254394531e+01,1.128521537780761719e+01,4.121869564056396484e+00,-1.787769079208374023e+00
3.377193212509155273e-01,1.583705997467041016e+01,1.428283977508544922e+01,1.048016548156738281e+01,3.553945779800415039e+00,-2.014956951141357422e+00
3.404762148857116699e-01,1.423384857177734375e+01,1.286207389831542969e+01,9.381354331970214844e+00,2.899011850357055664e+00,-2.243160247802734375e+00
3.432331085205078125e-01,1.217035007476806641e+01,1.101935577392578125e+01,7.996456623077392578e+00,2.162027597427368164e+00,-2.470770359039306641e+00
3.459899723529815674e-01,9.690241813659667969e+00,8.793898582458496094e+00,6.348657131195068359e+00,1.350360274314880371e+00,-2.696137428283691406e+00
3.487468659877777100e-01,6.862599849700927734e+00,6.249337673187255859e+00,4.477132797241210938e+00,4.736582636833190918e-01,-2.917584657669067383e+00
3.515037596225738525e-01,3.783202886581420898e+00,3.471764087677001953e+00,2.436026334762573242e+00,-4.563652873039245605e-01,-3.133422374725341797e+00
3.542606532573699951e-01,5.703204274177551270e-01,5.642225742340087891e-01,2.912560999393463135e-01,-1.426346302032470703e+00,-3.341978073120117188e+00
3.570175468921661377e-01,-2.645768165588378906e+00,-2.361709117889404297e+00,-1.884267091751098633e+00,-2.421783924102783203e+00,-3.541614770889282227e+00
3.597744405269622803e-01,-5.738273620605468750e+00,-5.195828914642333984e+00,-4.016568660736083984e+00,-3.427627563476562500e+00,-3.730748176574707031e+00
3.625313341617584229e-01,-8.598804473876953125e+00,-7.838765144348144531e+00,-6.036674022674560547e+00,-4.428885459899902344e+00,-3.907871246337890625e+00
3.652882277965545654e-01,-1.114648914337158203e+01,-1.020922183990478516e+01,-7.885972499847412109e+00,-5.411263465881347656e+00,-4.071567058563232422e+00
3.680451214313507080e-01,-1.332917118072509766e+01,-1.224782848358154297e+01,-9.520010948181152344e+00,-6.361677169799804688e+00,-4.220529079437255859e+00
3.708020150661468506e-01,-1.511866760253906250e+01,-1.391769313812255859e+01,-1.091044235229492188e+01,-7.268681049346923828e+00,-4.353562831878662109e+00
3.735589087009429932e-01,-1.650391769409179688e+01,-1.520263957977294922e+01,-1.204515361785888672e+01,-8.122776031494140625e+00,-4.469603538513183594e+00
3.763158023357391357e-01,-1.748473930358886719e+01,-1.610422515869140625e+01,-1.292686462402343750e+01,-8.916518211364746094e+00,-4.567721843719482422e+00
3.790726959705352783e-01,-1.806820487976074219e+01,-1.663875198364257812e+01,-1.357079792022705078e+01,-9.644554138183593750e+00,-4.647123336791992188e+00
3.818295896053314209e-01,-1.826789474487304688e+01,-1.683485221862792969e+01,-1.400186157226562500e+01,-1.030347251892089844e+01,-4.707157135009765625e+00
3.845864832401275635e-01,-1.810567092895507812e+01,-1.673184967041015625e+01,-1.425174140930175781e+01,-1.089159202575683594e+01,-4.747303962707519531e+00
3.873433768749237061e-01,-1.761526107788085938e+01,-1.637860870361328125e+01,-1.435621738433837891e+01,-1.140866565704345703e+01,-4.767182826995849609e+00
3.901002705097198486e-01,-1.684599304199218750e+01,-1.583249092102050781e+01,-1.435275650024414062e+01,-1.185556793212890625e+01,-4.766542911529541016e+00
3.928571641445159912e-01,-1.586539459228515625e+01,-1.515802478790283203e+01,-1.427842330932617188e+01,-1.223397541046142578e+01,-4.745250701904296875e+00
3.956140577793121338e-01,-1.475899028778076172e+01,-1.442478466033935547e+01,-1.416812992095947266e+01,-1.254603767395019531e+01,-4.703291416168212891e+00
3.983709514141082764e-01,-1.362625312805175781e+01,-1.370437049865722656e+01,-1.405309295654296875e+01,-1.279412078857421875e+01,-4.640748977661132812e+00
4.011278450489044189e-01,-1.257350254058837891e+01,-1.306632328033447266e+01,-1.395953559875488281e+01,-1.298056697845458984e+01,-4.557808876037597656e+00
4.038847088813781738e-01,-1.170535469055175781e+01,-1.257305717468261719e+01,-1.390767765045166016e+01,-1.310752296447753906e+01,-4.454737663269042969e+00
4.066416025161743164e-01,-1.111512660980224609e+01,-1.227420711517333984e+01,-1.391098690032958984e+01,-1.317681407928466797e+01,-4.331872463226318359e+00
4.093984961509704590e-01,-1.087344360351562500e+01,-1.220109653472900391e+01,-1.397576332092285156e+01,-1.318985366821289062e+01,-4.189621448516845703e+00
4.121553897857666016e-01,-1.101593017578125000e+01,-1.236227607727050781e+01,-1.410124492645263672e+01,-1.314762592315673828e+01,-4.028442859649658203e+00
4.149122834205627441e-01,-1.153260517120361328e+01,-1.274146652221679688e+01,-1.428010082244873047e+01,-1.305066967010498047e+01,-3.848841190338134766e+00
4.176691770553588867e-01,-1.236308670043945312e+01,-1.329884433746337891e+01,-1.449946689605712891e+01,-1.289912414550781250e+01,-3.651355743408203125e+00
4.204260706901550293e-01,-1.340286922454833984e+01,-1.397608566284179688e+01,-1.474233531951904297e+01,-1.269277095794677734e+01,-3.436555147171020508e+00
4.231829643249511719e-01,-1.452237606048583984e+01,-1.470448303222656250e+01,-1.498920154571533203e+01,-1.243112277984619141e+01,-3.205025434494018555e+00
4.259398579597473145e-01,-1.559288692474365234e+01,-1.541456317901611328e+01,-1.521984863281250000e+01,-1.211346817016601562e+01,-2.957369804382324219e+00
4.286967515945434570e-01,-1.650974655151367188e+01,-1.604511642456054688e+01,-1.541487693786621094e+01,-1.173898887634277344e+01,-2.694196701049804688e+00
4.314536452293395996e-01,-1.720597267150878906e+01,-1.654972076416015625e+01,-1.555700778961181641e+01,-1.130680084228515625e+01,-2.416114568710327148e+00
4.342105388641357422e-01,-1.765462303161621094e+01,-1.689978218078613281e+01,-1.563182067871093750e+01,-1.081605339050292969e+01,-2.123733282089233398e+00
4.369674324989318848e-01,-1.786184120178222656e+01,-1.708411788940429688e+01,-1.562801361083984375e+01,-1.026597118377685547e+01,-1.817653179168701172e+00
4.397243261337280273e-01,-1.785482406616210938e+01,-1.710600280761718750e+01,-1.553712081909179688e+01,-9.655916213989257812e+00,-1.498466372489929199e+00
4.424812197685241699e-01,-1.766970443725585938e+01,-1.697893714904785156e+01,-1.535273265838623047e+01,-8.985424995422363281e+00,-1.166750550270080566e+00
4.452381134033203125e-01,-1.734292984008789062e+01,-1.672233772277832031e+01,-1.506944465637207031e+01,-8.254228591918945312e+00,-8.230693936347961426e-01
4.479950070381164551e-01,-1.690677070617675781e+01,-1.635784912109375000e+01,-1.468160152435302734e+01,-7.462290287017822266e+00,-4.679684340953826904e-01
4.507519006729125977e-01,-1.638792610168457031e+01,-1.590668487548828125e+01,-1.418198871612548828e+01,-6.609785079956054688e+00,-1.019767746329307556e-01
4.535087943077087402e-01,-1.580804252624511719e+01,-1.538780403137207031e+01,-1.356073570251464844e+01,-5.697126388549804688e+00,2.743961215019226074e-01
4.562656879425048828e-01,-1.518447875976562500e+01,-1.481666183471679688e+01,-1.280447959899902344e+01,-4.724939346313476562e+00,6.606591939926147461e-01
4.590225815773010254e-01,-1.453125190734863281e+01,-1.420376396179199219e+01,-1.189593982696533203e+01,-3.694050073623657227e+00,1.056348562240600586e+00
4.617794752120971680e-01,-1.385979938507080078e+01,-1.355246925354003906e+01,-1.081403350830078125e+01,-2.605484008789062500e+00,1.461010456085205078e+00
4.645363390445709229e-01,-1.317932987213134766e+01,-1.285498237609863281e+01,-9.534491539001464844e+00,-1.460431933403015137e+00,1.874214291572570801e+00
4.672932326793670654e-01,-1.249683380126953125e+01,-1.208604049682617188e+01,-8.030897140502929688e+00,-2.602046430110931396e-01,2.295559883117675781e+00
4.700501263141632080e-01,-1.181604766845703125e+01,-1.119408321380615234e+01,-6.276237487792968750e+00,9.937365055084228516e-01,2.724654912948608398e+00
4.728070199489593506e-01,-1.113295078277587891e+01,-1.009116363525390625e+01,-4.244471073150634766e+00,2.299838304519653320e+00,3.161129951477050781e+00
4.755639135837554932e-01,-1.042243862152099609e+01,-8.644703865051269531e+00,-1.912196397781372070e+00,3.656463384628295898e+00,3.604635000228881836e+00
4.783208072185516357e-01,-9.606134414672851562e+00,-6.675565242767333984e+00,7.399464249610900879e-01,5.061924457550048828e+00,4.054835796356201172e+00
4.810777008533477783e-01,-8.489468574523925781e+00,-3.966785430908203125e+00,3.726195335388183594e+00,6.514483928680419922e+00,4.511420249938964844e+00
4.838345944881439209e-01,-6.671128749847412109e+00,-2.844972610473632812e-01,7.055088520050048828e+00,8.012386322021484375e+00,4.974088191986083984e+00
4.865914881229400635e-01,-3.465179920196533203e+00,4.592533588409423828e+00,1.072929191589355469e+01,9.553863525390625000e+00,5.442557334899902344e+00
4.893483817577362061e-01,2.084091663360595703e+00,1.084247207641601562e+01,1.474590206146240234e+01,1.113715267181396484e+01,5.916562557220458984e+00
4.921052753925323486e-01,1.103352642059326172e+01,1.857801246643066406e+01,1.909704589843750000e+01,1.276050567626953125e+01,6.395848751068115234e+00
4.948621690273284912e-01,2.426301193237304688e+01,2.783745193481445312e+01,2.377071571350097656e+01,1.442219448089599609e+01,6.880178928375244141e+00
4.976190626621246338e-01,4.223636245727539062e+01,3.858959960937500000e+01,2.875167655944824219e+01,1.612053108215332031e+01,7.369327545166015625e+00
5.003759264945983887e-01,6.492784118652343750e+01,5.074824523925781250e+01,3.402235031127929688e+01,1.785384178161621094e+01,7.863075733184814453e+00
5.031328201293945312e-01,9.191870117187500000e+01,6.419134521484375000e+01,3.956390380859375000e+01,1.962055587768554688e+01,8.361232757568359375e+00
5.058897137641906738e-01,1.225692138671875000e+02,7.877809906005859375e+01,4.535665512084960938e+01,2.141909408569335938e+01,8.863603591918945312e+00
5.086466073989868164e-01,1.561802368164062500e+02,9.436373138427734375e+01,5.138092803955078125e+01,2.324794769287109375e+01,9.370005607604980469e+00
5.114035010337829590e-01,1.920985412597656250e+02,1.108092117309570312e+02,5.761744689941406250e+01,2.510566329956054688e+01,9.880270004272460938e+00
5.141603946685791016e-01,2.297674102783203125e+02,1.279870910644531250e+02,6.404773712158203125e+01,2.699083709716796875e+01,1.039423751831054688e+01
5.169172883033752441e-01,2.687392578125000000e+02,1.457842102050781250e+02,7.065431976318359375e+01,2.890212821960449219e+01,1.091175460815429688e+01
5.196741819381713867e-01,3.086679077148437500e+02,1.641022186279296875e+02,7.742085266113281250e+01,3.083824539184570312e+01,1.143267440795898438e+01
5.224310755729675293e-01,3.492924194335937500e+02,1.828571166992187500e+02,8.433223724365234375e+01,3.279795837402343750e+01,1.195686626434326172e+01
5.251879692077636719e-01,3.904194946289062500e+02,2.019776611328125000e+02,9.137463378906250000e+01,3.478008270263671875e+01,1.248419380187988281e+01
5.279448628425598145e-01,4.319078979492187500e+02,2.214040374755859375e+02,9.853539276123046875e+01,3.678350448608398438e+01,1.301453971862792969e+01
5.307017564773559570e-01,4.736551208496093750e+02,2.410861663818359375e+02,1.058030471801757812e+02,3.880715179443359375e+01,1.354778575897216797e+01
5.334586501121520996e-01,5.155874023437500000e+02,2.609822082519531250e+02,1.131672439575195312e+02,4.084999847412109375e+01,1.408382320404052734e+01
5.362155437469482422e-01,5.576516113281250000e+02,2.810572509765625000e+02,1.206186294555664062e+02,4.291107940673828125e+01,1.462254714965820312e+01
5.389724373817443848e-01,5.998098144531250000e+02,3.012821655273437500e+02,1.281487884521484375e+02,4.498947525024414062e+01,1.516385650634765625e+01
5.417293310165405273e-01,6.420350952148437500e+02,3.216327209472656250e+02,1.357501525878906250e+02,4.708432006835937500e+01,1.570765686035156250e+01
5.444862246513366699e-01,6.843079223632812500e+02,3.420886535644531250e+02,1.434159545898437500e+02,4.919476699829101562e+01,1.625386238098144531e+01
5.472431182861328125e-01,7.266146850585937500e+02,3.626329650878906250e+02,1.511401062011718750e+02,5.132003402709960938e+01,1.680238342285156250e+01
5.500000119209289551e-01,7.689454956054687500e+02,3.832515869140625000e+02,1.589171752929687500e+02,5.345938873291015625e+01,1.735313987731933594e+01


==> figures/shearlets/2/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.910535240173339844e+01,9.731005668640136719e+00,4.215323925018310547e+00,1.523685574531555176e+00,6.970205307006835938e-01
-5.472431182861328125e-01,1.704380989074707031e+01,8.702858924865722656e+00,3.787938117980957031e+00,1.379255533218383789e+00,6.499394178390502930e-01
-5.444862246513366699e-01,1.509893417358398438e+01,7.731456279754638672e+00,3.381921052932739258e+00,1.240704655647277832e+00,6.043738126754760742e-01
-5.417293310165405273e-01,1.327064990997314453e+01,6.816574096679687500e+00,2.997119665145874023e+00,1.107992529869079590e+00,5.603168010711669922e-01
-5.389724373817443848e-01,1.155884552001953125e+01,5.957945346832275391e+00,2.633364677429199219e+00,9.810774326324462891e-01,5.177628993988037109e-01
-5.362155437469482422e-01,9.963364601135253906e+00,5.155252933502197266e+00,2.290468931198120117e+00,8.599150180816650391e-01,4.767042398452758789e-01
-5.334586501121520996e-01,8.483987808227539062e+00,4.408117771148681641e+00,1.968226432800292969e+00,7.444589734077453613e-01,4.371347427368164062e-01
-5.307017564773559570e-01,7.120404243469238281e+00,3.716088294982910156e+00,1.666408658027648926e+00,6.346600055694580078e-01,3.990468978881835938e-01
-5.279448628425598145e-01,5.872184276580810547e+00,3.078623771667480469e+00,1.384762406349182129e+00,5.304669141769409180e-01,3.624325990676879883e-01
-5.251879692077636719e-01,4.738719463348388672e+00,2.495078802108764648e+00,1.123007416725158691e+00,4.318251013755798340e-01,3.272845745086669922e-01
-5.224310755729675293e-01,3.719162940979003906e+00,1.964681029319763184e+00,8.808332681655883789e-01,3.386774361133575439e-01,2.935949265956878662e-01
-5.196741819381713867e-01,2.812335014343261719e+00,1.486507773399353027e+00,6.578970551490783691e-01,2.509635090827941895e-01,2.613542079925537109e-01
-5.169172883033752441e-01,2.016596317291259766e+00,1.059455275535583496e+00,4.538182914257049561e-01,1.686200052499771118e-01,2.305544465780258179e-01
-5.141603946685791016e-01,1.329687118530273438e+00,6.822064518928527832e-01,2.681773304939270020e-01,9.158062189817428589e-02,2.011858671903610229e-01
-5.114035010337829590e-01,7.485135793685913086e-01,3.531931638717651367e-01,1.005107238888740540e-01,1.977431401610374451e-02,1.732393950223922729e-01
-5.086466073989868164e-01,2.688913941383361816e-01,7.055558264255523682e-02,-4.969116300344467163e-02,-4.687203839421272278e-02,1.467049121856689453e-01
-5.058897137641906738e-01,-1.147482693195343018e-01,-1.678980886936187744e-01,-1.829878240823745728e-01,-1.084364801645278931e-01,1.215715631842613220e-01
-5.031328201293945312e-01,-4.096482098102569580e-01,-3.647279739379882812e-01,-2.999908626079559326e-01,-1.649999022483825684e-01,9.782915562391281128e-02
-5.003759264945983887e-01,-6.249330043792724609e-01,-5.228866934776306152e-01,-4.013657569885253906e-01,-2.166491299867630005e-01,7.546548545360565186e-02
-4.976190626621246338e-01,-7.716026306152343750e-01,-6.457225680351257324e-01,-4.878310263156890869e-01,-2.634728550910949707e-01,5.446993559598922729e-02
-4.948621690273284912e-01,-8.621618747711181641e-01,-7.369537353515625000e-01,-5.601616501808166504e-01,-3.055659830570220947e-01,3.482875972986221313e-02
-4.921052753925323486e-01,-9.097589254379272461e-01,-8.005859255790710449e-01,-6.191802024841308594e-01,-3.430272638797760010e-01,1.652948372066020966e-02
-4.893483817577362061e-01,-9.269450306892395020e-01,-8.407916426658630371e-01,-6.657550930976867676e-01,-3.759601116180419922e-01,-4.412510897964239120e-04
-4.865914881229400635e-01,-9.243804216384887695e-01,-8.617365956306457520e-01,-7.007934451103210449e-01,-4.044719636440277100e-01,-1.609788089990615845e-02
-4.838345944881439209e-01,-9.099884629249572754e-01,-8.673776388168334961e-01,-7.252291440963745117e-01,-4.286764562129974365e-01,-3.045541234314441681e-02
-4.810777008533477783e-01,-8.888633251190185547e-01,-8.612670302391052246e-01,-7.400111556053161621e-01,-4.486908614635467529e-01,-4.352895170450210571e-02
-4.783208072185516357e-01,-8.638154268264770508e-01,-8.464005589485168457e-01,-7.460894584655761719e-01,-4.646374285221099854e-01,-5.533599853515625000e-02
-4.755639135837554932e-01,-8.361669182777404785e-01,-8.251385688781738281e-01,-7.443981766700744629e-01,-4.766444861888885498e-01,-6.589247286319732666e-02
-4.728070199489593506e-01,-8.064419627189636230e-01,-7.992147207260131836e-01,-7.358402013778686523e-01,-4.848431944847106934e-01,-7.521709054708480835e-02
-4.700501263141632080e-01,-7.748059630393981934e-01,-7.698121070861816406e-01,-7.212712764739990234e-01,-4.893712699413299561e-01,-8.332876861095428467e-02
-4.672932326793670654e-01,-7.412922978401184082e-01,-7.376852631568908691e-01,-7.014892101287841797e-01,-4.903703033924102783e-01,-9.024726599454879761e-02
-4.645363390445709229e-01,-7.058990597724914551e-01,-7.032844424247741699e-01,-6.772215962409973145e-01,-4.879862368106842041e-01,-9.599319845438003540e-02
-4.617794752120971680e-01,-6.686264872550964355e-01,-6.668708324432373047e-01,-6.491240859031677246e-01,-4.823687672615051270e-01,-1.005888655781745911e-01
-4.590225815773010254e-01,-6.294878721237182617e-01,-6.286011934280395508e-01,-6.177771687507629395e-01,-4.736721813678741455e-01,-1.040568798780441284e-01
-4.562656879425048828e-01,-5.885208249092102051e-01,-5.885893106460571289e-01,-5.836915373802185059e-01,-4.620533287525177002e-01,-1.064213439822196960e-01
-4.535087943077087402e-01,-5.457910895347595215e-01,-5.469434261322021484e-01,-5.473157763481140137e-01,-4.476738572120666504e-01,-1.077083200216293335e-01
-4.507519006729125977e-01,-5.013988018035888672e-01,-5.037921667098999023e-01,-5.090445280075073242e-01,-4.306953549385070801e-01,-1.079439744353294373e-01
-4.479950070381164551e-01,-4.554874598979949951e-01,-4.592995643615722656e-01,-4.692309796810150146e-01,-4.112839400768280029e-01,-1.071554049849510193e-01
-4.452381134033203125e-01,-4.082543849945068359e-01,-4.136780798435211182e-01,-4.281958639621734619e-01,-3.896057307720184326e-01,-1.053731366991996765e-01
-4.424812197685241699e-01,-3.599626421928405762e-01,-3.671952486038208008e-01,-3.862372636795043945e-01,-3.658278286457061768e-01,-1.026277095079421997e-01
-4.397243261337280273e-01,-3.109574317932128906e-01,-3.201787769794464111e-01,-3.436350524425506592e-01,-3.401177227497100830e-01,-9.895126521587371826e-02
-4.369674324989318848e-01,-2.616785466670989990e-01,-2.730135023593902588e-01,-3.006548881530761719e-01,-3.126426041126251221e-01,-9.437666088342666626e-02
-4.342105388641357422e-01,-2.126681506633758545e-01,-2.261303216218948364e-01,-2.575458288192749023e-01,-2.835684120655059814e-01,-8.894095569849014282e-02
-4.314536452293395996e-01,-1.645573675632476807e-01,-1.799843907356262207e-01,-2.145368009805679321e-01,-2.530597746372222900e-01,-8.267947286367416382e-02
-4.286967515945434570e-01,-1.180266290903091431e-01,-1.350210756063461304e-01,-1.718295067548751831e-01,-2.212790846824645996e-01,-7.563209533691406250e-02
-4.259398579597473145e-01,-7.373005896806716919e-02,-9.163135290145874023e-02,-1.295912712812423706e-01,-1.883863508701324463e-01,-6.783784180879592896e-02
-4.231829643249511719e-01,-3.219312429428100586e-02,-5.010221153497695923e-02,-8.794330060482025146e-02,-1.545401811599731445e-01,-5.934016406536102295e-02
-4.204260706901550293e-01,6.297580897808074951e-03,-1.057097595185041428e-02,-4.695848003029823303e-02,-1.198954358696937561e-01,-5.018137022852897644e-02
-4.176691770553588867e-01,4.178066924214363098e-02,2.700600959360599518e-02,-6.653590127825737000e-03,-8.460545539855957031e-02,-4.040688648819923401e-02
-4.149122834205627441e-01,7.465804368257522583e-02,6.286634504795074463e-02,3.300986438989639282e-02,-4.882272705435752869e-02,-3.006428666412830353e-02
-4.121553897857666016e-01,1.056587025523185730e-01,9.742417186498641968e-02,7.212112843990325928e-02,-1.269698329269886017e-02,-1.920178532600402832e-02
-4.093984961509704590e-01,1.357429325580596924e-01,1.312303394079208374e-01,1.108103469014167786e-01,2.362012118101119995e-02,-7.868931628763675690e-03
-4.066416025161743164e-01,1.659671068191528320e-01,1.649145185947418213e-01,1.492363512516021729e-01,5.997797474265098572e-02,3.881447948515415192e-03
-4.038847088813781738e-01,1.973508149385452271e-01,1.991160064935684204e-01,1.875694394111633301e-01,9.622260183095932007e-02,1.599802263081073761e-02
-4.011278450489044189e-01,2.307636588811874390e-01,2.344184964895248413e-01,2.259710133075714111e-01,1.321967989206314087e-01,2.842578850686550140e-02
-3.983709514141082764e-01,2.668479681015014648e-01,2.712938487529754639e-01,2.645773887634277344e-01,1.677396148443222046e-01,4.111010208725929260e-02
-3.956140577793121338e-01,3.059694468975067139e-01,3.100572824478149414e-01,3.034768402576446533e-01,2.026841044425964355e-01,5.399515852332115173e-02
-3.928571641445159912e-01,3.482015430927276611e-01,3.508409559726715088e-01,3.426932990550994873e-01,2.368570119142532349e-01,6.702428311109542847e-02
-3.901002705097198486e-01,3.933318555355072021e-01,3.935814201831817627e-01,3.821720480918884277e-01,2.700788378715515137e-01,8.014033734798431396e-02
-3.873433768749237061e-01,4.408920109272003174e-01,4.380199611186981201e-01,4.217661321163177490e-01,3.021631836891174316e-01,9.328663349151611328e-02
-3.845864832401275635e-01,4.902018904685974121e-01,4.837122261524200439e-01,4.612301290035247803e-01,3.329191207885742188e-01,1.064070314168930054e-01
-3.818295896053314209e-01,5.404207110404968262e-01,5.300455093383789062e-01,5.002135038375854492e-01,3.621518909931182861e-01,1.194439157843589783e-01
-3.790726959705352783e-01,5.905941128730773926e-01,5.762608647346496582e-01,5.382665991783142090e-01,3.896650373935699463e-01,1.323426514863967896e-01
-3.763158023357391357e-01,6.396920084953308105e-01,6.214767098426818848e-01,5.748442411422729492e-01,4.152661859989166260e-01,1.450492739677429199e-01
-3.735589087009429932e-01,6.866359114646911621e-01,6.647183299064636230e-01,6.093239784240722656e-01,4.387687146663665771e-01,1.575112491846084595e-01
-3.708020150661468506e-01,7.303192615509033203e-01,7.049481272697448730e-01,6.410256028175354004e-01,4.599979519844055176e-01,1.696772575378417969e-01
-3.680451214313507080e-01,7.696253061294555664e-01,7.411032319068908691e-01,6.692461371421813965e-01,4.787977337837219238e-01,1.814998835325241089e-01
-3.652882277965545654e-01,8.034516572952270508e-01,7.721406817436218262e-01,6.932927966117858887e-01,4.950350522994995117e-01,1.929337233304977417e-01
-3.625313341617584229e-01,8.307484388351440430e-01,7.970891594886779785e-01,7.125295400619506836e-01,5.086051225662231445e-01,2.039363086223602295e-01
-3.597744405269622803e-01,8.505752682685852051e-01,8.151107430458068848e-01,7.264202237129211426e-01,5.194376707077026367e-01,2.144682556390762329e-01
-3.570175468921661377e-01,8.621740937232971191e-01,8.255615830421447754e-01,7.345724701881408691e-01,5.274996757507324219e-01,2.244958281517028809e-01
-3.542606532573699951e-01,8.650493025779724121e-01,8.280481100082397461e-01,7.367699146270751953e-01,5.328002572059631348e-01,2.339868992567062378e-01
-3.515037596225738525e-01,8.590322732925415039e-01,8.224673867225646973e-01,7.329948544502258301e-01,5.353878140449523926e-01,2.429147213697433472e-01
-3.487468659877777100e-01,8.443125486373901367e-01,8.090251684188842773e-01,7.234334945678710938e-01,5.353532433509826660e-01,2.512569129467010498e-01
-3.459899723529815674e-01,8.214253187179565430e-01,7.882245182991027832e-01,7.084650397300720215e-01,5.328254699707031250e-01,2.589962780475616455e-01
-3.432331085205078125e-01,7.912031412124633789e-01,7.608316540718078613e-01,6.886347532272338867e-01,5.279675722122192383e-01,2.661193013191223145e-01
-3.404762148857116699e-01,7.547045350074768066e-01,7.278189659118652344e-01,6.646165847778320312e-01,5.209728479385375977e-01,2.726171612739562988e-01
-3.377193212509155273e-01,7.131444215774536133e-01,6.903013586997985840e-01,6.371714472770690918e-01,5.120586752891540527e-01,2.784868478775024414e-01
-3.349624276161193848e-01,6.678259968757629395e-01,6.494690179824829102e-01,6.071015000343322754e-01,5.014572739601135254e-01,2.837283909320831299e-01
-3.322055339813232422e-01,6.200868487358093262e-01,6.065243482589721680e-01,5.752120018005371094e-01,4.894139766693115234e-01,2.883466482162475586e-01
-3.294486403465270996e-01,5.712504982948303223e-01,5.626299381256103516e-01,5.422747731208801270e-01,4.761757552623748779e-01,2.923510670661926270e-01
-3.266917467117309570e-01,5.225833654403686523e-01,5.188652276992797852e-01,5.090041160583496094e-01,4.619887769222259521e-01,2.957535386085510254e-01
-3.239348530769348145e-01,4.752506911754608154e-01,4.761944413185119629e-01,4.760371744632720947e-01,4.470926821231842041e-01,2.985717952251434326e-01
-3.211779594421386719e-01,4.302777647972106934e-01,4.354420006275177002e-01,4.439232647418975830e-01,4.317151606082916260e-01,3.008241057395935059e-01
-3.184210658073425293e-01,3.885141611099243164e-01,3.972787857055664062e-01,4.131186902523040771e-01,4.160687029361724854e-01,3.025344908237457275e-01
-3.156641721725463867e-01,3.506103157997131348e-01,3.622120320796966553e-01,3.839858770370483398e-01,4.003500938415527344e-01,3.037261664867401123e-01
-3.129072785377502441e-01,3.170027434825897217e-01,3.305844366550445557e-01,3.567970097064971924e-01,3.847361803054809570e-01,3.044277429580688477e-01
-3.101503849029541016e-01,2.879100441932678223e-01,3.025788664817810059e-01,3.317400813102722168e-01,3.693845868110656738e-01,3.046666383743286133e-01
-3.073934912681579590e-01,2.633389830589294434e-01,2.782272994518280029e-01,3.089268207550048828e-01,3.544319868087768555e-01,3.044739663600921631e-01
-3.046365976333618164e-01,2.430998235940933228e-01,2.574280798435211182e-01,2.884009480476379395e-01,3.399957120418548584e-01,3.038793206214904785e-01
-3.018797039985656738e-01,2.268330156803131104e-01,2.399667203426361084e-01,2.701492607593536377e-01,3.261739313602447510e-01,3.029153048992156982e-01
-2.991228103637695312e-01,2.140460163354873657e-01,2.255426198244094849e-01,2.541107833385467529e-01,3.130454421043395996e-01,3.016126453876495361e-01
-2.963659167289733887e-01,2.041630744934082031e-01,2.137992084026336670e-01,2.401879727840423584e-01,3.006724715232849121e-01,3.000035583972930908e-01
-2.936090230941772461e-01,1.965816318988800049e-01,2.043565660715103149e-01,2.282553017139434814e-01,2.891002595424652100e-01,2.981191873550415039e-01
-2.908521294593811035e-01,1.907320469617843628e-01,1.968423724174499512e-01,2.181697636842727661e-01,2.783602476119995117e-01,2.959899902343750000e-01
-2.880952358245849609e-01,1.861321330070495605e-01,1.909192800521850586e-01,2.097783535718917847e-01,2.684696316719055176e-01,2.936454713344573975e-01
-2.853383421897888184e-01,1.824267804622650146e-01,1.863049566745758057e-01,2.029244899749755859e-01,2.594341337680816650e-01,2.911139428615570068e-01
-2.825814783573150635e-01,1.794038116931915283e-01,1.827830374240875244e-01,1.974543035030364990e-01,2.512497007846832275e-01,2.884231805801391602e-01
-2.798245847225189209e-01,1.769851595163345337e-01,1.802029609680175781e-01,1.932194679975509644e-01,2.439012825489044189e-01,2.855985462665557861e-01
-2.770676910877227783e-01,1.751978844404220581e-01,1.784718334674835205e-01,1.900802403688430786e-01,2.373670935630798340e-01,2.826647758483886719e-01
-2.743107974529266357e-01,1.741296947002410889e-01,1.775363981723785400e-01,1.879058927297592163e-01,2.316192686557769775e-01,2.796440422534942627e-01
-2.715539038181304932e-01,1.738823503255844116e-01,1.773647218942642212e-01,1.865752786397933960e-01,2.266224026679992676e-01,2.765576243400573730e-01
-2.687970101833343506e-01,1.745295226573944092e-01,1.779235005378723145e-01,1.859761625528335571e-01,2.223388254642486572e-01,2.734252810478210449e-01
-2.660401165485382080e-01,1.760851144790649414e-01,1.791623383760452271e-01,1.860040575265884399e-01,2.187260538339614868e-01,2.702637612819671631e-01
-2.632832229137420654e-01,1.784869134426116943e-01,1.810015588998794556e-01,1.865624636411666870e-01,2.157393842935562134e-01,2.670900225639343262e-01
-2.605263292789459229e-01,1.815921962261199951e-01,1.833286732435226440e-01,1.875617057085037231e-01,2.133320271968841553e-01,2.639171183109283447e-01
-2.577694356441497803e-01,1.851854771375656128e-01,1.860023438930511475e-01,1.889203786849975586e-01,2.114560604095458984e-01,2.607579231262207031e-01
-2.550125420093536377e-01,1.889990866184234619e-01,1.888645589351654053e-01,1.905653476715087891e-01,2.100627720355987549e-01,2.576231360435485840e-01
-2.522556483745574951e-01,1.927456259727478027e-01,1.917560994625091553e-01,1.924330890178680420e-01,2.091037929058074951e-01,2.545219957828521729e-01
-2.494987547397613525e-01,1.961567103862762451e-01,1.945382654666900635e-01,1.944707930088043213e-01,2.085307091474533081e-01,2.514623701572418213e-01
-2.467418611049652100e-01,1.990282982587814331e-01,1.971108466386795044e-01,1.966369897127151489e-01,2.082961350679397583e-01,2.484501898288726807e-01
-2.439849674701690674e-01,2.012573927640914917e-01,1.994265913963317871e-01,1.989014297723770142e-01,2.083533406257629395e-01,2.454902231693267822e-01
-2.412280738353729248e-01,2.028639316558837891e-01,2.014983743429183960e-01,2.012445032596588135e-01,2.086570262908935547e-01,2.425861805677413940e-01
-2.384711951017379761e-01,2.039929926395416260e-01,2.033975720405578613e-01,2.036552131175994873e-01,2.091630995273590088e-01,2.397402971982955933e-01
-2.357143014669418335e-01,2.048917561769485474e-01,2.052404284477233887e-01,2.061278671026229858e-01,2.098295241594314575e-01,2.369536757469177246e-01
-2.329574078321456909e-01,2.058661729097366333e-01,2.071687579154968262e-01,2.086590230464935303e-01,2.106154561042785645e-01,2.342267036437988281e-01
-2.302005141973495483e-01,2.072275131940841675e-01,2.093250751495361328e-01,2.112435549497604370e-01,2.114819139242172241e-01,2.315587550401687622e-01
-2.274436205625534058e-01,2.092386782169342041e-01,2.118258178234100342e-01,2.138704061508178711e-01,2.123922705650329590e-01,2.289478629827499390e-01
-2.246867269277572632e-01,2.120687663555145264e-01,2.147388458251953125e-01,2.165203690528869629e-01,2.133112400770187378e-01,2.263913750648498535e-01
-2.219298332929611206e-01,2.157627642154693604e-01,2.180679589509963989e-01,2.191625535488128662e-01,2.142062932252883911e-01,2.238869369029998779e-01
-2.191729396581649780e-01,2.202275693416595459e-01,2.217449247837066650e-01,2.217552661895751953e-01,2.150464504957199097e-01,2.214311957359313965e-01
-2.164160460233688354e-01,2.252384275197982788e-01,2.256337851285934448e-01,2.242458015680313110e-01,2.158026248216629028e-01,2.190191447734832764e-01
-2.136591523885726929e-01,2.304631769657135010e-01,2.295445799827575684e-01,2.265735566616058350e-01,2.164497077465057373e-01,2.166468203067779541e-01
-2.109022736549377441e-01,2.355059087276458740e-01,2.332540154457092285e-01,2.286724746227264404e-01,2.169633209705352783e-01,2.143092602491378784e-01
-2.081453800201416016e-01,2.399627566337585449e-01,2.365331798791885376e-01,2.304764539003372192e-01,2.173221856355667114e-01,2.120018452405929565e-01
-2.053884863853454590e-01,2.434793114662170410e-01,2.391754984855651855e-01,2.319234609603881836e-01,2.175078392028808594e-01,2.097186446189880371e-01
-2.026315927505493164e-01,2.457987368106842041e-01,2.410211861133575439e-01,2.329594790935516357e-01,2.175038754940032959e-01,2.074547857046127319e-01
-1.998746991157531738e-01,2.467913925647735596e-01,2.419746220111846924e-01,2.335425764322280884e-01,2.172982692718505859e-01,2.052047997713088989e-01
-1.971178054809570312e-01,2.464643567800521851e-01,2.420127242803573608e-01,2.336443960666656494e-01,2.168793082237243652e-01,2.029628306627273560e-01
-1.943609118461608887e-01,2.449466288089752197e-01,2.411819398403167725e-01,2.332525253295898438e-01,2.162404805421829224e-01,2.007243186235427856e-01
-1.916040182113647461e-01,2.424632161855697632e-01,2.395853102207183838e-01,2.323678135871887207e-01,2.153766304254531860e-01,1.984839141368865967e-01
-1.888471245765686035e-01,2.392938435077667236e-01,2.373629659414291382e-01,2.310046255588531494e-01,2.142860889434814453e-01,1.962357908487319946e-01
-1.860902309417724609e-01,2.357342243194580078e-01,2.346670478582382202e-01,2.291868031024932861e-01,2.129692435264587402e-01,1.939761638641357422e-01
-1.833333373069763184e-01,2.320530116558074951e-01,2.316385507583618164e-01,2.269463390111923218e-01,2.114299237728118896e-01,1.916994452476501465e-01
-1.805764585733413696e-01,2.284543514251708984e-01,2.283858507871627808e-01,2.243190705776214600e-01,2.096731513738632202e-01,1.894027292728424072e-01
-1.778195649385452271e-01,2.250454723834991455e-01,2.249724119901657104e-01,2.213434278964996338e-01,2.077074050903320312e-01,1.870801895856857300e-01
-1.750626713037490845e-01,2.218158990144729614e-01,2.214124500751495361e-01,2.180582433938980103e-01,2.055425196886062622e-01,1.847294270992279053e-01
-1.723057776689529419e-01,2.186378240585327148e-01,2.176795452833175659e-01,2.145019918680191040e-01,2.031892687082290649e-01,1.823465228080749512e-01
-1.695488840341567993e-01,2.152924537658691406e-01,2.137220352888107300e-01,2.107124924659729004e-01,2.006607204675674438e-01,1.799287199974060059e-01
-1.667919903993606567e-01,2.115258574485778809e-01,2.094883024692535400e-01,2.067266553640365601e-01,1.979711949825286865e-01,1.774733960628509521e-01
-1.640350967645645142e-01,2.071236521005630493e-01,2.049487531185150146e-01,2.025812268257141113e-01,1.951348781585693359e-01,1.749777793884277344e-01
-1.612782031297683716e-01,2.019888162612915039e-01,2.001172453165054321e-01,1.983133703470230103e-01,1.921665817499160767e-01,1.724402457475662231e-01
-1.585213094949722290e-01,1.961975246667861938e-01,1.950575262308120728e-01,1.939590722322463989e-01,1.890820264816284180e-01,1.698601841926574707e-01
-1.557644158601760864e-01,1.900021433830261230e-01,1.898777037858963013e-01,1.895547807216644287e-01,1.858954727649688721e-01,1.672349125146865845e-01
-1.530075371265411377e-01,1.837795674800872803e-01,1.847105175256729126e-01,1.851355880498886108e-01,1.826215535402297974e-01,1.645649373531341553e-01
-1.502506434917449951e-01,1.779308915138244629e-01,1.796867400407791138e-01,1.807348728179931641e-01,1.792738884687423706e-01,1.618495136499404907e-01
-1.474937498569488525e-01,1.727719604969024658e-01,1.749046146869659424e-01,1.763826608657836914e-01,1.758645176887512207e-01,1.590881645679473877e-01
-1.447368562221527100e-01,1.684424728155136108e-01,1.704104691743850708e-01,1.721070706844329834e-01,1.724050492048263550e-01,1.562820523977279663e-01
-1.419799625873565674e-01,1.648644506931304932e-01,1.661916375160217285e-01,1.679317951202392578e-01,1.689054071903228760e-01,1.534315496683120728e-01
-1.392230689525604248e-01,1.617659032344818115e-01,1.621856987476348877e-01,1.638766378164291382e-01,1.653734594583511353e-01,1.505377143621444702e-01
-1.364661753177642822e-01,1.587644666433334351e-01,1.583057343959808350e-01,1.599584221839904785e-01,1.618163585662841797e-01,1.476020365953445435e-01
-1.337092816829681396e-01,1.554855853319168091e-01,1.544741988182067871e-01,1.561887562274932861e-01,1.582387089729309082e-01,1.446264386177062988e-01
-1.309523880481719971e-01,1.516772210597991943e-01,1.506545841693878174e-01,1.525754779577255249e-01,1.546435356140136719e-01,1.416123360395431519e-01
-1.281954944133758545e-01,1.472907662391662598e-01,1.468721628189086914e-01,1.491214483976364136e-01,1.510329544544219971e-01,1.385623663663864136e-01
-1.254386007785797119e-01,1.425137221813201904e-01,1.432176381349563599e-01,1.458232700824737549e-01,1.474069207906723022e-01,1.354790627956390381e-01
-1.226817145943641663e-01,1.377448141574859619e-01,1.398260593414306641e-01,1.426709592342376709e-01,1.437635123729705811e-01,1.323656141757965088e-01
-1.199248209595680237e-01,1.335154324769973755e-01,1.368379592895507812e-01,1.396474540233612061e-01,1.401005983352661133e-01,1.292247176170349121e-01
-1.171679273247718811e-01,1.303615123033523560e-01,1.343497633934020996e-01,1.367275714874267578e-01,1.364134997129440308e-01,1.260599941015243530e-01
-1.144110411405563354e-01,1.286620795726776123e-01,1.323670744895935059e-01,1.338795870542526245e-01,1.326978802680969238e-01,1.228746548295021057e-01
-1.116541475057601929e-01,1.284741908311843872e-01,1.307769715785980225e-01,1.310655772686004639e-01,1.289481669664382935e-01,1.196729764342308044e-01
-1.088972538709640503e-01,1.294169425964355469e-01,1.293530166149139404e-01,1.282435059547424316e-01,1.251590400934219360e-01,1.164583787322044373e-01
-1.061403602361679077e-01,1.306606829166412354e-01,1.277963072061538696e-01,1.253703683614730835e-01,1.213236376643180847e-01,1.132357344031333923e-01
-1.033834666013717651e-01,1.310758143663406372e-01,1.258111745119094849e-01,1.224041581153869629e-01,1.174365356564521790e-01,1.100084632635116577e-01
-1.006265804171562195e-01,1.295489221811294556e-01,1.231919303536415100e-01,1.193066537380218506e-01,1.134922727942466736e-01,1.067817881703376770e-01
-9.786968678236007690e-02,1.254099756479263306e-01,1.198905631899833679e-01,1.160441190004348755e-01,1.094859540462493896e-01,1.035594865679740906e-01
-9.511279314756393433e-02,1.188143640756607056e-01,1.160373315215110779e-01,1.125907376408576965e-01,1.054140627384185791e-01,1.003471836447715759e-01
-9.235589951276779175e-02,1.108661890029907227e-01,1.118927597999572754e-01,1.089258566498756409e-01,1.012739092111587524e-01,9.714931249618530273e-02
-8.959900587797164917e-02,1.033454239368438721e-01,1.077417284250259399e-01,1.050369143486022949e-01,9.706436097621917725e-02,9.397069364786148071e-02
-8.684211969375610352e-02,9.806875884532928467e-02,1.037651449441909790e-01,1.009168773889541626e-01,9.278564155101776123e-02,9.081596136093139648e-02
-8.408522605895996094e-02,9.608254581689834595e-02,9.994041919708251953e-02,9.656520187854766846e-02,8.844005316495895386e-02,8.769106864929199219e-02
-8.132833242416381836e-02,9.697242826223373413e-02,9.602610766887664795e-02,9.198610484600067139e-02,8.403149992227554321e-02,8.460033684968948364e-02
-7.857143878936767578e-02,9.863242506980895996e-02,9.165091812610626221e-02,8.718781173229217529e-02,7.956609874963760376e-02,8.154979348182678223e-02
-7.581454515457153320e-02,9.783470630645751953e-02,8.648643642663955688e-02,8.218258619308471680e-02,7.505168020725250244e-02,7.854428142309188843e-02
-7.305765151977539062e-02,9.168175607919692993e-02,8.043387532234191895e-02,7.698504626750946045e-02,7.049777358770370483e-02,7.558832317590713501e-02
-7.030076533555984497e-02,7.938165217638015747e-02,7.372704148292541504e-02,7.161092013120651245e-02,6.591634452342987061e-02,7.268795371055603027e-02
-6.754387170076370239e-02,6.324897706508636475e-02,6.687931716442108154e-02,6.607629358768463135e-02,6.132045388221740723e-02,6.984810531139373779e-02
-6.478697806596755981e-02,4.808998852968215942e-02,6.047451868653297424e-02,6.039711460471153259e-02,5.672512203454971313e-02,6.707385182380676270e-02
-6.203008443117141724e-02,3.911745175719261169e-02,5.488549545407295227e-02,5.458929017186164856e-02,5.214645341038703918e-02,6.437020748853683472e-02
-5.927319452166557312e-02,3.928916156291961670e-02,5.005723983049392700e-02,4.866974800825119019e-02,4.760216921567916870e-02,6.174267828464508057e-02
-5.651630088686943054e-02,4.712376743555068970e-02,4.548130556941032410e-02,4.265822097659111023e-02,4.311053082346916199e-02,5.919563025236129761e-02
-5.375941097736358643e-02,5.618287250399589539e-02,4.040728881955146790e-02,3.658075630664825439e-02,3.868997097015380859e-02,5.673416703939437866e-02
-5.100251734256744385e-02,5.753774568438529968e-02,3.421573340892791748e-02,3.047120571136474609e-02,3.436021134257316589e-02,5.436323583126068115e-02
-4.824562370777130127e-02,4.520591720938682556e-02,2.676200866699218750e-02,2.437489479780197144e-02,3.014025464653968811e-02,5.208712071180343628e-02
-4.548873379826545715e-02,2.111971750855445862e-02,1.849201694130897522e-02,1.834898628294467926e-02,2.604946307837963104e-02,4.991055279970169067e-02
-4.273184016346931458e-02,-5.146961659193038940e-03,1.023235078901052475e-02,1.246315054595470428e-02,2.210601419210433960e-02,4.783769696950912476e-02
-3.997494652867317200e-02,-2.216264791786670685e-02,2.761683659628033638e-03,6.797710899263620377e-03,1.832744851708412170e-02,4.587259888648986816e-02
-3.721805661916732788e-02,-2.339900285005569458e-02,-3.599330782890319824e-03,1.440345309674739838e-03,1.473131403326988220e-02,4.401959851384162903e-02
-3.446116298437118530e-02,-1.112888380885124207e-02,-9.127752855420112610e-03,-3.518904093652963638e-03,1.133309677243232727e-02,4.228224232792854309e-02
-3.170426934957504272e-02,3.834905335679650307e-03,-1.447152439504861832e-02,-7.993428036570549011e-03,8.146812207996845245e-03,4.066424071788787842e-02
-2.894737944006919861e-02,7.308088243007659912e-03,-2.015671133995056152e-02,-1.190888695418834686e-02,5.185765679925680161e-03,3.916877508163452148e-02
-2.619048580527305603e-02,-8.959395810961723328e-03,-2.612381987273693085e-02,-1.520921289920806885e-02,2.461731899529695511e-03,3.779888525605201721e-02
-2.343359403312206268e-02,-3.985367342829704285e-02,-3.159003332257270813e-02,-1.786625385284423828e-02,-1.532459282316267490e-05,3.655793890357017517e-02
-2.067670226097106934e-02,-6.896465271711349487e-02,-3.535604476928710938e-02,-1.988323777914047241e-02,-2.236751839518547058e-03,3.544759750366210938e-02
-1.791981048882007599e-02,-7.917734980583190918e-02,-3.638970106840133667e-02,-2.129970490932464600e-02,-4.194774664938449860e-03,3.447134047746658325e-02
-1.516291778534650803e-02,-6.357965618371963501e-02,-3.436049073934555054e-02,-2.218872308731079102e-02,-5.883291829377412796e-03,3.363032639026641846e-02
-1.240602508187294006e-02,-3.071560710668563843e-02,-2.983285114169120789e-02,-2.265329472720623016e-02,-7.297405041754245758e-03,3.292673453688621521e-02
-9.649133309721946716e-03,-8.042324334383010864e-04,-2.404439635574817657e-02,-2.281377278268337250e-02,-8.433125913143157959e-03,3.236221522092819214e-02
-6.892241071909666061e-03,8.645882830023765564e-03,-1.842094212770462036e-02,-2.279482968151569366e-02,-9.287262335419654846e-03,3.193751722574234009e-02
-4.135348834097385406e-03,-1.785747706890106201e-03,-1.411931216716766357e-02,-2.270948886871337891e-02,-9.857923723757266998e-03,3.165420889854431152e-02
-1.378456596285104752e-03,-1.497828587889671326e-02,-1.182842068374156952e-02,-2.264414913952350616e-02,-1.014361251145601273e-02,3.151216730475425720e-02
1.378456596285104752e-03,-1.497880090028047562e-02,-1.182861626148223877e-02,-2.264427393674850464e-02,-1.014353148639202118e-02,3.151234611868858337e-02
4.135348834097385406e-03,-1.787222921848297119e-03,-1.411975175142288208e-02,-2.270971611142158508e-02,-9.857689030468463898e-03,3.165426850318908691e-02
6.892241071909666061e-03,8.644098415970802307e-03,-1.842152327299118042e-02,-2.279517985880374908e-02,-9.287380613386631012e-03,3.193757683038711548e-02
9.649133309721946716e-03,-8.061025291681289673e-04,-2.404554747045040131e-02,-2.281377278268337250e-02,-8.433007635176181793e-03,3.236227855086326599e-02
1.240602508187294006e-02,-3.071685880422592163e-02,-2.983373031020164490e-02,-2.265363745391368866e-02,-7.297287695109844208e-03,3.292679786682128906e-02
1.516291778534650803e-02,-6.358043849468231201e-02,-3.436129167675971985e-02,-2.218930423259735107e-02,-5.883291829377412796e-03,3.363026678562164307e-02
1.791981048882007599e-02,-7.917788624763488770e-02,-3.639049828052520752e-02,-2.130005322396755219e-02,-4.194893408566713333e-03,3.447103127837181091e-02
2.067670226097106934e-02,-6.896495074033737183e-02,-3.535637259483337402e-02,-1.988369971513748169e-02,-2.236870117485523224e-03,3.544784709811210632e-02
2.343359403312206268e-02,-3.985367342829704285e-02,-3.159049525856971741e-02,-1.786672323942184448e-02,-1.544374390505254269e-05,3.655787557363510132e-02
2.619048580527305603e-02,-8.959395810961723328e-03,-2.612416259944438934e-02,-1.520979776978492737e-02,2.461612457409501076e-03,3.779888525605201721e-02
2.894737944006919861e-02,7.308200001716613770e-03,-2.015693858265876770e-02,-1.190923340618610382e-02,5.185706075280904770e-03,3.916877508163452148e-02
3.170426934957504272e-02,3.834785893559455872e-03,-1.447164174169301987e-02,-7.993664592504501343e-03,8.146631531417369843e-03,4.066399484872817993e-02
3.446116298437118530e-02,-1.112888380885124207e-02,-9.127870202064514160e-03,-3.519139718264341354e-03,1.133279502391815186e-02,4.228224232792854309e-02
3.721805661916732788e-02,-2.339900285005569458e-02,-3.599215298891067505e-03,1.440345309674739838e-03,1.473143510520458221e-02,4.401941224932670593e-02
3.997494652867317200e-02,-2.216264791786670685e-02,2.761683659628033638e-03,6.797590758651494980e-03,1.832756958901882172e-02,4.587259888648986816e-02
4.273184016346931458e-02,-5.146961659193038940e-03,1.023246813565492630e-02,1.246321015059947968e-02,2.210552804172039032e-02,4.783757403492927551e-02
4.548873379826545715e-02,2.111971750855445862e-02,1.849213242530822754e-02,1.834886521100997925e-02,2.604927867650985718e-02,4.991036280989646912e-02
4.824562370777130127e-02,4.520598053932189941e-02,2.676194719970226288e-02,2.437483333051204681e-02,3.014007024466991425e-02,5.208693444728851318e-02
5.100251734256744385e-02,5.753768607974052429e-02,3.421555459499359131e-02,3.047126531600952148e-02,3.436021134257316589e-02,5.436329916119575500e-02
5.375941097736358643e-02,5.618293210864067078e-02,4.040741175413131714e-02,3.658081591129302979e-02,3.868972510099411011e-02,5.673410370945930481e-02
5.651630088686943054e-02,4.712383076548576355e-02,4.548111930489540100e-02,4.265815764665603638e-02,4.311040416359901428e-02,5.919537693262100220e-02
5.927319452166557312e-02,3.928904235363006592e-02,5.005730316042900085e-02,4.866974800825119019e-02,4.760210588574409485e-02,6.174255162477493286e-02
6.203008443117141724e-02,3.911756724119186401e-02,5.488543584942817688e-02,5.458935350179672241e-02,5.214626714587211609e-02,6.437020748853683472e-02
6.478697806596755981e-02,4.808998852968215942e-02,6.047451868653297424e-02,6.039711460471153259e-02,5.672499537467956543e-02,6.707372516393661499e-02
6.754387170076370239e-02,6.324908882379531860e-02,6.687912344932556152e-02,6.607629358768463135e-02,6.132032722234725952e-02,6.984785199165344238e-02
7.030076533555984497e-02,7.938177883625030518e-02,7.372710853815078735e-02,7.161085307598114014e-02,6.591615080833435059e-02,7.268802076578140259e-02
7.305765151977539062e-02,9.168175607919692993e-02,8.043374121189117432e-02,7.698491960763931274e-02,7.049770653247833252e-02,7.558858394622802734e-02
7.581454515457153320e-02,9.783470630645751953e-02,8.648643642663955688e-02,8.218264579772949219e-02,7.505148649215698242e-02,7.854396104812622070e-02
7.857143878936767578e-02,9.863235056400299072e-02,9.165091812610626221e-02,8.718761801719665527e-02,7.956597208976745605e-02,8.154992759227752686e-02
8.132833242416381836e-02,9.697242826223373413e-02,9.602604061365127563e-02,9.198603779077529907e-02,8.403136581182479858e-02,8.460059016942977905e-02
8.408522605895996094e-02,9.608254581689834595e-02,9.994041919708251953e-02,9.656526893377304077e-02,8.843979239463806152e-02,8.769080787897109985e-02
8.684211969375610352e-02,9.806875884532928467e-02,1.037650853395462036e-01,1.009170040488243103e-01,9.278570115566253662e-02,9.081608802080154419e-02
8.959900587797164917e-02,1.033455580472946167e-01,1.077417954802513123e-01,1.050367802381515503e-01,9.706436097621917725e-02,9.397023171186447144e-02
9.235589951276779175e-02,1.108662486076354980e-01,1.118928194046020508e-01,1.089257225394248962e-01,1.012738421559333801e-01,9.714918583631515503e-02
9.511279314756393433e-02,1.188142895698547363e-01,1.160373315215110779e-01,1.125907376408576965e-01,1.054139956831932068e-01,1.003472506999969482e-01
9.786968678236007690e-02,1.254100352525711060e-01,1.198905631899833679e-01,1.160441860556602478e-01,1.094860211014747620e-01,1.035596877336502075e-01
1.006265804171562195e-01,1.295489221811294556e-01,1.231920644640922546e-01,1.193067133426666260e-01,1.134920716285705566e-01,1.067816615104675293e-01
1.033834666013717651e-01,1.310757398605346680e-01,1.258113682270050049e-01,1.224041581153869629e-01,1.174366027116775513e-01,1.100083962082862854e-01
1.061403602361679077e-01,1.306605488061904907e-01,1.277961730957031250e-01,1.253703683614730835e-01,1.213236376643180847e-01,1.132356673479080200e-01
1.088972538709640503e-01,1.294168829917907715e-01,1.293528378009796143e-01,1.282434463500976562e-01,1.251587718725204468e-01,1.164581850171089172e-01
1.116541475057601929e-01,1.284741908311843872e-01,1.307770311832427979e-01,1.310655027627944946e-01,1.289485692977905273e-01,1.196731775999069214e-01
1.144110411405563354e-01,1.286621391773223877e-01,1.323669999837875366e-01,1.338796615600585938e-01,1.326979398727416992e-01,1.228748559951782227e-01
1.171679273247718811e-01,1.303615123033523560e-01,1.343497633934020996e-01,1.367276310920715332e-01,1.364136338233947754e-01,1.260600537061691284e-01
1.199248209595680237e-01,1.335153579711914062e-01,1.368380337953567505e-01,1.396475136280059814e-01,1.401004642248153687e-01,1.292247176170349121e-01
1.226817145943641663e-01,1.377448737621307373e-01,1.398261189460754395e-01,1.426709592342376709e-01,1.437637209892272949e-01,1.323652118444442749e-01
1.254386007785797119e-01,1.425137817859649658e-01,1.432176381349563599e-01,1.458232104778289795e-01,1.474069952964782715e-01,1.354789286851882935e-01
1.281954944133758545e-01,1.472908258438110352e-01,1.468722969293594360e-01,1.491215229034423828e-01,1.510333716869354248e-01,1.385622918605804443e-01
1.309523880481719971e-01,1.516770869493484497e-01,1.506545841693878174e-01,1.525755524635314941e-01,1.546436846256256104e-01,1.416121274232864380e-01
1.337092816829681396e-01,1.554855853319168091e-01,1.544744074344635010e-01,1.561887562274932861e-01,1.582385748624801636e-01,1.446258872747421265e-01
1.364661753177642822e-01,1.587643176317214966e-01,1.583057343959808350e-01,1.599584221839904785e-01,1.618163585662841797e-01,1.476019620895385742e-01
1.392230689525604248e-01,1.617657691240310669e-01,1.621856242418289185e-01,1.638767719268798828e-01,1.653736084699630737e-01,1.505377888679504395e-01
1.419799625873565674e-01,1.648645102977752686e-01,1.661917120218276978e-01,1.679316461086273193e-01,1.689053326845169067e-01,1.534314900636672974e-01
1.447368562221527100e-01,1.684425473213195801e-01,1.704105436801910400e-01,1.721070706844329834e-01,1.724051088094711304e-01,1.562819778919219971e-01
1.474937498569488525e-01,1.727719604969024658e-01,1.749044656753540039e-01,1.763825863599777222e-01,1.758643686771392822e-01,1.590882390737533569e-01
1.502506434917449951e-01,1.779308915138244629e-01,1.796867400407791138e-01,1.807346642017364502e-01,1.792737543582916260e-01,1.618490964174270630e-01
1.530075371265411377e-01,1.837794929742813110e-01,1.847107410430908203e-01,1.851356625556945801e-01,1.826215535402297974e-01,1.645649373531341553e-01
1.557644158601760864e-01,1.900021433830261230e-01,1.898777037858963013e-01,1.895547807216644287e-01,1.858954727649688721e-01,1.672351211309432983e-01
1.585213094949722290e-01,1.961974650621414185e-01,1.950575262308120728e-01,1.939591467380523682e-01,1.890818774700164795e-01,1.698596924543380737e-01
1.612782031297683716e-01,2.019888162612915039e-01,2.001173198223114014e-01,1.983132958412170410e-01,1.921665817499160767e-01,1.724405437707901001e-01
1.640350967645645142e-01,2.071234434843063354e-01,2.049487531185150146e-01,2.025813609361648560e-01,1.951348781585693359e-01,1.749776452779769897e-01
1.667919903993606567e-01,2.115258574485778809e-01,2.094881534576416016e-01,2.067265212535858154e-01,1.979709863662719727e-01,1.774729639291763306e-01
1.695488840341567993e-01,2.152924537658691406e-01,2.137221097946166992e-01,2.107124924659729004e-01,2.006608545780181885e-01,1.799286603927612305e-01
1.723057776689529419e-01,2.186376899480819702e-01,2.176794856786727905e-01,2.145019918680191040e-01,2.031890451908111572e-01,1.823465228080749512e-01
1.750626713037490845e-01,2.218158990144729614e-01,2.214126586914062500e-01,2.180583178997039795e-01,2.055425941944122314e-01,1.847292184829711914e-01
1.778195649385452271e-01,2.250454723834991455e-01,2.249723374843597412e-01,2.213433682918548584e-01,2.077074050903320312e-01,1.870801150798797607e-01
1.805764585733413696e-01,2.284544408321380615e-01,2.283859252929687500e-01,2.243192195892333984e-01,2.096733748912811279e-01,1.894021481275558472e-01
1.833333373069763184e-01,2.320529520511627197e-01,2.316385507583618164e-01,2.269464135169982910e-01,2.114299237728118896e-01,1.916997283697128296e-01
1.860902309417724609e-01,2.357340753078460693e-01,2.346669733524322510e-01,2.291869521141052246e-01,2.129691690206527710e-01,1.939758062362670898e-01
1.888471245765686035e-01,2.392939031124114990e-01,2.373627573251724243e-01,2.310047000646591187e-01,2.142861634492874146e-01,1.962359249591827393e-01
1.916040182113647461e-01,2.424632161855697632e-01,2.395853847265243530e-01,2.323679476976394653e-01,2.153766304254531860e-01,1.984836906194686890e-01
1.943609118461608887e-01,2.449467778205871582e-01,2.411820143461227417e-01,2.332524508237838745e-01,2.162404805421829224e-01,2.007243931293487549e-01
1.971178054809570312e-01,2.464642822742462158e-01,2.420127242803573608e-01,2.336446195840835571e-01,2.168795168399810791e-01,2.029629647731781006e-01
1.998746991157531738e-01,2.467914670705795288e-01,2.419746220111846924e-01,2.335423529148101807e-01,2.172978222370147705e-01,2.052048742771148682e-01
2.026315927505493164e-01,2.457986623048782349e-01,2.410211116075515747e-01,2.329595685005187988e-01,2.175040990114212036e-01,2.074548602104187012e-01
2.053884863853454590e-01,2.434793710708618164e-01,2.391754388809204102e-01,2.319234609603881836e-01,2.175078392028808594e-01,2.097187191247940063e-01
2.081453800201416016e-01,2.399628311395645142e-01,2.365331053733825684e-01,2.304763793945312500e-01,2.173219621181488037e-01,2.120018452405929565e-01
2.109022736549377441e-01,2.355059087276458740e-01,2.332538664340972900e-01,2.286726236343383789e-01,2.169633209705352783e-01,2.143093347549438477e-01
2.136591523885726929e-01,2.304631769657135010e-01,2.295445054769515991e-01,2.265734076499938965e-01,2.164496332406997681e-01,2.166468203067779541e-01
2.164160460233688354e-01,2.252384275197982788e-01,2.256339341402053833e-01,2.242457270622253418e-01,2.158029079437255859e-01,2.190190702676773071e-01
2.191729396581649780e-01,2.202275693416595459e-01,2.217449247837066650e-01,2.217551171779632568e-01,2.150462418794631958e-01,2.214311212301254272e-01
2.219298332929611206e-01,2.157626897096633911e-01,2.180679589509963989e-01,2.191625535488128662e-01,2.142060697078704834e-01,2.238870859146118164e-01
2.246867269277572632e-01,2.120687663555145264e-01,2.147389203310012817e-01,2.165202200412750244e-01,2.133113890886306763e-01,2.263913750648498535e-01
2.274436205625534058e-01,2.092387378215789795e-01,2.118258178234100342e-01,2.138705551624298096e-01,2.123923450708389282e-01,2.289474159479141235e-01
2.302005141973495483e-01,2.072276473045349121e-01,2.093250751495361328e-01,2.112433463335037231e-01,2.114817649126052856e-01,2.315586805343627930e-01
2.329574078321456909e-01,2.058661729097366333e-01,2.071689069271087646e-01,2.086587399244308472e-01,2.106154561042785645e-01,2.342266291379928589e-01
2.357143014669418335e-01,2.048917561769485474e-01,2.052403539419174194e-01,2.061278671026229858e-01,2.098293006420135498e-01,2.369538247585296631e-01
2.384711951017379761e-01,2.039929330348968506e-01,2.033975720405578613e-01,2.036551237106323242e-01,2.091630995273590088e-01,2.397399842739105225e-01
2.412280738353729248e-01,2.028639316558837891e-01,2.014985084533691406e-01,2.012445628643035889e-01,2.086571753025054932e-01,2.425861805677413940e-01
2.439849674701690674e-01,2.012575268745422363e-01,1.994264572858810425e-01,1.989014297723770142e-01,2.083531916141510010e-01,2.454899847507476807e-01
2.467418611049652100e-01,1.990283727645874023e-01,1.971108466386795044e-01,1.966369301080703735e-01,2.082961350679397583e-01,2.484501153230667114e-01
2.494987547397613525e-01,1.961567103862762451e-01,1.945383399724960327e-01,1.944707185029983521e-01,2.085307091474533081e-01,2.514624297618865967e-01
2.522556483745574951e-01,1.927455663681030273e-01,1.917560994625091553e-01,1.924330890178680420e-01,2.091036587953567505e-01,2.545219361782073975e-01
2.550125420093536377e-01,1.889992952346801758e-01,1.888644844293594360e-01,1.905652731657028198e-01,2.100629210472106934e-01,2.576232254505157471e-01
2.577694356441497803e-01,1.851852685213088989e-01,1.860024780035018921e-01,1.889203190803527832e-01,2.114561349153518677e-01,2.607580125331878662e-01
2.605263292789459229e-01,1.815920770168304443e-01,1.833286732435226440e-01,1.875614970922470093e-01,2.133320271968841553e-01,2.639170289039611816e-01
2.632832229137420654e-01,1.784870475530624390e-01,1.810015588998794556e-01,1.865623891353607178e-01,2.157393842935562134e-01,2.670897841453552246e-01
2.660401165485382080e-01,1.760851144790649414e-01,1.791623383760452271e-01,1.860039085149765015e-01,2.187262028455734253e-01,2.702639102935791016e-01
2.687970101833343506e-01,1.745295226573944092e-01,1.779235750436782837e-01,1.859762966632843018e-01,2.223390340805053711e-01,2.734252810478210449e-01
2.715539038181304932e-01,1.738823503255844116e-01,1.773647964000701904e-01,1.865751296281814575e-01,2.266224026679992676e-01,2.765578627586364746e-01
2.743107974529266357e-01,1.741296947002410889e-01,1.775365471839904785e-01,1.879058927297592163e-01,2.316190302371978760e-01,2.796438634395599365e-01
2.770676910877227783e-01,1.751977503299713135e-01,1.784717738628387451e-01,1.900802403688430786e-01,2.373674660921096802e-01,2.826646268367767334e-01
2.798245847225189209e-01,1.769850999116897583e-01,1.802029609680175781e-01,1.932195425033569336e-01,2.439011335372924805e-01,2.855985462665557861e-01
2.825814783573150635e-01,1.794038861989974976e-01,1.827830374240875244e-01,1.974543035030364990e-01,2.512497007846832275e-01,2.884230315685272217e-01
2.853383421897888184e-01,1.824267804622650146e-01,1.863048970699310303e-01,2.029244303703308105e-01,2.594344317913055420e-01,2.911140918731689453e-01
2.880952358245849609e-01,1.861321330070495605e-01,1.909191310405731201e-01,2.097783535718917847e-01,2.684697806835174561e-01,2.936452329158782959e-01
2.908521294593811035e-01,1.907319128513336182e-01,1.968422979116439819e-01,2.181696891784667969e-01,2.783602476119995117e-01,2.959901690483093262e-01
2.936090230941772461e-01,1.965816318988800049e-01,2.043565660715103149e-01,2.282554507255554199e-01,2.891003191471099854e-01,2.981193363666534424e-01
2.963659167289733887e-01,2.041631340980529785e-01,2.137992829084396362e-01,2.401880472898483276e-01,3.006726205348968506e-01,3.000036180019378662e-01
2.991228103637695312e-01,2.140459418296813965e-01,2.255424708127975464e-01,2.541108727455139160e-01,3.130457401275634766e-01,3.016127347946166992e-01
3.018797039985656738e-01,2.268329560756683350e-01,2.399668693542480469e-01,2.701494097709655762e-01,3.261740207672119141e-01,3.029150664806365967e-01
3.046365976333618164e-01,2.430998980998992920e-01,2.574280798435211182e-01,2.884010970592498779e-01,3.399958014488220215e-01,3.038794100284576416e-01
3.073934912681579590e-01,2.633389830589294434e-01,2.782273888587951660e-01,3.089268207550048828e-01,3.544318974018096924e-01,3.044734597206115723e-01
3.101503849029541016e-01,2.879099845886230469e-01,3.025788664817810059e-01,3.317402005195617676e-01,3.693845868110656738e-01,3.046667873859405518e-01
3.129072785377502441e-01,3.170027434825897217e-01,3.305846750736236572e-01,3.567970991134643555e-01,3.847363591194152832e-01,3.044277429580688477e-01
3.156641721725463867e-01,3.506102561950683594e-01,3.622120320796966553e-01,3.839858174324035645e-01,4.003500938415527344e-01,3.037264049053192139e-01
3.184210658073425293e-01,3.885141015052795410e-01,3.972788453102111816e-01,4.131186008453369141e-01,4.160688817501068115e-01,3.025341928005218506e-01
3.211779594421386719e-01,4.302777647972106934e-01,4.354422688484191895e-01,4.439233839511871338e-01,4.317146837711334229e-01,3.008245229721069336e-01
3.239348530769348145e-01,4.752507805824279785e-01,4.761944413185119629e-01,4.760371744632720947e-01,4.470927715301513672e-01,2.985716462135314941e-01
3.266917467117309570e-01,5.225832462310791016e-01,5.188651680946350098e-01,5.090039968490600586e-01,4.619889855384826660e-01,2.957535386085510254e-01
3.294486403465270996e-01,5.712503790855407715e-01,5.626299381256103516e-01,5.422745347023010254e-01,4.761756360530853271e-01,2.923506498336791992e-01
3.322055339813232422e-01,6.200868487358093262e-01,6.065243482589721680e-01,5.752121210098266602e-01,4.894139766693115234e-01,2.883467078208923340e-01
3.349624276161193848e-01,6.678259372711181641e-01,6.494690179824829102e-01,6.071015000343322754e-01,5.014572739601135254e-01,2.837283015251159668e-01
3.377193212509155273e-01,7.131443023681640625e-01,6.903013586997985840e-01,6.371713280677795410e-01,5.120586156845092773e-01,2.784867882728576660e-01
3.404762148857116699e-01,7.547045946121215820e-01,7.278190255165100098e-01,6.646167039871215820e-01,5.209732651710510254e-01,2.726173102855682373e-01
3.432331085205078125e-01,7.912031412124633789e-01,7.608317732810974121e-01,6.886348724365234375e-01,5.279677510261535645e-01,2.661193013191223145e-01
3.459899723529815674e-01,8.214253187179565430e-01,7.882245779037475586e-01,7.084651589393615723e-01,5.328252315521240234e-01,2.589964270591735840e-01
3.487468659877777100e-01,8.443125486373901367e-01,8.090251088142395020e-01,7.234336733818054199e-01,5.353531837463378906e-01,2.512570023536682129e-01
3.515037596225738525e-01,8.590321540832519531e-01,8.224672675132751465e-01,7.329948544502258301e-01,5.353877544403076172e-01,2.429144978523254395e-01
3.542606532573699951e-01,8.650492429733276367e-01,8.280479907989501953e-01,7.367697358131408691e-01,5.328002572059631348e-01,2.339864522218704224e-01
3.570175468921661377e-01,8.621739745140075684e-01,8.255615830421447754e-01,7.345724105834960938e-01,5.274998545646667480e-01,2.244956791400909424e-01
3.597744405269622803e-01,8.505752682685852051e-01,8.151107430458068848e-01,7.264202833175659180e-01,5.194374918937683105e-01,2.144684642553329468e-01
3.625313341617584229e-01,8.307484388351440430e-01,7.970891594886779785e-01,7.125294208526611328e-01,5.086047053337097168e-01,2.039362341165542603e-01
3.652882277965545654e-01,8.034515976905822754e-01,7.721405029296875000e-01,6.932927966117858887e-01,4.950349628925323486e-01,1.929336488246917725e-01
3.680451214313507080e-01,7.696251869201660156e-01,7.411032915115356445e-01,6.692461371421813965e-01,4.787977337837219238e-01,1.814998835325241089e-01
3.708020150661468506e-01,7.303193807601928711e-01,7.049481272697448730e-01,6.410259008407592773e-01,4.599978923797607422e-01,1.696772575378417969e-01
3.735589087009429932e-01,6.866359114646911621e-01,6.647182106971740723e-01,6.093238592147827148e-01,4.387685954570770264e-01,1.575109660625457764e-01
3.763158023357391357e-01,6.396922469139099121e-01,6.214767098426818848e-01,5.748442411422729492e-01,4.152663052082061768e-01,1.450493335723876953e-01
3.790726959705352783e-01,5.905942320823669434e-01,5.762608051300048828e-01,5.382664799690246582e-01,3.896651268005371094e-01,1.323426514863967896e-01
3.818295896053314209e-01,5.404207110404968262e-01,5.300455093383789062e-01,5.002136230468750000e-01,3.621518015861511230e-01,1.194439157843589783e-01
3.845864832401275635e-01,4.902017712593078613e-01,4.837122261524200439e-01,4.612299501895904541e-01,3.329192101955413818e-01,1.064067631959915161e-01
3.873433768749237061e-01,4.408921003341674805e-01,4.380199611186981201e-01,4.217664003372192383e-01,3.021631836891174316e-01,9.328689426183700562e-02
3.901002705097198486e-01,3.933318555355072021e-01,3.935814201831817627e-01,3.821720480918884277e-01,2.700785994529724121e-01,8.014033734798431396e-02
3.928571641445159912e-01,3.482014536857604980e-01,3.508408665657043457e-01,3.426933884620666504e-01,2.368570119142532349e-01,6.702402979135513306e-02
3.956140577793121338e-01,3.059695065021514893e-01,3.100573718547821045e-01,3.034766614437103271e-01,2.026840299367904663e-01,5.399503558874130249e-02
3.983709514141082764e-01,2.668480575084686279e-01,2.712939083576202393e-01,2.645773887634277344e-01,1.677397489547729492e-01,4.111010208725929260e-02
4.011278450489044189e-01,2.307636588811874390e-01,2.344184964895248413e-01,2.259710878133773804e-01,1.321967244148254395e-01,2.842560410499572754e-02
4.038847088813781738e-01,1.973507404327392578e-01,1.991160809993743896e-01,1.875693053007125854e-01,9.622260183095932007e-02,1.599790155887603760e-02
4.066416025161743164e-01,1.659671068191528320e-01,1.649145185947418213e-01,1.492364108562469482e-01,5.997803807258605957e-02,3.881567390635609627e-03
4.093984961509704590e-01,1.357429921627044678e-01,1.312304735183715820e-01,1.108104065060615540e-01,2.362012118101119995e-02,-7.869404740631580353e-03
4.121553897857666016e-01,1.056588366627693176e-01,9.742410480976104736e-02,7.212112843990325928e-02,-1.269733626395463943e-02,-1.920178532600402832e-02
4.149122834205627441e-01,7.465804368257522583e-02,6.286659091711044312e-02,3.301004692912101746e-02,-4.882284253835678101e-02,-3.006440214812755585e-02
4.176691770553588867e-01,4.178073257207870483e-02,2.700607106089591980e-02,-6.653825752437114716e-03,-8.460578322410583496e-02,-4.040700197219848633e-02
4.204260706901550293e-01,6.297580897808074951e-03,-1.057097595185041428e-02,-4.695859551429748535e-02,-1.198955476284027100e-01,-5.018125474452972412e-02
4.231829643249511719e-01,-3.219312429428100586e-02,-5.010210722684860229e-02,-8.794340491294860840e-02,-1.545401811599731445e-01,-5.934016406536102295e-02
4.259398579597473145e-01,-7.373005896806716919e-02,-9.163135290145874023e-02,-1.295910626649856567e-01,-1.883866488933563232e-01,-6.783828884363174438e-02
4.286967515945434570e-01,-1.180265247821807861e-01,-1.350211799144744873e-01,-1.718296110630035400e-01,-2.212790846824645996e-01,-7.563198357820510864e-02
4.314536452293395996e-01,-1.645572781562805176e-01,-1.799843907356262207e-01,-2.145367115736007690e-01,-2.530597746372222900e-01,-8.267968893051147461e-02
4.342105388641357422e-01,-2.126680612564086914e-01,-2.261302322149276733e-01,-2.575456202030181885e-01,-2.835685014724731445e-01,-8.894084393978118896e-02
4.369674324989318848e-01,-2.616787254810333252e-01,-2.730135023593902588e-01,-3.006548881530761719e-01,-3.126427829265594482e-01,-9.437709301710128784e-02
4.397243261337280273e-01,-3.109572529792785645e-01,-3.201788663864135742e-01,-3.436350524425506592e-01,-3.401178121566772461e-01,-9.895104914903640747e-02
4.424812197685241699e-01,-3.599625527858734131e-01,-3.671952486038208008e-01,-3.862371742725372314e-01,-3.658278286457061768e-01,-1.026277095079421997e-01
4.452381134033203125e-01,-4.082542061805725098e-01,-4.136779308319091797e-01,-4.281960129737854004e-01,-3.896058201789855957e-01,-1.053732410073280334e-01
4.479950070381164551e-01,-4.554875195026397705e-01,-4.592995643615722656e-01,-4.692309796810150146e-01,-4.112840294837951660e-01,-1.071553006768226624e-01
4.507519006729125977e-01,-5.013988018035888672e-01,-5.037921071052551270e-01,-5.090445280075073242e-01,-4.306955933570861816e-01,-1.079435497522354126e-01
4.535087943077087402e-01,-5.457910895347595215e-01,-5.469434261322021484e-01,-5.473157763481140137e-01,-4.476737678050994873e-01,-1.077082082629203796e-01
4.562656879425048828e-01,-5.885208249092102051e-01,-5.885893106460571289e-01,-5.836917161941528320e-01,-4.620535671710968018e-01,-1.064215600490570068e-01
4.590225815773010254e-01,-6.294878125190734863e-01,-6.286013126373291016e-01,-6.177771091461181641e-01,-4.736720323562622070e-01,-1.040567755699157715e-01
4.617794752120971680e-01,-6.686264872550964355e-01,-6.668708920478820801e-01,-6.491241455078125000e-01,-4.823687672615051270e-01,-1.005887612700462341e-01
4.645363390445709229e-01,-7.058990597724914551e-01,-7.032843828201293945e-01,-6.772215366363525391e-01,-4.879862368106842041e-01,-9.599330276250839233e-02
4.672932326793670654e-01,-7.412924170494079590e-01,-7.376853823661804199e-01,-7.014890909194946289e-01,-4.903704524040222168e-01,-9.024726599454879761e-02
4.700501263141632080e-01,-7.748058438301086426e-01,-7.698122262954711914e-01,-7.212713956832885742e-01,-4.893715679645538330e-01,-8.332888036966323853e-02
4.728070199489593506e-01,-8.064419627189636230e-01,-7.992146611213684082e-01,-7.358403205871582031e-01,-4.848432838916778564e-01,-7.521730661392211914e-02
4.755639135837554932e-01,-8.361670374870300293e-01,-8.251385688781738281e-01,-7.443984150886535645e-01,-4.766443371772766113e-01,-6.589258462190628052e-02
4.783208072185516357e-01,-8.638153076171875000e-01,-8.464005589485168457e-01,-7.460894584655761719e-01,-4.646374285221099854e-01,-5.533599853515625000e-02
4.810777008533477783e-01,-8.888633251190185547e-01,-8.612670302391052246e-01,-7.400111556053161621e-01,-4.486906826496124268e-01,-4.352929443120956421e-02
4.838345944881439209e-01,-9.099885821342468262e-01,-8.673775196075439453e-01,-7.252290248870849609e-01,-4.286763668060302734e-01,-3.045541234314441681e-02
4.865914881229400635e-01,-9.243804216384887695e-01,-8.617364764213562012e-01,-7.007934451103210449e-01,-4.044719636440277100e-01,-1.609799824655056000e-02
4.893483817577362061e-01,-9.269449114799499512e-01,-8.407916426658630371e-01,-6.657551527023315430e-01,-3.759599626064300537e-01,-4.412510897964239120e-04
4.921052753925323486e-01,-9.097588062286376953e-01,-8.005859255790710449e-01,-6.191800832748413086e-01,-3.430272638797760010e-01,1.652966625988483429e-02
4.948621690273284912e-01,-8.621618747711181641e-01,-7.369537353515625000e-01,-5.601616501808166504e-01,-3.055659830570220947e-01,3.482869639992713928e-02
4.976190626621246338e-01,-7.716026306152343750e-01,-6.457225680351257324e-01,-4.878310263156890869e-01,-2.634726762771606445e-01,5.446987226605415344e-02
5.003759264945983887e-01,-6.249330043792724609e-01,-5.228866934776306152e-01,-4.013657569885253906e-01,-2.166492342948913574e-01,7.546561211347579956e-02
5.031328201293945312e-01,-4.096481204032897949e-01,-3.647278845310211182e-01,-2.999908626079559326e-01,-1.650002002716064453e-01,9.782908856868743896e-02
5.058897137641906738e-01,-1.147481799125671387e-01,-1.678980886936187744e-01,-1.829879134893417358e-01,-1.084363684058189392e-01,1.215715631842613220e-01
5.086466073989868164e-01,2.688913941383361816e-01,7.055558264255523682e-02,-4.969126731157302856e-02,-4.687203839421272278e-02,1.467047035694122314e-01
5.114035010337829590e-01,7.485135793685913086e-01,3.531931638717651367e-01,1.005106121301651001e-01,1.977431401610374451e-02,1.732393354177474976e-01
5.141603946685791016e-01,1.329687118530273438e+00,6.822065711021423340e-01,2.681770920753479004e-01,9.158050268888473511e-02,2.011858671903610229e-01
5.169172883033752441e-01,2.016596317291259766e+00,1.059455394744873047e+00,4.538181722164154053e-01,1.686201393604278564e-01,2.305542379617691040e-01
5.196741819381713867e-01,2.812335014343261719e+00,1.486507892608642578e+00,6.578969955444335938e-01,2.509634494781494141e-01,2.613540589809417725e-01
5.224310755729675293e-01,3.719162940979003906e+00,1.964681029319763184e+00,8.808332681655883789e-01,3.386773467063903809e-01,2.935946285724639893e-01
5.251879692077636719e-01,4.738719463348388672e+00,2.495078802108764648e+00,1.123007416725158691e+00,4.318250119686126709e-01,3.272845745086669922e-01
5.279448628425598145e-01,5.872184276580810547e+00,3.078623771667480469e+00,1.384762406349182129e+00,5.304667949676513672e-01,3.624325394630432129e-01
5.307017564773559570e-01,7.120404243469238281e+00,3.716088294982910156e+00,1.666408658027648926e+00,6.346600651741027832e-01,3.990465998649597168e-01
5.334586501121520996e-01,8.483987808227539062e+00,4.408117771148681641e+00,1.968226671218872070e+00,7.444589138031005859e-01,4.371347427368164062e-01
5.362155437469482422e-01,9.963364601135253906e+00,5.155252933502197266e+00,2.290468931198120117e+00,8.599150180816650391e-01,4.767043292522430420e-01
5.389724373817443848e-01,1.155884552001953125e+01,5.957945346832275391e+00,2.633364677429199219e+00,9.810774326324462891e-01,5.177627205848693848e-01
5.417293310165405273e-01,1.327064990997314453e+01,6.816574096679687500e+00,2.997119665145874023e+00,1.107992529869079590e+00,5.603168010711669922e-01
5.444862246513366699e-01,1.509893417358398438e+01,7.731456279754638672e+00,3.381921052932739258e+00,1.240704536437988281e+00,6.043735742568969727e-01
5.472431182861328125e-01,1.704380989074707031e+01,8.702858924865722656e+00,3.787938117980957031e+00,1.379255533218383789e+00,6.499392986297607422e-01
5.500000119209289551e-01,1.910535240173339844e+01,9.731005668640136719e+00,4.215323925018310547e+00,1.523685216903686523e+00,6.970204114913940430e-01


==> figures/shearlets/3/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.959199786186218262e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-3.878400027751922607e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.797599971294403076e-01,inf,inf,inf,inf,-1.386294361119890572e+00
-3.716799914836883545e-01,inf,inf,inf,-0.000000000000000000e+00,-6.931471805599452862e-01
-3.635999858379364014e-01,inf,inf,inf,-1.098612288668109782e+00,-1.386294361119890572e+00
-3.555200099945068359e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.474400043487548828e-01,inf,inf,inf,-0.000000000000000000e+00,-1.098612288668109782e+00
-3.393599987030029297e-01,inf,inf,-0.000000000000000000e+00,-6.931471805599452862e-01,-2.079441541679835748e+00
-3.312799930572509766e-01,-0.000000000000000000e+00,-1.098612288668109782e+00,-0.000000000000000000e+00,-6.931471805599452862e-01,-2.484906649788000355e+00
-3.231999874114990234e-01,-1.791759469228054957e+00,-1.609437912434100282e+00,-1.609437912434100282e+00,-1.791759469228054957e+00,-2.302585092994045901e+00
-3.151199817657470703e-01,-1.945910149055313232e+00,-1.386294361119890572e+00,-1.098612288668109782e+00,-1.386294361119890572e+00,-2.833213344056216165e+00
-3.070399761199951172e-01,-1.791759469228054957e+00,-1.945910149055313232e+00,-1.945910149055313232e+00,-1.945910149055313232e+00,-2.890371757896164517e+00
-2.989600002765655518e-01,-1.791759469228054957e+00,-1.791759469228054957e+00,-2.639057329615258407e+00,-2.302585092994045901e+00,-2.995732273553990854e+00
-2.908799946308135986e-01,-2.484906649788000355e+00,-2.708050201102210064e+00,-2.197224577336219564e+00,-2.944438979166440262e+00,-3.295836866004329124e+00
-2.827999889850616455e-01,-2.890371757896164517e+00,-2.833213344056216165e+00,-2.944438979166440262e+00,-2.708050201102210064e+00,-3.688879454113936252e+00
-2.747199833393096924e-01,-2.833213344056216165e+00,-2.772588722239781145e+00,-2.708050201102210064e+00,-3.465735902799726542e+00,-3.871201010907891149e+00
-2.666400074958801270e-01,-2.772588722239781145e+00,-2.995732273553990854e+00,-3.218875824868200564e+00,-3.465735902799726542e+00,-4.060443010546419096e+00
-2.585600018501281738e-01,-3.465735902799726542e+00,-3.526360524616161563e+00,-3.784189633918261020e+00,-3.637586159726385659e+00,-4.189654742026425183e+00
-2.504799962043762207e-01,-3.713572066704307950e+00,-3.713572066704307950e+00,-3.988984046564274522e+00,-3.737669618283368411e+00,-4.499809670330265021e+00
-2.423999905586242676e-01,-4.248495242049359355e+00,-3.737669618283368411e+00,-4.007333185232471173e+00,-4.204692619390965724e+00,-4.779123493111529619e+00
-2.343199849128723145e-01,-4.043051267834550266e+00,-4.304065093204170189e+00,-4.043051267834550266e+00,-4.248495242049359355e+00,-5.062595033026966895e+00
-2.262399941682815552e-01,-4.276666119016055312e+00,-4.330733340286331057e+00,-4.369447852467021498e+00,-4.532599493153256276e+00,-5.220355825078324408e+00
-2.181600034236907959e-01,-4.510859506516849748e+00,-4.595119850134589790e+00,-4.709530201312333908e+00,-4.615120516841259679e+00,-5.416100402204420128e+00
-2.100799977779388428e-01,-4.700480365792416571e+00,-4.718498871295094155e+00,-4.934473933130691492e+00,-5.010635294096255521e+00,-5.720311776607411858e+00
-2.019999921321868896e-01,-5.099866427824198745e+00,-5.093750200806762329e+00,-4.941642422609303864e+00,-5.267858159063328216e+00,-6.008813185442594573e+00
-1.939199864864349365e-01,-5.164785973923514462e+00,-5.176149732573828821e+00,-5.036952602413629521e+00,-5.517452896464707379e+00,-6.228511003591183481e+00
-1.858399957418441772e-01,-5.220355825078324408e+00,-5.332718793265368795e+00,-5.541263545158425785e+00,-5.662960480135946106e+00,-6.419994928147142232e+00
-1.777599900960922241e-01,-5.634789603169249261e+00,-5.624017506187338533e+00,-5.710427017374869685e+00,-5.831882477283516941e+00,-6.774223886357614077e+00
-1.696799993515014648e-01,-5.891644211825771471e+00,-5.857933154483458971e+00,-5.843544417031360183e+00,-6.079933195095589937e+00,-7.023758954738442917e+00
-1.615999937057495117e-01,-6.184148890937483323e+00,-6.190315405853147546e+00,-6.173786103901936606e+00,-6.333279628139690587e+00,-7.353081920515432301e+00
-1.535199880599975586e-01,-6.322565239927284253e+00,-6.315358001522334952e+00,-6.419994928147142232e+00,-6.508769136971682023e+00,-7.645397699428633231e+00
-1.454399824142456055e-01,-6.526494859570790119e+00,-6.591673732008658249e+00,-6.620073206530356025e+00,-6.703188113240862833e+00,-7.957177323459474927e+00
-1.373599916696548462e-01,-6.796823718274855430e+00,-6.812345094177478799e+00,-6.794586580876498694e+00,-6.972606251301753488e+00,-8.288534459413916977e+00
-1.292800009250640869e-01,-6.961296045910167152e+00,-6.988413181999591828e+00,-6.965080345601406542e+00,-7.145196134997171100e+00,-8.613412049156780270e+00
-1.211999952793121338e-01,-7.086737934510576764e+00,-7.091742115095152954e+00,-7.189167738420322529e+00,-7.349230824613334434e+00,-8.935771938669784475e+00
-1.131199896335601807e-01,-7.383989457978509030e+00,-7.376508126326219994e+00,-7.410347097821023965e+00,-7.574558484202480457e+00,-9.241839039035554038e+00
-1.050399988889694214e-01,-7.582229194276461470e+00,-7.627057417018933805e+00,-7.627057417018933805e+00,-7.877017895622397958e+00,-9.552155453007891595e+00
-9.695999324321746826e-02,-7.788211557847075639e+00,-7.810758116529356698e+00,-7.837948916025283097e+00,-8.105911197986507943e+00,-9.807802302401720240e+00
-8.887998759746551514e-02,-8.017966703493598857e+00,-8.028129059431758918e+00,-8.039479919100449123e+00,-8.427487278331744491e+00,-1.006929855720309241e+01
-8.079999685287475586e-02,-8.211211361793022689e+00,-8.224967478914583907e+00,-8.280457686582559873e+00,-8.779557455883727712e+00,-1.032806877783652233e+01
-7.271999120712280273e-02,-8.416267272826276624e+00,-8.459987717645457650e+00,-8.531490496117061895e+00,-9.238052810542718873e+00,-1.054431459589637399e+01
-6.463998556137084961e-02,-8.668539943910761991e+00,-8.706655856361559032e+00,-8.825559855060850722e+00,-9.689922976002241839e+00,-1.074391184398015930e+01
-5.655999109148979187e-02,-8.967759126769497158e+00,-9.017483513266844497e+00,-9.178127049611530808e+00,-1.017156622784408526e+01,-1.091846457690898120e+01
-4.847999289631843567e-02,-9.338557669776935910e+00,-9.368027647811777214e+00,-9.565213693968287245e+00,-1.064103432039275710e+01,-1.108621118382288984e+01
-4.039999097585678101e-02,-9.713234625415893220e+00,-9.751675801946745992e+00,-1.007706263688184301e+01,-1.106968060502518370e+01,-1.120554395989751484e+01
-3.231999278068542480e-02,-1.009596568953945273e+01,-1.020196118606610725e+01,-1.073878512520075112e+01,-1.143581761305792632e+01,-1.132123212992926575e+01
-2.423999086022377014e-02,-1.060745102552992236e+01,-1.081482604227621458e+01,-1.146696529259384967e+01,-1.172626107529335293e+01,-1.140823139385556217e+01
-1.615999266505241394e-02,-1.133540038665981520e+01,-1.176024637420269769e+01,-1.209303271852847850e+01,-1.194265382521407126e+01,-1.146043145000615837e+01
-8.079991675913333893e-03,-1.255693372164429711e+01,-1.268563977339339210e+01,-1.250434593253419635e+01,-1.206987484405217970e+01,-1.150015425918784828e+01
0.000000000000000000e+00,-1.340660804875636813e+01,-1.305084374491521970e+01,-1.264402430467263727e+01,-1.211543105090308714e+01,-1.151476377424386754e+01
8.079991675913333893e-03,-1.248103035555855556e+01,-1.264609375777994593e+01,-1.249063109454584897e+01,-1.206773543773852175e+01,-1.150254174021548970e+01
1.615999266505241394e-02,-1.129705539762251654e+01,-1.170297541399180297e+01,-1.206464732050082134e+01,-1.193212252346450697e+01,-1.145640802213505616e+01
2.423999086022377014e-02,-1.058344817129189863e+01,-1.078719310731259462e+01,-1.143184555291948712e+01,-1.172145068726081973e+01,-1.140468302277076340e+01
3.231999278068542480e-02,-1.010976974677492635e+01,-1.020843226453873775e+01,-1.071557265716758778e+01,-1.142234408673899004e+01,-1.131881873502905655e+01
4.039999097585678101e-02,-9.724181444702630017e+00,-9.779170718028748155e+00,-1.008576744179533691e+01,-1.105473972852841769e+01,-1.121542198668742429e+01
4.847999289631843567e-02,-9.423675982299306142e+00,-9.444700778495557003e+00,-9.615205300012314993e+00,-1.063192948049041142e+01,-1.107936947669553795e+01
5.655999109148979187e-02,-9.101194924715384715e+00,-9.139595967450425462e+00,-9.240384493324558690e+00,-1.016257723062380691e+01,-1.092314681738731608e+01
6.463998556137084961e-02,-8.835210463664092018e+00,-8.847934753328464907e+00,-8.920923462230685885e+00,-9.704548689918736315e+00,-1.073646189073597412e+01
7.271999120712280273e-02,-8.513185170018697789e+00,-8.574895901544525856e+00,-8.627123250788432784e+00,-9.232493176617316166e+00,-1.054323395636895810e+01
8.079999685287475586e-02,-8.233237500705270051e+00,-8.232174236383940524e+00,-8.315566483564277078e+00,-8.824236617346638667e+00,-1.031397336910115570e+01
8.887998759746551514e-02,-7.937731775260108869e+00,-7.987184748233472575e+00,-8.086410275323782315e+00,-8.451267041300070559e+00,-1.007331471174839344e+01
9.695999324321746826e-02,-7.698482787880946532e+00,-7.705712823894427466e+00,-7.766416898019655513e+00,-8.146129510025405196e+00,-9.809616336926056945e+00
1.050399988889694214e-01,-7.367077059881012246e+00,-7.461640392208575001e+00,-7.506591780070841047e+00,-7.815207062189087672e+00,-9.525953709356654642e+00
1.131199896335601807e-01,-7.264730177929867416e+00,-7.259819610363186015e+00,-7.312553498102597693e+00,-7.579678823090455708e+00,-9.228180290104512906e+00
1.211999952793121338e-01,-7.081708586105574632e+00,-7.055312843339751616e+00,-7.080867896690781649e+00,-7.336936913707617691e+00,-8.919051803930290845e+00
1.292800009250640869e-01,-6.850126166145500406e+00,-6.878326468291325213e+00,-6.892641641172088995e+00,-7.082548569355299861e+00,-8.599878558034845355e+00
1.373599916696548462e-01,-6.634633357861686065e+00,-6.637258031284456905e+00,-6.705639094860003091e+00,-6.885509670034817731e+00,-8.286521373681235758e+00
1.454399824142456055e-01,-6.469250316795772449e+00,-6.426488457457690373e+00,-6.499787040655854220e+00,-6.685860947068359650e+00,-7.964850887447313177e+00
1.535199880599975586e-01,-6.133398042996648591e+00,-6.226536669287465742e+00,-6.232448016550522496e+00,-6.364750756851910829e+00,-7.666221925662725312e+00
1.615999937057495117e-01,-6.066108090103747408e+00,-6.035481432524756329e+00,-6.077642243349034246e+00,-6.249975242259482755e+00,-7.287560640309723503e+00
1.696799993515014648e-01,-5.726847747587196835e+00,-5.802118375377062875e+00,-5.874930730852030436e+00,-6.003887067106538744e+00,-6.991176887121209660e+00
1.777599900960922241e-01,-5.533389488727520344e+00,-5.575949103146315977e+00,-5.666426688112432331e+00,-5.863631175598096767e+00,-6.682108597449809118e+00
1.858399957418441772e-01,-5.278114659230516814e+00,-5.298317366548036311e+00,-5.411646051855039552e+00,-5.549076084895220085e+00,-6.340359303727751694e+00
1.939199864864349365e-01,-5.170483995038151370e+00,-5.176149732573828821e+00,-5.105945473900580289e+00,-5.393627546352361968e+00,-6.180016653652572245e+00
2.019999921321868896e-01,-5.176149732573828821e+00,-5.068904202220231525e+00,-4.919980925828125073e+00,-5.252273428046629888e+00,-5.849324779946859287e+00
2.100799977779388428e-01,-4.812184355372417066e+00,-4.941642422609303864e+00,-4.795790545596741339e+00,-5.036952602413629521e+00,-5.690359454324060096e+00
2.181600034236907959e-01,-4.867534450455582196e+00,-4.700480365792416571e+00,-4.682131227124219919e+00,-4.844187086458591196e+00,-5.451038453565700159e+00
2.262399941682815552e-01,-4.521788577049040470e+00,-4.584967478670572305e+00,-4.672828834461905778e+00,-4.634728988229635860e+00,-5.303304908059075728e+00
2.343199849128723145e-01,-3.988984046564274522e+00,-4.158883083359671495e+00,-4.465908118654583703e+00,-4.143134726391532574e+00,-5.075173815233826602e+00
2.423999905586242676e-01,-4.189654742026425183e+00,-4.127134385045091669e+00,-4.204692619390965724e+00,-4.204692619390965724e+00,-4.867534450455582196e+00
2.504799962043762207e-01,-4.110873864173311354e+00,-3.988984046564274522e+00,-3.737669618283368411e+00,-4.007333185232471173e+00,-4.564348191467836102e+00
2.585600018501281738e-01,-3.637586159726385659e+00,-3.871201010907891149e+00,-3.931825632724325725e+00,-4.127134385045091669e+00,-4.343805421853684123e+00
2.666400074958801270e-01,-3.828641396489095072e+00,-3.828641396489095072e+00,-3.871201010907891149e+00,-3.784189633918261020e+00,-4.382026634673881205e+00
2.747199833393096924e-01,-3.526360524616161563e+00,-3.610917912644224348e+00,-3.688879454113936252e+00,-3.931825632724325725e+00,-3.951243718581427533e+00
2.827999889850616455e-01,-3.526360524616161563e+00,-3.931825632724325725e+00,-3.663561646129646299e+00,-3.784189633918261020e+00,-3.806662489770319624e+00
2.908799946308135986e-01,-4.025351690735149646e+00,-3.526360524616161563e+00,-3.806662489770319624e+00,-3.555348061489413514e+00,-3.828641396489095072e+00
2.989600002765655518e-01,-3.637586159726385659e+00,-3.663561646129646299e+00,-3.737669618283368411e+00,-3.583518938456109915e+00,-3.555348061489413514e+00
3.070399761199951172e-01,-3.637586159726385659e+00,-3.737669618283368411e+00,-3.401197381662155461e+00,-3.433987204485146272e+00,-3.663561646129646299e+00
3.151199817657470703e-01,-3.663561646129646299e+00,-3.610917912644224348e+00,-3.332204510175203804e+00,-3.258096538021482136e+00,-3.713572066704307950e+00
3.231999874114990234e-01,-2.564949357461536739e+00,-2.708050201102210064e+00,-3.367295829986474143e+00,-3.295836866004329124e+00,-3.295836866004329124e+00
3.312799930572509766e-01,-2.397895272798370669e+00,-2.564949357461536739e+00,-2.484906649788000355e+00,-2.708050201102210064e+00,-3.218875824868200564e+00
3.393599987030029297e-01,-2.197224577336219564e+00,-2.079441541679835748e+00,-2.484906649788000355e+00,-3.044522437723423014e+00,-3.218875824868200564e+00
3.474400043487548828e-01,-2.302585092994045901e+00,-1.945910149055313232e+00,-2.197224577336219564e+00,-2.833213344056216165e+00,-2.890371757896164517e+00
3.555200099945068359e-01,-1.945910149055313232e+00,-2.397895272798370669e+00,-2.833213344056216165e+00,-2.484906649788000355e+00,-3.433987204485146272e+00
3.635999858379364014e-01,-2.772588722239781145e+00,-2.484906649788000355e+00,-2.639057329615258407e+00,-2.833213344056216165e+00,-3.178053830347945752e+00
3.716799914836883545e-01,-2.639057329615258407e+00,-2.708050201102210064e+00,-2.639057329615258407e+00,-2.639057329615258407e+00,-2.639057329615258407e+00
3.797599971294403076e-01,-2.995732273553990854e+00,-2.944438979166440262e+00,-2.944438979166440262e+00,-2.833213344056216165e+00,-2.484906649788000355e+00
3.878400027751922607e-01,-2.890371757896164517e+00,-2.833213344056216165e+00,-2.833213344056216165e+00,-2.564949357461536739e+00,-2.772588722239781145e+00
3.959199786186218262e-01,-2.772588722239781145e+00,-2.995732273553990854e+00,-2.302585092994045901e+00,-2.397895272798370669e+00,-1.945910149055313232e+00
4.039999842643737793e-01,-1.791759469228054957e+00,-1.386294361119890572e+00,-1.386294361119890572e+00,-1.609437912434100282e+00,-2.564949357461536739e+00
4.120799899101257324e-01,inf,inf,-1.791759469228054957e+00,-1.791759469228054957e+00,-2.197224577336219564e+00
4.201599955558776855e-01,inf,inf,inf,-6.931471805599452862e-01,-1.098612288668109782e+00
4.282400012016296387e-01,inf,inf,inf,-6.931471805599452862e-01,-1.945910149055313232e+00
4.363200068473815918e-01,inf,inf,inf,-6.931471805599452862e-01,-1.791759469228054957e+00
4.444000124931335449e-01,inf,inf,inf,-0.000000000000000000e+00,-1.609437912434100282e+00
4.524799883365631104e-01,inf,inf,inf,-0.000000000000000000e+00,-0.000000000000000000e+00
4.605599939823150635e-01,inf,inf,inf,inf,-6.931471805599452862e-01
4.686399996280670166e-01,inf,inf,inf,inf,-6.931471805599452862e-01
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,-6.931471805599452862e-01
4.928799867630004883e-01,inf,inf,inf,inf,-6.931471805599452862e-01
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/3/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689443969726562500e+02,-4.064968261718750000e+02,-1.738821563720703125e+02,-5.881062698364257812e+01,-1.895208549499511719e+01
-5.472431182861328125e-01,-7.266130981445312500e+02,-3.845446472167968750e+02,-1.652508850097656250e+02,-5.638761901855468750e+01,-1.833178329467773438e+01
-5.444862246513366699e-01,-6.843057250976562500e+02,-3.626643981933593750e+02,-1.566757202148437500e+02,-5.397997283935546875e+01,-1.771471023559570312e+01
-5.417293310165405273e-01,-6.420319213867187500e+02,-3.408704528808593750e+02,-1.481626586914062500e+02,-5.158855056762695312e+01,-1.710102272033691406e+01
-5.389724373817443848e-01,-5.998054809570312500e+02,-3.191803588867187500e+02,-1.397184753417968750e+02,-4.921422576904296875e+01,-1.649089050292968750e+01
-5.362155437469482422e-01,-5.576454467773437500e+02,-2.976152038574218750e+02,-1.313508148193359375e+02,-4.685793685913085938e+01,-1.588448429107666016e+01
-5.334586501121520996e-01,-5.155787963867187500e+02,-2.762002258300781250e+02,-1.230681381225585938e+02,-4.452070617675781250e+01,-1.528199863433837891e+01
-5.307017564773559570e-01,-4.736430358886718750e+02,-2.549662017822265625e+02,-1.148800277709960938e+02,-4.220353317260742188e+01,-1.468364715576171875e+01
-5.279448628425598145e-01,-4.318908691406250000e+02,-2.339501342773437500e+02,-1.067970809936523438e+02,-3.990753555297851562e+01,-1.408962154388427734e+01
-5.251879692077636719e-01,-3.903955688476562500e+02,-2.131967010498046875e+02,-9.883118438720703125e+01,-3.763385009765625000e+01,-1.350017452239990234e+01
-5.224310755729675293e-01,-3.492588500976562500e+02,-1.927598571777343750e+02,-9.099556732177734375e+01,-3.538370895385742188e+01,-1.291551589965820312e+01
-5.196741819381713867e-01,-3.086209411621093750e+02,-1.727043762207031250e+02,-8.330479431152343750e+01,-3.315839385986328125e+01,-1.233592796325683594e+01
-5.169172883033752441e-01,-2.686735534667968750e+02,-1.531078033447265625e+02,-7.577507019042968750e+01,-3.095922660827636719e+01,-1.176167201995849609e+01
-5.141603946685791016e-01,-2.296758270263671875e+02,-1.340625152587890625e+02,-6.842400360107421875e+01,-2.878766822814941406e+01,-1.119303798675537109e+01
-5.114035010337829590e-01,-1.919714050292968750e+02,-1.156770248413085938e+02,-6.127080917358398438e+01,-2.664514541625976562e+01,-1.063032627105712891e+01
-5.086466073989868164e-01,-1.560046997070312500e+02,-9.807717895507812500e+01,-5.433614349365234375e+01,-2.453324317932128906e+01,-1.007385349273681641e+01
-5.058897137641906738e-01,-1.223287506103515625e+02,-8.140541076660156250e+01,-4.764188385009765625e+01,-2.245358848571777344e+01,-9.523964881896972656e+00
-5.031328201293945312e-01,-9.159291839599609375e+01,-6.581783294677734375e+01,-4.121090316772460938e+01,-2.040787506103515625e+01,-8.981015205383300781e+00
-5.003759264945983887e-01,-6.449323272705078125e+01,-5.147737121582031250e+01,-3.506656265258789062e+01,-1.839790916442871094e+01,-8.445377349853515625e+00
-4.976190626621246338e-01,-4.166806793212890625e+01,-3.854208374023437500e+01,-2.923212051391601562e+01,-1.642557907104492188e+01,-7.917464256286621094e+00
-4.948621690273284912e-01,-2.353825569152832031e+01,-2.714766693115234375e+01,-2.372972297668457031e+01,-1.449280357360839844e+01,-7.397674083709716797e+00
-4.921052753925323486e-01,-1.013550758361816406e+01,-1.738666725158691406e+01,-1.857973480224609375e+01,-1.260167312622070312e+01,-6.886449337005615234e+00
-4.893483817577362061e-01,-1.004496574401855469e+00,-9.285911560058593750e+00,-1.379936122894287109e+01,-1.075434017181396484e+01,-6.384248733520507812e+00
-4.865914881229400635e-01,4.727062225341796875e+00,-2.790112972259521484e+00,-9.401447296142578125e+00,-8.953084945678710938e+00,-5.891549587249755859e+00
-4.838345944881439209e-01,8.112442016601562500e+00,2.241871595382690430e+00,-5.393357753753662109e+00,-7.200302124023437500e+00,-5.408857345581054688e+00
-4.810777008533477783e-01,1.010863399505615234e+01,6.023566722869873047e+00,-1.775905728340148926e+00,-5.498512744903564453e+00,-4.936686038970947266e+00
-4.783208072185516357e-01,1.140607929229736328e+01,8.811565399169921875e+00,1.457284092903137207e+00,-3.850402355194091797e+00,-4.475576400756835938e+00
-4.755639135837554932e-01,1.241179656982421875e+01,1.086835479736328125e+01,4.319963455200195312e+00,-2.258804798126220703e+00,-4.026087760925292969e+00
-4.728070199489593506e-01,1.332609653472900391e+01,1.242863655090332031e+01,6.832835674285888672e+00,-7.267491817474365234e-01,-3.588790655136108398e+00
-4.700501263141632080e-01,1.423229026794433594e+01,1.367787933349609375e+01,9.022499084472656250e+00,7.425332665443420410e-01,-3.164276838302612305e+00
-4.672932326793670654e-01,1.515790557861328125e+01,1.474580669403076172e+01,1.091981887817382812e+01,2.145574092864990234e+00,-2.753147363662719727e+00
-4.645363390445709229e-01,1.610375213623046875e+01,1.571165466308593750e+01,1.255789661407470703e+01,3.478644132614135742e+00,-2.356013536453247070e+00
-4.617794752120971680e-01,1.705408477783203125e+01,1.661580657958984375e+01,1.396984958648681641e+01,4.737717628479003906e+00,-1.973502039909362793e+00
-4.590225815773010254e-01,1.798100280761718750e+01,1.747261619567871094e+01,1.518673992156982422e+01,5.918487548828125000e+00,-1.606224894523620605e+00
-4.562656879425048828e-01,1.885082054138183594e+01,1.828155136108398438e+01,1.623563575744628906e+01,7.016280174255371094e+00,-1.254807472229003906e+00
-4.535087943077087402e-01,1.963439559936523438e+01,1.903535461425781250e+01,1.713833236694335938e+01,8.026082038879394531e+00,-9.198656082153320312e-01
-4.507519006729125977e-01,2.031711578369140625e+01,1.972526168823242188e+01,1.791041564941406250e+01,8.942513465881347656e+00,-6.020000576972961426e-01
-4.479950070381164551e-01,2.090223884582519531e+01,2.034330558776855469e+01,1.856088256835937500e+01,9.759884834289550781e+00,-3.017952740192413330e-01
-4.452381134033203125e-01,2.140552139282226562e+01,2.088211059570312500e+01,1.909214782714843750e+01,1.047219753265380859e+01,-1.980864815413951874e-02
-4.424812197685241699e-01,2.184390068054199219e+01,2.133283233642578125e+01,1.950033569335937500e+01,1.107325935363769531e+01,2.434373646974563599e-01
-4.397243261337280273e-01,2.222307586669921875e+01,2.168197059631347656e+01,1.977582931518554688e+01,1.155676841735839844e+01,4.874562323093414307e-01
-4.369674324989318848e-01,2.252789688110351562e+01,2.190826797485351562e+01,1.990406417846679688e+01,1.191652584075927734e+01,7.118190526962280273e-01
-4.342105388641357422e-01,2.271803665161132812e+01,2.198067474365234375e+01,1.986653518676757812e+01,1.214668655395507812e+01,9.161512851715087891e-01
-4.314536452293395996e-01,2.273013687133789062e+01,2.185826683044433594e+01,1.964209747314453125e+01,1.224200916290283203e+01,1.100151300430297852e+00
-4.286967515945434570e-01,2.248596763610839844e+01,2.149275588989257812e+01,1.920876312255859375e+01,1.219828891754150391e+01,1.263592958450317383e+00
-4.259398579597473145e-01,2.190412139892578125e+01,2.083346748352050781e+01,1.854585456848144531e+01,1.201274967193603516e+01,1.406339168548583984e+00
-4.231829643249511719e-01,2.091254615783691406e+01,1.983467864990234375e+01,1.763658523559570312e+01,1.168454170227050781e+01,1.528348445892333984e+00
-4.204260706901550293e-01,1.946103286743164062e+01,1.846416282653808594e+01,1.647101783752441406e+01,1.121521949768066406e+01,1.629684090614318848e+00
-4.176691770553588867e-01,1.753317451477050781e+01,1.671197700500488281e+01,1.504887199401855469e+01,1.060916805267333984e+01,1.710523009300231934e+00
-4.149122834205627441e-01,1.515594482421875000e+01,1.459717941284179688e+01,1.338202857971191406e+01,9.874012947082519531e+00,1.771159648895263672e+00
-4.121553897857666016e-01,1.240424156188964844e+01,1.217092609405517578e+01,1.149595260620117188e+01,9.020841598510742188e+00,1.812008380889892578e+00
-4.093984961509704590e-01,9.396536827087402344e+00,9.513949394226074219e+00,9.429694175720214844e+00,8.064207077026367188e+00,1.833615779876708984e+00
-4.066416025161743164e-01,6.279953002929687500e+00,6.728230476379394531e+00,7.234282493591308594e+00,7.021980285644531250e+00,1.836652159690856934e+00
-4.038847088813781738e-01,3.207057952880859375e+00,3.924186468124389648e+00,4.969271183013916016e+00,5.914868354797363281e+00,1.821915626525878906e+00
-4.011278450489044189e-01,3.113667964935302734e-01,1.206262707710266113e+00,2.698270559310913086e+00,4.765738010406494141e+00,1.790322780609130859e+00
-3.983709514141082764e-01,-2.311368942260742188e+00,-1.339525222778320312e+00,4.837386608123779297e-01,3.598680734634399414e+00,1.742910027503967285e+00
-3.956140577793121338e-01,-4.611207485198974609e+00,-3.652945756912231445e+00,-1.617505431175231934e+00,2.438046216964721680e+00,1.680822968482971191e+00
-3.928571641445159912e-01,-6.580997467041015625e+00,-5.701284408569335938e+00,-3.557970523834228516e+00,1.307333588600158691e+00,1.605302691459655762e+00
-3.901002705097198486e-01,-8.244416236877441406e+00,-7.475592136383056641e+00,-5.301445007324218750e+00,2.282200157642364502e-01,1.517675161361694336e+00
-3.873433768749237061e-01,-9.640992164611816406e+00,-8.983749389648437500e+00,-6.823486804962158203e+00,-7.802991271018981934e-01,1.419334650039672852e+00
-3.845864832401275635e-01,-1.081256961822509766e+01,-1.024254894256591797e+01,-8.110524177551269531e+00,-1.702522516250610352e+00,1.311732649803161621e+00
-3.818295896053314209e-01,-1.179358577728271484e+01,-1.127066612243652344e+01,-9.158205032348632812e+00,-2.526414394378662109e+00,1.196347475051879883e+00
-3.790726959705352783e-01,-1.260576057434082031e+01,-1.208365821838378906e+01,-9.969341278076171875e+00,-3.243730783462524414e+00,1.074685215950012207e+00
-3.763158023357391357e-01,-1.325666522979736328e+01,-1.269148349761962891e+01,-1.055196857452392578e+01,-3.849889039993286133e+00,9.482321143150329590e-01
-3.735589087009429932e-01,-1.374109268188476562e+01,-1.309814071655273438e+01,-1.091769123077392578e+01,-4.343684673309326172e+00,8.184664845466613770e-01
-3.708020150661468506e-01,-1.404425048828125000e+01,-1.330317687988281250e+01,-1.108045768737792969e+01,-4.726864337921142578e+00,6.868178248405456543e-01
-3.680451214313507080e-01,-1.414603328704833984e+01,-1.330422592163085938e+01,-1.105574226379394531e+01,-5.003633022308349609e+00,5.546578168869018555e-01
-3.652882277965545654e-01,-1.402601718902587891e+01,-1.309998512268066406e+01,-1.086006355285644531e+01,-5.180149555206298828e+00,4.232888519763946533e-01
-3.625313341617584229e-01,-1.366869163513183594e+01,-1.269296646118164062e+01,-1.051071453094482422e+01,-5.264006137847900391e+00,2.939132153987884521e-01
-3.597744405269622803e-01,-1.306856727600097656e+01,-1.209164237976074219e+01,-1.002562332153320312e+01,-5.263819694519042969e+00,1.676417291164398193e-01
-3.570175468921661377e-01,-1.223401546478271484e+01,-1.131156444549560547e+01,-9.423234939575195312e+00,-5.188804626464843750e+00,4.547424241900444031e-02
-3.542606532573699951e-01,-1.118892574310302734e+01,-1.037539577484130859e+01,-8.722377777099609375e+00,-5.048458099365234375e+00,-7.171174883842468262e-02
-3.515037596225738525e-01,-9.971390724182128906e+00,-9.311945915222167969e+00,-7.942101478576660156e+00,-4.852324962615966797e+00,-1.831573396921157837e-01
-3.487468659877777100e-01,-8.629823684692382812e+00,-8.154356002807617188e+00,-7.101470470428466797e+00,-4.609763145446777344e+00,-2.882246077060699463e-01
-3.459899723529815674e-01,-7.217999935150146484e+00,-6.937851905822753906e+00,-6.219286918640136719e+00,-4.329819202423095703e+00,-3.864090740680694580e-01
-3.432331085205078125e-01,-5.789235115051269531e+00,-5.697373390197753906e+00,-5.313902378082275391e+00,-4.021124839782714844e+00,-4.773136675357818604e-01
-3.404762148857116699e-01,-4.390884399414062500e+00,-4.465346336364746094e+00,-4.402875900268554688e+00,-3.691800117492675781e+00,-5.606746673583984375e-01
-3.377193212509155273e-01,-3.060577630996704102e+00,-3.270158052444458008e+00,-3.502865552902221680e+00,-3.349434375762939453e+00,-6.363257169723510742e-01
-3.349624276161193848e-01,-1.824755430221557617e+00,-2.135098934173583984e+00,-2.629381656646728516e+00,-3.001034498214721680e+00,-7.042113542556762695e-01
-3.322055339813232422e-01,-6.990470886230468750e-01,-1.078161954879760742e+00,-1.796702980995178223e+00,-2.653009176254272461e+00,-7.643688917160034180e-01
-3.294486403465270996e-01,3.098070025444030762e-01,-1.124730855226516724e-01,-1.017760157585144043e+00,-2.311163187026977539e+00,-8.169222474098205566e-01
-3.266917467117309570e-01,1.200919032096862793e+00,7.527656555175781250e-01,-3.040859997272491455e-01,-1.980671763420104980e+00,-8.620692491531372070e-01
-3.239348530769348145e-01,1.976117134094238281e+00,1.511027455329895020e+00,3.342347145080566406e-01,-1.666088700294494629e+00,-9.000762701034545898e-01
-3.211779594421386719e-01,2.637064456939697266e+00,2.157217741012573242e+00,8.886436820030212402e-01,-1.371326327323913574e+00,-9.312639832496643066e-01
-3.184210658073425293e-01,3.183065652847290039e+00,2.686639547348022461e+00,1.352204918861389160e+00,-1.099658846855163574e+00,-9.559989571571350098e-01
-3.156641721725463867e-01,3.610045433044433594e+00,3.094367504119873047e+00,1.719762921333312988e+00,-8.537132143974304199e-01,-9.746807813644409180e-01
-3.129072785377502441e-01,3.910549163818359375e+00,3.375225543975830078e+00,1.988174557685852051e+00,-6.354712247848510742e-01,-9.877417087554931641e-01
-3.101503849029541016e-01,4.074731826782226562e+00,3.524314880371093750e+00,2.156525611877441406e+00,-4.462650716304779053e-01,-9.956268668174743652e-01
-3.073934912681579590e-01,4.092470169067382812e+00,3.538094520568847656e+00,2.226458311080932617e+00,-2.868046164512634277e-01,-9.987936019897460938e-01
-3.046365976333618164e-01,3.955998182296752930e+00,3.415898084640502930e+00,2.202384233474731445e+00,-1.571723073720932007e-01,-9.977001547813415527e-01
-3.018797039985656738e-01,3.662717580795288086e+00,3.161538600921630859e+00,2.091652631759643555e+00,-5.688275024294853210e-02,-9.928068518638610840e-01
-2.991228103637695312e-01,3.218138456344604492e+00,2.784873962402343750e+00,1.904534935951232910e+00,1.511703617870807648e-02,-9.845578074455261230e-01
-2.963659167289733887e-01,2.637774229049682617e+00,2.302855253219604492e+00,1.653999686241149902e+00,6.035753339529037476e-02,-9.733886122703552246e-01
-2.936090230941772461e-01,1.947962522506713867e+00,1.739877462387084961e+00,1.355233550071716309e+00,8.081900328397750854e-02,-9.597138762474060059e-01
-2.908521294593811035e-01,1.185448169708251953e+00,1.127145648002624512e+00,1.024871230125427246e+00,7.884507626295089722e-02,-9.439268112182617188e-01
-2.880952358245849609e-01,3.957508802413940430e-01,5.008896589279174805e-01,6.800588369369506836e-01,5.706924200057983398e-02,-9.263966679573059082e-01
-2.853383421897888184e-01,-3.697797656059265137e-01,-1.003892049193382263e-01,3.373321294784545898e-01,1.833354495465755463e-02,-9.074694514274597168e-01
-2.825814783573150635e-01,-1.058011054992675781e+00,-6.395589113235473633e-01,1.151117775589227676e-02,-3.439523279666900635e-02,-8.874585628509521484e-01
-2.798245847225189209e-01,-1.619361639022827148e+00,-1.084794521331787109e+00,-2.852809727191925049e-01,-9.811092168092727661e-02,-8.666524291038513184e-01
-2.770676910877227783e-01,-2.013734579086303711e+00,-1.413403153419494629e+00,-5.443444848060607910e-01,-1.698410660028457642e-01,-8.453111052513122559e-01
-2.743107974529266357e-01,-2.216716289520263672e+00,-1.614828228950500488e+00,-7.607982754707336426e-01,-2.467269748449325562e-01,-8.236628174781799316e-01
-2.715539038181304932e-01,-2.224896192550659180e+00,-1.692301750183105469e+00,-9.335613250732421875e-01,-3.260737657546997070e-01,-8.019136190414428711e-01
-2.687970101833343506e-01,-2.058908224105834961e+00,-1.662746548652648926e+00,-1.064957976341247559e+00,-4.054173231124877930e-01,-7.802359461784362793e-01
-2.660401165485382080e-01,-1.763166666030883789e+00,-1.554770708084106445e+00,-1.159984588623046875e+00,-4.825545549392700195e-01,-7.587822079658508301e-01
-2.632832229137420654e-01,-1.401204705238342285e+00,-1.404837608337402344e+00,-1.225354790687561035e+00,-5.555655956268310547e-01,-7.376756668090820312e-01
-2.605263292789459229e-01,-1.046358466148376465e+00,-1.252000093460083008e+00,-1.268415570259094238e+00,-6.228335499763488770e-01,-7.170198559761047363e-01
-2.577694356441497803e-01,-7.699851989746093750e-01,-1.131941676139831543e+00,-1.296182632446289062e+00,-6.830490827560424805e-01,-6.969004273414611816e-01
-2.550125420093536377e-01,-6.288628578186035156e-01,-1.071126818656921387e+00,-1.314437389373779297e+00,-7.351997494697570801e-01,-6.773760914802551270e-01
-2.522556483745574951e-01,-6.535814404487609863e-01,-1.082238316535949707e+00,-1.327200055122375488e+00,-7.785632610321044922e-01,-6.584939956665039062e-01
-2.494987547397613525e-01,-8.404908776283264160e-01,-1.161846041679382324e+00,-1.336477398872375488e+00,-8.126791715621948242e-01,-6.402892470359802246e-01
-2.467418611049652100e-01,-1.150577664375305176e+00,-1.291157603263854980e+00,-1.342355489730834961e+00,-8.373355269432067871e-01,-6.227787733078002930e-01
-2.439849674701690674e-01,-1.516046881675720215e+00,-1.439957499504089355e+00,-1.343413233757019043e+00,-8.525314331054687500e-01,-6.059699058532714844e-01
-2.412280738353729248e-01,-1.854067206382751465e+00,-1.573138475418090820e+00,-1.337304949760437012e+00,-8.584619164466857910e-01,-5.898624062538146973e-01
-2.384711951017379761e-01,-2.085428714752197266e+00,-1.658458232879638672e+00,-1.321423411369323730e+00,-8.554932475090026855e-01,-5.744505524635314941e-01
-2.357143014669418335e-01,-2.153500556945800781e+00,-1.673754692077636719e+00,-1.293505072593688965e+00,-8.441258072853088379e-01,-5.597199797630310059e-01
-2.329574078321456909e-01,-2.038305044174194336e+00,-1.611673474311828613e+00,-1.252077817916870117e+00,-8.249850869178771973e-01,-5.456538796424865723e-01
-2.302005141973495483e-01,-1.761500835418701172e+00,-1.480998992919921875e+00,-1.196633100509643555e+00,-7.987972497940063477e-01,-5.322363972663879395e-01
-2.274436205625534058e-01,-1.381461620330810547e+00,-1.304026722908020020e+00,-1.127650856971740723e+00,-7.663676142692565918e-01,-5.194460749626159668e-01
-2.246867269277572632e-01,-9.797424077987670898e-01,-1.110779762268066406e+00,-1.046298861503601074e+00,-7.285693883895874023e-01,-5.072653889656066895e-01
-2.219298332929611206e-01,-6.409150362014770508e-01,-9.313440322875976562e-01,-9.541628956794738770e-01,-6.863205432891845703e-01,-4.956750571727752686e-01
-2.191729396581649780e-01,-4.300755560398101807e-01,-7.882684469223022461e-01,-8.528512716293334961e-01,-6.405721902847290039e-01,-4.846620559692382812e-01
-2.164160460233688354e-01,-3.750452697277069092e-01,-6.908163428306579590e-01,-7.438116669654846191e-01,-5.922933816909790039e-01,-4.742116928100585938e-01
-2.136591523885726929e-01,-4.584567546844482422e-01,-6.326773166656494141e-01,-6.281934380531311035e-01,-5.424613356590270996e-01,-4.643187522888183594e-01
-2.109022736549377441e-01,-6.216720342636108398e-01,-5.938207507133483887e-01,-5.070253610610961914e-01,-4.920358359813690186e-01,-4.549762010574340820e-01
-2.081453800201416016e-01,-7.801527976989746094e-01,-5.461256504058837891e-01,-3.814314603805541992e-01,-4.419524073600769043e-01,-4.461835026741027832e-01
-2.053884863853454590e-01,-8.472542762756347656e-01,-4.613782763481140137e-01,-2.530168592929840088e-01,-3.931014835834503174e-01,-4.379465878009796143e-01
-2.026315927505493164e-01,-7.590398788452148438e-01,-3.194390237331390381e-01,-1.242004856467247009e-01,-3.463096916675567627e-01,-4.302698373794555664e-01
-1.998746991157531738e-01,-4.922033250331878662e-01,-1.143937483429908752e-01,1.587570644915103912e-03,-3.023403584957122803e-01,-4.231686592102050781e-01
-1.971178054809570312e-01,-6.986833363771438599e-02,1.428586095571517944e-01,1.198905631899833679e-01,-2.618582844734191895e-01,-4.166587889194488525e-01
-1.943609118461608887e-01,4.443725943565368652e-01,4.261684119701385498e-01,2.254722118377685547e-01,-2.254251390695571899e-01,-4.107580780982971191e-01
-1.916040182113647461e-01,9.615574479103088379e-01,6.992477774620056152e-01,3.127681910991668701e-01,-1.934928447008132935e-01,-4.054909944534301758e-01
-1.888471245765686035e-01,1.388441205024719238e+00,9.230659604072570801e-01,3.765776157379150391e-01,-1.663865596055984497e-01,-4.008814096450805664e-01
-1.860902309417724609e-01,1.649158477783203125e+00,1.063689112663269043e+00,4.127341508865356445e-01,-1.443091779947280884e-01,-3.969588875770568848e-01
-1.833333373069763184e-01,1.701232671737670898e+00,1.098984956741333008e+00,4.187806844711303711e-01,-1.273247301578521729e-01,-3.937566578388214111e-01
-1.805764585733413696e-01,1.542526364326477051e+00,1.022653579711914062e+00,3.944697380065917969e-01,-1.153800860047340393e-01,-3.913001418113708496e-01
-1.778195649385452271e-01,1.208501458168029785e+00,8.449888229370117188e-01,3.419383466243743896e-01,-1.082915365695953369e-01,-3.896245658397674561e-01
-1.750626713037490845e-01,7.609451413154602051e-01,5.903853774070739746e-01,2.656321823596954346e-01,-1.057693511247634888e-01,-3.887623548507690430e-01
-1.723057776689529419e-01,2.713098526000976562e-01,2.924010157585144043e-01,1.718385219573974609e-01,-1.074224337935447693e-01,-3.887399435043334961e-01
-1.695488840341567993e-01,-1.951911747455596924e-01,-1.226762682199478149e-02,6.802245229482650757e-02,-1.127777770161628723e-01,-3.895908296108245850e-01
-1.667919903993606567e-01,-5.890325903892517090e-01,-2.897002100944519043e-01,-3.802981227636337280e-02,-1.213023662567138672e-01,-3.913420736789703369e-01
-1.640350967645645142e-01,-8.784891366958618164e-01,-5.132462978363037109e-01,-1.390596926212310791e-01,-1.324137747287750244e-01,-3.940168917179107666e-01
-1.612782031297683716e-01,-1.047410964965820312e+00,-6.663609147071838379e-01,-2.290777862071990967e-01,-1.455140709877014160e-01,-3.976348340511322021e-01
-1.585213094949722290e-01,-1.093408584594726562e+00,-7.435194253921508789e-01,-3.039104640483856201e-01,-1.600052267313003540e-01,-4.022177159786224365e-01
-1.557644158601760864e-01,-1.027484178543090820e+00,-7.496068477630615234e-01,-3.614177405834197998e-01,-1.753008812665939331e-01,-4.077744781970977783e-01
-1.530075371265411377e-01,-8.737145662307739258e-01,-6.980870962142944336e-01,-4.014599621295928955e-01,-1.908669173717498779e-01,-4.143125116825103760e-01
-1.502506434917449951e-01,-6.669088006019592285e-01,-6.082918643951416016e-01,-4.255957603454589844e-01,-2.062133699655532837e-01,-4.218354225158691406e-01
-1.474937498569488525e-01,-4.472124874591827393e-01,-5.023110508918762207e-01,-4.365658760070800781e-01,-2.209204137325286865e-01,-4.303359389305114746e-01
-1.447368562221527100e-01,-2.533016800880432129e-01,-4.016290307044982910e-01,-4.377135038375854492e-01,-2.346568703651428223e-01,-4.397997260093688965e-01
-1.419799625873565674e-01,-1.162604913115501404e-01,-3.240887820720672607e-01,-4.324078261852264404e-01,-2.471672445535659790e-01,-4.502118825912475586e-01
-1.392230689525604248e-01,-5.492861941456794739e-02,-2.814488708972930908e-01,-4.235327243804931641e-01,-2.582927942276000977e-01,-4.615392386913299561e-01
-1.364661753177642822e-01,-7.395337522029876709e-02,-2.778110206127166748e-01,-4.131853580474853516e-01,-2.679733932018280029e-01,-4.737491011619567871e-01
-1.337092816829681396e-01,-1.645451486110687256e-01,-3.092424273490905762e-01,-4.025220274925231934e-01,-2.762399315834045410e-01,-4.867951869964599609e-01
-1.309523880481719971e-01,-3.069932460784912109e-01,-3.645079731941223145e-01,-3.918086886405944824e-01,-2.832148373126983643e-01,-5.006220340728759766e-01
-1.281954944133758545e-01,-4.734586775302886963e-01,-4.271125495433807373e-01,-3.806321024894714355e-01,-2.891126275062561035e-01,-5.151665806770324707e-01
-1.254386007785797119e-01,-6.301816105842590332e-01,-4.783617854118347168e-01,-3.681941330432891846e-01,-2.942273616790771484e-01,-5.303564071655273438e-01
-1.226817145943641663e-01,-7.399415969848632812e-01,-5.013626217842102051e-01,-3.536110520362854004e-01,-2.989366650581359863e-01,-5.461083650588989258e-01
-1.199248209595680237e-01,-7.665348649024963379e-01,-4.853039979934692383e-01,-3.362147808074951172e-01,-3.036835789680480957e-01,-5.623292922973632812e-01
-1.171679273247718811e-01,-6.832862496376037598e-01,-4.290912747383117676e-01,-3.157021403312683105e-01,-3.089780509471893311e-01,-5.789173841476440430e-01
-1.144110411405563354e-01,-4.852306246757507324e-01,-3.430517613887786865e-01,-2.922381460666656494e-01,-3.153916895389556885e-01,-5.957607626914978027e-01
-1.116541475057601929e-01,-2.020852118730545044e-01,-2.474446743726730347e-01,-2.664135396480560303e-01,-3.235413730144500732e-01,-6.127414107322692871e-01
-1.088972538709640503e-01,9.439215064048767090e-02,-1.669441908597946167e-01,-2.391882240772247314e-01,-3.340879082679748535e-01,-6.297301650047302246e-01
-1.061403602361679077e-01,2.992310822010040283e-01,-1.219914704561233521e-01,-2.117801755666732788e-01,-3.477198779582977295e-01,-6.465896368026733398e-01
-1.033834666013717651e-01,3.080761432647705078e-01,-1.194553598761558533e-01,-1.856047213077545166e-01,-3.651639521121978760e-01,-6.631771922111511230e-01
-1.006265804171562195e-01,7.365386933088302612e-02,-1.468106210231781006e-01,-1.622053235769271851e-01,-3.871355056762695312e-01,-6.793437600135803223e-01
-9.786968678236007690e-02,-3.402926921844482422e-01,-1.742487996816635132e-01,-1.432066112756729126e-01,-4.143677651882171631e-01,-6.949338912963867188e-01
-9.511279314756393433e-02,-7.481294870376586914e-01,-1.662503033876419067e-01,-1.302934139966964722e-01,-4.475610554218292236e-01,-7.097868323326110840e-01
-9.235589951276779175e-02,-9.014183282852172852e-01,-1.000452786684036255e-01,-1.250894814729690552e-01,-4.873876273632049561e-01,-7.237426638603210449e-01
-8.959900587797164917e-02,-6.064460277557373047e-01,1.716623455286026001e-02,-1.290523707866668701e-01,-5.344485044479370117e-01,-7.366355061531066895e-01
-8.684211969375610352e-02,1.446362435817718506e-01,1.422809660434722900e-01,-1.433330327272415161e-01,-5.892623662948608398e-01,-7.483018636703491211e-01
-8.408522605895996094e-02,1.091017365455627441e+00,2.087534070014953613e-01,-1.686604321002960205e-01,-6.522285342216491699e-01,-7.585753202438354492e-01
-8.132833242416381836e-02,1.737187862396240234e+00,1.568831950426101685e-01,-2.053001672029495239e-01,-7.235952019691467285e-01,-7.672975063323974609e-01
-7.857143878936767578e-02,1.557331442832946777e+00,-3.003691136837005615e-02,-2.531654536724090576e-01,-8.034256100654602051e-01,-7.743078470230102539e-01
-7.581454515457153320e-02,3.394246995449066162e-01,-3.036753237247467041e-01,-3.119895458221435547e-01,-8.915597796440124512e-01,-7.794563770294189453e-01
-7.305765151977539062e-02,-1.524355411529541016e+00,-5.613193511962890625e-01,-3.816160261631011963e-01,-9.875754117965698242e-01,-7.826012372970581055e-01
-7.030076533555984497e-02,-3.087806224822998047e+00,-6.931852698326110840e-01,-4.622642993927001953e-01,-1.090763568878173828e+00,-7.836011052131652832e-01
-6.754387170076370239e-02,-3.334948301315307617e+00,-6.463905572891235352e-01,-5.547557473182678223e-01,-1.200087308883666992e+00,-7.823352217674255371e-01
-6.478697806596755981e-02,-1.819199681282043457e+00,-4.690615534782409668e-01,-6.606466770172119141e-01,-1.314171910285949707e+00,-7.786885499954223633e-01
-6.203008443117141724e-02,9.375213980674743652e-01,-3.016833662986755371e-01,-7.822344899177551270e-01,-1.431288242340087891e+00,-7.725601792335510254e-01
-5.927319452166557312e-02,3.472258090972900391e+00,-3.083502352237701416e-01,-9.225682020187377930e-01,-1.549353599548339844e+00,-7.638642787933349609e-01
-5.651630088686943054e-02,3.914072513580322266e+00,-5.771150588989257812e-01,-1.085395216941833496e+00,-1.665962100028991699e+00,-7.525321841239929199e-01
-5.375941097736358643e-02,1.136584520339965820e+00,-1.047882795333862305e+00,-1.275095462799072266e+00,-1.778409361839294434e+00,-7.385084629058837891e-01
-5.100251734256744385e-02,-3.863924026489257812e+00,-1.526253581047058105e+00,-1.496539950370788574e+00,-1.883745193481445312e+00,-7.217582464218139648e-01
-4.824562370777130127e-02,-7.876941204071044922e+00,-1.795270442962646484e+00,-1.754725813865661621e+00,-1.978857755661010742e+00,-7.022645473480224609e-01
-4.548873379826545715e-02,-7.708289146423339844e+00,-1.764605402946472168e+00,-2.054090738296508789e+00,-2.060551881790161133e+00,-6.800286173820495605e-01
-4.273184016346931458e-02,-2.889755964279174805e+00,-1.555927157402038574e+00,-2.397390365600585938e+00,-2.125643968582153320e+00,-6.550720334053039551e-01
-3.997494652867317200e-02,3.701661825180053711e+00,-1.455006241798400879e+00,-2.784182548522949219e+00,-2.171092748641967773e+00,-6.274344325065612793e-01
-3.721805661916732788e-02,7.407277107238769531e+00,-1.744607925415039062e+00,-3.209017038345336914e+00,-2.194092035293579102e+00,-5.971793532371520996e-01
-3.446116298437118530e-02,4.642191886901855469e+00,-2.515238046646118164e+00,-3.659673929214477539e+00,-2.192190647125244141e+00,-5.643838644027709961e-01
-3.170426934957504272e-02,-3.856366872787475586e+00,-3.586042165756225586e+00,-4.115836143493652344e+00,-2.163398504257202148e+00,-5.291479825973510742e-01
-2.894737944006919861e-02,-1.246309852600097656e+01,-4.616843223571777344e+00,-4.548617362976074219e+00,-2.106277227401733398e+00,-4.915908575057983398e-01
-2.619048580527305603e-02,-1.515497016906738281e+01,-5.355126857757568359e+00,-4.921494007110595703e+00,-2.020017623901367188e+00,-4.518486261367797852e-01
-2.343359403312206268e-02,-1.041394042968750000e+01,-5.838557720184326172e+00,-5.192755222320556641e+00,-1.904489159584045410e+00,-4.100701510906219482e-01
-2.067670226097106934e-02,-1.575980782508850098e+00,-6.385297298431396484e+00,-5.319579124450683594e+00,-1.760273814201354980e+00,-3.664263784885406494e-01
-1.791981048882007599e-02,5.340359687805175781e+00,-7.346438407897949219e+00,-5.263184070587158203e+00,-1.588669657707214355e+00,-3.211016356945037842e-01
-1.516291778534650803e-02,4.050820350646972656e+00,-8.762738227844238281e+00,-4.994438648223876953e+00,-1.391677141189575195e+00,-2.742897272109985352e-01
-1.240602508187294006e-02,-7.800013542175292969e+00,-1.016817378997802734e+01,-4.498876571655273438e+00,-1.171954035758972168e+00,-2.261991947889328003e-01
-9.649133309721946716e-03,-2.383975982666015625e+01,-1.073272514343261719e+01,-3.780199050903320312e+00,-9.327563047409057617e-01,-1.770474612712860107e-01
-6.892241071909666061e-03,-3.230319976806640625e+01,-9.696568489074707031e+00,-2.861642599105834961e+00,-6.778485774993896484e-01,-1.270652562379837036e-01
-4.135348834097385406e-03,-2.689099693298339844e+01,-6.801925182342529297e+00,-1.784885644912719727e+00,-4.114105105400085449e-01,-7.647910714149475098e-02
-1.378456596285104752e-03,-1.030180835723876953e+01,-2.449884653091430664e+00,-6.066327095031738281e-01,-1.379307210445404053e-01,-2.553476020693778992e-02
1.378456596285104752e-03,1.030140972137451172e+01,2.449717044830322266e+00,6.065866947174072266e-01,1.379208117723464966e-01,2.553357556462287903e-02
4.135348834097385406e-03,2.689067077636718750e+01,6.801781177520751953e+00,1.784839987754821777e+00,4.114018380641937256e-01,7.647821307182312012e-02
6.892241071909666061e-03,3.230303955078125000e+01,9.696463584899902344e+00,2.861603021621704102e+00,6.778398156166076660e-01,1.270639151334762573e-01
9.649133309721946716e-03,2.383980751037597656e+01,1.073267555236816406e+01,3.780169963836669922e+00,9.327489137649536133e-01,1.770468801259994507e-01
1.240602508187294006e-02,7.800226688385009766e+00,1.016819000244140625e+01,4.498854160308837891e+00,1.171947836875915527e+00,2.261973619461059570e-01
1.516291778534650803e-02,-4.050584316253662109e+00,8.762795448303222656e+00,4.994427204132080078e+00,1.391670584678649902e+00,2.742878198623657227e-01
1.791981048882007599e-02,-5.340182781219482422e+00,7.346513748168945312e+00,5.263183116912841797e+00,1.588663816452026367e+00,3.211008310317993164e-01
2.067670226097106934e-02,1.576089382171630859e+00,6.385381698608398438e+00,5.319589614868164062e+00,1.760269522666931152e+00,3.664258420467376709e-01
2.343359403312206268e-02,1.041399288177490234e+01,5.838634967803955078e+00,5.192772865295410156e+00,1.904486775398254395e+00,4.100686907768249512e-01
2.619048580527305603e-02,1.515499305725097656e+01,5.355182170867919922e+00,4.921511173248291016e+00,2.020015716552734375e+00,4.518474042415618896e-01
2.894737944006919861e-02,1.246311378479003906e+01,4.616881847381591797e+00,4.548639774322509766e+00,2.106277942657470703e+00,4.915904104709625244e-01
3.170426934957504272e-02,3.856376171112060547e+00,3.586066722869873047e+00,4.115859985351562500e+00,2.163397789001464844e+00,5.291475653648376465e-01
3.446116298437118530e-02,-4.642191886901855469e+00,2.515248775482177734e+00,3.659697532653808594e+00,2.192190408706665039e+00,5.643830299377441406e-01
3.721805661916732788e-02,-7.407278060913085938e+00,1.744615793228149414e+00,3.209035873413085938e+00,2.194093465805053711e+00,5.971776247024536133e-01
3.997494652867317200e-02,-3.701660394668579102e+00,1.455009222030639648e+00,2.784198522567749023e+00,2.171096086502075195e+00,6.274343132972717285e-01
4.273184016346931458e-02,2.889755964279174805e+00,1.555926561355590820e+00,2.397405147552490234e+00,2.125645637512207031e+00,6.550712585449218750e-01
4.548873379826545715e-02,7.708288192749023438e+00,1.764607071876525879e+00,2.054101467132568359e+00,2.060555934906005859e+00,6.800280809402465820e-01
4.824562370777130127e-02,7.876940250396728516e+00,1.795271992683410645e+00,1.754735708236694336e+00,1.978861451148986816e+00,7.022636532783508301e-01
5.100251734256744385e-02,3.863922834396362305e+00,1.526254177093505859e+00,1.496544718742370605e+00,1.883748888969421387e+00,7.217581868171691895e-01
5.375941097736358643e-02,-1.136584162712097168e+00,1.047878265380859375e+00,1.275099158287048340e+00,1.778412818908691406e+00,7.385076284408569336e-01
5.651630088686943054e-02,-3.914075136184692383e+00,5.771142244338989258e-01,1.085396170616149902e+00,1.665966749191284180e+00,7.525323033332824707e-01
5.927319452166557312e-02,-3.472259521484375000e+00,3.083499073982238770e-01,9.225689172744750977e-01,1.549356579780578613e+00,7.638640403747558594e-01
6.203008443117141724e-02,-9.375217556953430176e-01,3.016831278800964355e-01,7.822376489639282227e-01,1.431290030479431152e+00,7.725597620010375977e-01
6.478697806596755981e-02,1.819198608398437500e+00,4.690654575824737549e-01,6.606476902961730957e-01,1.314176678657531738e+00,7.786886692047119141e-01
6.754387170076370239e-02,3.334947347640991211e+00,6.463873982429504395e-01,5.547559857368469238e-01,1.200090050697326660e+00,7.823362350463867188e-01
7.030076533555984497e-02,3.087807178497314453e+00,6.931832432746887207e-01,4.622638523578643799e-01,1.090767741203308105e+00,7.836015820503234863e-01
7.305765151977539062e-02,1.524357557296752930e+00,5.613197684288024902e-01,3.816155791282653809e-01,9.875783920288085938e-01,7.826011776924133301e-01
7.581454515457153320e-02,-3.394273221492767334e-01,3.036735057830810547e-01,3.119899630546569824e-01,8.915625214576721191e-01,7.794577479362487793e-01
7.857143878936767578e-02,-1.557330965995788574e+00,3.003781288862228394e-02,2.531666755676269531e-01,8.034279346466064453e-01,7.743086814880371094e-01
8.132833242416381836e-02,-1.737185478210449219e+00,-1.568852066993713379e-01,2.053003460168838501e-01,7.235981822013854980e-01,7.672979235649108887e-01
8.408522605895996094e-02,-1.091017723083496094e+00,-2.087520807981491089e-01,1.686603128910064697e-01,6.522300839424133301e-01,7.585757970809936523e-01
8.684211969375610352e-02,-1.446367800235748291e-01,-1.422797739505767822e-01,1.433336287736892700e-01,5.892632603645324707e-01,7.483021020889282227e-01
8.959900587797164917e-02,6.064469218254089355e-01,-1.716929487884044647e-02,1.290529370307922363e-01,5.344495773315429688e-01,7.366362810134887695e-01
9.235589951276779175e-02,9.014184474945068359e-01,1.000468805432319641e-01,1.250893771648406982e-01,4.873885810375213623e-01,7.237438559532165527e-01
9.511279314756393433e-02,7.481297850608825684e-01,1.662526130676269531e-01,1.302932649850845337e-01,4.475624859333038330e-01,7.097875475883483887e-01
9.786968678236007690e-02,3.402908146381378174e-01,1.742486208677291870e-01,1.432066261768341064e-01,4.143681228160858154e-01,6.949349045753479004e-01
1.006265804171562195e-01,-7.365442067384719849e-02,1.468120068311691284e-01,1.622057110071182251e-01,3.871361017227172852e-01,6.793445944786071777e-01
1.033834666013717651e-01,-3.080762624740600586e-01,1.194535791873931885e-01,1.856056600809097290e-01,3.651640117168426514e-01,6.631774902343750000e-01
1.061403602361679077e-01,-2.992295324802398682e-01,1.219935566186904907e-01,2.117808759212493896e-01,3.477206230163574219e-01,6.465897560119628906e-01
1.088972538709640503e-01,-9.439019113779067993e-02,1.669425219297409058e-01,2.391876280307769775e-01,3.340887427330017090e-01,6.297308802604675293e-01
1.116541475057601929e-01,2.020853459835052490e-01,2.474444210529327393e-01,2.664145529270172119e-01,3.235420286655426025e-01,6.127423644065856934e-01
1.144110411405563354e-01,4.852292835712432861e-01,3.430545330047607422e-01,2.922390699386596680e-01,3.153909444808959961e-01,5.957613587379455566e-01
1.171679273247718811e-01,6.832864880561828613e-01,4.290873110294342041e-01,3.157031238079071045e-01,3.089776039123535156e-01,5.789180397987365723e-01
1.199248209595680237e-01,7.665370702743530273e-01,4.853025674819946289e-01,3.362132906913757324e-01,3.036842048168182373e-01,5.623296499252319336e-01
1.226817145943641663e-01,7.399464845657348633e-01,5.013619065284729004e-01,3.536126017570495605e-01,2.989371716976165771e-01,5.461095571517944336e-01
1.254386007785797119e-01,6.301832795143127441e-01,4.783622622489929199e-01,3.681936860084533691e-01,2.942278981208801270e-01,5.303570032119750977e-01
1.281954944133758545e-01,4.734616279602050781e-01,4.271166622638702393e-01,3.806326985359191895e-01,2.891121506690979004e-01,5.151671767234802246e-01
1.309523880481719971e-01,3.069937825202941895e-01,3.645098805427551270e-01,3.918078243732452393e-01,2.832157611846923828e-01,5.006226897239685059e-01
1.337092816829681396e-01,1.645475924015045166e-01,3.092428743839263916e-01,4.025228321552276611e-01,2.762402296066284180e-01,4.867958724498748779e-01
1.364661753177642822e-01,7.395472377538681030e-02,2.778115272521972656e-01,4.131841361522674561e-01,2.679744958877563477e-01,4.737495183944702148e-01
1.392230689525604248e-01,5.493038147687911987e-02,2.814458906650543213e-01,4.235318601131439209e-01,2.582930922508239746e-01,4.615403711795806885e-01
1.419799625873565674e-01,1.162579134106636047e-01,3.240922689437866211e-01,4.324080348014831543e-01,2.471668273210525513e-01,4.502124190330505371e-01
1.447368562221527100e-01,2.533029615879058838e-01,4.016296863555908203e-01,4.377130866050720215e-01,2.346572875976562500e-01,4.398003816604614258e-01
1.474937498569488525e-01,4.472108185291290283e-01,5.023088455200195312e-01,4.365667402744293213e-01,2.209201604127883911e-01,4.303356707096099854e-01
1.502506434917449951e-01,6.669111251831054688e-01,6.082891821861267090e-01,4.255942404270172119e-01,2.062134295701980591e-01,4.218367338180541992e-01
1.530075371265411377e-01,8.737133741378784180e-01,6.980878710746765137e-01,4.014603495597839355e-01,1.908675879240036011e-01,4.143126904964447021e-01
1.557644158601760864e-01,1.027486443519592285e+00,7.496067881584167480e-01,3.614170849323272705e-01,1.753006875514984131e-01,4.077744781970977783e-01
1.585213094949722290e-01,1.093409895896911621e+00,7.435196638107299805e-01,3.039110302925109863e-01,1.600043326616287231e-01,4.022174775600433350e-01
1.612782031297683716e-01,1.047410368919372559e+00,6.663638949394226074e-01,2.290794551372528076e-01,1.455147713422775269e-01,3.976351320743560791e-01
1.640350967645645142e-01,8.784922361373901367e-01,5.132454633712768555e-01,1.390603780746459961e-01,1.324140727519989014e-01,3.940167427062988281e-01
1.667919903993606567e-01,5.890349745750427246e-01,2.896977365016937256e-01,3.802870959043502808e-02,1.213015466928482056e-01,3.913418352603912354e-01
1.695488840341567993e-01,1.951912939548492432e-01,1.226617302745580673e-02,-6.802232563495635986e-02,1.127784922719001770e-01,3.895911872386932373e-01
1.723057776689529419e-01,-2.713098526000976562e-01,-2.924028337001800537e-01,-1.718378067016601562e-01,1.074217855930328369e-01,3.887409269809722900e-01
1.750626713037490845e-01,-7.609432339668273926e-01,-5.903843045234680176e-01,-2.656309604644775391e-01,1.057701706886291504e-01,3.887619972229003906e-01
1.778195649385452271e-01,-1.208498954772949219e+00,-8.449861407279968262e-01,-3.419386744499206543e-01,1.082913726568222046e-01,3.896251320838928223e-01
1.805764585733413696e-01,-1.542525887489318848e+00,-1.022655606269836426e+00,-3.944692015647888184e-01,1.153801605105400085e-01,3.913004994392395020e-01
1.833333373069763184e-01,-1.701235413551330566e+00,-1.098985075950622559e+00,-4.187808334827423096e-01,1.273243278264999390e-01,3.937567472457885742e-01
1.860902309417724609e-01,-1.649157166481018066e+00,-1.063692212104797363e+00,-4.127342104911804199e-01,1.443087160587310791e-01,3.969593048095703125e-01
1.888471245765686035e-01,-1.388437986373901367e+00,-9.230623245239257812e-01,-3.765778243541717529e-01,1.663855314254760742e-01,4.008809328079223633e-01
1.916040182113647461e-01,-9.615560770034790039e-01,-6.992458701133728027e-01,-3.127683103084564209e-01,1.934925317764282227e-01,4.054907262325286865e-01
1.943609118461608887e-01,-4.443707764148712158e-01,-4.261695146560668945e-01,-2.254717200994491577e-01,2.254243791103363037e-01,4.107576310634613037e-01
1.971178054809570312e-01,6.986902654170989990e-02,-1.428567916154861450e-01,-1.198919638991355896e-01,2.618592977523803711e-01,4.166590571403503418e-01
1.998746991157531738e-01,4.922049939632415771e-01,1.143970191478729248e-01,-1.588174956850707531e-03,3.023399412631988525e-01,4.231680929660797119e-01
2.026315927505493164e-01,7.590367197990417480e-01,3.194426298141479492e-01,1.242005750536918640e-01,3.463092148303985596e-01,4.302702546119689941e-01
2.053884863853454590e-01,8.472523093223571777e-01,4.613826572895050049e-01,2.530177235603332520e-01,3.931016325950622559e-01,4.379459321498870850e-01
2.081453800201416016e-01,7.801511883735656738e-01,5.461205244064331055e-01,3.814298808574676514e-01,4.419523775577545166e-01,4.461833536624908447e-01
2.109022736549377441e-01,6.216733455657958984e-01,5.938228368759155273e-01,5.070259571075439453e-01,4.920357465744018555e-01,4.549762010574340820e-01
2.136591523885726929e-01,4.584570229053497314e-01,6.326774954795837402e-01,6.281941533088684082e-01,5.424600839614868164e-01,4.643192589282989502e-01
2.164160460233688354e-01,3.750440180301666260e-01,6.908143758773803711e-01,7.438110113143920898e-01,5.922932028770446777e-01,4.742117822170257568e-01
2.191729396581649780e-01,4.300737679004669189e-01,7.882706522941589355e-01,8.528518676757812500e-01,6.405722498893737793e-01,4.846620857715606689e-01
2.219298332929611206e-01,6.409120559692382812e-01,9.313469529151916504e-01,9.541620612144470215e-01,6.863199472427368164e-01,4.956755042076110840e-01
2.246867269277572632e-01,9.797449111938476562e-01,1.110782861709594727e+00,1.046300292015075684e+00,7.285706400871276855e-01,5.072650313377380371e-01
2.274436205625534058e-01,1.381465196609497070e+00,1.304027318954467773e+00,1.127651929855346680e+00,7.663668990135192871e-01,5.194461345672607422e-01
2.302005141973495483e-01,1.761500597000122070e+00,1.481001853942871094e+00,1.196632862091064453e+00,7.987976670265197754e-01,5.322372913360595703e-01
2.329574078321456909e-01,2.038303136825561523e+00,1.611675977706909180e+00,1.252076625823974609e+00,8.249850273132324219e-01,5.456547737121582031e-01
2.357143014669418335e-01,2.153501033782958984e+00,1.673756480216979980e+00,1.293505191802978516e+00,8.441243767738342285e-01,5.597198605537414551e-01
2.384711951017379761e-01,2.085429906845092773e+00,1.658457875251770020e+00,1.321424007415771484e+00,8.554918766021728516e-01,5.744501948356628418e-01
2.412280738353729248e-01,1.854067683219909668e+00,1.573136806488037109e+00,1.337304472923278809e+00,8.584609031677246094e-01,5.898624062538146973e-01
2.439849674701690674e-01,1.516048073768615723e+00,1.439959287643432617e+00,1.343413114547729492e+00,8.525313735008239746e-01,6.059709191322326660e-01
2.467418611049652100e-01,1.150575876235961914e+00,1.291158080101013184e+00,1.342356085777282715e+00,8.373353481292724609e-01,6.227787733078002930e-01
2.494987547397613525e-01,8.404878973960876465e-01,1.161844730377197266e+00,1.336476445198059082e+00,8.126783967018127441e-01,6.402888894081115723e-01
2.522556483745574951e-01,6.535793542861938477e-01,1.082240939140319824e+00,1.327200770378112793e+00,7.785615324974060059e-01,6.584939956665039062e-01
2.550125420093536377e-01,6.288641095161437988e-01,1.071129202842712402e+00,1.314438462257385254e+00,7.351990938186645508e-01,6.773753762245178223e-01
2.577694356441497803e-01,7.699861526489257812e-01,1.131941795349121094e+00,1.296181678771972656e+00,6.830496788024902344e-01,6.968994736671447754e-01
2.605263292789459229e-01,1.046358823776245117e+00,1.252000093460083008e+00,1.268414616584777832e+00,6.228337883949279785e-01,7.170193791389465332e-01
2.632832229137420654e-01,1.401203751564025879e+00,1.404836535453796387e+00,1.225355505943298340e+00,5.555660128593444824e-01,7.376754283905029297e-01
2.660401165485382080e-01,1.763169527053833008e+00,1.554769277572631836e+00,1.159984588623046875e+00,4.825556576251983643e-01,7.587829828262329102e-01
2.687970101833343506e-01,2.058907270431518555e+00,1.662744998931884766e+00,1.064956665039062500e+00,4.054173231124877930e-01,7.802357077598571777e-01
2.715539038181304932e-01,2.224899291992187500e+00,1.692300796508789062e+00,9.335620403289794922e-01,3.260736763477325439e-01,8.019133210182189941e-01
2.743107974529266357e-01,2.216717243194580078e+00,1.614829182624816895e+00,7.607969045639038086e-01,2.467270046472549438e-01,8.236638307571411133e-01
2.770676910877227783e-01,2.013731479644775391e+00,1.413402080535888672e+00,5.443429350852966309e-01,1.698413640260696411e-01,8.453114032745361328e-01
2.798245847225189209e-01,1.619358777999877930e+00,1.084792494773864746e+00,2.852813899517059326e-01,9.811135381460189819e-02,8.666520118713378906e-01
2.825814783573150635e-01,1.058011770248413086e+00,6.395573019981384277e-01,-1.151242386549711227e-02,3.439511358737945557e-02,8.874588012695312500e-01
2.853383421897888184e-01,3.697775900363922119e-01,1.003919392824172974e-01,-3.373333811759948730e-01,-1.833352819085121155e-02,9.074691534042358398e-01
2.880952358245849609e-01,-3.957502245903015137e-01,-5.008864998817443848e-01,-6.800593733787536621e-01,-5.706955865025520325e-02,9.263964295387268066e-01
2.908521294593811035e-01,-1.185449957847595215e+00,-1.127145767211914062e+00,-1.024873137474060059e+00,-7.884480804204940796e-02,9.439266324043273926e-01
2.936090230941772461e-01,-1.947960734367370605e+00,-1.739879369735717773e+00,-1.355234861373901367e+00,-8.081943541765213013e-02,9.597143530845642090e-01
2.963659167289733887e-01,-2.637769937515258789e+00,-2.302855253219604492e+00,-1.653999447822570801e+00,-6.035793200135231018e-02,9.733883738517761230e-01
2.991228103637695312e-01,-3.218137264251708984e+00,-2.784874200820922852e+00,-1.904535293579101562e+00,-1.511642802506685257e-02,9.845584630966186523e-01
3.018797039985656738e-01,-3.662717103958129883e+00,-3.161541223526000977e+00,-2.091652393341064453e+00,5.688192322850227356e-02,9.928064942359924316e-01
3.046365976333618164e-01,-3.955998897552490234e+00,-3.415898084640502930e+00,-2.202383756637573242e+00,1.571736484766006470e-01,9.977000355720520020e-01
3.073934912681579590e-01,-4.092470645904541016e+00,-3.538095474243164062e+00,-2.226457595825195312e+00,2.868042290210723877e-01,9.987916946411132812e-01
3.101503849029541016e-01,-4.074731349945068359e+00,-3.524315357208251953e+00,-2.156527042388916016e+00,4.462652802467346191e-01,9.956265687942504883e-01
3.129072785377502441e-01,-3.910547971725463867e+00,-3.375227212905883789e+00,-1.988175272941589355e+00,6.354709863662719727e-01,9.877426028251647949e-01
3.156641721725463867e-01,-3.610047817230224609e+00,-3.094369649887084961e+00,-1.719764232635498047e+00,8.537130355834960938e-01,9.746817946434020996e-01
3.184210658073425293e-01,-3.183066606521606445e+00,-2.686638355255126953e+00,-1.352204561233520508e+00,1.099659204483032227e+00,9.559986591339111328e-01
3.211779594421386719e-01,-2.637063026428222656e+00,-2.157218694686889648e+00,-8.886435627937316895e-01,1.371325969696044922e+00,9.312651157379150391e-01
3.239348530769348145e-01,-1.976117849349975586e+00,-1.511028528213500977e+00,-3.342348039150238037e-01,1.666088342666625977e+00,9.000763893127441406e-01
3.266917467117309570e-01,-1.200918078422546387e+00,-7.527639269828796387e-01,3.040873110294342041e-01,1.980671167373657227e+00,8.620692491531372070e-01
3.294486403465270996e-01,-3.098070621490478516e-01,1.124723032116889954e-01,1.017760872840881348e+00,2.311162948608398438e+00,8.169227242469787598e-01
3.322055339813232422e-01,6.990453004837036133e-01,1.078164577484130859e+00,1.796703577041625977e+00,2.653010606765747070e+00,7.643693685531616211e-01
3.349624276161193848e-01,1.824755430221557617e+00,2.135097265243530273e+00,2.629381895065307617e+00,3.001035928726196289e+00,7.042107582092285156e-01
3.377193212509155273e-01,3.060577154159545898e+00,3.270157575607299805e+00,3.502865791320800781e+00,3.349435091018676758e+00,6.363257169723510742e-01
3.404762148857116699e-01,4.390887737274169922e+00,4.465348243713378906e+00,4.402877807617187500e+00,3.691800832748413086e+00,5.606749057769775391e-01
3.432331085205078125e-01,5.789238452911376953e+00,5.697372436523437500e+00,5.313901901245117188e+00,4.021124839782714844e+00,4.773145616054534912e-01
3.459899723529815674e-01,7.217998981475830078e+00,6.937853336334228516e+00,6.219289779663085938e+00,4.329819679260253906e+00,3.864086568355560303e-01
3.487468659877777100e-01,8.629826545715332031e+00,8.154356956481933594e+00,7.101469516754150391e+00,4.609763145446777344e+00,2.882253229618072510e-01
3.515037596225738525e-01,9.971393585205078125e+00,9.311943054199218750e+00,7.942101478576660156e+00,4.852323532104492188e+00,1.831568330526351929e-01
3.542606532573699951e-01,1.118892383575439453e+01,1.037539863586425781e+01,8.722373962402343750e+00,5.048461914062500000e+00,7.171216607093811035e-02
3.570175468921661377e-01,1.223401641845703125e+01,1.131156730651855469e+01,9.423233032226562500e+00,5.188802242279052734e+00,-4.547432810068130493e-02
3.597744405269622803e-01,1.306856250762939453e+01,1.209163665771484375e+01,1.002562141418457031e+01,5.263820648193359375e+00,-1.676415055990219116e-01
3.625313341617584229e-01,1.366868877410888672e+01,1.269296550750732422e+01,1.051071453094482422e+01,5.264004707336425781e+00,-2.939132153987884521e-01
3.652882277965545654e-01,1.402602291107177734e+01,1.309998416900634766e+01,1.086006641387939453e+01,5.180145740509033203e+00,-4.232884049415588379e-01
3.680451214313507080e-01,1.414603233337402344e+01,1.330422592163085938e+01,1.105574035644531250e+01,5.003636837005615234e+00,-5.546585321426391602e-01
3.708020150661468506e-01,1.404424762725830078e+01,1.330317878723144531e+01,1.108045578002929688e+01,4.726862907409667969e+00,-6.868185997009277344e-01
3.735589087009429932e-01,1.374108982086181641e+01,1.309813594818115234e+01,1.091768836975097656e+01,4.343683242797851562e+00,-8.184671998023986816e-01
3.763158023357391357e-01,1.325666618347167969e+01,1.269148159027099609e+01,1.055196475982666016e+01,3.849889278411865234e+00,-9.482315778732299805e-01
3.790726959705352783e-01,1.260575389862060547e+01,1.208365535736083984e+01,9.969342231750488281e+00,3.243730545043945312e+00,-1.074685215950012207e+00
3.818295896053314209e-01,1.179358196258544922e+01,1.127066802978515625e+01,9.158205986022949219e+00,2.526413202285766602e+00,-1.196347117424011230e+00
3.845864832401275635e-01,1.081257343292236328e+01,1.024254989624023438e+01,8.110523223876953125e+00,1.702522873878479004e+00,-1.311732053756713867e+00
3.873433768749237061e-01,9.640992164611816406e+00,8.983748435974121094e+00,6.823488712310791016e+00,7.802990078926086426e-01,-1.419333457946777344e+00
3.901002705097198486e-01,8.244416236877441406e+00,7.475590705871582031e+00,5.301444530487060547e+00,-2.282196283340454102e-01,-1.517675638198852539e+00
3.928571641445159912e-01,6.580997467041015625e+00,5.701284885406494141e+00,3.557968854904174805e+00,-1.307333350181579590e+00,-1.605302095413208008e+00
3.956140577793121338e-01,4.611207962036132812e+00,3.652945280075073242e+00,1.617506146430969238e+00,-2.438047409057617188e+00,-1.680823445320129395e+00
3.983709514141082764e-01,2.311368465423583984e+00,1.339526057243347168e+00,-4.837364554405212402e-01,-3.598680973052978516e+00,-1.742908954620361328e+00
4.011278450489044189e-01,-3.113666176795959473e-01,-1.206263780593872070e+00,-2.698269367218017578e+00,-4.765738010406494141e+00,-1.790322899818420410e+00
4.038847088813781738e-01,-3.207058429718017578e+00,-3.924188375473022461e+00,-4.969272136688232422e+00,-5.914866447448730469e+00,-1.821915745735168457e+00
4.066416025161743164e-01,-6.279954910278320312e+00,-6.728231906890869141e+00,-7.234282970428466797e+00,-7.021980285644531250e+00,-1.836652994155883789e+00
4.093984961509704590e-01,-9.396537780761718750e+00,-9.513952255249023438e+00,-9.429699897766113281e+00,-8.064206123352050781e+00,-1.833616733551025391e+00
4.121553897857666016e-01,-1.240423965454101562e+01,-1.217092514038085938e+01,-1.149594879150390625e+01,-9.020841598510742188e+00,-1.812008619308471680e+00
4.149122834205627441e-01,-1.515594768524169922e+01,-1.459718036651611328e+01,-1.338203239440917969e+01,-9.874017715454101562e+00,-1.771159052848815918e+00
4.176691770553588867e-01,-1.753317070007324219e+01,-1.671197700500488281e+01,-1.504887104034423828e+01,-1.060916614532470703e+01,-1.710522055625915527e+00
4.204260706901550293e-01,-1.946103286743164062e+01,-1.846416473388671875e+01,-1.647101593017578125e+01,-1.121521759033203125e+01,-1.629683852195739746e+00
4.231829643249511719e-01,-2.091253662109375000e+01,-1.983467292785644531e+01,-1.763659095764160156e+01,-1.168454456329345703e+01,-1.528348684310913086e+00
4.259398579597473145e-01,-2.190411949157714844e+01,-2.083346748352050781e+01,-1.854584884643554688e+01,-1.201275062561035156e+01,-1.406339526176452637e+00
4.286967515945434570e-01,-2.248597335815429688e+01,-2.149275016784667969e+01,-1.920876312255859375e+01,-1.219828701019287109e+01,-1.263592720031738281e+00
4.314536452293395996e-01,-2.273013496398925781e+01,-2.185827255249023438e+01,-1.964209747314453125e+01,-1.224201011657714844e+01,-1.100151658058166504e+00
4.342105388641357422e-01,-2.271804046630859375e+01,-2.198067474365234375e+01,-1.986652946472167969e+01,-1.214668369293212891e+01,-9.161509871482849121e-01
4.369674324989318848e-01,-2.252790069580078125e+01,-2.190827369689941406e+01,-1.990406799316406250e+01,-1.191652774810791016e+01,-7.118186354637145996e-01
4.397243261337280273e-01,-2.222307777404785156e+01,-2.168196868896484375e+01,-1.977583122253417969e+01,-1.155676364898681641e+01,-4.874569177627563477e-01
4.424812197685241699e-01,-2.184390068054199219e+01,-2.133282470703125000e+01,-1.950033950805664062e+01,-1.107325172424316406e+01,-2.434373050928115845e-01
4.452381134033203125e-01,-2.140551757812500000e+01,-2.088211059570312500e+01,-1.909214782714843750e+01,-1.047219657897949219e+01,1.980875246226787567e-02
4.479950070381164551e-01,-2.090223884582519531e+01,-2.034330558776855469e+01,-1.856088066101074219e+01,-9.759885787963867188e+00,3.017951846122741699e-01
4.507519006729125977e-01,-2.031711387634277344e+01,-1.972525978088378906e+01,-1.791041374206542969e+01,-8.942513465881347656e+00,6.019998788833618164e-01
4.535087943077087402e-01,-1.963439178466796875e+01,-1.903535842895507812e+01,-1.713833045959472656e+01,-8.026080131530761719e+00,9.198653697967529297e-01
4.562656879425048828e-01,-1.885082054138183594e+01,-1.828155517578125000e+01,-1.623563194274902344e+01,-7.016281127929687500e+00,1.254808187484741211e+00
4.590225815773010254e-01,-1.798100471496582031e+01,-1.747261619567871094e+01,-1.518673419952392578e+01,-5.918488502502441406e+00,1.606225490570068359e+00
4.617794752120971680e-01,-1.705408477783203125e+01,-1.661580276489257812e+01,-1.396984672546386719e+01,-4.737715244293212891e+00,1.973502397537231445e+00
4.645363390445709229e-01,-1.610375404357910156e+01,-1.571165370941162109e+01,-1.255789470672607422e+01,-3.478643417358398438e+00,2.356014013290405273e+00
4.672932326793670654e-01,-1.515790748596191406e+01,-1.474580860137939453e+01,-1.091981792449951172e+01,-2.145573616027832031e+00,2.753147125244140625e+00
4.700501263141632080e-01,-1.423229122161865234e+01,-1.367788696289062500e+01,-9.022499084472656250e+00,-7.425326704978942871e-01,3.164276361465454102e+00
4.728070199489593506e-01,-1.332609176635742188e+01,-1.242863941192626953e+01,-6.832834243774414062e+00,7.267496585845947266e-01,3.588790178298950195e+00
4.755639135837554932e-01,-1.241179656982421875e+01,-1.086835670471191406e+01,-4.319964408874511719e+00,2.258805274963378906e+00,4.026087760925292969e+00
4.783208072185516357e-01,-1.140607929229736328e+01,-8.811568260192871094e+00,-1.457285881042480469e+00,3.850401639938354492e+00,4.475578308105468750e+00
4.810777008533477783e-01,-1.010863208770751953e+01,-6.023567199707031250e+00,1.775904178619384766e+00,5.498515605926513672e+00,4.936685562133789062e+00
4.838345944881439209e-01,-8.112441062927246094e+00,-2.241869688034057617e+00,5.393356800079345703e+00,7.200300693511962891e+00,5.408858299255371094e+00
4.865914881229400635e-01,-4.727062702178955078e+00,2.790115118026733398e+00,9.401448249816894531e+00,8.953084945678710938e+00,5.891550064086914062e+00
4.893483817577362061e-01,1.004494547843933105e+00,9.285910606384277344e+00,1.379935932159423828e+01,1.075434017181396484e+01,6.384245872497558594e+00
4.921052753925323486e-01,1.013551044464111328e+01,1.738667106628417969e+01,1.857973861694335938e+01,1.260167312622070312e+01,6.886447429656982422e+00
4.948621690273284912e-01,2.353825378417968750e+01,2.714766693115234375e+01,2.372972106933593750e+01,1.449280548095703125e+01,7.397672176361083984e+00
4.976190626621246338e-01,4.166806793212890625e+01,3.854209136962890625e+01,2.923211860656738281e+01,1.642557716369628906e+01,7.917463779449462891e+00
5.003759264945983887e-01,6.449324035644531250e+01,5.147735977172851562e+01,3.506655883789062500e+01,1.839790916442871094e+01,8.445379257202148438e+00
5.031328201293945312e-01,9.159293365478515625e+01,6.581784820556640625e+01,4.121090698242187500e+01,2.040787696838378906e+01,8.981014251708984375e+00
5.058897137641906738e-01,1.223287277221679688e+02,8.140541839599609375e+01,4.764188766479492188e+01,2.245358085632324219e+01,9.523962974548339844e+00
5.086466073989868164e-01,1.560046844482421875e+02,9.807716369628906250e+01,5.433615112304687500e+01,2.453324317932128906e+01,1.007385253906250000e+01
5.114035010337829590e-01,1.919714050292968750e+02,1.156770248413085938e+02,6.127081680297851562e+01,2.664514160156250000e+01,1.063032531738281250e+01
5.141603946685791016e-01,2.296758270263671875e+02,1.340625152587890625e+02,6.842399597167968750e+01,2.878766059875488281e+01,1.119303607940673828e+01
5.169172883033752441e-01,2.686736145019531250e+02,1.531078338623046875e+02,7.577507019042968750e+01,3.095923423767089844e+01,1.176167297363281250e+01
5.196741819381713867e-01,3.086209411621093750e+02,1.727043762207031250e+02,8.330479431152343750e+01,3.315839004516601562e+01,1.233592796325683594e+01
5.224310755729675293e-01,3.492588500976562500e+02,1.927598876953125000e+02,9.099555206298828125e+01,3.538370513916015625e+01,1.291551589965820312e+01
5.251879692077636719e-01,3.903955993652343750e+02,2.131967163085937500e+02,9.883119964599609375e+01,3.763385009765625000e+01,1.350016593933105469e+01
5.279448628425598145e-01,4.318908691406250000e+02,2.339501495361328125e+02,1.067970886230468750e+02,3.990753173828125000e+01,1.408962345123291016e+01
5.307017564773559570e-01,4.736430358886718750e+02,2.549662017822265625e+02,1.148800354003906250e+02,4.220353317260742188e+01,1.468364238739013672e+01
5.334586501121520996e-01,5.155787353515625000e+02,2.762002258300781250e+02,1.230681533813476562e+02,4.452070236206054688e+01,1.528199958801269531e+01
5.362155437469482422e-01,5.576454467773437500e+02,2.976152038574218750e+02,1.313508148193359375e+02,4.685794830322265625e+01,1.588448238372802734e+01
5.389724373817443848e-01,5.998054809570312500e+02,3.191804199218750000e+02,1.397184906005859375e+02,4.921422576904296875e+01,1.649088668823242188e+01
5.417293310165405273e-01,6.420319824218750000e+02,3.408704833984375000e+02,1.481626586914062500e+02,5.158854293823242188e+01,1.710102081298828125e+01
5.444862246513366699e-01,6.843057250976562500e+02,3.626643981933593750e+02,1.566757049560546875e+02,5.397996520996093750e+01,1.771471023559570312e+01
5.472431182861328125e-01,7.266130981445312500e+02,3.845447082519531250e+02,1.652509002685546875e+02,5.638760757446289062e+01,1.833178329467773438e+01
5.500000119209289551e-01,7.689443969726562500e+02,4.064967956542968750e+02,1.738821411132812500e+02,5.881064224243164062e+01,1.895208168029785156e+01


==> figures/shearlets/3/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.930539703369140625e+01,1.049648571014404297e+01,4.793941974639892578e+00,1.877715110778808594e+00,9.656717777252197266e-01
-5.472431182861328125e-01,1.724385643005371094e+01,9.406092643737792969e+00,4.326477050781250000e+00,1.718924045562744141e+00,9.142787456512451172e-01
-5.444862246513366699e-01,1.529898643493652344e+01,8.376122474670410156e+00,3.882731914520263672e+00,1.566791772842407227e+00,8.645911216735839844e-01
-5.417293310165405273e-01,1.347070980072021484e+01,7.406359672546386719e+00,3.462543487548828125e+00,1.421275258064270020e+00,8.166002035140991211e-01
-5.389724373817443848e-01,1.175891590118408203e+01,6.496540546417236328e+00,3.065731525421142578e+00,1.282327890396118164e+00,7.702963352203369141e-01
-5.362155437469482422e-01,1.016344833374023438e+01,5.646351814270019531e+00,2.692095279693603516e+00,1.149901509284973145e+00,7.256695628166198730e-01
-5.334586501121520996e-01,8.684091567993164062e+00,4.855415344238281250e+00,2.341412782669067383e+00,1.023945808410644531e+00,6.827094554901123047e-01
-5.307017564773559570e-01,7.320537090301513672e+00,4.123276233673095703e+00,2.013436794281005859e+00,9.044055938720703125e-01,6.414043307304382324e-01
-5.279448628425598145e-01,6.072356700897216797e+00,3.449385881423950195e+00,1.707892179489135742e+00,7.912249565124511719e-01,6.017426252365112305e-01
-5.251879692077636719e-01,4.938947677612304688e+00,2.833084106445312500e+00,1.424472808837890625e+00,6.843435764312744141e-01,5.637130737304687500e-01
-5.224310755729675293e-01,3.919469594955444336e+00,2.273573875427246094e+00,1.162838339805603027e+00,5.836982727050781250e-01,5.273011922836303711e-01
-5.196741819381713867e-01,3.012751579284667969e+00,1.769896745681762695e+00,9.226095080375671387e-01,4.892224073410034180e-01,4.924947321414947510e-01
-5.169172883033752441e-01,2.217166900634765625e+00,1.320897340774536133e+00,7.033653855323791504e-01,4.008458256721496582e-01,4.592786431312561035e-01
-5.141603946685791016e-01,1.530472397804260254e+00,9.251867532730102539e-01,5.046378374099731445e-01,3.184946775436401367e-01,4.276383817195892334e-01
-5.114035010337829590e-01,9.495977163314819336e-01,5.810994505882263184e-01,3.259081244468688965e-01,2.420902252197265625e-01,3.975575268268585205e-01
-5.086466073989868164e-01,4.703895449638366699e-01,2.866468727588653564e-01,1.666027903556823730e-01,1.715506613254547119e-01,3.690190613269805908e-01
-5.058897137641906738e-01,8.731915056705474854e-02,3.947033733129501343e-02,2.608930319547653198e-02,1.067895516753196716e-01,3.420062065124511719e-01
-5.031328201293945312e-01,-2.068054676055908203e-01,-1.632016003131866455e-01,-9.632649272680282593e-02,4.771504923701286316e-02,3.164996802806854248e-01
-5.003759264945983887e-01,-4.210478365421295166e-01,-3.245813846588134766e-01,-2.014021277427673340e-01,-5.768036469817161560e-03,2.924796640872955322e-01
-4.976190626621246338e-01,-5.663406252861022949e-01,-4.483275115489959717e-01,-2.899596393108367920e-01,-5.376103147864341736e-02,2.699266374111175537e-01
-4.948621690273284912e-01,-6.551219224929809570e-01,-5.385103225708007812e-01,-3.628862202167510986e-01,-9.637112915515899658e-02,2.488175481557846069e-01
-4.921052753925323486e-01,-7.004851698875427246e-01,-5.995169281959533691e-01,-4.211243689060211182e-01,-1.337095797061920166e-01,2.291298210620880127e-01
-4.893483817577362061e-01,-7.149460911750793457e-01,-6.359048485755920410e-01,-4.656706154346466064e-01,-1.658943146467208862e-01,2.108389586210250854e-01
-4.865914881229400635e-01,-7.091531753540039062e-01,-6.521950364112854004e-01,-4.975627362728118896e-01,-1.930489242076873779e-01,1.939193904399871826e-01
-4.838345944881439209e-01,-6.910347342491149902e-01,-6.526365280151367188e-01,-5.178666114807128906e-01,-2.153042405843734741e-01,1.783446371555328369e-01
-4.810777008533477783e-01,-6.656908392906188965e-01,-6.409841179847717285e-01,-5.276598930358886719e-01,-2.327970117330551147e-01,1.640867292881011963e-01
-4.783208072185516357e-01,-6.359310746192932129e-01,-6.203370690345764160e-01,-5.280121564865112305e-01,-2.456711977720260620e-01,1.511148661375045776e-01
-4.755639135837554932e-01,-6.030619740486145020e-01,-5.930700302124023438e-01,-5.199652910232543945e-01,-2.540791928768157959e-01,1.393983811140060425e-01
-4.728070199489593506e-01,-5.675755143165588379e-01,-5.608660578727722168e-01,-5.045141577720642090e-01,-2.581804394721984863e-01,1.289046853780746460e-01
-4.700501263141632080e-01,-5.295906662940979004e-01,-5.248255729675292969e-01,-4.825878739356994629e-01,-2.581439912319183350e-01,1.195988506078720093e-01
-4.672932326793670654e-01,-4.890831410884857178e-01,-4.856140911579132080e-01,-4.550347626209259033e-01,-2.541470825672149658e-01,1.114452779293060303e-01
-4.645363390445709229e-01,-4.459940195083618164e-01,-4.436128139495849609e-01,-4.226163327693939209e-01,-2.463779002428054810e-01,1.044058650732040405e-01
-4.617794752120971680e-01,-4.002864956855773926e-01,-3.990398049354553223e-01,-3.860015273094177246e-01,-2.350346297025680542e-01,9.844122081995010376e-02
-4.590225815773010254e-01,-3.519833087921142578e-01,-3.520403206348419189e-01,-3.457688987255096436e-01,-2.203270941972732544e-01,9.351049363613128662e-02
-4.562656879425048828e-01,-3.011956214904785156e-01,-3.027432560920715332e-01,-3.024191260337829590e-01,-2.024777084589004517e-01,8.957027643918991089e-02
-4.535087943077087402e-01,-2.481236308813095093e-01,-2.512903809547424316e-01,-2.563835084438323975e-01,-1.817217320203781128e-01,8.657663315534591675e-02
-4.507519006729125977e-01,-1.930290162563323975e-01,-1.978452950716018677e-01,-2.080418765544891357e-01,-1.583093255758285522e-01,8.448254317045211792e-02
-4.479950070381164551e-01,-1.361893862485885620e-01,-1.425954848527908325e-01,-1.577407717704772949e-01,-1.325057744979858398e-01,8.324100077152252197e-02
-4.452381134033203125e-01,-7.785362005233764648e-02,-8.574938774108886719e-02,-1.058105602860450745e-01,-1.045921295881271362e-01,8.280193805694580078e-02
-4.424812197685241699e-01,-1.822320371866226196e-02,-2.753669209778308868e-02,-5.258370563387870789e-02,-7.486638426780700684e-02,8.311434090137481689e-02
-4.397243261337280273e-01,4.253502935171127319e-02,3.178208321332931519e-02,1.588318496942520142e-03,-4.364405572414398193e-02,8.412662148475646973e-02
-4.369674324989318848e-01,1.042425334453582764e-01,9.190035611391067505e-02,5.632090196013450623e-02,-1.125857699662446976e-02,8.578419685363769531e-02
-4.342105388641357422e-01,1.666444838047027588e-01,1.524385809898376465e-01,1.111829429864883423e-01,2.194157987833023071e-02,8.803287893533706665e-02
-4.314536452293395996e-01,2.293418943881988525e-01,2.129183411598205566e-01,1.656889319419860840e-01,5.559157580137252808e-02,9.081698209047317505e-02
-4.286967515945434570e-01,2.917382121086120605e-01,2.727372348308563232e-01,2.192932218313217163e-01,8.931346237659454346e-02,9.408019483089447021e-02
-4.259398579597473145e-01,3.530141711235046387e-01,3.311547636985778809e-01,2.713908553123474121e-01,1.227201074361801147e-01,9.776528924703598022e-02
-4.231829643249511719e-01,4.121357202529907227e-01,3.872960805892944336e-01,3.213245868682861328e-01,1.554182171821594238e-01,1.018153056502342224e-01
-4.204260706901550293e-01,4.678976237773895264e-01,4.401765167713165283e-01,3.683996200561523438e-01,1.870161890983581543e-01,1.061732172966003418e-01
-4.176691770553588867e-01,5.190006494522094727e-01,4.887518882751464844e-01,4.119059145450592041e-01,2.171306163072586060e-01,1.107822731137275696e-01
-4.149122834205627441e-01,5.641573071479797363e-01,5.319886803627014160e-01,4.511503577232360840e-01,2.453942447900772095e-01,1.155862510204315186e-01
-4.121553897857666016e-01,6.022216677665710449e-01,5.689502954483032227e-01,4.854899346828460693e-01,2.714653313159942627e-01,1.205295249819755554e-01
-4.093984961509704590e-01,6.323156356811523438e-01,5.988838672637939453e-01,5.143705606460571289e-01,2.950380444526672363e-01,1.255591660737991333e-01
-4.066416025161743164e-01,6.539319753646850586e-01,6.212897896766662598e-01,5.373641848564147949e-01,3.158510327339172363e-01,1.306227743625640869e-01
-4.038847088813781738e-01,6.669828891754150391e-01,6.359652876853942871e-01,5.541949868202209473e-01,3.336962461471557617e-01,1.356700807809829712e-01
-4.011278450489044189e-01,6.717790365219116211e-01,6.430066823959350586e-01,5.647583007812500000e-01,3.484256565570831299e-01,1.406529247760772705e-01
-3.983709514141082764e-01,6.689517498016357422e-01,6.427752375602722168e-01,5.691248178482055664e-01,3.599566817283630371e-01,1.455269604921340942e-01
-3.956140577793121338e-01,6.593326330184936523e-01,6.358352899551391602e-01,5.675298571586608887e-01,3.682738840579986572e-01,1.502492576837539673e-01
-3.928571641445159912e-01,6.438306570053100586e-01,6.228780150413513184e-01,5.603540539741516113e-01,3.734271824359893799e-01,1.547821164131164551e-01
-3.901002705097198486e-01,6.233283281326293945e-01,6.046521067619323730e-01,5.480932593345642090e-01,3.755296468734741211e-01,1.590896248817443848e-01
-3.873433768749237061e-01,5.986179113388061523e-01,5.819040536880493164e-01,5.313270092010498047e-01,3.747503459453582764e-01,1.631404459476470947e-01
-3.845864832401275635e-01,5.703765153884887695e-01,5.553466081619262695e-01,5.106863379478454590e-01,3.713068664073944092e-01,1.669071018695831299e-01
-3.818295896053314209e-01,5.391746163368225098e-01,5.256407260894775391e-01,4.868271946907043457e-01,3.654536604881286621e-01,1.703656911849975586e-01
-3.790726959705352783e-01,5.055040717124938965e-01,4.934000670909881592e-01,4.604073166847229004e-01,3.574745357036590576e-01,1.734976023435592651e-01
-3.763158023357391357e-01,4.698168039321899414e-01,4.592024981975555420e-01,4.320687055587768555e-01,3.476706445217132568e-01,1.762870848178863525e-01
-3.735589087009429932e-01,4.325622618198394775e-01,4.236069619655609131e-01,4.024255573749542236e-01,3.363505005836486816e-01,1.787230372428894043e-01
-3.708020150661468506e-01,3.942177593708038330e-01,3.871672451496124268e-01,3.720573484897613525e-01,3.238223195075988770e-01,1.807979941368103027e-01
-3.680451214313507080e-01,3.553101718425750732e-01,3.504433035850524902e-01,3.415025770664215088e-01,3.103853762149810791e-01,1.825094819068908691e-01
-3.652882277965545654e-01,3.164235651493072510e-01,3.139993250370025635e-01,3.112553954124450684e-01,2.963253259658813477e-01,1.838572472333908081e-01
-3.625313341617584229e-01,2.781921625137329102e-01,2.783994376659393311e-01,2.817637026309967041e-01,2.819082140922546387e-01,1.848453283309936523e-01
-3.597744405269622803e-01,2.412809282541275024e-01,2.441919595003128052e-01,2.534264028072357178e-01,2.673781216144561768e-01,1.854808330535888672e-01
-3.570175468921661377e-01,2.063507437705993652e-01,2.118929326534271240e-01,2.265923470258712769e-01,2.529534995555877686e-01,1.857734322547912598e-01
-3.542606532573699951e-01,1.740190386772155762e-01,1.819659620523452759e-01,2.015590816736221313e-01,2.388280034065246582e-01,1.857358217239379883e-01
-3.515037596225738525e-01,1.448162198066711426e-01,1.548024713993072510e-01,1.785720884799957275e-01,2.251686751842498779e-01,1.853833049535751343e-01
-3.487468659877777100e-01,1.191529929637908936e-01,1.307085752487182617e-01,1.578235179185867310e-01,2.121160030364990234e-01,1.847321093082427979e-01
-3.459899723529815674e-01,9.729778766632080078e-02,1.098951548337936401e-01,1.394540518522262573e-01,1.997855752706527710e-01,1.838004440069198608e-01
-3.432331085205078125e-01,7.937002182006835938e-02,9.247681498527526855e-02,1.235532686114311218e-01,1.882688403129577637e-01,1.826079785823822021e-01
-3.404762148857116699e-01,6.534913182258605957e-02,7.847341895103454590e-02,1.101598069071769714e-01,1.776331514120101929e-01,1.811754703521728516e-01
-3.377193212509155273e-01,5.509681627154350281e-02,6.782180070877075195e-02,9.926655143499374390e-02,1.679249852895736694e-01,1.795238107442855835e-01
-3.349624276161193848e-01,4.838653653860092163e-02,6.038707494735717773e-02,9.082143008708953857e-02,1.591707915067672729e-01,1.776743531227111816e-01
-3.322055339813232422e-01,4.493401944637298584e-02,5.597739666700363159e-02,8.473113179206848145e-02,1.513775587081909180e-01,1.756479293107986450e-01
-3.294486403465270996e-01,4.442464187741279602e-02,5.435828119516372681e-02,8.086515963077545166e-02,1.445369422435760498e-01,1.734664291143417358e-01
-3.266917467117309570e-01,4.653399437665939331e-02,5.526476725935935974e-02,7.905941456556320190e-02,1.386240571737289429e-01,1.711504459381103516e-01
-3.239348530769348145e-01,5.093979090452194214e-02,5.841042473912239075e-02,7.911937683820724487e-02,1.336013525724411011e-01,1.687195897102355957e-01
-3.211779594421386719e-01,5.732491984963417053e-02,6.349319219589233398e-02,8.082515746355056763e-02,1.294190883636474609e-01,1.661937683820724487e-01
-3.184210658073425293e-01,6.537435948848724365e-02,7.019768655300140381e-02,8.393546938896179199e-02,1.260186582803726196e-01,1.635908186435699463e-01
-3.156641721725463867e-01,7.476641982793807983e-02,7.819503545761108398e-02,8.819257467985153198e-02,1.233322918415069580e-01,1.609283387660980225e-01
-3.129072785377502441e-01,8.516327291727066040e-02,8.714281022548675537e-02,9.332676231861114502e-02,1.212861910462379456e-01,1.582220494747161865e-01
-3.101503849029541016e-01,9.620314091444015503e-02,9.668420255184173584e-02,9.906292706727981567e-02,1.198015883564949036e-01,1.554868668317794800e-01
-3.073934912681579590e-01,1.074958890676498413e-01,1.064506471157073975e-01,1.051268652081489563e-01,1.187981367111206055e-01,1.527366638183593750e-01
-3.046365976333618164e-01,1.186263710260391235e-01,1.160673275589942932e-01,1.112527027726173401e-01,1.181928366422653198e-01,1.499836295843124390e-01
-3.018797039985656738e-01,1.291640400886535645e-01,1.251635253429412842e-01,1.171906515955924988e-01,1.179044395685195923e-01,1.472390294075012207e-01
-2.991228103637695312e-01,1.386824101209640503e-01,1.333867162466049194e-01,1.227152422070503235e-01,1.178534179925918579e-01,1.445126235485076904e-01
-2.963659167289733887e-01,1.467830985784530640e-01,1.404216885566711426e-01,1.276335567235946655e-01,1.179632470011711121e-01,1.418130248785018921e-01
-2.936090230941772461e-01,1.531254947185516357e-01,1.460096836090087891e-01,1.317907571792602539e-01,1.181631907820701599e-01,1.391477286815643311e-01
-2.908521294593811035e-01,1.574565768241882324e-01,1.499691754579544067e-01,1.350768357515335083e-01,1.183883771300315857e-01,1.365231424570083618e-01
-2.880952358245849609e-01,1.596367061138153076e-01,1.522119194269180298e-01,1.374284029006958008e-01,1.185798123478889465e-01,1.339448541402816772e-01
-2.853383421897888184e-01,1.596608310937881470e-01,1.527538597583770752e-01,1.388286799192428589e-01,1.186872199177742004e-01,1.314167231321334839e-01
-2.825814783573150635e-01,1.576690375804901123e-01,1.517156809568405151e-01,1.393040120601654053e-01,1.186680942773818970e-01,1.289423257112503052e-01
-2.798245847225189209e-01,1.539441794157028198e-01,1.493141055107116699e-01,1.389188170433044434e-01,1.184874996542930603e-01,1.265240311622619629e-01
-2.770676910877227783e-01,1.488941311836242676e-01,1.458418965339660645e-01,1.377659440040588379e-01,1.181196048855781555e-01,1.241641789674758911e-01
-2.743107974529266357e-01,1.430173963308334351e-01,1.416382491588592529e-01,1.359568387269973755e-01,1.175463050603866577e-01,1.218634545803070068e-01
-2.715539038181304932e-01,1.368513852357864380e-01,1.370524764060974121e-01,1.336111426353454590e-01,1.167570203542709351e-01,1.196228265762329102e-01
-2.687970101833343506e-01,1.309106200933456421e-01,1.324059218168258667e-01,1.308474689722061157e-01,1.157482936978340149e-01,1.174421682953834534e-01
-2.660401165485382080e-01,1.256188452243804932e-01,1.279567629098892212e-01,1.277727633714675903e-01,1.145237013697624207e-01,1.153204068541526794e-01
-2.632832229137420654e-01,1.212500780820846558e-01,1.238719373941421509e-01,1.244786307215690613e-01,1.130915731191635132e-01,1.132578179240226746e-01
-2.605263292789459229e-01,1.178862899541854858e-01,1.202133074402809143e-01,1.210369467735290527e-01,1.114656925201416016e-01,1.112525463104248047e-01
-2.577694356441497803e-01,1.154079735279083252e-01,1.169382780790328979e-01,1.174989715218544006e-01,1.096639484167098999e-01,1.093039214611053467e-01
-2.550125420093536377e-01,1.135156601667404175e-01,1.139172017574310303e-01,1.138987019658088684e-01,1.077069640159606934e-01,1.074092909693717957e-01
-2.522556483745574951e-01,1.117871478199958801e-01,1.109658107161521912e-01,1.102562919259071350e-01,1.056182011961936951e-01,1.055682897567749023e-01
-2.494987547397613525e-01,1.097618117928504944e-01,1.078864783048629761e-01,1.065838634967803955e-01,1.034226939082145691e-01,1.037783399224281311e-01
-2.467418611049652100e-01,1.070387065410614014e-01,1.045134216547012329e-01,1.028905138373374939e-01,1.011459752917289734e-01,1.020372435450553894e-01
-2.439849674701690674e-01,1.033664941787719727e-01,1.007493361830711365e-01,9.918688237667083740e-02,9.881427139043807983e-02,1.003437563776969910e-01
-2.412280738353729248e-01,9.870497137308120728e-02,9.658827632665634155e-02,9.548967331647872925e-02,9.645395725965499878e-02,9.869537502527236938e-02
-2.384711951017379761e-01,9.324229508638381958e-02,9.211971610784530640e-02,9.182243049144744873e-02,9.408927708864212036e-02,9.709064662456512451e-02
-2.357143014669418335e-01,8.735769987106323242e-02,8.750877529382705688e-02,8.821479976177215576e-02,9.174449741840362549e-02,9.552749246358871460e-02
-2.329574078321456909e-01,8.153811097145080566e-02,8.296262472867965698e-02,8.470276743173599243e-02,8.944194763898849487e-02,9.400381147861480713e-02
-2.302005141973495483e-01,7.626847922801971436e-02,7.868583500385284424e-02,8.132396638393402100e-02,8.720222860574722290e-02,9.251811355352401733e-02
-2.274436205625534058e-01,7.192125171422958374e-02,7.483942061662673950e-02,7.811716198921203613e-02,8.504347503185272217e-02,9.106878191232681274e-02
-2.246867269277572632e-01,6.867147982120513916e-02,7.151056826114654541e-02,7.511772215366363525e-02,8.298174291849136353e-02,8.965354412794113159e-02
-2.219298332929611206e-01,6.646065413951873779e-02,6.870181858539581299e-02,7.235798239707946777e-02,8.103050291538238525e-02,8.827115595340728760e-02
-2.191729396581649780e-01,6.501888483762741089e-02,6.634159386157989502e-02,6.986527889966964722e-02,7.920063287019729614e-02,8.691997826099395752e-02
-2.164160460233688354e-01,6.394474208354949951e-02,6.431309878826141357e-02,6.766265630722045898e-02,7.750077545642852783e-02,8.559843897819519043e-02
-2.136591523885726929e-01,6.282246857881546021e-02,6.249600276350975037e-02,6.577008962631225586e-02,7.593618333339691162e-02,8.430463075637817383e-02
-2.109022736549377441e-01,6.134277209639549255e-02,6.080666184425354004e-02,6.420405209064483643e-02,7.451017200946807861e-02,8.303782343864440918e-02
-2.081453800201416016e-01,5.939893424510955811e-02,5.922999978065490723e-02,6.297855824232101440e-02,7.322297990322113037e-02,8.179564028978347778e-02
-2.053884863853454590e-01,5.712581425905227661e-02,5.782981589436531067e-02,6.210345774888992310e-02,7.207235693931579590e-02,8.057690411806106567e-02
-2.026315927505493164e-01,5.487137287855148315e-02,5.673893168568611145e-02,6.158374622464179993e-02,7.105364650487899780e-02,7.938044518232345581e-02
-1.998746991157531738e-01,5.310628563165664673e-02,5.612703040242195129e-02,6.141586974263191223e-02,7.016019523143768311e-02,7.820408046245574951e-02
-1.971178054809570312e-01,5.230174586176872253e-02,5.615666508674621582e-02,6.158554181456565857e-02,6.938327103853225708e-02,7.704650610685348511e-02
-1.943609118461608887e-01,5.280626192688941956e-02,5.693888664245605469e-02,6.206521764397621155e-02,6.871275603771209717e-02,7.590617239475250244e-02
-1.916040182113647461e-01,5.475453287363052368e-02,5.849704518914222717e-02,6.281202286481857300e-02,6.813621520996093750e-02,7.478109002113342285e-02
-1.888471245765686035e-01,5.802464485168457031e-02,6.074908748269081116e-02,6.376817822456359863e-02,6.764142215251922607e-02,7.366985082626342773e-02
-1.860902309417724609e-01,6.225644052028656006e-02,6.350988894701004028e-02,6.486286222934722900e-02,6.721430271863937378e-02,7.257010042667388916e-02
-1.833333373069763184e-01,6.692457199096679688e-02,6.651664525270462036e-02,6.601620465517044067e-02,6.684094667434692383e-02,7.148047536611557007e-02
-1.805764585733413696e-01,7.144173234701156616e-02,6.946639716625213623e-02,6.714406609535217285e-02,6.650757789611816406e-02,7.039833068847656250e-02
-1.778195649385452271e-01,7.526787370443344116e-02,7.206181436777114868e-02,6.816519051790237427e-02,6.620042771100997925e-02,6.932193785905838013e-02
-1.750626713037490845e-01,7.800055295228958130e-02,7.405440509319305420e-02,6.900750100612640381e-02,6.590604782104492188e-02,6.824941188097000122e-02
-1.723057776689529419e-01,7.942503690719604492e-02,7.527701556682586670e-02,6.961385160684585571e-02,6.561315059661865234e-02,6.717795133590698242e-02
-1.695488840341567993e-01,7.951821386814117432e-02,7.566060125827789307e-02,6.994578987360000610e-02,6.531036645174026489e-02,6.610501557588577271e-02
-1.667919903993606567e-01,7.841625809669494629e-02,7.523479312658309937e-02,6.998679041862487793e-02,6.498863548040390015e-02,6.502889841794967651e-02
-1.640350967645645142e-01,7.636685669422149658e-02,7.411324232816696167e-02,6.974076479673385620e-02,6.463927030563354492e-02,6.394623219966888428e-02
-1.612782031297683716e-01,7.368351519107818604e-02,7.246989756822586060e-02,6.923019886016845703e-02,6.425666809082031250e-02,6.285519897937774658e-02
-1.585213094949722290e-01,7.070498168468475342e-02,7.050917297601699829e-02,6.849169731140136719e-02,6.383581459522247314e-02,6.175301223993301392e-02
-1.557644158601760864e-01,6.775797158479690552e-02,6.843595206737518311e-02,6.757053732872009277e-02,6.337364017963409424e-02,6.063652411103248596e-02
-1.530075371265411377e-01,6.512086093425750732e-02,6.642909348011016846e-02,6.651496887207031250e-02,6.286887824535369873e-02,5.950378999114036560e-02
-1.502506434917449951e-01,6.298940628767013550e-02,6.462203711271286011e-02,6.537158042192459106e-02,6.232139468193054199e-02,5.835128948092460632e-02
-1.474937498569488525e-01,6.145545095205307007e-02,6.308990716934204102e-02,6.418052315711975098e-02,6.173250824213027954e-02,5.717679113149642944e-02
-1.447368562221527100e-01,6.049978733062744141e-02,6.184737011790275574e-02,6.297341734170913696e-02,6.110425293445587158e-02,5.597776919603347778e-02
-1.419799625873565674e-01,6.000608205795288086e-02,6.085393950343132019e-02,6.177306175231933594e-02,6.043982133269309998e-02,5.475113168358802795e-02
-1.392230689525604248e-01,5.978859215974807739e-02,6.002800166606903076e-02,6.059256941080093384e-02,5.974270775914192200e-02,5.349430814385414124e-02
-1.364661753177642822e-01,5.962890759110450745e-02,5.926600471138954163e-02,5.943881720304489136e-02,5.901687964797019958e-02,5.220548436045646667e-02
-1.337092816829681396e-01,5.931472033262252808e-02,5.846387520432472229e-02,5.831459909677505493e-02,5.826621130108833313e-02,5.088151991367340088e-02
-1.309523880481719971e-01,5.867377668619155884e-02,5.753878876566886902e-02,5.721964314579963684e-02,5.749476701021194458e-02,4.952070489525794983e-02
-1.281954944133758545e-01,5.759986490011215210e-02,5.644724890589714050e-02,5.615462362766265869e-02,5.670600011944770813e-02,4.812042415142059326e-02
-1.254386007785797119e-01,5.607208237051963806e-02,5.519433692097663879e-02,5.512203276157379150e-02,5.590158328413963318e-02,4.667942970991134644e-02
-1.226817145943641663e-01,5.416820943355560303e-02,5.383582413196563721e-02,5.412663519382476807e-02,5.508380383253097534e-02,4.519579932093620300e-02
-1.199248209595680237e-01,5.206886306405067444e-02,5.246619507670402527e-02,5.317495763301849365e-02,5.425308644771575928e-02,4.366812109947204590e-02
-1.171679273247718811e-01,5.004317313432693481e-02,5.119716376066207886e-02,5.227559059858322144e-02,5.340883508324623108e-02,4.209491610527038574e-02
-1.144110411405563354e-01,4.840800911188125610e-02,5.012788996100425720e-02,5.143698677420616150e-02,5.254860967397689819e-02,4.047571122646331787e-02
-1.116541475057601929e-01,4.744737222790718079e-02,4.931455850601196289e-02,5.066620558500289917e-02,5.166833475232124329e-02,3.880980983376502991e-02
-1.088972538709640503e-01,4.730713367462158203e-02,4.874939471483230591e-02,4.996922239661216736e-02,5.076228082180023193e-02,3.709708899259567261e-02
-1.061403602361679077e-01,4.788382351398468018e-02,4.836099594831466675e-02,4.934761673212051392e-02,4.982342571020126343e-02,3.533786907792091370e-02
-1.033834666013717651e-01,4.877509176731109619e-02,4.803732782602310181e-02,4.880042374134063721e-02,4.884176328778266907e-02,3.353232517838478088e-02
-1.006265804171562195e-01,4.935529083013534546e-02,4.767432436347007751e-02,4.832174628973007202e-02,4.780592769384384155e-02,3.168139606714248657e-02
-9.786968678236007690e-02,4.901219904422760010e-02,4.722750559449195862e-02,4.790198057889938354e-02,4.670210927724838257e-02,2.978708408772945404e-02
-9.511279314756393433e-02,4.748244583606719971e-02,4.674648120999336243e-02,4.752659052610397339e-02,4.551565647125244141e-02,2.785068005323410034e-02
-9.235589951276779175e-02,4.512268677353858948e-02,4.636540636420249939e-02,4.717651009559631348e-02,4.422846436500549316e-02,2.587436698377132416e-02
-8.959900587797164917e-02,4.293006658554077148e-02,4.624296724796295166e-02,4.682839289307594299e-02,4.282182827591896057e-02,2.386071532964706421e-02
-8.684211969375610352e-02,4.220660403370857239e-02,4.646804928779602051e-02,4.645547643303871155e-02,4.127434641122817993e-02,2.181396447122097015e-02
-8.408522605895996094e-02,4.391485080122947693e-02,4.697347059845924377e-02,4.602799564599990845e-02,3.956505283713340759e-02,1.973618194460868835e-02
-8.132833242416381836e-02,4.794806241989135742e-02,4.750890284776687622e-02,4.551509395241737366e-02,3.767034038901329041e-02,1.763274893164634705e-02
-7.857143878936767578e-02,5.272452905774116516e-02,4.771221056580543518e-02,4.488563910126686096e-02,3.556768223643302917e-02,1.550724729895591736e-02
-7.581454515457153320e-02,5.556091666221618652e-02,4.726182296872138977e-02,4.410919919610023499e-02,3.323275595903396606e-02,1.336490083485841751e-02
-7.305765151977539062e-02,5.398369580507278442e-02,4.605224728584289551e-02,4.315555840730667114e-02,3.064437583088874817e-02,1.121120247989892960e-02
-7.030076533555984497e-02,4.742914065718650818e-02,4.428428038954734802e-02,4.199479892849922180e-02,2.778114750981330872e-02,9.051715955138206482e-03
-6.754387170076370239e-02,3.818619623780250549e-02,4.239776730537414551e-02,4.059579595923423767e-02,2.462453767657279968e-02,6.892875768244266510e-03
-6.478697806596755981e-02,3.069232776761054993e-02,4.084322229027748108e-02,3.892371803522109985e-02,2.115959674119949341e-02,4.740472882986068726e-03
-6.203008443117141724e-02,2.932672202587127686e-02,3.980296850204467773e-02,3.693875297904014587e-02,1.737569458782672882e-02,2.601485932245850563e-03
-5.927319452166557312e-02,3.567263484001159668e-02,3.901748731732368469e-02,3.459365665912628174e-02,1.326704770326614380e-02,4.829145036637783051e-04
-5.651630088686943054e-02,4.652746394276618958e-02,3.785714134573936462e-02,3.183124959468841553e-02,8.834091946482658386e-03,-1.607839949429035187e-03
-5.375941097736358643e-02,5.422581732273101807e-02,3.564519807696342468e-02,2.858415991067886353e-02,4.085063468664884567e-03,-3.663658397272229195e-03
-5.100251734256744385e-02,5.067288130521774292e-02,3.207146748900413513e-02,2.477148547768592834e-02,-9.649281855672597885e-04,-5.677755922079086304e-03
-4.824562370777130127e-02,3.382662683725357056e-02,2.742630429565906525e-02,2.029879763722419739e-02,-6.292130332440137863e-03,-7.640992291271686554e-03
-4.548873379826545715e-02,1.117712631821632385e-02,2.245505154132843018e-02,1.505841221660375595e-02,-1.186362653970718384e-02,-9.546919725835323334e-03
-4.273184016346931458e-02,-4.291400313377380371e-03,1.786567643284797668e-02,8.932627737522125244e-03,-1.763819344341754913e-02,-1.138792745769023895e-02
-3.997494652867317200e-02,-3.068386344239115715e-03,1.377702597528696060e-02,1.799635705538094044e-03,-2.356611751019954681e-02,-1.315641496330499649e-02
-3.721805661916732788e-02,1.343716681003570557e-02,9.477956220507621765e-03,-6.454180926084518433e-03,-2.958855777978897095e-02,-1.484501734375953674e-02
-3.446116298437118530e-02,3.168600052595138550e-02,3.706410527229309082e-03,-1.591815240681171417e-02,-3.564083203673362732e-02,-1.644660718739032745e-02
-3.170426934957504272e-02,3.358994424343109131e-02,-4.671867471188306808e-03,-2.663805335760116577e-02,-4.165114462375640869e-02,-1.795470900833606720e-02
-2.894737944006919861e-02,1.030927896499633789e-02,-1.602649316191673279e-02,-3.859075158834457397e-02,-4.754350706934928894e-02,-1.936199888586997986e-02
-2.619048580527305603e-02,-2.953219600021839142e-02,-2.984943799674510956e-02,-5.166326463222503662e-02,-5.323783680796623230e-02,-2.066329866647720337e-02
-2.343359403312206268e-02,-6.626425683498382568e-02,-4.530965909361839294e-02,-6.563352048397064209e-02,-5.865433067083358765e-02,-2.185162901878356934e-02
-2.067670226097106934e-02,-8.310786634683609009e-02,-6.209883093833923340e-02,-8.016221970319747925e-02,-6.371247768402099609e-02,-2.292278222739696503e-02
-1.791981048882007599e-02,-7.670406997203826904e-02,-8.090767264366149902e-02,-9.479597955942153931e-02,-6.833451986312866211e-02,-2.387068606913089752e-02
-1.516291778534650803e-02,-6.131356954574584961e-02,-1.030407100915908813e-01,-1.089865341782569885e-01,-7.244872301816940308e-02,-2.469139918684959412e-02
-1.240602508187294006e-02,-6.437660008668899536e-02,-1.292260289192199707e-01,-1.221251487731933594e-01,-7.598721235990524292e-02,-2.538162656128406525e-02
-9.649133309721946716e-03,-1.083795651793479919e-01,-1.583307385444641113e-01,-1.335866451263427734e-01,-7.889248430728912354e-02,-2.593796886503696442e-02
-6.892241071909666061e-03,-1.886513084173202515e-01,-1.869165301322937012e-01,-1.427841633558273315e-01,-8.111594617366790771e-02,-2.635718882083892822e-02
-4.135348834097385406e-03,-2.734303772449493408e-01,-2.100663930177688599e-01,-1.492195278406143188e-01,-8.261942863464355469e-02,-2.663793973624706268e-02
-1.378456596285104752e-03,-3.265257179737091064e-01,-2.230651974678039551e-01,-1.525318175554275513e-01,-8.337781578302383423e-02,-2.677852474153041840e-02
1.378456596285104752e-03,-3.265262544155120850e-01,-2.230654358863830566e-01,-1.525319516658782959e-01,-8.337763696908950806e-02,-2.677865140140056610e-02
4.135348834097385406e-03,-2.734319269657135010e-01,-2.100670486688613892e-01,-1.492197215557098389e-01,-8.261965215206146240e-02,-2.663782425224781036e-02
6.892241071909666061e-03,-1.886535584926605225e-01,-1.869174242019653320e-01,-1.427843570709228516e-01,-8.111573010683059692e-02,-2.635718882083892822e-02
9.649133309721946716e-03,-1.083819791674613953e-01,-1.583320498466491699e-01,-1.335871666669845581e-01,-7.889259606599807739e-02,-2.593808621168136597e-02
1.240602508187294006e-02,-6.437850743532180786e-02,-1.292273104190826416e-01,-1.221255660057067871e-01,-7.598743587732315063e-02,-2.538162656128406525e-02
1.516291778534650803e-02,-6.131501495838165283e-02,-1.030416786670684814e-01,-1.089870706200599670e-01,-7.244872301816940308e-02,-2.469198033213615417e-02
1.791981048882007599e-02,-7.670482248067855835e-02,-8.090864866971969604e-02,-9.479651600122451782e-02,-6.833507865667343140e-02,-2.387057058513164520e-02
2.067670226097106934e-02,-8.310816437005996704e-02,-6.209947168827056885e-02,-8.016265183687210083e-02,-6.371269375085830688e-02,-2.292231656610965729e-02
2.343359403312206268e-02,-6.626459211111068726e-02,-4.531034082174301147e-02,-6.563396006822586060e-02,-5.865444615483283997e-02,-2.185209468007087708e-02
2.619048580527305603e-02,-2.953230775892734528e-02,-2.984978072345256805e-02,-5.166382715106010437e-02,-5.323828756809234619e-02,-2.066329866647720337e-02
2.894737944006919861e-02,1.030939072370529175e-02,-1.602671667933464050e-02,-3.859120234847068787e-02,-4.754350706934928894e-02,-1.936234906315803528e-02
3.170426934957504272e-02,3.358994424343109131e-02,-4.672104492783546448e-03,-2.663840167224407196e-02,-4.165148735046386719e-02,-1.795447431504726410e-02
3.446116298437118530e-02,3.168600052595138550e-02,3.706527873873710632e-03,-1.591838523745536804e-02,-3.564094752073287964e-02,-1.644695922732353210e-02
3.721805661916732788e-02,1.343727856874465942e-02,9.477840736508369446e-03,-6.454180926084518433e-03,-2.958878874778747559e-02,-1.484548673033714294e-02
3.997494652867317200e-02,-3.068267600610852242e-03,1.377708651125431061e-02,1.799456658773124218e-03,-2.356600016355514526e-02,-1.315641496330499649e-02
4.273184016346931458e-02,-4.291288554668426514e-03,1.786579564213752747e-02,8.932270109653472900e-03,-1.763865910470485687e-02,-1.138769183307886124e-02
4.548873379826545715e-02,1.117724180221557617e-02,2.245505154132843018e-02,1.505835261195898056e-02,-1.186350919306278229e-02,-9.547038003802299500e-03
4.824562370777130127e-02,3.382656723260879517e-02,2.742630429565906525e-02,2.029873803257942200e-02,-6.292248610407114029e-03,-7.640755269676446915e-03
5.100251734256744385e-02,5.067288130521774292e-02,3.207140788435935974e-02,2.477142587304115295e-02,-9.651656728237867355e-04,-5.677400622516870499e-03
5.375941097736358643e-02,5.422581732273101807e-02,3.564531728625297546e-02,2.858415991067886353e-02,4.084824584424495697e-03,-3.664251649752259254e-03
5.651630088686943054e-02,4.652746394276618958e-02,3.785714134573936462e-02,3.183118626475334167e-02,8.834152482450008392e-03,-1.607839949429035187e-03
5.927319452166557312e-02,3.567275032401084900e-02,3.901754692196846008e-02,3.459341451525688171e-02,1.326680555939674377e-02,4.826762014999985695e-04
6.203008443117141724e-02,2.932672202587127686e-02,3.980302810668945312e-02,3.693863004446029663e-02,1.737557351589202881e-02,2.601605374366044998e-03
6.478697806596755981e-02,3.069244883954524994e-02,4.084328562021255493e-02,3.892365470528602600e-02,2.115965634584426880e-02,4.740353208035230637e-03
6.754387170076370239e-02,3.818654268980026245e-02,4.239752888679504395e-02,4.059573262929916382e-02,2.462435513734817505e-02,6.892515812069177628e-03
7.030076533555984497e-02,4.742914065718650818e-02,4.428428038954734802e-02,4.199479892849922180e-02,2.778108790516853333e-02,9.051896631717681885e-03
7.305765151977539062e-02,5.398369580507278442e-02,4.605218395590782166e-02,4.315543547272682190e-02,3.064449876546859741e-02,1.121114287525415421e-02
7.581454515457153320e-02,5.556091666221618652e-02,4.726188257336616516e-02,4.410907626152038574e-02,3.323300182819366455e-02,1.336490083485841751e-02
7.857143878936767578e-02,5.272446572780609131e-02,4.771221056580543518e-02,4.488569870591163635e-02,3.556730970740318298e-02,1.550712622702121735e-02
8.132833242416381836e-02,4.794806241989135742e-02,4.750902950763702393e-02,4.551503062248229980e-02,3.767052665352821350e-02,1.763238571584224701e-02
8.408522605895996094e-02,4.391473531723022461e-02,4.697323217988014221e-02,4.602793231606483459e-02,3.956492990255355835e-02,1.973636448383331299e-02
8.684211969375610352e-02,4.220672696828842163e-02,4.646804928779602051e-02,4.645541310310363770e-02,4.127453267574310303e-02,2.181378193199634552e-02
8.959900587797164917e-02,4.292993992567062378e-02,4.624296724796295166e-02,4.682839289307594299e-02,4.282170534133911133e-02,2.386102080345153809e-02
9.235589951276779175e-02,4.512257128953933716e-02,4.636540636420249939e-02,4.717651009559631348e-02,4.422846436500549316e-02,2.587436698377132416e-02
9.511279314756393433e-02,4.748250544071197510e-02,4.674654081463813782e-02,4.752665385603904724e-02,4.551547020673751831e-02,2.785037457942962646e-02
9.786968678236007690e-02,4.901219904422760010e-02,4.722769185900688171e-02,4.790192097425460815e-02,4.670229926705360413e-02,2.978714555501937866e-02
1.006265804171562195e-01,4.935529083013534546e-02,4.767444357275962830e-02,4.832162708044052124e-02,4.780586808919906616e-02,3.168164193630218506e-02
1.033834666013717651e-01,4.877503216266632080e-02,4.803739115595817566e-02,4.880030080676078796e-02,4.884163662791252136e-02,3.353220224380493164e-02
1.061403602361679077e-01,4.788370057940483093e-02,4.836105927824974060e-02,4.934767633676528931e-02,4.982342571020126343e-02,3.533786907792091370e-02
1.088972538709640503e-01,4.730702191591262817e-02,4.874963313341140747e-02,4.996916279196739197e-02,5.076258629560470581e-02,3.709714859724044800e-02
1.116541475057601929e-01,4.744737222790718079e-02,4.931462183594703674e-02,5.066626891493797302e-02,5.166839808225631714e-02,3.880993276834487915e-02
1.144110411405563354e-01,4.840788245201110840e-02,5.012801289558410645e-02,5.143680050969123840e-02,5.254873633384704590e-02,4.047577455639839172e-02
1.171679273247718811e-01,5.004339665174484253e-02,5.119716376066207886e-02,5.227559059858322144e-02,5.340883508324623108e-02,4.209503903985023499e-02
1.199248209595680237e-01,5.206886306405067444e-02,5.246619507670402527e-02,5.317489430308341980e-02,5.425333976745605469e-02,4.366780817508697510e-02
1.226817145943641663e-01,5.416826903820037842e-02,5.383570492267608643e-02,5.412657186388969421e-02,5.508393049240112305e-02,4.519579932093620300e-02
1.254386007785797119e-01,5.607208237051963806e-02,5.519439652562141418e-02,5.512209609150886536e-02,5.590152367949485779e-02,4.667942970991134644e-02
1.281954944133758545e-01,5.759980157017707825e-02,5.644712224602699280e-02,5.615475028753280640e-02,5.670587345957756042e-02,4.812061041593551636e-02
1.309523880481719971e-01,5.867377668619155884e-02,5.753872543573379517e-02,5.721970647573471069e-02,5.749495700001716614e-02,4.952076822519302368e-02
1.337092816829681396e-01,5.931483209133148193e-02,5.846387520432472229e-02,5.831459909677505493e-02,5.826633796095848083e-02,5.088164284825325012e-02
1.364661753177642822e-01,5.962897092103958130e-02,5.926606804132461548e-02,5.943894386291503906e-02,5.901687964797019958e-02,5.220529809594154358e-02
1.392230689525604248e-01,5.978859215974807739e-02,6.002806127071380615e-02,6.059250980615615845e-02,5.974251776933670044e-02,5.349456146359443665e-02
1.419799625873565674e-01,6.000608205795288086e-02,6.085393950343132019e-02,6.177293881773948669e-02,6.043982133269309998e-02,5.475131794810295105e-02
1.447368562221527100e-01,6.049972400069236755e-02,6.184749677777290344e-02,6.297341734170913696e-02,6.110418960452079773e-02,5.597770586609840393e-02
1.474937498569488525e-01,6.145539134740829468e-02,6.308996677398681641e-02,6.418045610189437866e-02,6.173263490200042725e-02,5.717698112130165100e-02
1.502506434917449951e-01,6.298952549695968628e-02,6.462191045284271240e-02,6.537151336669921875e-02,6.232139468193054199e-02,5.835166946053504944e-02
1.530075371265411377e-01,6.512080132961273193e-02,6.642909348011016846e-02,6.651503592729568481e-02,6.286900490522384644e-02,5.950378999114036560e-02
1.557644158601760864e-01,6.775803118944168091e-02,6.843589246273040771e-02,6.757047027349472046e-02,6.337376683950424194e-02,6.063658744096755981e-02
1.585213094949722290e-01,7.070504128932952881e-02,7.050911337137222290e-02,6.849182397127151489e-02,6.383587419986724854e-02,6.175288558006286621e-02
1.612782031297683716e-01,7.368351519107818604e-02,7.247002422809600830e-02,6.923019886016845703e-02,6.425654143095016479e-02,6.285519897937774658e-02
1.640350967645645142e-01,7.636691629886627197e-02,7.411317527294158936e-02,6.974076479673385620e-02,6.463927030563354492e-02,6.394623219966888428e-02
1.667919903993606567e-01,7.841613888740539551e-02,7.523466646671295166e-02,6.998679041862487793e-02,6.498850882053375244e-02,6.502876430749893188e-02
1.695488840341567993e-01,7.951821386814117432e-02,7.566066086292266846e-02,6.994585692882537842e-02,6.531043350696563721e-02,6.610540300607681274e-02
1.723057776689529419e-01,7.942503690719604492e-02,7.527707517147064209e-02,6.961385160684585571e-02,6.561321020126342773e-02,6.717782467603683472e-02
1.750626713037490845e-01,7.800055295228958130e-02,7.405446469783782959e-02,6.900756061077117920e-02,6.590604782104492188e-02,6.824915856122970581e-02
1.778195649385452271e-01,7.526787370443344116e-02,7.206181436777114868e-02,6.816519051790237427e-02,6.620036810636520386e-02,6.932206451892852783e-02
1.805764585733413696e-01,7.144161313772201538e-02,6.946621090173721313e-02,6.714406609535217285e-02,6.650751084089279175e-02,7.039826363325119019e-02
1.833333373069763184e-01,6.692457199096679688e-02,6.651664525270462036e-02,6.601626425981521606e-02,6.684075295925140381e-02,7.148021459579467773e-02
1.860902309417724609e-01,6.225631386041641235e-02,6.350995600223541260e-02,6.486298888921737671e-02,6.721410900354385376e-02,7.256997376680374146e-02
1.888471245765686035e-01,5.802452936768531799e-02,6.074902787804603577e-02,6.376843154430389404e-02,6.764142215251922607e-02,7.366985082626342773e-02
1.916040182113647461e-01,5.475453287363052368e-02,5.849710479378700256e-02,6.281221657991409302e-02,6.813621520996093750e-02,7.478102296590805054e-02
1.943609118461608887e-01,5.280632525682449341e-02,5.693888664245605469e-02,6.206528097391128540e-02,6.871262937784194946e-02,7.590611279010772705e-02
1.971178054809570312e-01,5.230163410305976868e-02,5.615660548210144043e-02,6.158566474914550781e-02,6.938333064317703247e-02,7.704669982194900513e-02
1.998746991157531738e-01,5.310622230172157288e-02,5.612696707248687744e-02,6.141593307256698608e-02,7.016006857156753540e-02,7.820401340723037720e-02
2.026315927505493164e-01,5.487137287855148315e-02,5.673899501562118530e-02,6.158380955457687378e-02,7.105345278978347778e-02,7.938044518232345581e-02
2.053884863853454590e-01,5.712581425905227661e-02,5.782993510365486145e-02,6.210351735353469849e-02,7.207228988409042358e-02,8.057677745819091797e-02
2.081453800201416016e-01,5.939886718988418579e-02,5.922993645071983337e-02,6.297849863767623901e-02,7.322292029857635498e-02,8.179551362991333008e-02
2.109022736549377441e-01,6.134270876646041870e-02,6.080672517418861389e-02,6.420405209064483643e-02,7.451017200946807861e-02,8.303768932819366455e-02
2.136591523885726929e-01,6.282235682010650635e-02,6.249600276350975037e-02,6.576996296644210815e-02,7.593625038862228394e-02,8.430443704128265381e-02
2.164160460233688354e-01,6.394461542367935181e-02,6.431309878826141357e-02,6.766258925199508667e-02,7.750070840120315552e-02,8.559831231832504272e-02
2.191729396581649780e-01,6.501881778240203857e-02,6.634166091680526733e-02,6.986515223979949951e-02,7.920063287019729614e-02,8.692010492086410522e-02
2.219298332929611206e-01,6.646077334880828857e-02,6.870187819004058838e-02,7.235792279243469238e-02,8.103044331073760986e-02,8.827102929353713989e-02
2.246867269277572632e-01,6.867153942584991455e-02,7.151062786579132080e-02,7.511791586875915527e-02,8.298154920339584351e-02,8.965335041284561157e-02
2.274436205625534058e-01,7.192118465900421143e-02,7.483942061662673950e-02,7.811710238456726074e-02,8.504334837198257446e-02,9.106864780187606812e-02
2.302005141973495483e-01,7.626859843730926514e-02,7.868570834398269653e-02,8.132402598857879639e-02,8.720228821039199829e-02,9.251817315816879272e-02
2.329574078321456909e-01,8.153817802667617798e-02,8.296262472867965698e-02,8.470263332128524780e-02,8.944208174943923950e-02,9.400381147861480713e-02
2.357143014669418335e-01,8.735769987106323242e-02,8.750877529382705688e-02,8.821479976177215576e-02,9.174436330795288086e-02,9.552743285894393921e-02
2.384711951017379761e-01,9.324235469102859497e-02,9.211965650320053101e-02,9.182237088680267334e-02,9.408921003341674805e-02,9.709038585424423218e-02
2.412280738353729248e-01,9.870484471321105957e-02,9.658827632665634155e-02,9.548967331647872925e-02,9.645389020442962646e-02,9.869544208049774170e-02
2.439849674701690674e-01,1.033664941787719727e-01,1.007492095232009888e-01,9.918682277202606201e-02,9.881433844566345215e-02,1.003436967730522156e-01
2.467418611049652100e-01,1.070387065410614014e-01,1.045134216547012329e-01,1.028905138373374939e-01,1.011460423469543457e-01,1.020371094346046448e-01
2.494987547397613525e-01,1.097618788480758667e-01,1.078864783048629761e-01,1.065839231014251709e-01,1.034226268529891968e-01,1.037781387567520142e-01
2.522556483745574951e-01,1.117872148752212524e-01,1.109656170010566711e-01,1.102563589811325073e-01,1.056181341409683228e-01,1.055684238672256470e-01
2.550125420093536377e-01,1.135157868266105652e-01,1.139172762632369995e-01,1.138986349105834961e-01,1.077070310711860657e-01,1.074094921350479126e-01
2.577694356441497803e-01,1.154079735279083252e-01,1.169382184743881226e-01,1.174990385770797729e-01,1.096638143062591553e-01,1.093037202954292297e-01
2.605263292789459229e-01,1.178863570094108582e-01,1.202133074402809143e-01,1.210368797183036804e-01,1.114657595753669739e-01,1.112526804208755493e-01
2.632832229137420654e-01,1.212499514222145081e-01,1.238719373941421509e-01,1.244787648320198059e-01,1.130914390087127686e-01,1.132576167583465576e-01
2.660401165485382080e-01,1.256189197301864624e-01,1.279568970203399658e-01,1.277727633714675903e-01,1.145237013697624207e-01,1.153202056884765625e-01
2.687970101833343506e-01,1.309105455875396729e-01,1.324059814214706421e-01,1.308474689722061157e-01,1.157486960291862488e-01,1.174417734146118164e-01
2.715539038181304932e-01,1.368513256311416626e-01,1.370524764060974121e-01,1.336112171411514282e-01,1.167569607496261597e-01,1.196228265762329102e-01
2.743107974529266357e-01,1.430173367261886597e-01,1.416382491588592529e-01,1.359568387269973755e-01,1.175463050603866577e-01,1.218636557459831238e-01
2.770676910877227783e-01,1.488941907882690430e-01,1.458418965339660645e-01,1.377658098936080933e-01,1.181196719408035278e-01,1.241640448570251465e-01
2.798245847225189209e-01,1.539441198110580444e-01,1.493141651153564453e-01,1.389188170433044434e-01,1.184874325990676880e-01,1.265239715576171875e-01
2.825814783573150635e-01,1.576689779758453369e-01,1.517156809568405151e-01,1.393040716648101807e-01,1.186681613326072693e-01,1.289421170949935913e-01
2.853383421897888184e-01,1.596609055995941162e-01,1.527538597583770752e-01,1.388284713029861450e-01,1.186872869729995728e-01,1.314164549112319946e-01
2.880952358245849609e-01,1.596367061138153076e-01,1.522119939327239990e-01,1.374285370111465454e-01,1.185799464583396912e-01,1.339447200298309326e-01
2.908521294593811035e-01,1.574565172195434570e-01,1.499691754579544067e-01,1.350769698619842529e-01,1.183883100748062134e-01,1.365230828523635864e-01
2.936090230941772461e-01,1.531256288290023804e-01,1.460096836090087891e-01,1.317908167839050293e-01,1.181631907820701599e-01,1.391478627920150757e-01
2.963659167289733887e-01,1.467830240726470947e-01,1.404216885566711426e-01,1.276335567235946655e-01,1.179634407162666321e-01,1.418129652738571167e-01
2.991228103637695312e-01,1.386824101209640503e-01,1.333868503570556641e-01,1.227153763175010681e-01,1.178530827164649963e-01,1.445125490427017212e-01
3.018797039985656738e-01,1.291640996932983398e-01,1.251635253429412842e-01,1.171907186508178711e-01,1.179043725132942200e-01,1.472390890121459961e-01
3.046365976333618164e-01,1.186263710260391235e-01,1.160673946142196655e-01,1.112527027726173401e-01,1.181929707527160645e-01,1.499834954738616943e-01
3.073934912681579590e-01,1.074959561228752136e-01,1.064507067203521729e-01,1.051269322633743286e-01,1.187980026006698608e-01,1.527365148067474365e-01
3.101503849029541016e-01,9.620302915573120117e-02,9.668420255184173584e-02,9.906286001205444336e-02,1.198016554117202759e-01,1.554866582155227661e-01
3.129072785377502441e-01,8.516320586204528809e-02,8.714267611503601074e-02,9.332682937383651733e-02,1.212861239910125732e-01,1.582217812538146973e-01
3.156641721725463867e-01,7.476641982793807983e-02,7.819496840238571167e-02,8.819264173507690430e-02,1.233322247862815857e-01,1.609284132719039917e-01
3.184210658073425293e-01,6.537435948848724365e-02,7.019774615764617920e-02,8.393553644418716431e-02,1.260187178850173950e-01,1.635908931493759155e-01
3.211779594421386719e-01,5.732485651969909668e-02,6.349325180053710938e-02,8.082515746355056763e-02,1.294192820787429810e-01,1.661938428878784180e-01
3.239348530769348145e-01,5.093966424465179443e-02,5.841042473912239075e-02,7.911930978298187256e-02,1.336012929677963257e-01,1.687197983264923096e-01
3.266917467117309570e-01,4.653399437665939331e-02,5.526465177536010742e-02,7.905947417020797729e-02,1.386239975690841675e-01,1.711503118276596069e-01
3.294486403465270996e-01,4.442470148205757141e-02,5.435821786522865295e-02,8.086522668600082397e-02,1.445368677377700806e-01,1.734665036201477051e-01
3.322055339813232422e-01,4.493401944637298584e-02,5.597739666700363159e-02,8.473119884729385376e-02,1.513775587081909180e-01,1.756480038166046143e-01
3.349624276161193848e-01,4.838664829730987549e-02,6.038701534271240234e-02,9.082130342721939087e-02,1.591706424951553345e-01,1.776741445064544678e-01
3.377193212509155273e-01,5.509681627154350281e-02,6.782167404890060425e-02,9.926649183034896851e-02,1.679250448942184448e-01,1.795238107442855835e-01
3.404762148857116699e-01,6.534913182258605957e-02,7.847348600625991821e-02,1.101598069071769714e-01,1.776330769062042236e-01,1.811755299568176270e-01
3.432331085205078125e-01,7.937014102935791016e-02,9.247675538063049316e-02,1.235532090067863464e-01,1.882688403129577637e-01,1.826080530881881714e-01
3.459899723529815674e-01,9.729785472154617310e-02,1.098952218890190125e-01,1.394542008638381958e-01,1.997857242822647095e-01,1.838002353906631470e-01
3.487468659877777100e-01,1.191529929637908936e-01,1.307084560394287109e-01,1.578235179185867310e-01,2.121160030364990234e-01,1.847320348024368286e-01
3.515037596225738525e-01,1.448162198066711426e-01,1.548024117946624756e-01,1.785719394683837891e-01,2.251687645912170410e-01,1.853831559419631958e-01
3.542606532573699951e-01,1.740189641714096069e-01,1.819658875465393066e-01,2.015590816736221313e-01,2.388282269239425659e-01,1.857358217239379883e-01
3.570175468921661377e-01,2.063508927822113037e-01,2.118930816650390625e-01,2.265923470258712769e-01,2.529534995555877686e-01,1.857732236385345459e-01
3.597744405269622803e-01,2.412807792425155640e-01,2.441918849945068359e-01,2.534264028072357178e-01,2.673780620098114014e-01,1.854804754257202148e-01
3.625313341617584229e-01,2.781921625137329102e-01,2.783993482589721680e-01,2.817635536193847656e-01,2.819082140922546387e-01,1.848450452089309692e-01
3.652882277965545654e-01,3.164235651493072510e-01,3.139993846416473389e-01,3.112555742263793945e-01,2.963254153728485107e-01,1.838570982217788696e-01
3.680451214313507080e-01,3.553103506565093994e-01,3.504433631896972656e-01,3.415026664733886719e-01,3.103853762149810791e-01,1.825094819068908691e-01
3.708020150661468506e-01,3.942178487777709961e-01,3.871672451496124268e-01,3.720575273036956787e-01,3.238222599029541016e-01,1.807982027530670166e-01
3.735589087009429932e-01,4.325623512268066406e-01,4.236066341400146484e-01,4.024255573749542236e-01,3.363504111766815186e-01,1.787229627370834351e-01
3.763158023357391357e-01,4.698168933391571045e-01,4.592024981975555420e-01,4.320686161518096924e-01,3.476707041263580322e-01,1.762871593236923218e-01
3.790726959705352783e-01,5.055039525032043457e-01,4.933999776840209961e-01,4.604074060916900635e-01,3.574746251106262207e-01,1.734976768493652344e-01
3.818295896053314209e-01,5.391744971275329590e-01,5.256407856941223145e-01,4.868272840976715088e-01,3.654535710811614990e-01,1.703656911849975586e-01
3.845864832401275635e-01,5.703766345977783203e-01,5.553466081619262695e-01,5.106862187385559082e-01,3.713065981864929199e-01,1.669068932533264160e-01
3.873433768749237061e-01,5.986180305480957031e-01,5.819041132926940918e-01,5.313268899917602539e-01,3.747504353523254395e-01,1.631402969360351562e-01
3.901002705097198486e-01,6.233284473419189453e-01,6.046519875526428223e-01,5.480931401252746582e-01,3.755296468734741211e-01,1.590896248817443848e-01
3.928571641445159912e-01,6.438306570053100586e-01,6.228781342506408691e-01,5.603539943695068359e-01,3.734270930290222168e-01,1.547821164131164551e-01
3.956140577793121338e-01,6.593327522277832031e-01,6.358352899551391602e-01,5.675299763679504395e-01,3.682738840579986572e-01,1.502495408058166504e-01
3.983709514141082764e-01,6.689516305923461914e-01,6.427753567695617676e-01,5.691246986389160156e-01,3.599566221237182617e-01,1.455267667770385742e-01
4.011278450489044189e-01,6.717789173126220703e-01,6.430068016052246094e-01,5.647580623626708984e-01,3.484255671501159668e-01,1.406529992818832397e-01
4.038847088813781738e-01,6.669828891754150391e-01,6.359652876853942871e-01,5.541950464248657227e-01,3.336960077285766602e-01,1.356699466705322266e-01
4.066416025161743164e-01,6.539319753646850586e-01,6.212897896766662598e-01,5.373643040657043457e-01,3.158510327339172363e-01,1.306228339672088623e-01
4.093984961509704590e-01,6.323155164718627930e-01,5.988839864730834961e-01,5.143706798553466797e-01,2.950380444526672363e-01,1.255593597888946533e-01
4.121553897857666016e-01,6.022217869758605957e-01,5.689502954483032227e-01,4.854897260665893555e-01,2.714653909206390381e-01,1.205297261476516724e-01
4.149122834205627441e-01,5.641573667526245117e-01,5.319887399673461914e-01,4.511504471302032471e-01,2.453941702842712402e-01,1.155859827995300293e-01
4.176691770553588867e-01,5.190006494522094727e-01,4.887520074844360352e-01,4.119061231613159180e-01,2.171306908130645752e-01,1.107820719480514526e-01
4.204260706901550293e-01,4.678976833820343018e-01,4.401765167713165283e-01,3.683995306491851807e-01,1.870163381099700928e-01,1.061731576919555664e-01
4.231829643249511719e-01,4.121356010437011719e-01,3.872959911823272705e-01,3.213245868682861328e-01,1.554181426763534546e-01,1.018153056502342224e-01
4.259398579597473145e-01,3.530141115188598633e-01,3.311546742916107178e-01,2.713907957077026367e-01,1.227199062705039978e-01,9.776509553194046021e-02
4.286967515945434570e-01,2.917382717132568359e-01,2.727370858192443848e-01,2.192931473255157471e-01,8.931352943181991577e-02,9.408000111579895020e-02
4.314536452293395996e-01,2.293418943881988525e-01,2.129184752702713013e-01,1.656889915466308594e-01,5.559157580137252808e-02,9.081691503524780273e-02
4.342105388641357422e-01,1.666444838047027588e-01,1.524387300014495850e-01,1.111829429864883423e-01,2.194151841104030609e-02,8.803287893533706665e-02
4.369674324989318848e-01,1.042425930500030518e-01,9.190049022436141968e-02,5.632090196013450623e-02,-1.125857699662446976e-02,8.578419685363769531e-02
4.397243261337280273e-01,4.253525286912918091e-02,3.178208321332931519e-02,1.588435843586921692e-03,-4.364451020956039429e-02,8.412649482488632202e-02
4.424812197685241699e-01,-1.822320371866226196e-02,-2.753692306578159332e-02,-5.258359387516975403e-02,-7.486660033464431763e-02,8.311453461647033691e-02
4.452381134033203125e-01,-7.785372436046600342e-02,-8.574938774108886719e-02,-1.058105602860450745e-01,-1.045921295881271362e-01,8.280193805694580078e-02
4.479950070381164551e-01,-1.361894756555557251e-01,-1.425954848527908325e-01,-1.577408611774444580e-01,-1.325056850910186768e-01,8.324112743139266968e-02
4.507519006729125977e-01,-1.930291205644607544e-01,-1.978451907634735107e-01,-2.080419808626174927e-01,-1.583095341920852661e-01,8.448273688554763794e-02
4.535087943077087402e-01,-2.481236308813095093e-01,-2.512902915477752686e-01,-2.563835084438323975e-01,-1.817218363285064697e-01,8.657656610012054443e-02
4.562656879425048828e-01,-3.011956214904785156e-01,-3.027432560920715332e-01,-3.024192154407501221e-01,-2.024778127670288086e-01,8.957040309906005859e-02
4.590225815773010254e-01,-3.519832193851470947e-01,-3.520403206348419189e-01,-3.457691371440887451e-01,-2.203272730112075806e-01,9.351035952568054199e-02
4.617794752120971680e-01,-4.002865850925445557e-01,-3.990398049354553223e-01,-3.860014379024505615e-01,-2.350347191095352173e-01,9.844122081995010376e-02
4.645363390445709229e-01,-4.459939599037170410e-01,-4.436127543449401855e-01,-4.226163923740386963e-01,-2.463779002428054810e-01,1.044057980179786682e-01
4.672932326793670654e-01,-4.890832304954528809e-01,-4.856141507625579834e-01,-4.550348222255706787e-01,-2.541471719741821289e-01,1.114452108740806580e-01
4.700501263141632080e-01,-5.295906662940979004e-01,-5.248254537582397461e-01,-4.825877249240875244e-01,-2.581439018249511719e-01,1.195989176630973816e-01
4.728070199489593506e-01,-5.675755739212036133e-01,-5.608659982681274414e-01,-5.045142769813537598e-01,-2.581804394721984863e-01,1.289046257734298706e-01
4.755639135837554932e-01,-6.030619740486145020e-01,-5.930701494216918945e-01,-5.199652910232543945e-01,-2.540790736675262451e-01,1.393985152244567871e-01
4.783208072185516357e-01,-6.359310746192932129e-01,-6.203371882438659668e-01,-5.280120372772216797e-01,-2.456711977720260620e-01,1.511148661375045776e-01
4.810777008533477783e-01,-6.656909584999084473e-01,-6.409842371940612793e-01,-5.276597142219543457e-01,-2.327968329191207886e-01,1.640865951776504517e-01
4.838345944881439209e-01,-6.910347938537597656e-01,-6.526364684104919434e-01,-5.178666114807128906e-01,-2.153042405843734741e-01,1.783449202775955200e-01
4.865914881229400635e-01,-7.091534137725830078e-01,-6.521950364112854004e-01,-4.975626766681671143e-01,-1.930490136146545410e-01,1.939194649457931519e-01
4.893483817577362061e-01,-7.149460911750793457e-01,-6.359049677848815918e-01,-4.656706750392913818e-01,-1.658943146467208862e-01,2.108388245105743408e-01
4.921052753925323486e-01,-7.004850506782531738e-01,-5.995170474052429199e-01,-4.211243689060211182e-01,-1.337095797061920166e-01,2.291296720504760742e-01
4.948621690273284912e-01,-6.551220417022705078e-01,-5.385103821754455566e-01,-3.628861308097839355e-01,-9.637112915515899658e-02,2.488174736499786377e-01
4.976190626621246338e-01,-5.663406252861022949e-01,-4.483273625373840332e-01,-2.899597585201263428e-01,-5.376114696264266968e-02,2.699266970157623291e-01
5.003759264945983887e-01,-4.210477471351623535e-01,-3.245814740657806396e-01,-2.014022171497344971e-01,-5.768154747784137726e-03,2.924799025058746338e-01
5.031328201293945312e-01,-2.068053781986236572e-01,-1.632014214992523193e-01,-9.632638096809387207e-02,4.771511256694793701e-02,3.164995908737182617e-01
5.058897137641906738e-01,8.731915056705474854e-02,3.947033733129501343e-02,2.608930319547653198e-02,1.067893579602241516e-01,3.420060276985168457e-01
5.086466073989868164e-01,4.703894555568695068e-01,2.866467535495758057e-01,1.666028499603271484e-01,1.715506017208099365e-01,3.690190613269805908e-01
5.114035010337829590e-01,9.495977163314819336e-01,5.810994505882263184e-01,3.259081244468688965e-01,2.420900762081146240e-01,3.975572884082794189e-01
5.141603946685791016e-01,1.530472397804260254e+00,9.251867532730102539e-01,5.046377778053283691e-01,3.184943795204162598e-01,4.276381134986877441e-01
5.169172883033752441e-01,2.217166900634765625e+00,1.320897340774536133e+00,7.033653855323791504e-01,4.008458256721496582e-01,4.592786431312561035e-01
5.196741819381713867e-01,3.012751579284667969e+00,1.769896745681762695e+00,9.226095080375671387e-01,4.892224073410034180e-01,4.924946427345275879e-01
5.224310755729675293e-01,3.919469594955444336e+00,2.273573875427246094e+00,1.162838220596313477e+00,5.836981534957885742e-01,5.273011922836303711e-01
5.251879692077636719e-01,4.938947677612304688e+00,2.833084106445312500e+00,1.424472808837890625e+00,6.843434572219848633e-01,5.637126564979553223e-01
5.279448628425598145e-01,6.072356700897216797e+00,3.449385881423950195e+00,1.707892060279846191e+00,7.912248373031616211e-01,6.017427444458007812e-01
5.307017564773559570e-01,7.320537090301513672e+00,4.123276233673095703e+00,2.013436794281005859e+00,9.044055938720703125e-01,6.414040923118591309e-01
5.334586501121520996e-01,8.684091567993164062e+00,4.855415344238281250e+00,2.341412782669067383e+00,1.023945569992065430e+00,6.827090978622436523e-01
5.362155437469482422e-01,1.016344833374023438e+01,5.646351814270019531e+00,2.692095279693603516e+00,1.149901628494262695e+00,7.256695628166198730e-01
5.389724373817443848e-01,1.175891590118408203e+01,6.496540546417236328e+00,3.065731525421142578e+00,1.282327890396118164e+00,7.702964544296264648e-01
5.417293310165405273e-01,1.347070980072021484e+01,7.406359672546386719e+00,3.462543487548828125e+00,1.421275138854980469e+00,8.166000843048095703e-01
5.444862246513366699e-01,1.529898643493652344e+01,8.376122474670410156e+00,3.882731914520263672e+00,1.566791772842407227e+00,8.645910024642944336e-01
5.472431182861328125e-01,1.724385643005371094e+01,9.406092643737792969e+00,4.326477050781250000e+00,1.718923926353454590e+00,9.142785072326660156e-01
5.500000119209289551e-01,1.930539703369140625e+01,1.049648571014404297e+01,4.793941974639892578e+00,1.877715229988098145e+00,9.656716585159301758e-01


==> figures/shearlets/4/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,inf
-1.615999937057495117e-01,inf,inf,inf,inf,inf
-1.535199880599975586e-01,inf,inf,inf,inf,inf
-1.454399824142456055e-01,inf,inf,inf,inf,inf
-1.373599916696548462e-01,inf,inf,inf,inf,inf
-1.292800009250640869e-01,inf,inf,inf,inf,inf
-1.211999952793121338e-01,inf,inf,inf,inf,inf
-1.131199896335601807e-01,inf,inf,inf,inf,inf
-1.050399988889694214e-01,inf,inf,inf,inf,inf
-9.695999324321746826e-02,inf,inf,inf,inf,inf
-8.887998759746551514e-02,inf,inf,inf,inf,inf
-8.079999685287475586e-02,inf,inf,inf,inf,inf
-7.271999120712280273e-02,inf,inf,inf,inf,inf
-6.463998556137084961e-02,inf,inf,inf,inf,inf
-5.655999109148979187e-02,inf,inf,inf,inf,inf
-4.847999289631843567e-02,inf,inf,inf,inf,-6.931471805599452862e-01
-4.039999097585678101e-02,inf,inf,inf,-1.945910149055313232e+00,-4.653960350157523074e+00
-3.231999278068542480e-02,-4.060443010546419096e+00,-3.970291913552121965e+00,-4.465908118654583703e+00,-5.225746673713201673e+00,-7.054449658132940115e+00
-2.423999086022377014e-02,-7.319202458767849251e+00,-7.325148957955574858e+00,-7.393263094763837806e+00,-7.689371107529690441e+00,-9.349232370842800677e+00
-1.615999266505241394e-02,-9.157466882369114103e+00,-9.185022563991893207e+00,-9.239413619461890548e+00,-9.635281256585003007e+00,-1.148085671544472319e+01
-8.079991675913333893e-03,-1.114210813004520872e+01,-1.122274694565309971e+01,-1.164996195754849850e+01,-1.253150199038513435e+01,-1.288427114929254458e+01
0.000000000000000000e+00,-1.420415431036657061e+01,-1.419577545801061369e+01,-1.414029764551929524e+01,-1.386596980463070317e+01,-1.335807561087439410e+01
8.079991675913333893e-03,-1.119707708696987325e+01,-1.127651935342244016e+01,-1.166513139785955921e+01,-1.252269925393068029e+01,-1.287960113187721234e+01
1.615999266505241394e-02,-9.038483865029991904e+00,-9.056839480990420910e+00,-9.142382678792955630e+00,-9.600624158088683302e+00,-1.147635483723662020e+01
2.423999086022377014e-02,-7.307872780763705833e+00,-7.342131730584721794e+00,-7.392647520721623344e+00,-7.682943169878291734e+00,-9.362889770436467529e+00
3.231999278068542480e-02,-6.091309882077697857e+00,-6.091309882077697857e+00,-6.156978985585555009e+00,-6.175867270105761087e+00,-7.118016204465333452e+00
4.039999097585678101e-02,-4.382026634673881205e+00,-4.442651256490316669e+00,-4.510859506516849748e+00,-4.795790545596741339e+00,-5.564520407322693707e+00
4.847999289631843567e-02,inf,inf,inf,-1.098612288668109782e+00,-3.784189633918261020e+00
5.655999109148979187e-02,inf,inf,inf,inf,-1.791759469228054957e+00
6.463998556137084961e-02,inf,inf,inf,inf,inf
7.271999120712280273e-02,inf,inf,inf,inf,inf
8.079999685287475586e-02,inf,inf,inf,inf,inf
8.887998759746551514e-02,inf,inf,inf,inf,inf
9.695999324321746826e-02,inf,inf,inf,inf,inf
1.050399988889694214e-01,inf,inf,inf,inf,inf
1.131199896335601807e-01,inf,inf,inf,inf,inf
1.211999952793121338e-01,inf,inf,inf,inf,inf
1.292800009250640869e-01,inf,inf,inf,inf,inf
1.373599916696548462e-01,inf,inf,inf,inf,inf
1.454399824142456055e-01,inf,inf,inf,inf,inf
1.535199880599975586e-01,inf,inf,inf,inf,inf
1.615999937057495117e-01,inf,inf,inf,inf,inf
1.696799993515014648e-01,inf,inf,inf,inf,inf
1.777599900960922241e-01,inf,inf,inf,inf,inf
1.858399957418441772e-01,inf,inf,inf,inf,inf
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/4/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689583129882812500e+02,-3.834423828125000000e+02,-1.597161102294921875e+02,-5.549021911621093750e+01,-2.056297492980957031e+01
-5.472431182861328125e-01,-7.266327514648437500e+02,-3.628598632812500000e+02,-1.520155639648437500e+02,-5.346385192871093750e+01,-2.008838081359863281e+01
-5.444862246513366699e-01,-6.843333740234375000e+02,-3.423585205078125000e+02,-1.443765106201171875e+02,-5.145902633666992188e+01,-1.961762237548828125e+01
-5.417293310165405273e-01,-6.420708007812500000e+02,-3.219540405273437500e+02,-1.368055725097656250e+02,-4.947701644897460938e+01,-1.915077590942382812e+01
-5.389724373817443848e-01,-5.998601684570312500e+02,-3.016649780273437500e+02,-1.293100585937500000e+02,-4.751910018920898438e+01,-1.868793106079101562e+01
-5.362155437469482422e-01,-5.577222290039062500e+02,-2.815137634277343750e+02,-1.218982086181640625e+02,-4.558666610717773438e+01,-1.822914314270019531e+01
-5.334586501121520996e-01,-5.156868286132812500e+02,-2.615271606445312500e+02,-1.145791778564453125e+02,-4.368117141723632812e+01,-1.777452278137207031e+01
-5.307017564773559570e-01,-4.737949829101562500e+02,-2.417374114990234375e+02,-1.073632888793945312e+02,-4.180404281616210938e+01,-1.732413864135742188e+01
-5.279448628425598145e-01,-4.321041259765625000e+02,-2.221831359863281250e+02,-1.002620086669921875e+02,-3.995692443847656250e+01,-1.687805938720703125e+01
-5.251879692077636719e-01,-3.906948242187500000e+02,-2.029108886718750000e+02,-9.328801727294921875e+01,-3.814138793945312500e+01,-1.643637466430664062e+01
-5.224310755729675293e-01,-3.496781311035156250e+02,-1.839762115478515625e+02,-8.645545196533203125e+01,-3.635913467407226562e+01,-1.599916744232177734e+01
-5.196741819381713867e-01,-3.092073364257812500e+02,-1.654456939697265625e+02,-7.977988433837890625e+01,-3.461182403564453125e+01,-1.556650543212890625e+01
-5.169172883033752441e-01,-2.694915466308593750e+02,-1.473984222412109375e+02,-7.327840423583984375e+01,-3.290127182006835938e+01,-1.513847255706787109e+01
-5.141603946685791016e-01,-2.308125762939453125e+02,-1.299277038574218750e+02,-6.696960449218750000e+01,-3.122922325134277344e+01,-1.471514225006103516e+01
-5.114035010337829590e-01,-1.935428771972656250e+02,-1.131420898437500000e+02,-6.087353515625000000e+01,-2.959749221801757812e+01,-1.429658508300781250e+01
-5.086466073989868164e-01,-1.581611328125000000e+02,-9.716587066650390625e+01,-5.501159667968750000e+01,-2.800785636901855469e+01,-1.388288497924804688e+01
-5.058897137641906738e-01,-1.252572097778320312e+02,-8.213756561279296875e+01,-4.940628814697265625e+01,-2.646212959289550781e+01,-1.347411060333251953e+01
-5.031328201293945312e-01,-9.551304626464843750e+01,-6.820571136474609375e+01,-4.408070755004882812e+01,-2.496203231811523438e+01,-1.307033348083496094e+01
-5.003759264945983887e-01,-6.963954925537109375e+01,-5.552120590209960938e+01,-3.905814743041992188e+01,-2.350927162170410156e+01,-1.267162609100341797e+01
-4.976190626621246338e-01,-4.825458908081054688e+01,-4.422490692138671875e+01,-3.436125946044921875e+01,-2.210547256469726562e+01,-1.227805042266845703e+01
-4.948621690273284912e-01,-3.170750427246093750e+01,-3.443036270141601562e+01,-3.001098251342773438e+01,-2.075211334228515625e+01,-1.188967418670654297e+01
-4.921052753925323486e-01,-1.990970611572265625e+01,-2.620524406433105469e+01,-2.602571487426757812e+01,-1.945056915283203125e+01,-1.150655651092529297e+01
-4.893483817577362061e-01,-1.227012443542480469e+01,-1.955278587341308594e+01,-2.241976928710937500e+01,-1.820207214355468750e+01,-1.112876224517822266e+01
-4.865914881229400635e-01,-7.819860458374023438e+00,-1.440121936798095703e+01,-1.920222473144531250e+01,-1.700762748718261719e+01,-1.075635433197021484e+01
-4.838345944881439209e-01,-5.488245487213134766e+00,-1.060560894012451172e+01,-1.637560844421386719e+01,-1.586803722381591797e+01,-1.038937854766845703e+01
-4.810777008533477783e-01,-4.376497268676757812e+00,-7.964283466339111328e+00,-1.393494510650634766e+01,-1.478384876251220703e+01,-1.002789878845214844e+01
-4.783208072185516357e-01,-3.890372991561889648e+00,-6.246407032012939453e+00,-1.186713314056396484e+01,-1.375534915924072266e+01,-9.671948432922363281e+00
-4.755639135837554932e-01,-3.717668056488037109e+00,-5.222497940063476562e+00,-1.015093898773193359e+01,-1.278250885009765625e+01,-9.321594238281250000e+00
-4.728070199489593506e-01,-3.728555202484130859e+00,-4.688824176788330078e+00,-8.757594108581542969e+00,-1.186500453948974609e+01,-8.976869583129882812e+00
-4.700501263141632080e-01,-3.876529693603515625e+00,-4.480192184448242188e+00,-7.652066707611083984e+00,-1.100218486785888672e+01,-8.637817382812500000e+00
-4.672932326793670654e-01,-4.133806228637695312e+00,-4.471282482147216797e+00,-6.794903278350830078e+00,-1.019305610656738281e+01,-8.304474830627441406e+00
-4.645363390445709229e-01,-4.461967945098876953e+00,-4.570611953735351562e+00,-6.144430160522460938e+00,-9.436308860778808594e+00,-7.976873397827148438e+00
-4.617794752120971680e-01,-4.806774139404296875e+00,-4.712409019470214844e+00,-5.659063816070556641e+00,-8.730316162109375000e+00,-7.655050277709960938e+00
-4.590225815773010254e-01,-5.107355594635009766e+00,-4.849839687347412109e+00,-5.299421310424804688e+00,-8.073125839233398438e+00,-7.339018344879150391e+00
-4.562656879425048828e-01,-5.311614513397216797e+00,-4.950808525085449219e+00,-5.030086040496826172e+00,-7.462539672851562500e+00,-7.028822898864746094e+00
-4.535087943077087402e-01,-5.390510082244873047e+00,-4.995771884918212891e+00,-4.820776939392089844e+00,-6.896104335784912109e+00,-6.724463939666748047e+00
-4.507519006729125977e-01,-5.343735694885253906e+00,-4.976134777069091797e+00,-4.646921157836914062e+00,-6.371171951293945312e+00,-6.425965309143066406e+00
-4.479950070381164551e-01,-5.194040298461914062e+00,-4.892431259155273438e+00,-4.489716529846191406e+00,-5.884933471679687500e+00,-6.133342266082763672e+00
-4.452381134033203125e-01,-4.974219799041748047e+00,-4.751830101013183594e+00,-4.335693359375000000e+00,-5.434476375579833984e+00,-5.846607685089111328e+00
-4.424812197685241699e-01,-4.714900493621826172e+00,-4.565306186676025391e+00,-4.176027297973632812e+00,-5.016822338104248047e+00,-5.565761089324951172e+00
-4.397243261337280273e-01,-4.438035011291503906e+00,-4.344993591308593750e+00,-4.005667209625244141e+00,-4.629000186920166016e+00,-5.290812969207763672e+00
-4.369674324989318848e-01,-4.156299114227294922e+00,-4.102183341979980469e+00,-3.822438478469848633e+00,-4.268068790435791016e+00,-5.021761894226074219e+00
-4.342105388641357422e-01,-3.875768184661865234e+00,-3.846143484115600586e+00,-3.626207828521728516e+00,-3.931184530258178711e+00,-4.758603096008300781e+00
-4.314536452293395996e-01,-3.598853111267089844e+00,-3.583742618560791016e+00,-3.418156862258911133e+00,-3.615624427795410156e+00,-4.501336097717285156e+00
-4.286967515945434570e-01,-3.326347827911376953e+00,-3.319604158401489258e+00,-3.200200796127319336e+00,-3.318826675415039062e+00,-4.249953746795654297e+00
-4.259398579597473145e-01,-3.058522224426269531e+00,-3.056597471237182617e+00,-2.974567651748657227e+00,-3.038427829742431641e+00,-4.004446506500244141e+00
-4.231829643249511719e-01,-2.795443296432495117e+00,-2.796304941177368164e+00,-2.743474960327148438e+00,-2.772264719009399414e+00,-3.764799833297729492e+00
-4.204260706901550293e-01,-2.536963701248168945e+00,-2.539522171020507812e+00,-2.508960008621215820e+00,-2.518394708633422852e+00,-3.531006097793579102e+00
-4.176691770553588867e-01,-2.282837390899658203e+00,-2.286565780639648438e+00,-2.272773027420043945e+00,-2.275111675262451172e+00,-3.303048849105834961e+00
-4.149122834205627441e-01,-2.032759189605712891e+00,-2.037515878677368164e+00,-2.036344766616821289e+00,-2.040921211242675781e+00,-3.080913305282592773e+00
-4.121553897857666016e-01,-1.786441206932067871e+00,-1.792328119277954102e+00,-1.800803303718566895e+00,-1.814561963081359863e+00,-2.864578962326049805e+00
-4.093984961509704590e-01,-1.543773412704467773e+00,-1.550936222076416016e+00,-1.566994190216064453e+00,-1.594977855682373047e+00,-2.654032707214355469e+00
-4.066416025161743164e-01,-1.304776072502136230e+00,-1.313255429267883301e+00,-1.335544824600219727e+00,-1.381309270858764648e+00,-2.449255466461181641e+00
-4.038847088813781738e-01,-1.069454669952392578e+00,-1.079240322113037109e+00,-1.106902837753295898e+00,-1.172868490219116211e+00,-2.250227212905883789e+00
-4.011278450489044189e-01,-8.378215432167053223e-01,-8.488397598266601562e-01,-8.813952803611755371e-01,-9.691450595855712891e-01,-2.056932687759399414e+00
-3.983709514141082764e-01,-6.098441481590270996e-01,-6.220456361770629883e-01,-6.592471003532409668e-01,-7.697544693946838379e-01,-1.869348883628845215e+00
-3.956140577793121338e-01,-3.853761851787567139e-01,-3.988418281078338623e-01,-4.406405389308929443e-01,-5.744481086730957031e-01,-1.687459588050842285e+00
-3.928571641445159912e-01,-1.644207090139389038e-01,-1.792851388454437256e-01,-2.257302254438400269e-01,-3.830811083316802979e-01,-1.511248588562011719e+00
-3.901002705097198486e-01,5.300490930676460266e-02,3.658700734376907349e-02,-1.464776135981082916e-02,-1.956033706665039062e-01,-1.340695977210998535e+00
-3.873433768749237061e-01,2.668259739875793457e-01,2.486574649810791016e-01,1.924565583467483521e-01,-1.203789655119180679e-02,-1.175790905952453613e+00
-3.845864832401275635e-01,4.768433570861816406e-01,4.567770063877105713e-01,3.954341411590576172e-01,1.675298362970352173e-01,-1.016513228416442871e+00
-3.818295896053314209e-01,6.828142404556274414e-01,6.607849001884460449e-01,5.941092967987060547e-01,3.429540395736694336e-01,-8.628510832786560059e-01
-3.790726959705352783e-01,8.844832777976989746e-01,8.604471683502197266e-01,7.882909178733825684e-01,5.140581130981445312e-01,-7.147903442382812500e-01
-3.763158023357391357e-01,1.081574082374572754e+00,1.055542945861816406e+00,9.777600765228271484e-01,6.806220412254333496e-01,-5.723186135292053223e-01
-3.735589087009429932e-01,1.273814320564270020e+00,1.245794534683227539e+00,1.162267446517944336e+00,8.424038887023925781e-01,-4.354245960712432861e-01
-3.708020150661468506e-01,1.460918426513671875e+00,1.430921316146850586e+00,1.341542840003967285e+00,9.991283416748046875e-01,-3.040999174118041992e-01
-3.680451214313507080e-01,1.642593622207641602e+00,1.610605597496032715e+00,1.515295743942260742e+00,1.150519490242004395e+00,-1.783334761857986450e-01
-3.652882277965545654e-01,1.818488478660583496e+00,1.784531354904174805e+00,1.683201313018798828e+00,1.296271085739135742e+00,-5.811768025159835815e-02
-3.625313341617584229e-01,1.988324761390686035e+00,1.952343940734863281e+00,1.844913363456726074e+00,1.436071515083312988e+00,5.655957758426666260e-02
-3.597744405269622803e-01,2.151725292205810547e+00,2.113663673400878906e+00,2.000051498413085938e+00,1.569602012634277344e+00,1.657021045684814453e-01
-3.570175468921661377e-01,2.308288335800170898e+00,2.268057107925415039e+00,2.148221731185913086e+00,1.696532368659973145e+00,2.693193554878234863e-01
-3.542606532573699951e-01,2.457591772079467773e+00,2.415095567703247070e+00,2.289004087448120117e+00,1.816529870033264160e+00,3.674222230911254883e-01
-3.515037596225738525e-01,2.599065780639648438e+00,2.554291963577270508e+00,2.421954870223999023e+00,1.929255247116088867e+00,4.600159823894500732e-01
-3.487468659877777100e-01,2.732171773910522461e+00,2.685144901275634766e+00,2.546613216400146484e+00,2.034375667572021484e+00,5.471118688583374023e-01
-3.459899723529815674e-01,2.856346845626831055e+00,2.807116031646728516e+00,2.662489891052246094e+00,2.131555557250976562e+00,6.287227869033813477e-01
-3.432331085205078125e-01,2.971004962921142578e+00,2.919643878936767578e+00,2.769093036651611328e+00,2.220459699630737305e+00,7.048589587211608887e-01
-3.404762148857116699e-01,3.075574398040771484e+00,3.022195577621459961e+00,2.865912914276123047e+00,2.300774097442626953e+00,7.755365967750549316e-01
-3.377193212509155273e-01,3.169512271881103516e+00,3.114159822463989258e+00,2.952440500259399414e+00,2.372180938720703125e+00,8.407742977142333984e-01
-3.349624276161193848e-01,3.252225160598754883e+00,3.194968461990356445e+00,3.028155803680419922e+00,2.434389114379882812e+00,9.005903005599975586e-01
-3.322055339813232422e-01,3.323072195053100586e+00,3.264034748077392578e+00,3.092547416687011719e+00,2.487118244171142578e+00,9.550099968910217285e-01
-3.294486403465270996e-01,3.381433486938476562e+00,3.320786952972412109e+00,3.145120143890380859e+00,2.530117988586425781e+00,1.004057288169860840e+00
-3.266917467117309570e-01,3.426662921905517578e+00,3.364663600921630859e+00,3.185385227203369141e+00,2.563168525695800781e+00,1.047766089439392090e+00
-3.239348530769348145e-01,3.458177804946899414e+00,3.395130157470703125e+00,3.212892293930053711e+00,2.586079359054565430e+00,1.086170077323913574e+00
-3.211779594421386719e-01,3.475564718246459961e+00,3.411676168441772461e+00,3.227225780487060547e+00,2.598709583282470703e+00,1.119310379028320312e+00
-3.184210658073425293e-01,3.478370428085327148e+00,3.413856506347656250e+00,3.228003025054931641e+00,2.600957632064819336e+00,1.147231221199035645e+00
-3.156641721725463867e-01,3.466192722320556641e+00,3.401234388351440430e+00,3.214919567108154297e+00,2.592777252197265625e+00,1.169981241226196289e+00
-3.129072785377502441e-01,3.438602209091186523e+00,3.373469829559326172e+00,3.187724113464355469e+00,2.574178695678710938e+00,1.187617778778076172e+00
-3.101503849029541016e-01,3.395177125930786133e+00,3.330266952514648438e+00,3.146245956420898438e+00,2.545239686965942383e+00,1.200200915336608887e+00
-3.073934912681579590e-01,3.335616588592529297e+00,3.271456956863403320e+00,3.090413093566894531e+00,2.506110191345214844e+00,1.207800030708312988e+00
-3.046365976333618164e-01,3.259816646575927734e+00,3.196952104568481445e+00,3.020250558853149414e+00,2.457003116607666016e+00,1.210482716560363770e+00
-3.018797039985656738e-01,3.167799472808837891e+00,3.106818437576293945e+00,2.935908555984497070e+00,2.398218870162963867e+00,1.208331465721130371e+00
-2.991228103637695312e-01,3.059814691543579102e+00,3.001252412796020508e+00,2.837653160095214844e+00,2.330139636993408203e+00,1.201428651809692383e+00
-2.963659167289733887e-01,2.936203002929687500e+00,2.880606174468994141e+00,2.725889205932617188e+00,2.253225326538085938e+00,1.189866185188293457e+00
-2.936090230941772461e-01,2.797461032867431641e+00,2.745398998260498047e+00,2.601169586181640625e+00,2.168022155761718750e+00,1.173738718032836914e+00
-2.908521294593811035e-01,2.644265890121459961e+00,2.596337080001831055e+00,2.464195251464843750e+00,2.075162172317504883e+00,1.153150677680969238e+00
-2.880952358245849609e-01,2.477508306503295898e+00,2.434267520904541016e+00,2.315805673599243164e+00,1.975351810455322266e+00,1.128208875656127930e+00
-2.853383421897888184e-01,2.298243761062622070e+00,2.260236740112304688e+00,2.157025814056396484e+00,1.869385957717895508e+00,1.099029302597045898e+00
-2.825814783573150635e-01,2.107735157012939453e+00,2.075453758239746094e+00,1.989012956619262695e+00,1.758123636245727539e+00,1.065730452537536621e+00
-2.798245847225189209e-01,1.907355904579162598e+00,1.881298780441284180e+00,1.813064694404602051e+00,1.642481803894042969e+00,1.028440475463867188e+00
-2.770676910877227783e-01,1.698626279830932617e+00,1.679308652877807617e+00,1.630629301071166992e+00,1.523445963859558105e+00,9.872915148735046387e-01
-2.743107974529266357e-01,1.483289599418640137e+00,1.471189856529235840e+00,1.443295836448669434e+00,1.402037501335144043e+00,9.424200654029846191e-01
-2.715539038181304932e-01,1.263190269470214844e+00,1.258770108222961426e+00,1.252739667892456055e+00,1.279306411743164062e+00,8.939718008041381836e-01
-2.687970101833343506e-01,1.040377140045166016e+00,1.044024229049682617e+00,1.060750007629394531e+00,1.156328797340393066e+00,8.420977592468261719e-01
-2.660401165485382080e-01,8.169973492622375488e-01,8.290082812309265137e-01,8.691869378089904785e-01,1.034175395965576172e+00,7.869571447372436523e-01
-2.632832229137420654e-01,5.952789187431335449e-01,6.158849000930786133e-01,6.799558401107788086e-01,9.139012694358825684e-01,7.287131547927856445e-01
-2.605263292789459229e-01,3.775080740451812744e-01,4.068301320075988770e-01,4.949975907802581787e-01,7.965410351753234863e-01,6.675415039062500000e-01
-2.577694356441497803e-01,1.659896522760391235e-01,2.040708959102630615e-01,3.162392973899841309e-01,6.830639243125915527e-01,6.036182045936584473e-01
-2.550125420093536377e-01,-3.692507743835449219e-02,9.808081202208995819e-03,1.455864012241363525e-01,5.743803381919860840e-01,5.371325016021728516e-01
-2.522556483745574951e-01,-2.290251404047012329e-01,-1.738043576478958130e-01,-1.511367876082658768e-02,4.713153541088104248e-01,4.682846367359161377e-01
-2.494987547397613525e-01,-4.080788493156433105e-01,-3.446803689002990723e-01,-1.641077995300292969e-01,3.745886981487274170e-01,3.972802162170410156e-01
-2.467418611049652100e-01,-5.720413923263549805e-01,-5.008652210235595703e-01,-2.997514903545379639e-01,2.848006784915924072e-01,3.243381679058074951e-01
-2.439849674701690674e-01,-7.189621925354003906e-01,-6.405282616615295410e-01,-4.205386936664581299e-01,2.024109363555908203e-01,2.496856898069381714e-01
-2.412280738353729248e-01,-8.470284342765808105e-01,-7.620171904563903809e-01,-5.251339673995971680e-01,1.277356743812561035e-01,1.735664755105972290e-01
-2.384711951017379761e-01,-9.546700716018676758e-01,-8.638656735420227051e-01,-6.123911142349243164e-01,6.091628596186637878e-02,9.623166173696517944e-02
-2.357143014669418335e-01,-1.040543556213378906e+00,-9.448370933532714844e-01,-6.813657283782958984e-01,1.919858157634735107e-03,1.794807240366935730e-02
-2.329574078321456909e-01,-1.103571891784667969e+00,-1.003919005393981934e+00,-7.313476204872131348e-01,-4.947554692625999451e-02,-6.100256368517875671e-02
-2.302005141973495483e-01,-1.142937898635864258e+00,-1.040343523025512695e+00,-7.618719935417175293e-01,-9.368909895420074463e-02,-1.403257101774215698e-01
-2.274436205625534058e-01,-1.158068895339965820e+00,-1.053615450859069824e+00,-7.727363109588623047e-01,-1.313424259424209595e-01,-2.197137922048568726e-01
-2.246867269277572632e-01,-1.148607254028320312e+00,-1.043504118919372559e+00,-7.640171647071838379e-01,-1.632720082998275757e-01,-2.988401353359222412e-01
-2.219298332929611206e-01,-1.114506363868713379e+00,-1.010059595108032227e+00,-7.360734343528747559e-01,-1.905222535133361816e-01,-3.773660659790039062e-01
-2.191729396581649780e-01,-1.055954337120056152e+00,-9.536522030830383301e-01,-6.895917057991027832e-01,-2.143410444259643555e-01,-4.549401700496673584e-01
-2.164160460233688354e-01,-9.734918475151062012e-01,-8.749397397041320801e-01,-6.255673170089721680e-01,-2.361895292997360229e-01,-5.311885476112365723e-01
-2.136591523885726929e-01,-8.680167794227600098e-01,-7.749506235122680664e-01,-5.453440546989440918e-01,-2.577236294746398926e-01,-6.057327985763549805e-01
-2.109022736549377441e-01,-7.407793402671813965e-01,-6.550443768501281738e-01,-4.506156146526336670e-01,-2.807778120040893555e-01,-6.781772375106811523e-01
-2.081453800201416016e-01,-5.933965444564819336e-01,-5.169573426246643066e-01,-3.434683978557586670e-01,-3.073559999465942383e-01,-7.481153607368469238e-01
-2.053884863853454590e-01,-4.279097020626068115e-01,-3.628531694412231445e-01,-2.263888269662857056e-01,-3.395992219448089600e-01,-8.151273131370544434e-01
-2.026315927505493164e-01,-2.467659264802932739e-01,-1.953159421682357788e-01,-1.022872030735015869e-01,-3.797589540481567383e-01,-8.787915706634521484e-01
-1.998746991157531738e-01,-5.289128050208091736e-02,-1.738470233976840973e-02,2.547623589634895325e-02,-4.301517903804779053e-01,-9.386740326881408691e-01
-1.971178054809570312e-01,1.503085941076278687e-01,1.673668175935745239e-01,1.530611366033554077e-01,-4.931252598762512207e-01,-9.943400025367736816e-01
-1.943609118461608887e-01,3.588848710060119629e-01,3.548547029495239258e-01,2.761363685131072998e-01,-5.709891319274902344e-01,-1.045349836349487305e+00
-1.916040182113647461e-01,5.682862401008605957e-01,5.403653979301452637e-01,3.898551762104034424e-01,-6.659467816352844238e-01,-1.091266870498657227e+00
-1.888471245765686035e-01,7.732756137847900391e-01,7.185683846473693848e-01,4.888445436954498291e-01,-7.800425887107849121e-01,-1.131657600402832031e+00
-1.860902309417724609e-01,9.679204821586608887e-01,8.834374547004699707e-01,5.672134757041931152e-01,-9.150534868240356445e-01,-1.166098833084106445e+00
-1.833333373069763184e-01,1.145485401153564453e+00,1.028237700462341309e+00,6.185881495475769043e-01,-1.072426557540893555e+00,-1.194174170494079590e+00
-1.805764585733413696e-01,1.298406958580017090e+00,1.145507097244262695e+00,6.361430883407592773e-01,-1.253155827522277832e+00,-1.215479969978332520e+00
-1.778195649385452271e-01,1.418355226516723633e+00,1.227023959159851074e+00,6.126920580863952637e-01,-1.457722902297973633e+00,-1.229631900787353516e+00
-1.750626713037490845e-01,1.496185779571533203e+00,1.263901114463806152e+00,5.408257842063903809e-01,-1.685977458953857422e+00,-1.236265063285827637e+00
-1.723057776689529419e-01,1.521952152252197266e+00,1.246607899665832520e+00,4.130940735340118408e-01,-1.937075495719909668e+00,-1.235035657882690430e+00
-1.695488840341567993e-01,1.485043287277221680e+00,1.165171027183532715e+00,2.222482413053512573e-01,-2.209397554397583008e+00,-1.225627779960632324e+00
-1.667919903993606567e-01,1.374317169189453125e+00,1.009370803833007812e+00,-3.844650834798812866e-02,-2.500508069992065430e+00,-1.207756996154785156e+00
-1.640350967645645142e-01,1.178315520286560059e+00,7.691066861152648926e-01,-3.748089969158172607e-01,-2.807128190994262695e+00,-1.181165933609008789e+00
-1.612782031297683716e-01,8.858385086059570312e-01,4.348184168338775635e-01,-7.913103699684143066e-01,-3.125141859054565430e+00,-1.145636439323425293e+00
-1.585213094949722290e-01,4.863875508308410645e-01,-1.916742068715393543e-03,-1.290554285049438477e+00,-3.449636936187744141e+00,-1.100985527038574219e+00
-1.557644158601760864e-01,-2.908228710293769836e-02,-5.477145314216613770e-01,-1.872758150100708008e+00,-3.774988651275634766e+00,-1.047071576118469238e+00
-1.530075371265411377e-01,-6.671886444091796875e-01,-1.206551432609558105e+00,-2.535232067108154297e+00,-4.094954013824462891e+00,-9.837920069694519043e-01
-1.502506434917449951e-01,-1.431380629539489746e+00,-1.978973746299743652e+00,-3.271927595138549805e+00,-4.402826309204101562e+00,-9.110891222953796387e-01
-1.474937498569488525e-01,-2.320845603942871094e+00,-2.861249685287475586e+00,-4.073101043701171875e+00,-4.691595077514648438e+00,-8.289501667022705078e-01
-1.447368562221527100e-01,-3.329583644866943359e+00,-3.844655513763427734e+00,-4.925170421600341797e+00,-4.954131126403808594e+00,-7.374088764190673828e-01
-1.419799625873565674e-01,-4.445709228515625000e+00,-4.914985656738281250e+00,-5.810771465301513672e+00,-5.183373451232910156e+00,-6.365472674369812012e-01
-1.392230689525604248e-01,-5.650989532470703125e+00,-6.052371978759765625e+00,-6.709111213684082031e+00,-5.372525691986083984e+00,-5.264925956726074219e-01
-1.364661753177642822e-01,-6.920782089233398438e+00,-7.231528759002685547e+00,-7.596575736999511719e+00,-5.515220642089843750e+00,-4.074284434318542480e-01
-1.337092816829681396e-01,-8.224506378173828125e+00,-8.422372817993164062e+00,-8.447549819946289062e+00,-5.605685710906982422e+00,-2.795807719230651855e-01
-1.309523880481719971e-01,-9.526716232299804688e+00,-9.591210365295410156e+00,-9.235445022583007812e+00,-5.638862609863281250e+00,-1.432351768016815186e-01
-1.281954944133758545e-01,-1.078855514526367188e+01,-1.070208930969238281e+01,-9.933820724487304688e+00,-5.610484600067138672e+00,1.275736140087246895e-03
-1.254386007785797119e-01,-1.196965503692626953e+01,-1.171844673156738281e+01,-1.051747417449951172e+01,-5.517171859741210938e+00,1.535676717758178711e-01
-1.226817145943641663e-01,-1.303009223937988281e+01,-1.260472393035888672e+01,-1.096343231201171875e+01,-5.356401920318603516e+00,3.131997287273406982e-01
-1.199248209595680237e-01,-1.393224048614501953e+01,-1.332776451110839844e+01,-1.125179195404052734e+01,-5.126538753509521484e+00,4.796814024448394775e-01
-1.171679273247718811e-01,-1.464217662811279297e+01,-1.385782814025878906e+01,-1.136631393432617188e+01,-4.826779365539550781e+00,6.524611711502075195e-01
-1.144110411405563354e-01,-1.513062095642089844e+01,-1.416931247711181641e+01,-1.129475975036621094e+01,-4.457103729248046875e+00,8.309388160705566406e-01
-1.116541475057601929e-01,-1.537308883666992188e+01,-1.424085426330566406e+01,-1.102903747558593750e+01,-4.018177509307861328e+00,1.014453649520874023e+00
-1.088972538709640503e-01,-1.534946441650390625e+01,-1.405525588989257812e+01,-1.056513118743896484e+01,-3.511286497116088867e+00,1.202290177345275879e+00
-1.061403602361679077e-01,-1.504300022125244141e+01,-1.359915447235107422e+01,-9.902862548828125000e+00,-2.938241243362426758e+00,1.393669843673706055e+00
-1.033834666013717651e-01,-1.443922233581542969e+01,-1.286263847351074219e+01,-9.045585632324218750e+00,-2.301277399063110352e+00,1.587766647338867188e+00
-1.006265804171562195e-01,-1.352479457855224609e+01,-1.183908557891845703e+01,-7.999780178070068359e+00,-1.602979302406311035e+00,1.783681988716125488e+00
-9.786968678236007690e-02,-1.228678989410400391e+01,-1.052523517608642578e+01,-6.774621963500976562e+00,-8.461978435516357422e-01,1.980464935302734375e+00
-9.511279314756393433e-02,-1.071276664733886719e+01,-8.921746253967285156e+00,-5.381533622741699219e+00,-3.397465124726295471e-02,2.177099704742431641e+00
-9.235589951276779175e-02,-8.791666030883789062e+00,-7.034145355224609375e+00,-3.833696842193603516e+00,8.305035829544067383e-01,2.372510671615600586e+00
-8.959900587797164917e-02,-6.515780448913574219e+00,-4.874282836914062500e+00,-2.145547628402709961e+00,1.743961930274963379e+00,2.565555334091186523e+00
-8.684211969375610352e-02,-3.884105682373046875e+00,-2.462135791778564453e+00,-3.322651684284210205e-01,2.703057289123535156e+00,2.755037546157836914e+00
-8.408522605895996094e-02,-9.069256186485290527e-01,1.723094880580902100e-01,1.590844392776489258e+00,3.704414129257202148e+00,2.939692497253417969e+00
-8.132833242416381836e-02,2.387921333312988281e+00,2.987359762191772461e+00,3.608888864517211914e+00,4.744607448577880859e+00,3.118202924728393555e+00
-7.857143878936767578e-02,5.946902275085449219e+00,5.928994655609130859e+00,5.708012104034423828e+00,5.820161342620849609e+00,3.289189577102661133e+00
-7.581454515457153320e-02,9.681571960449218750e+00,8.932204246520996094e+00,7.876019001007080078e+00,6.927507877349853516e+00,3.451223373413085938e+00
-7.305765151977539062e-02,1.345956134796142578e+01,1.192562675476074219e+01,1.010283851623535156e+01,8.062955856323242188e+00,3.602826118469238281e+00
-7.030076533555984497e-02,1.709957504272460938e+01,1.484081077575683594e+01,1.238093471527099609e+01,9.222599029541015625e+00,3.742477893829345703e+00
-6.754387170076370239e-02,2.038107490539550781e+01,1.762663078308105469e+01,1.470552921295166016e+01,1.040222740173339844e+01,3.868631124496459961e+00
-6.478697806596755981e-02,2.308278083801269531e+01,2.026754379272460938e+01,1.707449150085449219e+01,1.159720802307128906e+01,3.979711771011352539e+00
-6.203008443117141724e-02,2.506481742858886719e+01,2.280154800415039062e+01,1.948804855346679688e+01,1.280228805541992188e+01,4.074137687683105469e+00
-5.927319452166557312e-02,2.639464950561523438e+01,2.532999610900878906e+01,2.194815254211425781e+01,1.401140880584716797e+01,4.150338172912597656e+00
-5.651630088686943054e-02,2.747487068176269531e+01,2.801050758361816406e+01,2.445763969421386719e+01,1.521743679046630859e+01,4.206768989562988281e+00
-5.375941097736358643e-02,2.908024597167968750e+01,3.102709197998046875e+01,2.701923179626464844e+01,1.641181755065917969e+01,4.241927623748779297e+00
-5.100251734256744385e-02,3.221842956542968750e+01,3.453939819335937500e+01,2.963455009460449219e+01,1.758419799804687500e+01,4.254391193389892578e+00
-4.824562370777130127e-02,3.781673812866210938e+01,3.862273406982421875e+01,3.230317687988281250e+01,1.872186470031738281e+01,4.242833614349365234e+00
-4.548873379826545715e-02,4.631602478027343750e+01,4.321630859375000000e+01,3.502189636230468750e+01,1.980921745300292969e+01,4.206066608428955078e+00
-4.273184016346931458e-02,5.723387908935546875e+01,4.809783172607421875e+01,3.778419113159179688e+01,2.082702255249023438e+01,4.143048286437988281e+00
-3.997494652867317200e-02,6.870688629150390625e+01,5.290036010742187500e+01,4.057965087890625000e+01,2.175164604187011719e+01,4.052953720092773438e+00
-3.721805661916732788e-02,7.717407989501953125e+01,5.718542861938476562e+01,4.339310455322265625e+01,2.255422973632812500e+01,3.935174226760864258e+00
-3.446116298437118530e-02,7.804489898681640625e+01,6.058025741577148438e+01,4.620275115966796875e+01,2.319981193542480469e+01,3.789362430572509766e+00
-3.170426934957504272e-02,6.896523284912109375e+01,6.296145629882812500e+01,4.897632980346679688e+01,2.364675331115722656e+01,3.615488767623901367e+00
-2.894737944006919861e-02,5.471053695678710938e+01,6.461547088623046875e+01,5.166363525390625000e+01,2.384646034240722656e+01,3.413829803466796875e+00
-2.619048580527305603e-02,4.609955596923828125e+01,6.626084899902343750e+01,5.418344497680664062e+01,2.374367713928222656e+01,3.185026407241821289e+00
-2.343359403312206268e-02,5.081260299682617188e+01,6.885478973388671875e+01,5.640216827392578125e+01,2.327830123901367188e+01,2.930087089538574219e+00
-2.067670226097106934e-02,6.867326354980468750e+01,7.324380493164062500e+01,5.810110855102539062e+01,2.238850021362304688e+01,2.650402784347534180e+00
-1.791981048882007599e-02,9.538391876220703125e+01,7.982347869873046875e+01,5.893223571777343750e+01,2.101631546020507812e+01,2.347746849060058594e+00
-1.516291778534650803e-02,1.266907577514648438e+02,8.829301452636718750e+01,5.836742782592773438e+01,1.911548042297363281e+01,2.024274826049804688e+00
-1.240602508187294006e-02,1.595956878662109375e+02,9.735740661621093750e+01,5.566673660278320312e+01,1.666152954101562500e+01,1.682495355606079102e+00
-9.649133309721946716e-03,1.916077728271484375e+02,1.039952697753906250e+02,4.992519760131835938e+01,1.366252803802490234e+01,1.325240254402160645e+00
-6.892241071909666061e-03,2.172201080322265625e+02,1.019389190673828125e+02,4.029884719848632812e+01,1.016836452484130859e+01,9.556342959403991699e-01
-4.135348834097385406e-03,2.131059875488281250e+02,8.064785766601562500e+01,2.647997093200683594e+01,6.275152683258056641e+00,5.770311951637268066e-01
-1.378456596285104752e-03,1.059422149658203125e+02,3.187541580200195312e+01,9.268239974975585938e+00,2.121862411499023438e+00,1.929570734500885010e-01
1.378456596285104752e-03,-1.059422225952148438e+02,-3.187538909912109375e+01,-9.268245697021484375e+00,-2.121862888336181641e+00,-1.929565966129302979e-01
4.135348834097385406e-03,-2.131060028076171875e+02,-8.064784240722656250e+01,-2.647996711730957031e+01,-6.275150775909423828e+00,-5.770306587219238281e-01
6.892241071909666061e-03,-2.172201232910156250e+02,-1.019389495849609375e+02,-4.029885482788085938e+01,-1.016836643218994141e+01,-9.556342959403991699e-01
9.649133309721946716e-03,-1.916077728271484375e+02,-1.039952621459960938e+02,-4.992520904541015625e+01,-1.366252803802490234e+01,-1.325240135192871094e+00
1.240602508187294006e-02,-1.595956878662109375e+02,-9.735739135742187500e+01,-5.566673660278320312e+01,-1.666152381896972656e+01,-1.682494401931762695e+00
1.516291778534650803e-02,-1.266907501220703125e+02,-8.829300689697265625e+01,-5.836743545532226562e+01,-1.911547851562500000e+01,-2.024275541305541992e+00
1.791981048882007599e-02,-9.538391113281250000e+01,-7.982348632812500000e+01,-5.893222045898437500e+01,-2.101631164550781250e+01,-2.347746372222900391e+00
2.067670226097106934e-02,-6.867327117919921875e+01,-7.324380493164062500e+01,-5.810109710693359375e+01,-2.238850212097167969e+01,-2.650401353836059570e+00
2.343359403312206268e-02,-5.081260299682617188e+01,-6.885478210449218750e+01,-5.640215682983398438e+01,-2.327829933166503906e+01,-2.930087566375732422e+00
2.619048580527305603e-02,-4.609955215454101562e+01,-6.626084136962890625e+01,-5.418344497680664062e+01,-2.374367332458496094e+01,-3.185026645660400391e+00
2.894737944006919861e-02,-5.471053314208984375e+01,-6.461547088623046875e+01,-5.166363143920898438e+01,-2.384644508361816406e+01,-3.413830280303955078e+00
3.170426934957504272e-02,-6.896523284912109375e+01,-6.296144866943359375e+01,-4.897633743286132812e+01,-2.364676856994628906e+01,-3.615489244461059570e+00
3.446116298437118530e-02,-7.804489898681640625e+01,-6.058026123046875000e+01,-4.620274734497070312e+01,-2.319981002807617188e+01,-3.789365291595458984e+00
3.721805661916732788e-02,-7.717408752441406250e+01,-5.718542861938476562e+01,-4.339308547973632812e+01,-2.255421829223632812e+01,-3.935171604156494141e+00
3.997494652867317200e-02,-6.870687866210937500e+01,-5.290034866333007812e+01,-4.057965087890625000e+01,-2.175164604187011719e+01,-4.052952766418457031e+00
4.273184016346931458e-02,-5.723387527465820312e+01,-4.809781646728515625e+01,-3.778419113159179688e+01,-2.082702064514160156e+01,-4.143050193786621094e+00
4.548873379826545715e-02,-4.631601715087890625e+01,-4.321630859375000000e+01,-3.502189636230468750e+01,-1.980921363830566406e+01,-4.206067562103271484e+00
4.824562370777130127e-02,-3.781674575805664062e+01,-3.862273788452148438e+01,-3.230317687988281250e+01,-1.872186660766601562e+01,-4.242835521697998047e+00
5.100251734256744385e-02,-3.221842956542968750e+01,-3.453939056396484375e+01,-2.963455200195312500e+01,-1.758419990539550781e+01,-4.254390716552734375e+00
5.375941097736358643e-02,-2.908024597167968750e+01,-3.102709579467773438e+01,-2.701923179626464844e+01,-1.641181755065917969e+01,-4.241927623748779297e+00
5.651630088686943054e-02,-2.747487640380859375e+01,-2.801050758361816406e+01,-2.445763778686523438e+01,-1.521743869781494141e+01,-4.206768035888671875e+00
5.927319452166557312e-02,-2.639464187622070312e+01,-2.532999801635742188e+01,-2.194814872741699219e+01,-1.401140403747558594e+01,-4.150338649749755859e+00
6.203008443117141724e-02,-2.506482315063476562e+01,-2.280155372619628906e+01,-1.948805046081542969e+01,-1.280228519439697266e+01,-4.074137210845947266e+00
6.478697806596755981e-02,-2.308278083801269531e+01,-2.026753997802734375e+01,-1.707449150085449219e+01,-1.159720516204833984e+01,-3.979710817337036133e+00
6.754387170076370239e-02,-2.038107109069824219e+01,-1.762662506103515625e+01,-1.470552539825439453e+01,-1.040223026275634766e+01,-3.868631124496459961e+00
7.030076533555984497e-02,-1.709957313537597656e+01,-1.484080791473388672e+01,-1.238093471527099609e+01,-9.222598075866699219e+00,-3.742479801177978516e+00
7.305765151977539062e-02,-1.345956420898437500e+01,-1.192562580108642578e+01,-1.010283565521240234e+01,-8.062956809997558594e+00,-3.602826833724975586e+00
7.581454515457153320e-02,-9.681572914123535156e+00,-8.932207107543945312e+00,-7.876019954681396484e+00,-6.927505970001220703e+00,-3.451223134994506836e+00
7.857143878936767578e-02,-5.946900367736816406e+00,-5.928996086120605469e+00,-5.708012104034423828e+00,-5.820158481597900391e+00,-3.289190292358398438e+00
8.132833242416381836e-02,-2.387920141220092773e+00,-2.987362623214721680e+00,-3.608886480331420898e+00,-4.744609355926513672e+00,-3.118202447891235352e+00
8.408522605895996094e-02,9.069263339042663574e-01,-1.723103672266006470e-01,-1.590844631195068359e+00,-3.704414367675781250e+00,-2.939692258834838867e+00
8.684211969375610352e-02,3.884106397628784180e+00,2.462135553359985352e+00,3.322651088237762451e-01,-2.703057527542114258e+00,-2.755036354064941406e+00
8.959900587797164917e-02,6.515778541564941406e+00,4.874282836914062500e+00,2.145549774169921875e+00,-1.743961453437805176e+00,-2.565554380416870117e+00
9.235589951276779175e-02,8.791662216186523438e+00,7.034144878387451172e+00,3.833696365356445312e+00,-8.305035829544067383e-01,-2.372509717941284180e+00
9.511279314756393433e-02,1.071276473999023438e+01,8.921749114990234375e+00,5.381531715393066406e+00,3.397491201758384705e-02,-2.177100658416748047e+00
9.786968678236007690e-02,1.228678703308105469e+01,1.052523994445800781e+01,6.774621963500976562e+00,8.461983799934387207e-01,-1.980465173721313477e+00
1.006265804171562195e-01,1.352479362487792969e+01,1.183908557891845703e+01,7.999776840209960938e+00,1.602979063987731934e+00,-1.783681750297546387e+00
1.033834666013717651e-01,1.443922424316406250e+01,1.286263751983642578e+01,9.045585632324218750e+00,2.301276922225952148e+00,-1.587766528129577637e+00
1.061403602361679077e-01,1.504299831390380859e+01,1.359915351867675781e+01,9.902862548828125000e+00,2.938239336013793945e+00,-1.393670797348022461e+00
1.088972538709640503e-01,1.534946441650390625e+01,1.405525493621826172e+01,1.056513023376464844e+01,3.511288642883300781e+00,-1.202288627624511719e+00
1.116541475057601929e-01,1.537308597564697266e+01,1.424085235595703125e+01,1.102903842926025391e+01,4.018176555633544922e+00,-1.014453530311584473e+00
1.144110411405563354e-01,1.513061714172363281e+01,1.416931056976318359e+01,1.129475879669189453e+01,4.457104206085205078e+00,-8.309382796287536621e-01
1.171679273247718811e-01,1.464218235015869141e+01,1.385783195495605469e+01,1.136631011962890625e+01,4.826781749725341797e+00,-6.524613499641418457e-01
1.199248209595680237e-01,1.393223762512207031e+01,1.332776641845703125e+01,1.125179386138916016e+01,5.126538276672363281e+00,-4.796805977821350098e-01
1.226817145943641663e-01,1.303009319305419922e+01,1.260472393035888672e+01,1.096343421936035156e+01,5.356401920318603516e+00,-3.132003545761108398e-01
1.254386007785797119e-01,1.196965408325195312e+01,1.171844959259033203e+01,1.051747894287109375e+01,5.517169475555419922e+00,-1.535680294036865234e-01
1.281954944133758545e-01,1.078855419158935547e+01,1.070208740234375000e+01,9.933820724487304688e+00,5.610487937927246094e+00,-1.275884220376610756e-03
1.309523880481719971e-01,9.526715278625488281e+00,9.591204643249511719e+00,9.235449790954589844e+00,5.638860225677490234e+00,1.432353556156158447e-01
1.337092816829681396e-01,8.224510192871093750e+00,8.422369956970214844e+00,8.447551727294921875e+00,5.605687618255615234e+00,2.795806825160980225e-01
1.364661753177642822e-01,6.920785427093505859e+00,7.231526851654052734e+00,7.596577167510986328e+00,5.515218734741210938e+00,4.074288308620452881e-01
1.392230689525604248e-01,5.650994777679443359e+00,6.052374839782714844e+00,6.709112644195556641e+00,5.372525215148925781e+00,5.264930725097656250e-01
1.419799625873565674e-01,4.445712089538574219e+00,4.914987087249755859e+00,5.810773849487304688e+00,5.183374404907226562e+00,6.365475058555603027e-01
1.447368562221527100e-01,3.329583883285522461e+00,3.844657659530639648e+00,4.925170421600341797e+00,4.954132556915283203e+00,7.374091744422912598e-01
1.474937498569488525e-01,2.320848226547241211e+00,2.861251831054687500e+00,4.073100090026855469e+00,4.691596031188964844e+00,8.289507627487182617e-01
1.502506434917449951e-01,1.431379556655883789e+00,1.978975415229797363e+00,3.271924734115600586e+00,4.402824878692626953e+00,9.110885858535766602e-01
1.530075371265411377e-01,6.671910881996154785e-01,1.206554651260375977e+00,2.535230875015258789e+00,4.094952583312988281e+00,9.837924838066101074e-01
1.557644158601760864e-01,2.908083423972129822e-02,5.477167963981628418e-01,1.872758150100708008e+00,3.774990558624267578e+00,1.047071576118469238e+00
1.585213094949722290e-01,-4.863869845867156982e-01,1.918412046507000923e-03,1.290553092956542969e+00,3.449637651443481445e+00,1.100986003875732422e+00
1.612782031297683716e-01,-8.858369588851928711e-01,-4.348183274269104004e-01,7.913115024566650391e-01,3.125140666961669922e+00,1.145636796951293945e+00
1.640350967645645142e-01,-1.178313374519348145e+00,-7.691076397895812988e-01,3.748095333576202393e-01,2.807127714157104492e+00,1.181165695190429688e+00
1.667919903993606567e-01,-1.374314665794372559e+00,-1.009374976158142090e+00,3.844677284359931946e-02,2.500508785247802734e+00,1.207754969596862793e+00
1.695488840341567993e-01,-1.485045909881591797e+00,-1.165166378021240234e+00,-2.222484350204467773e-01,2.209398508071899414e+00,1.225628495216369629e+00
1.723057776689529419e-01,-1.521949529647827148e+00,-1.246608853340148926e+00,-4.130952358245849609e-01,1.937075972557067871e+00,1.235036611557006836e+00
1.750626713037490845e-01,-1.496188402175903320e+00,-1.263901948928833008e+00,-5.408247709274291992e-01,1.685977816581726074e+00,1.236264348030090332e+00
1.778195649385452271e-01,-1.418353438377380371e+00,-1.227022886276245117e+00,-6.126914620399475098e-01,1.457722663879394531e+00,1.229632377624511719e+00
1.805764585733413696e-01,-1.298406004905700684e+00,-1.145503878593444824e+00,-6.361432075500488281e-01,1.253156661987304688e+00,1.215479254722595215e+00
1.833333373069763184e-01,-1.145485997200012207e+00,-1.028242111206054688e+00,-6.185882687568664551e-01,1.072426438331604004e+00,1.194175004959106445e+00
1.860902309417724609e-01,-9.679234623908996582e-01,-8.834387063980102539e-01,-5.672127008438110352e-01,9.150534868240356445e-01,1.166099429130554199e+00
1.888471245765686035e-01,-7.732781767845153809e-01,-7.185664772987365723e-01,-4.888463914394378662e-01,7.800427079200744629e-01,1.131657600402832031e+00
1.916040182113647461e-01,-5.682866573333740234e-01,-5.403633713722229004e-01,-3.898540735244750977e-01,6.659476757049560547e-01,1.091266632080078125e+00
1.943609118461608887e-01,-3.588866889476776123e-01,-3.548550605773925781e-01,-2.761377394199371338e-01,5.709899663925170898e-01,1.045350074768066406e+00
1.971178054809570312e-01,-1.503088325262069702e-01,-1.673701852560043335e-01,-1.530602425336837769e-01,4.931250810623168945e-01,9.943398833274841309e-01
1.998746991157531738e-01,5.289025977253913879e-02,1.738711446523666382e-02,-2.547766081988811493e-02,4.301528334617614746e-01,9.386737942695617676e-01
2.026315927505493164e-01,2.467687278985977173e-01,1.953171789646148682e-01,1.022867187857627869e-01,3.797597289085388184e-01,8.787918090820312500e-01
2.053884863853454590e-01,4.279126822948455811e-01,3.628520369529724121e-01,2.263898402452468872e-01,3.395988345146179199e-01,8.151272535324096680e-01
2.081453800201416016e-01,5.933943390846252441e-01,5.169583559036254883e-01,3.434676527976989746e-01,3.073557913303375244e-01,7.481147050857543945e-01
2.109022736549377441e-01,7.407810688018798828e-01,6.550400853157043457e-01,4.506146311759948730e-01,2.807770371437072754e-01,6.781774759292602539e-01
2.136591523885726929e-01,8.680149912834167480e-01,7.749504446983337402e-01,5.453421473503112793e-01,2.577237188816070557e-01,6.057326197624206543e-01
2.164160460233688354e-01,9.734907746315002441e-01,8.749418258666992188e-01,6.255682706832885742e-01,2.361896932125091553e-01,5.311884880065917969e-01
2.191729396581649780e-01,1.055956602096557617e+00,9.536521434783935547e-01,6.895917654037475586e-01,2.143406718969345093e-01,4.549398720264434814e-01
2.219298332929611206e-01,1.114506006240844727e+00,1.010058522224426270e+00,7.360748648643493652e-01,1.905222833156585693e-01,3.773661553859710693e-01
2.246867269277572632e-01,1.148609876632690430e+00,1.043500423431396484e+00,7.640172839164733887e-01,1.632721275091171265e-01,2.988401651382446289e-01
2.274436205625534058e-01,1.158069610595703125e+00,1.053613543510437012e+00,7.727364301681518555e-01,1.313428282737731934e-01,2.197139114141464233e-01
2.302005141973495483e-01,1.142934560775756836e+00,1.040344953536987305e+00,7.618718743324279785e-01,9.368880838155746460e-02,1.403255015611648560e-01
2.329574078321456909e-01,1.103570222854614258e+00,1.003919243812561035e+00,7.313477396965026855e-01,4.947607219219207764e-02,6.100231036543846130e-02
2.357143014669418335e-01,1.040543317794799805e+00,9.448395967483520508e-01,6.813659071922302246e-01,-1.919022877700626850e-03,-1.794796437025070190e-02
2.384711951017379761e-01,9.546710252761840820e-01,8.638704419136047363e-01,6.123888492584228516e-01,-6.091712787747383118e-02,-9.623110294342041016e-02
2.412280738353729248e-01,8.470268845558166504e-01,7.620142698287963867e-01,5.251350402832031250e-01,-1.277346909046173096e-01,-1.735662668943405151e-01
2.439849674701690674e-01,7.189614176750183105e-01,6.405279040336608887e-01,4.205388426780700684e-01,-2.024119049310684204e-01,-2.496860623359680176e-01
2.467418611049652100e-01,5.720408558845520020e-01,5.008664727210998535e-01,2.997519671916961670e-01,-2.848006486892700195e-01,-3.243381977081298828e-01
2.494987547397613525e-01,4.080759286880493164e-01,3.446825444698333740e-01,1.641073077917098999e-01,-3.745896518230438232e-01,-3.972799181938171387e-01
2.522556483745574951e-01,2.290253639221191406e-01,1.738015860319137573e-01,1.511509064584970474e-02,-4.713151454925537109e-01,-4.682839214801788330e-01
2.550125420093536377e-01,3.692636638879776001e-02,-9.806677699089050293e-03,-1.455858498811721802e-01,-5.743796229362487793e-01,-5.371321439743041992e-01
2.577694356441497803e-01,-1.659909784793853760e-01,-2.040697187185287476e-01,-3.162394165992736816e-01,-6.830636262893676758e-01,-6.036179661750793457e-01
2.605263292789459229e-01,-3.775050342082977295e-01,-4.068310856819152832e-01,-4.949978291988372803e-01,-7.965406179428100586e-01,-6.675415635108947754e-01
2.632832229137420654e-01,-5.952754020690917969e-01,-6.158822774887084961e-01,-6.799558401107788086e-01,-9.139016270637512207e-01,-7.287136316299438477e-01
2.660401165485382080e-01,-8.169945478439331055e-01,-8.290131688117980957e-01,-8.691858649253845215e-01,-1.034175395965576172e+00,-7.869573235511779785e-01
2.687970101833343506e-01,-1.040377378463745117e+00,-1.044027805328369141e+00,-1.060750365257263184e+00,-1.156327605247497559e+00,-8.420975208282470703e-01
2.715539038181304932e-01,-1.263188719749450684e+00,-1.258769631385803223e+00,-1.252739071846008301e+00,-1.279307603836059570e+00,-8.939715623855590820e-01
2.743107974529266357e-01,-1.483287334442138672e+00,-1.471187829971313477e+00,-1.443296313285827637e+00,-1.402036905288696289e+00,-9.424195885658264160e-01
2.770676910877227783e-01,-1.698627591133117676e+00,-1.679312825202941895e+00,-1.630628347396850586e+00,-1.523446321487426758e+00,-9.872908592224121094e-01
2.798245847225189209e-01,-1.907356619834899902e+00,-1.881294846534729004e+00,-1.813063502311706543e+00,-1.642482399940490723e+00,-1.028440713882446289e+00
2.825814783573150635e-01,-2.107737779617309570e+00,-2.075452566146850586e+00,-1.989012718200683594e+00,-1.758123993873596191e+00,-1.065729975700378418e+00
2.853383421897888184e-01,-2.298244476318359375e+00,-2.260236501693725586e+00,-2.157026052474975586e+00,-1.869385242462158203e+00,-1.099029064178466797e+00
2.880952358245849609e-01,-2.477508544921875000e+00,-2.434268474578857422e+00,-2.315806388854980469e+00,-1.975352525711059570e+00,-1.128208994865417480e+00
2.908521294593811035e-01,-2.644266605377197266e+00,-2.596337795257568359e+00,-2.464193820953369141e+00,-2.075161457061767578e+00,-1.153150796890258789e+00
2.936090230941772461e-01,-2.797461271286010742e+00,-2.745399475097656250e+00,-2.601167678833007812e+00,-2.168020009994506836e+00,-1.173738121986389160e+00
2.963659167289733887e-01,-2.936204195022583008e+00,-2.880607366561889648e+00,-2.725888967514038086e+00,-2.253225088119506836e+00,-1.189866065979003906e+00
2.991228103637695312e-01,-3.059813737869262695e+00,-3.001252651214599609e+00,-2.837652921676635742e+00,-2.330139875411987305e+00,-1.201429247856140137e+00
3.018797039985656738e-01,-3.167802572250366211e+00,-3.106821060180664062e+00,-2.935908794403076172e+00,-2.398218393325805664e+00,-1.208331584930419922e+00
3.046365976333618164e-01,-3.259816169738769531e+00,-3.196954250335693359e+00,-3.020250082015991211e+00,-2.457003831863403320e+00,-1.210482716560363770e+00
3.073934912681579590e-01,-3.335614919662475586e+00,-3.271462202072143555e+00,-3.090412616729736328e+00,-2.506110191345214844e+00,-1.207799315452575684e+00
3.101503849029541016e-01,-3.395175457000732422e+00,-3.330269813537597656e+00,-3.146245002746582031e+00,-2.545241355895996094e+00,-1.200201749801635742e+00
3.129072785377502441e-01,-3.438604831695556641e+00,-3.373470783233642578e+00,-3.187724113464355469e+00,-2.574179172515869141e+00,-1.187617778778076172e+00
3.156641721725463867e-01,-3.466191768646240234e+00,-3.401232719421386719e+00,-3.214920282363891602e+00,-2.592777252197265625e+00,-1.169981002807617188e+00
3.184210658073425293e-01,-3.478370666503906250e+00,-3.413857936859130859e+00,-3.228003263473510742e+00,-2.600958347320556641e+00,-1.147230982780456543e+00
3.211779594421386719e-01,-3.475564002990722656e+00,-3.411674976348876953e+00,-3.227223396301269531e+00,-2.598710536956787109e+00,-1.119310498237609863e+00
3.239348530769348145e-01,-3.458178520202636719e+00,-3.395130872726440430e+00,-3.212893009185791016e+00,-2.586079597473144531e+00,-1.086168885231018066e+00
3.266917467117309570e-01,-3.426660537719726562e+00,-3.364662885665893555e+00,-3.185384750366210938e+00,-2.563168287277221680e+00,-1.047765851020812988e+00
3.294486403465270996e-01,-3.381431102752685547e+00,-3.320789575576782227e+00,-3.145118713378906250e+00,-2.530118465423583984e+00,-1.004057526588439941e+00
3.322055339813232422e-01,-3.323071956634521484e+00,-3.264035940170288086e+00,-3.092545270919799805e+00,-2.487118959426879883e+00,-9.550101757049560547e-01
3.349624276161193848e-01,-3.252221584320068359e+00,-3.194968461990356445e+00,-3.028153657913208008e+00,-2.434389591217041016e+00,-9.005901217460632324e-01
3.377193212509155273e-01,-3.169514656066894531e+00,-3.114158153533935547e+00,-2.952439308166503906e+00,-2.372180938720703125e+00,-8.407731652259826660e-01
3.404762148857116699e-01,-3.075573444366455078e+00,-3.022194623947143555e+00,-2.865914583206176758e+00,-2.300773620605468750e+00,-7.755364775657653809e-01
3.432331085205078125e-01,-2.971001386642456055e+00,-2.919648408889770508e+00,-2.769092082977294922e+00,-2.220460653305053711e+00,-7.048590183258056641e-01
3.459899723529815674e-01,-2.856347322463989258e+00,-2.807114839553833008e+00,-2.662490367889404297e+00,-2.131555795669555664e+00,-6.287225484848022461e-01
3.487468659877777100e-01,-2.732171773910522461e+00,-2.685147285461425781e+00,-2.546612024307250977e+00,-2.034374952316284180e+00,-5.471122264862060547e-01
3.515037596225738525e-01,-2.599066972732543945e+00,-2.554291486740112305e+00,-2.421957254409790039e+00,-1.929254531860351562e+00,-4.600158631801605225e-01
3.542606532573699951e-01,-2.457588911056518555e+00,-2.415093183517456055e+00,-2.289006710052490234e+00,-1.816528081893920898e+00,-3.674222826957702637e-01
3.570175468921661377e-01,-2.308290481567382812e+00,-2.268058300018310547e+00,-2.148222684860229492e+00,-1.696531772613525391e+00,-2.693194448947906494e-01
3.597744405269622803e-01,-2.151729822158813477e+00,-2.113663673400878906e+00,-2.000051498413085938e+00,-1.569602489471435547e+00,-1.657018214464187622e-01
3.625313341617584229e-01,-1.988324284553527832e+00,-1.952346444129943848e+00,-1.844910144805908203e+00,-1.436072349548339844e+00,-5.655953660607337952e-02
3.652882277965545654e-01,-1.818488121032714844e+00,-1.784531950950622559e+00,-1.683202385902404785e+00,-1.296270966529846191e+00,5.811727792024612427e-02
3.680451214313507080e-01,-1.642591476440429688e+00,-1.610604286193847656e+00,-1.515293836593627930e+00,-1.150519251823425293e+00,1.783333718776702881e-01
3.708020150661468506e-01,-1.460918784141540527e+00,-1.430921792984008789e+00,-1.341541767120361328e+00,-9.991287589073181152e-01,3.040998876094818115e-01
3.735589087009429932e-01,-1.273817539215087891e+00,-1.245792865753173828e+00,-1.162268519401550293e+00,-8.424029350280761719e-01,4.354248642921447754e-01
3.763158023357391357e-01,-1.081573247909545898e+00,-1.055543303489685059e+00,-9.777570366859436035e-01,-6.806222796440124512e-01,5.723185539245605469e-01
3.790726959705352783e-01,-8.844809532165527344e-01,-8.604489564895629883e-01,-7.882911562919616699e-01,-5.140575170516967773e-01,7.147901654243469238e-01
3.818295896053314209e-01,-6.828135848045349121e-01,-6.607844829559326172e-01,-5.941101312637329102e-01,-3.429543972015380859e-01,8.628508448600769043e-01
3.845864832401275635e-01,-4.768398404121398926e-01,-4.567774832248687744e-01,-3.954335451126098633e-01,-1.675298213958740234e-01,1.016512632369995117e+00
3.873433768749237061e-01,-2.668246030807495117e-01,-2.486570179462432861e-01,-1.924583315849304199e-01,1.203782204538583755e-02,1.175790548324584961e+00
3.901002705097198486e-01,-5.300447717308998108e-02,-3.658559545874595642e-02,1.465038768947124481e-02,1.956035047769546509e-01,1.340696334838867188e+00
3.928571641445159912e-01,1.644224226474761963e-01,1.792830079793930054e-01,2.257295697927474976e-01,3.830816149711608887e-01,1.511248350143432617e+00
3.956140577793121338e-01,3.853770494461059570e-01,3.988424837589263916e-01,4.406415820121765137e-01,5.744477510452270508e-01,1.687460064888000488e+00
3.983709514141082764e-01,6.098417043685913086e-01,6.220464110374450684e-01,6.592476963996887207e-01,7.697545886039733887e-01,1.869348883628845215e+00
4.011278450489044189e-01,8.378233313560485840e-01,8.488423824310302734e-01,8.813955187797546387e-01,9.691459536552429199e-01,2.056932926177978516e+00
4.038847088813781738e-01,1.069455504417419434e+00,1.079242348670959473e+00,1.106902241706848145e+00,1.172868371009826660e+00,2.250226974487304688e+00
4.066416025161743164e-01,1.304775834083557129e+00,1.313256144523620605e+00,1.335543870925903320e+00,1.381308674812316895e+00,2.449255228042602539e+00
4.093984961509704590e-01,1.543776392936706543e+00,1.550935626029968262e+00,1.566992282867431641e+00,1.594978809356689453e+00,2.654034137725830078e+00
4.121553897857666016e-01,1.786438941955566406e+00,1.792328238487243652e+00,1.800804018974304199e+00,1.814563989639282227e+00,2.864578723907470703e+00
4.149122834205627441e-01,2.032758474349975586e+00,2.037516832351684570e+00,2.036341190338134766e+00,2.040921211242675781e+00,3.080912351608276367e+00
4.176691770553588867e-01,2.282833814620971680e+00,2.286565542221069336e+00,2.272772789001464844e+00,2.275111198425292969e+00,3.303049087524414062e+00
4.204260706901550293e-01,2.536963462829589844e+00,2.539520025253295898e+00,2.508959054946899414e+00,2.518395900726318359e+00,3.531006574630737305e+00
4.231829643249511719e-01,2.795443058013916016e+00,2.796304225921630859e+00,2.743472814559936523e+00,2.772264003753662109e+00,3.764800548553466797e+00
4.259398579597473145e-01,3.058522701263427734e+00,3.056599140167236328e+00,2.974567651748657227e+00,3.038429975509643555e+00,4.004444122314453125e+00
4.286967515945434570e-01,3.326349258422851562e+00,3.319603204727172852e+00,3.200200796127319336e+00,3.318830251693725586e+00,4.249953746795654297e+00
4.314536452293395996e-01,3.598852634429931641e+00,3.583741903305053711e+00,3.418154954910278320e+00,3.615623235702514648e+00,4.501336574554443359e+00
4.342105388641357422e-01,3.875765800476074219e+00,3.846142292022705078e+00,3.626207351684570312e+00,3.931183815002441406e+00,4.758602619171142578e+00
4.369674324989318848e-01,4.156300067901611328e+00,4.102182388305664062e+00,3.822437524795532227e+00,4.268072605133056641e+00,5.021760940551757812e+00
4.397243261337280273e-01,4.438035488128662109e+00,4.344994068145751953e+00,4.005665779113769531e+00,4.629000663757324219e+00,5.290812492370605469e+00
4.424812197685241699e-01,4.714902400970458984e+00,4.565305233001708984e+00,4.176025867462158203e+00,5.016823768615722656e+00,5.565762042999267578e+00
4.452381134033203125e-01,4.974220752716064453e+00,4.751833438873291016e+00,4.335691928863525391e+00,5.434473991394042969e+00,5.846607208251953125e+00
4.479950070381164551e-01,5.194042682647705078e+00,4.892433166503906250e+00,4.489713668823242188e+00,5.884933948516845703e+00,6.133344173431396484e+00
4.507519006729125977e-01,5.343737602233886719e+00,4.976135253906250000e+00,4.646919250488281250e+00,6.371173381805419922e+00,6.425964355468750000e+00
4.535087943077087402e-01,5.390509605407714844e+00,4.995770931243896484e+00,4.820779323577880859e+00,6.896105766296386719e+00,6.724462509155273438e+00
4.562656879425048828e-01,5.311615467071533203e+00,4.950810432434082031e+00,5.030088901519775391e+00,7.462539196014404297e+00,7.028820514678955078e+00
4.590225815773010254e-01,5.107353687286376953e+00,4.849840164184570312e+00,5.299422740936279297e+00,8.073125839233398438e+00,7.339022159576416016e+00
4.617794752120971680e-01,4.806776046752929688e+00,4.712406158447265625e+00,5.659064292907714844e+00,8.730315208435058594e+00,7.655050754547119141e+00
4.645363390445709229e-01,4.461968421936035156e+00,4.570611000061035156e+00,6.144433498382568359e+00,9.436309814453125000e+00,7.976874351501464844e+00
4.672932326793670654e-01,4.133809089660644531e+00,4.471283912658691406e+00,6.794904232025146484e+00,1.019305801391601562e+01,8.304473876953125000e+00
4.700501263141632080e-01,3.876534700393676758e+00,4.480193138122558594e+00,7.652066707611083984e+00,1.100218582153320312e+01,8.637817382812500000e+00
4.728070199489593506e-01,3.728554010391235352e+00,4.688827514648437500e+00,8.757596015930175781e+00,1.186500644683837891e+01,8.976871490478515625e+00
4.755639135837554932e-01,3.717668056488037109e+00,5.222497463226318359e+00,1.015093803405761719e+01,1.278250694274902344e+01,9.321597099304199219e+00
4.783208072185516357e-01,3.890371561050415039e+00,6.246409416198730469e+00,1.186712932586669922e+01,1.375534343719482422e+01,9.671952247619628906e+00
4.810777008533477783e-01,4.376497268676757812e+00,7.964285373687744141e+00,1.393494415283203125e+01,1.478384876251220703e+01,1.002789402008056641e+01
4.838345944881439209e-01,5.488246917724609375e+00,1.060560798645019531e+01,1.637560844421386719e+01,1.586803436279296875e+01,1.038937664031982422e+01
4.865914881229400635e-01,7.819859981536865234e+00,1.440121841430664062e+01,1.920222282409667969e+01,1.700762939453125000e+01,1.075635242462158203e+01
4.893483817577362061e-01,1.227012443542480469e+01,1.955278015136718750e+01,2.241977310180664062e+01,1.820207214355468750e+01,1.112876319885253906e+01
4.921052753925323486e-01,1.990970802307128906e+01,2.620524024963378906e+01,2.602571105957031250e+01,1.945057296752929688e+01,1.150655555725097656e+01
4.948621690273284912e-01,3.170750427246093750e+01,3.443035888671875000e+01,3.001098251342773438e+01,2.075211334228515625e+01,1.188967132568359375e+01
4.976190626621246338e-01,4.825460052490234375e+01,4.422490310668945312e+01,3.436125564575195312e+01,2.210547447204589844e+01,1.227805233001708984e+01
5.003759264945983887e-01,6.963954925537109375e+01,5.552121353149414062e+01,3.905813598632812500e+01,2.350927162170410156e+01,1.267162322998046875e+01
5.031328201293945312e-01,9.551304626464843750e+01,6.820572662353515625e+01,4.408070755004882812e+01,2.496203041076660156e+01,1.307033443450927734e+01
5.058897137641906738e-01,1.252572097778320312e+02,8.213756561279296875e+01,4.940628051757812500e+01,2.646212768554687500e+01,1.347411346435546875e+01
5.086466073989868164e-01,1.581611022949218750e+02,9.716588592529296875e+01,5.501160430908203125e+01,2.800785636901855469e+01,1.388288593292236328e+01
5.114035010337829590e-01,1.935428924560546875e+02,1.131420745849609375e+02,6.087353134155273438e+01,2.959748458862304688e+01,1.429658412933349609e+01
5.141603946685791016e-01,2.308125915527343750e+02,1.299276885986328125e+02,6.696959686279296875e+01,3.122922134399414062e+01,1.471513748168945312e+01
5.169172883033752441e-01,2.694915771484375000e+02,1.473984375000000000e+02,7.327840423583984375e+01,3.290126800537109375e+01,1.513846874237060547e+01
5.196741819381713867e-01,3.092073059082031250e+02,1.654457092285156250e+02,7.977988433837890625e+01,3.461182785034179688e+01,1.556650638580322266e+01
5.224310755729675293e-01,3.496781311035156250e+02,1.839762268066406250e+02,8.645545959472656250e+01,3.635912322998046875e+01,1.599916744232177734e+01
5.251879692077636719e-01,3.906948242187500000e+02,2.029108734130859375e+02,9.328801727294921875e+01,3.814139175415039062e+01,1.643637657165527344e+01
5.279448628425598145e-01,4.321041870117187500e+02,2.221831359863281250e+02,1.002620086669921875e+02,3.995692443847656250e+01,1.687806129455566406e+01
5.307017564773559570e-01,4.737948913574218750e+02,2.417373809814453125e+02,1.073632965087890625e+02,4.180405044555664062e+01,1.732413291931152344e+01
5.334586501121520996e-01,5.156868286132812500e+02,2.615271606445312500e+02,1.145791854858398438e+02,4.368115234375000000e+01,1.777452659606933594e+01
5.362155437469482422e-01,5.577222900390625000e+02,2.815137634277343750e+02,1.218981857299804688e+02,4.558666992187500000e+01,1.822914886474609375e+01
5.389724373817443848e-01,5.998602294921875000e+02,3.016649780273437500e+02,1.293100585937500000e+02,4.751910400390625000e+01,1.868792533874511719e+01
5.417293310165405273e-01,6.420708618164062500e+02,3.219540405273437500e+02,1.368055877685546875e+02,4.947700881958007812e+01,1.915077590942382812e+01
5.444862246513366699e-01,6.843333740234375000e+02,3.423585510253906250e+02,1.443765411376953125e+02,5.145903396606445312e+01,1.961761856079101562e+01
5.472431182861328125e-01,7.266327514648437500e+02,3.628598327636718750e+02,1.520155792236328125e+02,5.346384429931640625e+01,2.008838081359863281e+01
5.500000119209289551e-01,7.689583129882812500e+02,3.834424133300781250e+02,1.597161102294921875e+02,5.549021530151367188e+01,2.056297492980957031e+01


==> figures/shearlets/4/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,2.032501792907714844e+01,1.094771099090576172e+01,5.407746791839599609e+00,2.606736183166503906e+00,1.462250828742980957e+00
-5.472431182861328125e-01,1.826343345642089844e+01,9.918989181518554688e+00,4.978054523468017578e+00,2.456553697586059570e+00,1.406216025352478027e+00
-5.444862246513366699e-01,1.631849861145019531e+01,8.946904182434082031e+00,4.569508552551269531e+00,2.311928033828735352e+00,1.351484537124633789e+00
-5.417293310165405273e-01,1.449013042449951172e+01,8.031208992004394531e+00,4.181930541992187500e+00,2.172798633575439453e+00,1.298045039176940918e+00
-5.389724373817443848e-01,1.277820873260498047e+01,7.171612262725830078e+00,3.815122604370117188e+00,2.039100170135498047e+00,1.245887637138366699e+00
-5.362155437469482422e-01,1.118256187438964844e+01,6.367765903472900391e+00,3.468865394592285156e+00,1.910764813423156738e+00,1.194999933242797852e+00
-5.334586501121520996e-01,9.702953338623046875e+00,5.619254112243652344e+00,3.142916679382324219e+00,1.787720561027526855e+00,1.145371675491333008e+00
-5.307017564773559570e-01,8.339043617248535156e+00,4.925580024719238281e+00,2.837005615234375000e+00,1.669890165328979492e+00,1.096991419792175293e+00
-5.279448628425598145e-01,7.090364456176757812e+00,4.286149501800537109e+00,2.550832748413085938e+00,1.557193994522094727e+00,1.049846053123474121e+00
-5.251879692077636719e-01,5.956255912780761719e+00,3.700250864028930664e+00,2.284065246582031250e+00,1.449547052383422852e+00,1.003925085067749023e+00
-5.224310755729675293e-01,4.935796737670898438e+00,3.167032241821289062e+00,2.036332845687866211e+00,1.346860289573669434e+00,9.592155814170837402e-01
-5.196741819381713867e-01,4.027705192565917969e+00,2.685473918914794922e+00,1.807223916053771973e+00,1.249038338661193848e+00,9.157047271728515625e-01
-5.169172883033752441e-01,3.230201482772827148e+00,2.254356145858764648e+00,1.596283316612243652e+00,1.155983924865722656e+00,8.733808398246765137e-01
-5.141603946685791016e-01,2.540835618972778320e+00,1.872220993041992188e+00,1.403005599975585938e+00,1.067592620849609375e+00,8.322304487228393555e-01
-5.114035010337829590e-01,1.956258058547973633e+00,1.537333607673645020e+00,1.226832032203674316e+00,9.837557673454284668e-01,7.922403812408447266e-01
-5.086466073989868164e-01,1.471950054168701172e+00,1.247636318206787109e+00,1.067146658897399902e+00,9.043594598770141602e-01,7.533975243568420410e-01
-5.058897137641906738e-01,1.081917524337768555e+00,1.000710725784301758e+00,9.232739210128784180e-01,8.292859196662902832e-01,7.156883478164672852e-01
-5.031328201293945312e-01,7.784057855606079102e-01,7.937397360801696777e-01,7.944739460945129395e-01,7.584111690521240234e-01,6.790996193885803223e-01
-5.003759264945983887e-01,5.517193078994750977e-01,6.234921216964721680e-01,6.799438595771789551e-01,6.916070580482482910e-01,6.436169743537902832e-01
-4.976190626621246338e-01,3.902967870235443115e-01,4.863325953483581543e-01,5.788173675537109375e-01,6.287417411804199219e-01,6.092268228530883789e-01
-4.948621690273284912e-01,2.811957895755767822e-01,3.782655596733093262e-01,4.901655316352844238e-01,5.696764588356018066e-01,5.759138464927673340e-01
-4.921052753925323486e-01,2.110877037048339844e-01,2.950466275215148926e-01,4.130076169967651367e-01,5.142710804939270020e-01,5.436645746231079102e-01
-4.893483817577362061e-01,1.675843745470046997e-01,2.323279380798339844e-01,3.463164567947387695e-01,4.623813927173614502e-01,5.124644637107849121e-01
-4.865914881229400635e-01,1.404988765716552734e-01,1.858552396297454834e-01,2.890327274799346924e-01,4.138591885566711426e-01,4.822983145713806152e-01
-4.838345944881439209e-01,1.225263476371765137e-01,1.516747325658798218e-01,2.400800287723541260e-01,3.685547113418579102e-01,4.531510770320892334e-01
-4.810777008533477783e-01,1.091268137097358704e-01,1.263163685798645020e-01,1.983861029148101807e-01,3.263153433799743652e-01,4.250083863735198975e-01
-4.783208072185516357e-01,9.782920777797698975e-02,1.069128811359405518e-01,1.629030108451843262e-01,2.869886457920074463e-01,3.978540599346160889e-01
-4.755639135837554932e-01,8.739367872476577759e-02,9.123817086219787598e-02,1.326299607753753662e-01,2.504201531410217285e-01,3.716738522052764893e-01
-4.728070199489593506e-01,7.716450095176696777e-02,7.766780257225036621e-02,1.066358089447021484e-01,2.164575010538101196e-01,3.464516103267669678e-01
-4.700501263141632080e-01,6.670969724655151367e-02,6.508754193782806396e-02,8.407778292894363403e-02,1.849486529827117920e-01,3.221719861030578613e-01
-4.672932326793670654e-01,5.568924546241760254e-02,5.278249830007553101e-02,6.421568989753723145e-02,1.557444781064987183e-01,2.988196313381195068e-01
-4.645363390445709229e-01,4.385112226009368896e-02,4.033510014414787292e-02,4.642215371131896973e-02,1.286983340978622437e-01,2.763778269290924072e-01
-4.617794752120971680e-01,3.107143938541412354e-02,2.754285186529159546e-02,3.018511272966861725e-02,1.036682575941085815e-01,2.548316121101379395e-01
-4.590225815773010254e-01,1.738858781754970551e-02,1.435654796659946442e-02,1.510400790721178055e-02,8.051666617393493652e-02,2.341642230749130249e-01
-4.562656879425048828e-01,2.999708056449890137e-03,8.358284831047058105e-04,8.824300020933151245e-04,5.911201983690261841e-02,2.143607735633850098e-01
-4.535087943077087402e-01,-1.178249903023242950e-02,-1.288936100900173187e-02,-1.268579717725515366e-02,3.932919725775718689e-02,1.954037100076675415e-01
-4.507519006729125977e-01,-2.660601586103439331e-02,-2.665026858448982239e-02,-2.573060616850852966e-02,2.105019427835941315e-02,1.772778630256652832e-01
-4.479950070381164551e-01,-4.115180671215057373e-02,-4.026765003800392151e-02,-3.832293301820755005e-02,4.164242185652256012e-03,1.599667370319366455e-01
-4.452381134033203125e-01,-5.518042296171188354e-02,-5.357367545366287231e-02,-5.048884451389312744e-02,-1.143090054392814636e-02,1.434544473886489868e-01
-4.424812197685241699e-01,-6.854265183210372925e-02,-6.642606854438781738e-02,-6.222378462553024292e-02,-2.583043277263641357e-02,1.277243942022323608e-01
-4.397243261337280273e-01,-8.116148412227630615e-02,-7.871457934379577637e-02,-7.350458204746246338e-02,-3.912006318569183350e-02,1.127606183290481567e-01
-4.369674324989318848e-01,-9.300881624221801758e-02,-9.036268293857574463e-02,-8.429820835590362549e-02,-5.137859284877777100e-02,9.854663908481597900e-02
-4.342105388641357422e-01,-1.040798723697662354e-01,-1.013212278485298157e-01,-9.456861019134521484e-02,-6.267540156841278076e-02,8.506633341312408447e-02
-4.314536452293395996e-01,-1.143822446465492249e-01,-1.115636825561523438e-01,-1.042812839150428772e-01,-7.307367771863937378e-02,7.230327278375625610e-02
-4.286967515945434570e-01,-1.239272952079772949e-01,-1.210798472166061401e-01,-1.134067103266716003e-01,-8.262833207845687866e-02,6.024155393242835999e-02
-4.259398579597473145e-01,-1.327273696660995483e-01,-1.298685073852539062e-01,-1.219196468591690063e-01,-9.138799458742141724e-02,4.886471480131149292e-02
-4.231829643249511719e-01,-1.407956033945083618e-01,-1.379356086254119873e-01,-1.298026889562606812e-01,-9.939473867416381836e-02,3.815631568431854248e-02
-4.204260706901550293e-01,-1.481450498104095459e-01,-1.452898830175399780e-01,-1.370434612035751343e-01,-1.066851913928985596e-01,2.810077182948589325e-02
-4.176691770553588867e-01,-1.547878086566925049e-01,-1.519415378570556641e-01,-1.436352282762527466e-01,-1.132901459932327271e-01,1.868173852562904358e-02
-4.149122834205627441e-01,-1.607358455657958984e-01,-1.579011380672454834e-01,-1.495748460292816162e-01,-1.192377656698226929e-01,9.883353486657142639e-03
-4.121553897857666016e-01,-1.659996658563613892e-01,-1.631794720888137817e-01,-1.548638492822647095e-01,-1.245511099696159363e-01,1.689064432866871357e-03
-4.093984961509704590e-01,-1.705892086029052734e-01,-1.677873134613037109e-01,-1.595057249069213867e-01,-1.292494237422943115e-01,-5.917131435126066208e-03
-4.066416025161743164e-01,-1.745150089263916016e-01,-1.717344224452972412e-01,-1.635060459375381470e-01,-1.333504319190979004e-01,-1.295013353228569031e-02
-4.038847088813781738e-01,-1.777869760990142822e-01,-1.750315725803375244e-01,-1.668723374605178833e-01,-1.368704289197921753e-01,-1.942669041454792023e-02
-4.011278450489044189e-01,-1.804151087999343872e-01,-1.776885092258453369e-01,-1.696121543645858765e-01,-1.398218274116516113e-01,-2.536228671669960022e-02
-3.983709514141082764e-01,-1.824097633361816406e-01,-1.797151714563369751e-01,-1.717350780963897705e-01,-1.422176510095596313e-01,-3.077368065714836121e-02
-3.956140577793121338e-01,-1.837808787822723389e-01,-1.811214238405227661e-01,-1.732503771781921387e-01,-1.440697759389877319e-01,-3.567534312605857849e-02
-3.928571641445159912e-01,-1.845378726720809937e-01,-1.819177269935607910e-01,-1.741681993007659912e-01,-1.453890502452850342e-01,-4.008280858397483826e-02
-3.901002705097198486e-01,-1.846905648708343506e-01,-1.821134984493255615e-01,-1.744983643293380737e-01,-1.461856663227081299e-01,-4.401314631104469299e-02
-3.873433768749237061e-01,-1.842489540576934814e-01,-1.817193925380706787e-01,-1.742524206638336182e-01,-1.464709788560867310e-01,-4.748043045401573181e-02
-3.845864832401275635e-01,-1.832229495048522949e-01,-1.807460784912109375e-01,-1.734409928321838379e-01,-1.462559252977371216e-01,-5.050106346607208252e-02
-3.818295896053314209e-01,-1.816234886646270752e-01,-1.792046129703521729e-01,-1.720760464668273926e-01,-1.455510705709457397e-01,-5.309037491679191589e-02
-3.790726959705352783e-01,-1.794619262218475342e-01,-1.771066933870315552e-01,-1.701696217060089111e-01,-1.443687230348587036e-01,-5.526390299201011658e-02
-3.763158023357391357e-01,-1.767508387565612793e-01,-1.744644045829772949e-01,-1.677339971065521240e-01,-1.427209526300430298e-01,-5.703670531511306763e-02
-3.735589087009429932e-01,-1.735028326511383057e-01,-1.712910383939743042e-01,-1.647830009460449219e-01,-1.406201571226119995e-01,-5.842453613877296448e-02
-3.708020150661468506e-01,-1.697321385145187378e-01,-1.676000654697418213e-01,-1.613302230834960938e-01,-1.380806267261505127e-01,-5.944254994392395020e-02
-3.680451214313507080e-01,-1.654526144266128540e-01,-1.634061932563781738e-01,-1.573909968137741089e-01,-1.351161897182464600e-01,-6.010674312710762024e-02
-3.652882277965545654e-01,-1.606803536415100098e-01,-1.587248891592025757e-01,-1.529807150363922119e-01,-1.317420750856399536e-01,-6.043112277984619141e-02
-3.625313341617584229e-01,-1.554314047098159790e-01,-1.535723060369491577e-01,-1.481158584356307983e-01,-1.279741525650024414e-01,-6.043225899338722229e-02
-3.597744405269622803e-01,-1.497231870889663696e-01,-1.479658931493759155e-01,-1.428141295909881592e-01,-1.238294616341590881e-01,-6.012445315718650818e-02
-3.570175468921661377e-01,-1.435735523700714111e-01,-1.419244557619094849e-01,-1.370944976806640625e-01,-1.193257570266723633e-01,-5.952345579862594604e-02
-3.542606532573699951e-01,-1.370022743940353394e-01,-1.354670226573944092e-01,-1.309761703014373779e-01,-1.144814789295196533e-01,-5.864465981721878052e-02
-3.515037596225738525e-01,-1.300303190946578979e-01,-1.286152601242065430e-01,-1.244805008172988892e-01,-1.093165725469589233e-01,-5.750257149338722229e-02
-3.487468659877777100e-01,-1.226793676614761353e-01,-1.213910281658172607e-01,-1.176297366619110107e-01,-1.038511097431182861e-01,-5.611302703619003296e-02
-3.459899723529815674e-01,-1.149737834930419922e-01,-1.138180419802665710e-01,-1.104470491409301758e-01,-9.810673445463180542e-02,-5.449115484952926636e-02
-3.432331085205078125e-01,-1.069389879703521729e-01,-1.059221550822257996e-01,-1.029578819870948792e-01,-9.210592508316040039e-02,-5.265139788389205933e-02
-3.404762148857116699e-01,-9.860154986381530762e-02,-9.772898256778717041e-02,-9.518808871507644653e-02,-8.587172627449035645e-02,-5.060948431491851807e-02
-3.377193212509155273e-01,-8.999058604240417480e-02,-8.926781266927719116e-02,-8.716525137424468994e-02,-7.942796498537063599e-02,-4.838024824857711792e-02
-3.349624276161193848e-01,-8.113603293895721436e-02,-8.056865632534027100e-02,-7.891870290040969849e-02,-7.280019670724868774e-02,-4.597855359315872192e-02
-3.322055339813232422e-01,-7.206942886114120483e-02,-7.166246324777603149e-02,-7.047903537750244141e-02,-6.601393967866897583e-02,-4.341945052146911621e-02
-3.294486403465270996e-01,-6.282462179660797119e-02,-6.258255243301391602e-02,-6.187788769602775574e-02,-5.909577757120132446e-02,-4.071814939379692078e-02
-3.266917467117309570e-01,-5.343699455261230469e-02,-5.336410552263259888e-02,-5.314878374338150024e-02,-5.207284539937973022e-02,-3.788825124502182007e-02
-3.239348530769348145e-01,-4.394338279962539673e-02,-4.404290392994880676e-02,-4.432617500424385071e-02,-4.497254267334938049e-02,-3.494579344987869263e-02
-3.211779594421386719e-01,-3.438238054513931274e-02,-3.465693071484565735e-02,-3.544594720005989075e-02,-3.782315924763679504e-02,-3.190408647060394287e-02
-3.184210658073425293e-01,-2.479329705238342285e-02,-2.524485439062118530e-02,-2.654439397156238556e-02,-3.065316006541252136e-02,-2.877881005406379700e-02
-3.156641721725463867e-01,-1.521721854805946350e-02,-1.584722660481929779e-02,-1.765988022089004517e-02,-2.349176630377769470e-02,-2.558337152004241943e-02
-3.129072785377502441e-01,-5.695577710866928101e-03,-6.505145691335201263e-03,-8.831068873405456543e-03,-1.636685058474540710e-02,-2.233262360095977783e-02
-3.101503849029541016e-01,3.728009760379791260e-03,2.739105373620986938e-03,-9.661354124546051025e-05,-9.307708591222763062e-03,-1.903968304395675659e-02
-3.073934912681579590e-01,1.300989650189876556e-02,1.184294093400239944e-02,8.503509685397148132e-03,-2.342189196497201920e-03,-1.571951247751712799e-02
-3.046365976333618164e-01,2.210514806210994720e-02,2.076293528079986572e-02,1.692999526858329773e-02,4.501463379710912704e-03,-1.238491199910640717e-02
-3.018797039985656738e-01,3.096877038478851318e-02,2.945589087903499603e-02,2.514358237385749817e-02,1.119632460176944733e-02,-9.049458429217338562e-03
-2.991228103637695312e-01,3.955695778131484985e-02,3.787914663553237915e-02,3.310526162385940552e-02,1.771617867052555084e-02,-5.726701114326715469e-03
-2.963659167289733887e-01,4.782571643590927124e-02,4.599033296108245850e-02,4.077730327844619751e-02,2.403609082102775574e-02,-2.429218729957938194e-03
-2.936090230941772461e-01,5.573273450136184692e-02,5.374862998723983765e-02,4.812332987785339355e-02,3.013237565755844116e-02,8.298788452520966530e-04
-2.908521294593811035e-01,6.323691457509994507e-02,6.111519411206245422e-02,5.510843917727470398e-02,3.598308935761451721e-02,4.038129001855850220e-03
-2.880952358245849609e-01,7.030001282691955566e-02,6.805235147476196289e-02,6.169985607266426086e-02,4.156799986958503723e-02,7.183984853327274323e-03
-2.853383421897888184e-01,7.688594609498977661e-02,7.452611625194549561e-02,6.786745786666870117e-02,4.686902090907096863e-02,1.025533396750688553e-02
-2.825814783573150635e-01,8.296167105436325073e-02,8.050495386123657227e-02,7.358460873365402222e-02,5.187029018998146057e-02,1.323988661170005798e-02
-2.798245847225189209e-01,8.849840611219406128e-02,8.596105873584747314e-02,7.882729917764663696e-02,5.655905976891517639e-02,1.612750813364982605e-02
-2.770676910877227783e-01,9.347067773342132568e-02,9.087089449167251587e-02,8.357547223567962646e-02,6.092353910207748413e-02,1.890712603926658630e-02
-2.743107974529266357e-01,9.785822033882141113e-02,9.521476179361343384e-02,8.781369775533676147e-02,6.495658308267593384e-02,2.156778983771800995e-02
-2.715539038181304932e-01,1.016449630260467529e-01,9.897883236408233643e-02,9.153056144714355469e-02,6.865293532609939575e-02,2.410008758306503296e-02
-2.687970101833343506e-01,1.048206984996795654e-01,1.021532416343688965e-01,9.471967071294784546e-02,7.201020419597625732e-02,2.649382315576076508e-02
-2.660401165485382080e-01,1.073808148503303528e-01,1.047348529100418091e-01,9.737972915172576904e-02,7.502933591604232788e-02,2.874010987579822540e-02
-2.632832229137420654e-01,1.093268990516662598e-01,1.067261248826980591e-01,9.951432049274444580e-02,7.771421223878860474e-02,3.083013184368610382e-02
-2.605263292789459229e-01,1.106665804982185364e-01,1.081345826387405396e-01,1.011328101158142090e-01,8.007113635540008545e-02,3.275561705231666565e-02
-2.577694356441497803e-01,1.114141047000885010e-01,1.089748218655586243e-01,1.022494137287139893e-01,8.210963755846023560e-02,3.450844436883926392e-02
-2.550125420093536377e-01,1.115898340940475464e-01,1.092675328254699707e-01,1.028838753700256348e-01,8.384189009666442871e-02,3.608135879039764404e-02
-2.522556483745574951e-01,1.112204343080520630e-01,1.090388596057891846e-01,1.030613034963607788e-01,8.528174459934234619e-02,3.746768832206726074e-02
-2.494987547397613525e-01,1.103390529751777649e-01,1.083209067583084106e-01,1.028113812208175659e-01,8.644637465476989746e-02,3.866118192672729492e-02
-2.467418611049652100e-01,1.089843437075614929e-01,1.071517989039421082e-01,1.021685600280761719e-01,8.735363930463790894e-02,3.965644910931587219e-02
-2.439849674701690674e-01,1.072004958987236023e-01,1.055744513869285583e-01,1.011721640825271606e-01,8.802350610494613647e-02,4.044808819890022278e-02
-2.412280738353729248e-01,1.050374880433082581e-01,1.036367118358612061e-01,9.986487030982971191e-02,8.847685158252716064e-02,4.103185236454010010e-02
-2.384711951017379761e-01,1.025490760803222656e-01,1.013909876346588135e-01,9.829263389110565186e-02,8.873487263917922974e-02,4.140392318367958069e-02
-2.357143014669418335e-01,9.979361295700073242e-02,9.889282286167144775e-02,9.650494158267974854e-02,8.881999552249908447e-02,4.156173765659332275e-02
-2.329574078321456909e-01,9.683285653591156006e-02,9.620136022567749023e-02,9.455338865518569946e-02,8.875279128551483154e-02,4.150239378213882446e-02
-2.302005141973495483e-01,9.373057633638381958e-02,9.337823837995529175e-02,9.249047935009002686e-02,8.855364471673965454e-02,4.122480750083923340e-02
-2.274436205625534058e-01,9.055308997631072998e-02,9.048651903867721558e-02,9.037045389413833618e-02,8.824203163385391235e-02,4.072840511798858643e-02
-2.246867269277572632e-01,8.736784011125564575e-02,8.759029954671859741e-02,8.824789524078369141e-02,8.783473819494247437e-02,4.001381620764732361e-02
-2.219298332929611206e-01,8.424246311187744141e-02,8.475425839424133301e-02,8.617556840181350708e-02,8.734617382287979126e-02,3.908139094710350037e-02
-2.191729396581649780e-01,8.124519884586334229e-02,8.204223215579986572e-02,8.420617878437042236e-02,8.678757399320602417e-02,3.793378919363021851e-02
-2.164160460233688354e-01,7.844226062297821045e-02,7.951643317937850952e-02,8.238940685987472534e-02,8.616595715284347534e-02,3.657407313585281372e-02
-2.136591523885726929e-01,7.589871436357498169e-02,7.723750174045562744e-02,8.077183365821838379e-02,8.548538386821746826e-02,3.500646352767944336e-02
-2.109022736549377441e-01,7.367616891860961914e-02,7.526202499866485596e-02,7.939581573009490967e-02,8.474362641572952271e-02,3.323606029152870178e-02
-2.081453800201416016e-01,7.183275371789932251e-02,7.364249229431152344e-02,7.829879224300384521e-02,8.393416553735733032e-02,3.126962110400199890e-02
-2.053884863853454590e-01,7.042101770639419556e-02,7.242631912231445312e-02,7.751128077507019043e-02,8.304375410079956055e-02,2.911402285099029541e-02
-2.026315927505493164e-01,6.948772072792053223e-02,7.165420055389404297e-02,7.705703377723693848e-02,8.205420523881912231e-02,2.677806466817855835e-02
-1.998746991157531738e-01,6.907204538583755493e-02,7.135897129774093628e-02,7.695050537586212158e-02,8.094041049480438232e-02,2.427188120782375336e-02
-1.971178054809570312e-01,6.920462846755981445e-02,7.156448066234588623e-02,7.719710469245910645e-02,7.967081665992736816e-02,2.160632610321044922e-02
-1.943609118461608887e-01,6.990580260753631592e-02,7.228431105613708496e-02,7.779039442539215088e-02,7.820764929056167603e-02,1.879392750561237335e-02
-1.916040182113647461e-01,7.118418812751770020e-02,7.351942360401153564e-02,7.871107012033462524e-02,7.650698721408843994e-02,1.584735326468944550e-02
-1.888471245765686035e-01,7.303523272275924683e-02,7.525691390037536621e-02,7.992648333311080933e-02,7.451836019754409790e-02,1.278174761682748795e-02
-1.860902309417724609e-01,7.543847709894180298e-02,7.746911048889160156e-02,8.138760924339294434e-02,7.218680530786514282e-02,9.612815454602241516e-03
-1.833333373069763184e-01,7.835647463798522949e-02,8.010970801115036011e-02,8.302903175354003906e-02,6.945228576660156250e-02,6.357916630804538727e-03
-1.805764585733413696e-01,8.173182606697082520e-02,8.311329782009124756e-02,8.476742357015609741e-02,6.625197082757949829e-02,3.034766297787427902e-03
-1.778195649385452271e-01,8.548532426357269287e-02,8.639293164014816284e-02,8.649912476539611816e-02,6.252089142799377441e-02,-3.371483762748539448e-04
-1.750626713037490845e-01,8.951360732316970825e-02,8.983790874481201172e-02,8.810104429721832275e-02,5.819272622466087341e-02,-3.737975377589464188e-03
-1.723057776689529419e-01,9.368708729743957520e-02,9.331211447715759277e-02,8.942954242229461670e-02,5.320363864302635193e-02,-7.146471645683050156e-03
-1.695488840341567993e-01,9.784777462482452393e-02,9.665235877037048340e-02,9.032087028026580811e-02,4.749261960387229919e-02,-1.054051332175731659e-02
-1.667919903993606567e-01,1.018075644969940186e-01,9.966810047626495361e-02,9.059081971645355225e-02,4.100416973233222961e-02,-1.389677636325359344e-02
-1.640350967645645142e-01,1.053471267223358154e-01,1.021402925252914429e-01,9.003924578428268433e-02,3.369110077619552612e-02,-1.719165593385696411e-02
-1.612782031297683716e-01,1.082157716155052185e-01,1.038224324584007263e-01,8.845060318708419800e-02,2.551587857306003571e-02,-2.040138095617294312e-02
-1.585213094949722290e-01,1.101331263780593872e-01,1.044435426592826843e-01,8.560014516115188599e-02,1.645366102457046509e-02,-2.350045740604400635e-02
-1.557644158601760864e-01,1.107910722494125366e-01,1.037115603685379028e-01,8.125828951597213745e-02,6.494405679404735565e-03,-2.646337077021598816e-02
-1.530075371265411377e-01,1.098599210381507874e-01,1.013195142149925232e-01,7.520017772912979126e-02,-4.355866927653551102e-03,-2.926500514149665833e-02
-1.502506434917449951e-01,1.069963723421096802e-01,9.695437550544738770e-02,6.721145659685134888e-02,-1.607308164238929749e-02,-3.187885880470275879e-02
-1.474937498569488525e-01,1.018523871898651123e-01,9.030686318874359131e-02,5.710000544786453247e-02,-2.861427515745162964e-02,-3.427955508232116699e-02
-1.447368562221527100e-01,9.408985823392868042e-02,8.108496665954589844e-02,4.470636695623397827e-02,-4.191719740629196167e-02,-3.644103929400444031e-02
-1.419799625873565674e-01,8.339485526084899902e-02,6.902819871902465820e-02,2.991275303065776825e-02,-5.589962005615234375e-02,-3.833714872598648071e-02
-1.392230689525604248e-01,6.949490308761596680e-02,5.392304807901382446e-02,1.265511475503444672e-02,-7.046058773994445801e-02,-3.994243592023849487e-02
-1.364661753177642822e-01,5.217694863677024841e-02,3.561820089817047119e-02,-7.069899234920740128e-03,-8.548024296760559082e-02,-4.123175889253616333e-02
-1.337092816829681396e-01,3.130394965410232544e-02,1.403892412781715393e-02,-2.919721975922584534e-02,-1.008223518729209900e-01,-4.218080267310142517e-02
-1.309523880481719971e-01,6.830070167779922485e-03,-1.080073136836290359e-02,-5.358994007110595703e-02,-1.163358241319656372e-01,-4.276566207408905029e-02
-1.281954944133758545e-01,-2.118730172514915466e-02,-3.879172727465629578e-02,-8.003731817007064819e-02,-1.318573653697967529e-01,-4.296334832906723022e-02
-1.254386007785797119e-01,-5.258149653673171997e-02,-6.972311437129974365e-02,-1.082572788000106812e-01,-1.472112238407135010e-01,-4.275134578347206116e-02
-1.226817145943641663e-01,-8.707450330257415771e-02,-1.032848879694938660e-01,-1.379015296697616577e-01,-1.622156649827957153e-01,-4.210961982607841492e-02
-1.199248209595680237e-01,-1.242810934782028198e-01,-1.390725672245025635e-01,-1.685624271631240845e-01,-1.766818761825561523e-01,-4.101754352450370789e-02
-1.171679273247718811e-01,-1.637170016765594482e-01,-1.765939444303512573e-01,-1.997816562652587891e-01,-1.904180645942687988e-01,-3.945887833833694458e-02
-1.144110411405563354e-01,-2.048110067844390869e-01,-2.152805924415588379e-01,-2.310623973608016968e-01,-2.032313644886016846e-01,-3.741542994976043701e-02
-1.116541475057601929e-01,-2.469176650047302246e-01,-2.544998526573181152e-01,-2.618799805641174316e-01,-2.149298787117004395e-01,-3.487254306674003601e-02
-1.088972538709640503e-01,-2.893303334712982178e-01,-2.935652136802673340e-01,-2.916920185089111328e-01,-2.253243774175643921e-01,-3.181764110922813416e-02
-1.061403602361679077e-01,-3.312914371490478516e-01,-3.317487239837646484e-01,-3.199515044689178467e-01,-2.342296093702316284e-01,-2.824052236974239349e-02
-1.033834666013717651e-01,-3.720009624958038330e-01,-3.682902157306671143e-01,-3.461150825023651123e-01,-2.414661943912506104e-01,-2.413104847073554993e-02
-1.006265804171562195e-01,-4.106207191944122314e-01,-4.024066329002380371e-01,-3.696534633636474609e-01,-2.468619048595428467e-01,-1.948381029069423676e-02
-9.786968678236007690e-02,-4.462763667106628418e-01,-4.333015680313110352e-01,-3.900592625141143799e-01,-2.502511441707611084e-01,-1.429545134305953979e-02
-9.511279314756393433e-02,-4.780586659908294678e-01,-4.601742029190063477e-01,-4.068529903888702393e-01,-2.514767348766326904e-01,-8.564087562263011932e-03
-9.235589951276779175e-02,-5.050253272056579590e-01,-4.822327494621276855e-01,-4.195894300937652588e-01,-2.503906488418579102e-01,-2.292365767061710358e-03
-8.959900587797164917e-02,-5.262077450752258301e-01,-4.987084269523620605e-01,-4.278622269630432129e-01,-2.468525320291519165e-01,4.514881409704685211e-03
-8.684211969375610352e-02,-5.406245589256286621e-01,-5.088763236999511719e-01,-4.313046336174011230e-01,-2.407326996326446533e-01,1.185014471411705017e-02
-8.408522605895996094e-02,-5.473058223724365234e-01,-5.120796561241149902e-01,-4.295933246612548828e-01,-2.319098114967346191e-01,1.970135234296321869e-02
-8.132833242416381836e-02,-5.453323721885681152e-01,-5.077600479125976562e-01,-4.224458336830139160e-01,-2.202715426683425903e-01,2.805340290069580078e-02
-7.857143878936767578e-02,-5.338954329490661621e-01,-4.954912364482879639e-01,-4.096202850341796875e-01,-2.057162821292877197e-01,3.688757866621017456e-02
-7.581454515457153320e-02,-5.123796463012695312e-01,-4.750119149684906006e-01,-3.909099698066711426e-01,-1.881512403488159180e-01,4.618102312088012695e-02
-7.305765151977539062e-02,-4.804720878601074219e-01,-4.462500512599945068e-01,-3.661394715309143066e-01,-1.674935966730117798e-01,5.590754002332687378e-02
-7.030076533555984497e-02,-4.382921159267425537e-01,-4.093289673328399658e-01,-3.351581096649169922e-01,-1.436715871095657349e-01,6.603509932756423950e-02
-6.754387170076370239e-02,-3.865179121494293213e-01,-3.645408451557159424e-01,-2.978310585021972656e-01,-1.166240796446800232e-01,7.653017342090606689e-02
-6.478697806596755981e-02,-3.264504373073577881e-01,-3.122743368148803711e-01,-2.540342807769775391e-01,-8.630179613828659058e-02,8.735227584838867188e-02
-6.203008443117141724e-02,-2.599121034145355225e-01,-2.528902888298034668e-01,-2.036450654268264771e-01,-5.266999453306198120e-02,9.845817834138870239e-02
-5.927319452166557312e-02,-1.888581812381744385e-01,-1.865584254264831543e-01,-1.465386897325515747e-01,-1.570894569158554077e-02,1.097994074225425720e-01
-5.651630088686943054e-02,-1.146192029118537903e-01,-1.130873933434486389e-01,-8.258232474327087402e-02,2.458320185542106628e-02,1.213240548968315125e-01
-5.375941097736358643e-02,-3.689300641417503357e-02,-3.180510550737380981e-02,-1.163653843104839325e-02,6.818576902151107788e-02,1.329751759767532349e-01
-5.100251734256744385e-02,4.713363200426101685e-02,5.844756960868835449e-02,6.644526124000549316e-02,1.150541156530380249e-01,1.446922570466995239e-01
-4.824562370777130127e-02,1.430281400680541992e-01,1.591667234897613525e-01,1.518111228942871094e-01,1.651097089052200317e-01,1.564103364944458008e-01
-4.548873379826545715e-02,2.583410739898681641e-01,2.718788683414459229e-01,2.446041852235794067e-01,2.182363122701644897e-01,1.680630445480346680e-01
-4.273184016346931458e-02,4.006696939468383789e-01,3.977214992046356201e-01,3.449544012546539307e-01,2.742696404457092285e-01,1.795776784420013428e-01
-3.997494652867317200e-02,5.744814872741699219e-01,5.370097756385803223e-01,4.529687464237213135e-01,3.329865634441375732e-01,1.908820122480392456e-01
-3.721805661916732788e-02,7.767840623855590820e-01,6.889250874519348145e-01,5.687186717987060547e-01,3.940916657447814941e-01,2.018996030092239380e-01
-3.446116298437118530e-02,9.929651618003845215e-01,8.514920473098754883e-01,6.922256350517272949e-01,4.572014808654785156e-01,2.125540077686309814e-01
-3.170426934957504272e-02,1.197721242904663086e+00,1.022007226943969727e+00,8.234382271766662598e-01,5.218278169631958008e-01,2.227678000926971436e-01
-2.894737944006919861e-02,1.368238568305969238e+00,1.197965502738952637e+00,9.621923565864562988e-01,5.873577594757080078e-01,2.324632108211517334e-01
-2.619048580527305603e-02,1.504691839218139648e+00,1.378267168998718262e+00,1.108147740364074707e+00,6.530344486236572266e-01,2.415656447410583496e-01
-2.343359403312206268e-02,1.634946703910827637e+00,1.564188957214355469e+00,1.260674118995666504e+00,7.179422378540039062e-01,2.500011324882507324e-01
-2.067670226097106934e-02,1.797065377235412598e+00,1.759581446647644043e+00,1.418663501739501953e+00,7.809958457946777344e-01,2.576988041400909424e-01
-1.791981048882007599e-02,2.021714687347412109e+00,1.970073819160461426e+00,1.580239057540893555e+00,8.409438729286193848e-01,2.645936608314514160e-01
-1.516291778534650803e-02,2.327170848846435547e+00,2.201476573944091797e+00,1.742326855659484863e+00,8.963887095451354980e-01,2.706245481967926025e-01
-1.240602508187294006e-02,2.721706628799438477e+00,2.457498550415039062e+00,1.900107502937316895e+00,9.458332061767578125e-01,2.757384181022644043e-01
-9.649133309721946716e-03,3.206387996673583984e+00,2.736152172088623047e+00,2.046466112136840820e+00,9.877545833587646484e-01,2.798874676227569580e-01
-6.892241071909666061e-03,3.772736310958862305e+00,3.023070096969604492e+00,2.171798467636108398e+00,1.020708560943603516e+00,2.830337584018707275e-01
-4.135348834097385406e-03,4.378539562225341797e+00,3.280548572540283203e+00,2.264777183532714844e+00,1.043452739715576172e+00,2.851484119892120361e-01
-1.378456596285104752e-03,4.853050231933593750e+00,3.441782712936401367e+00,2.314642906188964844e+00,1.055068612098693848e+00,2.862107157707214355e-01
1.378456596285104752e-03,4.853050231933593750e+00,3.441782474517822266e+00,2.314642906188964844e+00,1.055068731307983398e+00,2.862107753753662109e-01
4.135348834097385406e-03,4.378539562225341797e+00,3.280548572540283203e+00,2.264777421951293945e+00,1.043452739715576172e+00,2.851481735706329346e-01
6.892241071909666061e-03,3.772736310958862305e+00,3.023070096969604492e+00,2.171798467636108398e+00,1.020708799362182617e+00,2.830341756343841553e-01
9.649133309721946716e-03,3.206387996673583984e+00,2.736152172088623047e+00,2.046466350555419922e+00,9.877544641494750977e-01,2.798873782157897949e-01
1.240602508187294006e-02,2.721706867218017578e+00,2.457498550415039062e+00,1.900107502937316895e+00,9.458332061767578125e-01,2.757382690906524658e-01
1.516291778534650803e-02,2.327170848846435547e+00,2.201476573944091797e+00,1.742326855659484863e+00,8.963887095451354980e-01,2.706246972084045410e-01
1.791981048882007599e-02,2.021714448928833008e+00,1.970073699951171875e+00,1.580239057540893555e+00,8.409438729286193848e-01,2.645935714244842529e-01
2.067670226097106934e-02,1.797065377235412598e+00,1.759581446647644043e+00,1.418663382530212402e+00,7.809957861900329590e-01,2.576988041400909424e-01
2.343359403312206268e-02,1.634946703910827637e+00,1.564188957214355469e+00,1.260673880577087402e+00,7.179420590400695801e-01,2.500009536743164062e-01
2.619048580527305603e-02,1.504691839218139648e+00,1.378266930580139160e+00,1.108147740364074707e+00,6.530343294143676758e-01,2.415656447410583496e-01
2.894737944006919861e-02,1.368238568305969238e+00,1.197965621948242188e+00,9.621921181678771973e-01,5.873573422431945801e-01,2.324634343385696411e-01
3.170426934957504272e-02,1.197721242904663086e+00,1.022007226943969727e+00,8.234382271766662598e-01,5.218279957771301270e-01,2.227675765752792358e-01
3.446116298437118530e-02,9.929651618003845215e-01,8.514921665191650391e-01,6.922256350517272949e-01,4.572014212608337402e-01,2.125540077686309814e-01
3.721805661916732788e-02,7.767841815948486328e-01,6.889250874519348145e-01,5.687184929847717285e-01,3.940913081169128418e-01,2.018994539976119995e-01
3.997494652867317200e-02,5.744814276695251465e-01,5.370097756385803223e-01,4.529686868190765381e-01,3.329865634441375732e-01,1.908820122480392456e-01
4.273184016346931458e-02,4.006698131561279297e-01,3.977213501930236816e-01,3.449544012546539307e-01,2.742697298526763916e-01,1.795779764652252197e-01
4.548873379826545715e-02,2.583409845829010010e-01,2.718788683414459229e-01,2.446041852235794067e-01,2.182360887527465820e-01,1.680631041526794434e-01
4.824562370777130127e-02,1.430281400680541992e-01,1.591667979955673218e-01,1.518111824989318848e-01,1.651096343994140625e-01,1.564107537269592285e-01
5.100251734256744385e-02,4.713363200426101685e-02,5.844750255346298218e-02,6.644532084465026855e-02,1.150541827082633972e-01,1.446920484304428101e-01
5.375941097736358643e-02,-3.689300641417503357e-02,-3.180510550737380981e-02,-1.163642294704914093e-02,6.818582862615585327e-02,1.329752504825592041e-01
5.651630088686943054e-02,-1.146190911531448364e-01,-1.130873933434486389e-01,-8.258221298456192017e-02,2.458308078348636627e-02,1.213239878416061401e-01
5.927319452166557312e-02,-1.888583600521087646e-01,-1.865585148334503174e-01,-1.465386003255844116e-01,-1.570906303822994232e-02,1.097993403673171997e-01
6.203008443117141724e-02,-2.599121034145355225e-01,-2.528902888298034668e-01,-2.036450654268264771e-01,-5.267010629177093506e-02,9.845805168151855469e-02
6.478697806596755981e-02,-3.264504373073577881e-01,-3.122745156288146973e-01,-2.540342807769775391e-01,-8.630190789699554443e-02,8.735201507806777954e-02
6.754387170076370239e-02,-3.865179717540740967e-01,-3.645411133766174316e-01,-2.978311479091644287e-01,-1.166239678859710693e-01,7.652998715639114380e-02
7.030076533555984497e-02,-4.382921755313873291e-01,-4.093290567398071289e-01,-3.351580202579498291e-01,-1.436716765165328979e-01,6.603529304265975952e-02
7.305765151977539062e-02,-4.804719984531402588e-01,-4.462500512599945068e-01,-3.661396503448486328e-01,-1.674937009811401367e-01,5.590741336345672607e-02
7.581454515457153320e-02,-5.123797059059143066e-01,-4.750118553638458252e-01,-3.909098207950592041e-01,-1.881513446569442749e-01,4.618108645081520081e-02
7.857143878936767578e-02,-5.338954925537109375e-01,-4.954912364482879639e-01,-4.096201956272125244e-01,-2.057164758443832397e-01,3.688764199614524841e-02
8.132833242416381836e-02,-5.453323721885681152e-01,-5.077599287033081055e-01,-4.224458932876586914e-01,-2.202713489532470703e-01,2.805315703153610229e-02
8.408522605895996094e-02,-5.473058223724365234e-01,-5.120795369148254395e-01,-4.295932352542877197e-01,-2.319095432758331299e-01,1.970141194760799408e-02
8.684211969375610352e-02,-5.406245589256286621e-01,-5.088763833045959473e-01,-4.313046932220458984e-01,-2.407326102256774902e-01,1.185026485472917557e-02
8.959900587797164917e-02,-5.262076258659362793e-01,-4.987085461616516113e-01,-4.278620779514312744e-01,-2.468526214361190796e-01,4.515001084655523300e-03
9.235589951276779175e-02,-5.050253868103027344e-01,-4.822328686714172363e-01,-4.195897579193115234e-01,-2.503904700279235840e-01,-2.292365767061710358e-03
9.511279314756393433e-02,-4.780585765838623047e-01,-4.601742029190063477e-01,-4.068529903888702393e-01,-2.514768242835998535e-01,-8.563851006329059601e-03
9.786968678236007690e-02,-4.462763667106628418e-01,-4.333014786243438721e-01,-3.900591731071472168e-01,-2.502510547637939453e-01,-1.429545134305953979e-02
1.006265804171562195e-01,-4.106205403804779053e-01,-4.024065732955932617e-01,-3.696536123752593994e-01,-2.468619942665100098e-01,-1.948416046798229218e-02
1.033834666013717651e-01,-3.720010519027709961e-01,-3.682902753353118896e-01,-3.461151421070098877e-01,-2.414662986993789673e-01,-2.413093112409114838e-02
1.061403602361679077e-01,-3.312914371490478516e-01,-3.317488729953765869e-01,-3.199515044689178467e-01,-2.342298924922943115e-01,-2.824028953909873962e-02
1.088972538709640503e-01,-2.893303334712982178e-01,-2.935652136802673340e-01,-2.916921079158782959e-01,-2.253241837024688721e-01,-3.181787207722663879e-02
1.116541475057601929e-01,-2.469176650047302246e-01,-2.544997334480285645e-01,-2.618800699710845947e-01,-2.149301618337631226e-01,-3.487242758274078369e-02
1.144110411405563354e-01,-2.048110067844390869e-01,-2.152805924415588379e-01,-2.310625016689300537e-01,-2.032314687967300415e-01,-3.741554543375968933e-02
1.171679273247718811e-01,-1.637170016765594482e-01,-1.765937507152557373e-01,-1.997819393873214722e-01,-1.904179751873016357e-01,-3.945899382233619690e-02
1.199248209595680237e-01,-1.242810934782028198e-01,-1.390725672245025635e-01,-1.685623228549957275e-01,-1.766817718744277954e-01,-4.101834446191787720e-02
1.226817145943641663e-01,-8.707439154386520386e-02,-1.032849922776222229e-01,-1.379017382860183716e-01,-1.622156649827957153e-01,-4.210950806736946106e-02
1.254386007785797119e-01,-5.258139222860336304e-02,-6.972289830446243286e-02,-1.082571744918823242e-01,-1.472113281488418579e-01,-4.275134578347206116e-02
1.281954944133758545e-01,-2.118730172514915466e-02,-3.879172727465629578e-02,-8.003721386194229126e-02,-1.318570524454116821e-01,-4.296312108635902405e-02
1.309523880481719971e-01,6.830187514424324036e-03,-1.080096419900655746e-02,-5.358994007110595703e-02,-1.163361445069313049e-01,-4.276554659008979797e-02
1.337092816829681396e-01,3.130394965410232544e-02,1.403903961181640625e-02,-2.919710427522659302e-02,-1.008222401142120361e-01,-4.218080267310142517e-02
1.364661753177642822e-01,5.217701196670532227e-02,3.561807796359062195e-02,-7.069899234920740128e-03,-8.548013865947723389e-02,-4.123198986053466797e-02
1.392230689525604248e-01,6.949496269226074219e-02,5.392304807901382446e-02,1.265523396432399750e-02,-7.046046853065490723e-02,-3.994243592023849487e-02
1.419799625873565674e-01,8.339491486549377441e-02,6.902813911437988281e-02,2.991281449794769287e-02,-5.589962005615234375e-02,-3.833680599927902222e-02
1.447368562221527100e-01,9.408979117870330811e-02,8.108503371477127075e-02,4.470618069171905518e-02,-4.191719740629196167e-02,-3.644115477800369263e-02
1.474937498569488525e-01,1.018523201346397400e-01,9.030679613351821899e-02,5.710006877779960632e-02,-2.861450612545013428e-02,-3.427955508232116699e-02
1.502506434917449951e-01,1.069962531328201294e-01,9.695443511009216309e-02,6.721139699220657349e-02,-1.607319712638854980e-02,-3.187920898199081421e-02
1.530075371265411377e-01,1.098600551486015320e-01,1.013195812702178955e-01,7.520011067390441895e-02,-4.355629906058311462e-03,-2.926465868949890137e-02
1.557644158601760864e-01,1.107910051941871643e-01,1.037114933133125305e-01,8.125841617584228516e-02,6.494584959000349045e-03,-2.646360360085964203e-02
1.585213094949722290e-01,1.101331263780593872e-01,1.044436097145080566e-01,8.559995889663696289e-02,1.645366102457046509e-02,-2.350034192204475403e-02
1.612782031297683716e-01,1.082158386707305908e-01,1.038224324584007263e-01,8.845067024230957031e-02,2.551581710577011108e-02,-2.040161378681659698e-02
1.640350967645645142e-01,1.053469926118850708e-01,1.021403595805168152e-01,9.003924578428268433e-02,3.369104117155075073e-02,-1.719165593385696411e-02
1.667919903993606567e-01,1.018075048923492432e-01,9.966816008090972900e-02,9.059094637632369995e-02,4.100422933697700500e-02,-1.389712840318679810e-02
1.695488840341567993e-01,9.784784168004989624e-02,9.665248543024063110e-02,9.032093733549118042e-02,4.749274253845214844e-02,-1.054027769714593887e-02
1.723057776689529419e-01,9.368702024221420288e-02,9.331211447715759277e-02,8.942979574203491211e-02,5.320357531309127808e-02,-7.146471645683050156e-03
1.750626713037490845e-01,8.951360732316970825e-02,8.983790874481201172e-02,8.810097724199295044e-02,5.819278582930564880e-02,-3.738093655556440353e-03
1.778195649385452271e-01,8.548525720834732056e-02,8.639293164014816284e-02,8.649905771017074585e-02,6.252076476812362671e-02,-3.372675564605742693e-04
1.805764585733413696e-01,8.173176646232604980e-02,8.311342447996139526e-02,8.476728945970535278e-02,6.625209748744964600e-02,3.034646855667233467e-03
1.833333373069763184e-01,7.835647463798522949e-02,8.010976761579513550e-02,8.302915841341018677e-02,6.945241242647171021e-02,6.357976701110601425e-03
1.860902309417724609e-01,7.543854415416717529e-02,7.746911048889160156e-02,8.138760924339294434e-02,7.218667864799499512e-02,9.612996131181716919e-03
1.888471245765686035e-01,7.303511351346969604e-02,7.525697350502014160e-02,7.992642372846603394e-02,7.451822608709335327e-02,1.278174761682748795e-02
1.916040182113647461e-01,7.118418812751770020e-02,7.351942360401153564e-02,7.871119678020477295e-02,7.650718092918395996e-02,1.584704965353012085e-02
1.943609118461608887e-01,6.990592926740646362e-02,7.228437811136245728e-02,7.779052108526229858e-02,7.820784300565719604e-02,1.879374682903289795e-02
1.971178054809570312e-01,6.920451670885086060e-02,7.156454771757125854e-02,7.719716429710388184e-02,7.967087626457214355e-02,2.160626649856567383e-02
1.998746991157531738e-01,6.907211244106292725e-02,7.135884463787078857e-02,7.695069909095764160e-02,8.094066381454467773e-02,2.427194267511367798e-02
2.026315927505493164e-01,6.948772072792053223e-02,7.165413349866867065e-02,7.705690711736679077e-02,8.205427229404449463e-02,2.677830867469310760e-02
2.053884863853454590e-01,7.042101770639419556e-02,7.242631912231445312e-02,7.751128077507019043e-02,8.304375410079956055e-02,2.911396324634552002e-02
2.081453800201416016e-01,7.183268666267395020e-02,7.364255934953689575e-02,7.829879224300384521e-02,8.393409848213195801e-02,3.126949816942214966e-02
2.109022736549377441e-01,7.367616891860961914e-02,7.526196539402008057e-02,7.939588278532028198e-02,8.474376052618026733e-02,3.323630988597869873e-02
2.136591523885726929e-01,7.589860260486602783e-02,7.723750174045562744e-02,8.077183365821838379e-02,8.548531681299209595e-02,3.500664606690406799e-02
2.164160460233688354e-01,7.844226062297821045e-02,7.951650023460388184e-02,8.238947391510009766e-02,8.616621792316436768e-02,3.657413646578788757e-02
2.191729396581649780e-01,8.124519884586334229e-02,8.204217255115509033e-02,8.420631289482116699e-02,8.678737282752990723e-02,3.793372586369514465e-02
2.219298332929611206e-01,8.424269407987594604e-02,8.475425839424133301e-02,8.617562800645828247e-02,8.734617382287979126e-02,3.908145055174827576e-02
2.246867269277572632e-01,8.736777305603027344e-02,8.759023249149322510e-02,8.824750781059265137e-02,8.783480525016784668e-02,4.001362994313240051e-02
2.274436205625534058e-01,9.055308997631072998e-02,9.048651903867721558e-02,9.037045389413833618e-02,8.824203163385391235e-02,4.072859138250350952e-02
2.302005141973495483e-01,9.373045712709426880e-02,9.337817132472991943e-02,9.249034523963928223e-02,8.855371177196502686e-02,4.122474789619445801e-02
2.329574078321456909e-01,9.683279693126678467e-02,9.620136022567749023e-02,9.455325454473495483e-02,8.875265717506408691e-02,4.150226712226867676e-02
2.357143014669418335e-01,9.979373961687088013e-02,9.889288991689682007e-02,9.650506824254989624e-02,8.881992846727371216e-02,4.156155139207839966e-02
2.384711951017379761e-01,1.025490760803222656e-01,1.013909205794334412e-01,9.829263389110565186e-02,8.873500674962997437e-02,4.140398651361465454e-02
2.412280738353729248e-01,1.050374880433082581e-01,1.036368384957313538e-01,9.986487030982971191e-02,8.847691118717193604e-02,4.103178903460502625e-02
2.439849674701690674e-01,1.072005555033683777e-01,1.055743843317031860e-01,1.011722907423973083e-01,8.802357316017150879e-02,4.044815152883529663e-02
2.467418611049652100e-01,1.089843437075614929e-01,1.071517989039421082e-01,1.021686941385269165e-01,8.735369890928268433e-02,3.965638950467109680e-02
2.494987547397613525e-01,1.103389188647270203e-01,1.083209738135337830e-01,1.028113141655921936e-01,8.644630759954452515e-02,3.866118192672729492e-02
2.522556483745574951e-01,1.112204343080520630e-01,1.090388596057891846e-01,1.030613034963607788e-01,8.528187125921249390e-02,3.746768832206726074e-02
2.550125420093536377e-01,1.115898340940475464e-01,1.092675924301147461e-01,1.028838753700256348e-01,8.384189009666442871e-02,3.608135879039764404e-02
2.577694356441497803e-01,1.114141717553138733e-01,1.089748889207839966e-01,1.022493466734886169e-01,8.210989832878112793e-02,3.450813516974449158e-02
2.605263292789459229e-01,1.106666475534439087e-01,1.081345230340957642e-01,1.011328101158142090e-01,8.007113635540008545e-02,3.275543078780174255e-02
2.632832229137420654e-01,1.093268990516662598e-01,1.067260056734085083e-01,9.951445460319519043e-02,7.771434634923934937e-02,3.082994744181632996e-02
2.660401165485382080e-01,1.073808148503303528e-01,1.047349870204925537e-01,9.737972915172576904e-02,7.502933591604232788e-02,2.874035574495792389e-02
2.687970101833343506e-01,1.048206388950347900e-01,1.021532416343688965e-01,9.471973031759262085e-02,7.201014459133148193e-02,2.649364061653614044e-02
2.715539038181304932e-01,1.016448289155960083e-01,9.897870570421218872e-02,9.153068810701370239e-02,6.865293532609939575e-02,2.409996651113033295e-02
2.743107974529266357e-01,9.785816073417663574e-02,9.521476179361343384e-02,8.781369775533676147e-02,6.495677679777145386e-02,2.156784944236278534e-02
2.770676910877227783e-01,9.347073733806610107e-02,9.087076783180236816e-02,8.357547223567962646e-02,6.092353910207748413e-02,1.890688389539718628e-02
2.798245847225189209e-01,8.849840611219406128e-02,8.596105873584747314e-02,7.882729917764663696e-02,5.655893310904502869e-02,1.612762920558452606e-02
2.825814783573150635e-01,8.296160399913787842e-02,8.050476014614105225e-02,7.358460873365402222e-02,5.187035351991653442e-02,1.323988661170005798e-02
2.853383421897888184e-01,7.688588649034500122e-02,7.452617585659027100e-02,6.786752492189407349e-02,4.686902090907096863e-02,1.025491300970315933e-02
2.880952358245849609e-01,7.030001282691955566e-02,6.805241852998733521e-02,6.169991940259933472e-02,4.156799986958503723e-02,7.183924783021211624e-03
2.908521294593811035e-01,6.323691457509994507e-02,6.111519411206245422e-02,5.510831624269485474e-02,3.598302602767944336e-02,4.038368351757526398e-03
2.936090230941772461e-01,5.573262274265289307e-02,5.374862998723983765e-02,4.812314361333847046e-02,3.013231419026851654e-02,8.296404848806560040e-04
2.963659167289733887e-01,4.782571643590927124e-02,4.599026963114738464e-02,4.077723994851112366e-02,2.403615042567253113e-02,-2.429456450045108795e-03
2.991228103637695312e-01,3.955695778131484985e-02,3.787902370095252991e-02,3.310513868927955627e-02,1.771642081439495087e-02,-5.726819392293691635e-03
3.018797039985656738e-01,3.096888959407806396e-02,2.945589087903499603e-02,2.514346316456794739e-02,1.119620352983474731e-02,-9.049458429217338562e-03
3.046365976333618164e-01,2.210502885282039642e-02,2.076293528079986572e-02,1.692999526858329773e-02,4.501523450016975403e-03,-1.238502934575080872e-02
3.073934912681579590e-01,1.300983689725399017e-02,1.184294093400239944e-02,8.503569290041923523e-03,-2.342189196497201920e-03,-1.571974717080593109e-02
3.101503849029541016e-01,3.728009760379791260e-03,2.739217132329940796e-03,-9.672902524471282959e-05,-9.307591244578361511e-03,-1.904003322124481201e-02
3.129072785377502441e-01,-5.695577710866928101e-03,-6.505028344690799713e-03,-8.831068873405456543e-03,-1.636673323810100555e-02,-2.233250625431537628e-02
3.156641721725463867e-01,-1.521698571741580963e-02,-1.584734395146369934e-02,-1.766023226082324982e-02,-2.349176630377769470e-02,-2.558360248804092407e-02
3.184210658073425293e-01,-2.479319274425506592e-02,-2.524475008249282837e-02,-2.654439397156238556e-02,-3.065316006541252136e-02,-2.877915650606155396e-02
3.211779594421386719e-01,-3.438238054513931274e-02,-3.465681523084640503e-02,-3.544583171606063843e-02,-3.782315924763679504e-02,-3.190443292260169983e-02
3.239348530769348145e-01,-4.394349455833435059e-02,-4.404301568865776062e-02,-4.432617500424385071e-02,-4.497242718935012817e-02,-3.494590893387794495e-02
3.266917467117309570e-01,-5.343690514564514160e-02,-5.336420983076095581e-02,-5.314889550209045410e-02,-5.207284539937973022e-02,-3.788847848773002625e-02
3.294486403465270996e-01,-6.282462179660797119e-02,-6.258266419172286987e-02,-6.187799945473670959e-02,-5.909577757120132446e-02,-4.071792215108871460e-02
3.322055339813232422e-01,-7.206942886114120483e-02,-7.166256755590438843e-02,-7.047903537750244141e-02,-6.601405143737792969e-02,-4.341956600546836853e-02
3.349624276161193848e-01,-8.113592863082885742e-02,-8.056855201721191406e-02,-7.891870290040969849e-02,-7.280030846595764160e-02,-4.597889259457588196e-02
3.377193212509155273e-01,-8.999048173427581787e-02,-8.926802873611450195e-02,-8.716536313295364380e-02,-7.942807674407958984e-02,-4.838069900870323181e-02
3.404762148857116699e-01,-9.860165417194366455e-02,-9.772909432649612427e-02,-9.518808871507644653e-02,-8.587172627449035645e-02,-5.060971155762672424e-02
3.432331085205078125e-01,-1.069388836622238159e-01,-1.059218421578407288e-01,-1.029577776789665222e-01,-9.210603684186935425e-02,-5.265162140130996704e-02
3.459899723529815674e-01,-1.149737834930419922e-01,-1.138181537389755249e-01,-1.104471608996391296e-01,-9.810673445463180542e-02,-5.449103936553001404e-02
3.487468659877777100e-01,-1.226793676614761353e-01,-1.213910281658172607e-01,-1.176297366619110107e-01,-1.038513258099555969e-01,-5.611302703619003296e-02
3.515037596225738525e-01,-1.300302147865295410e-01,-1.286154538393020630e-01,-1.244803965091705322e-01,-1.093166768550872803e-01,-5.750234797596931458e-02
3.542606532573699951e-01,-1.370024681091308594e-01,-1.354670226573944092e-01,-1.309762746095657349e-01,-1.144815906882286072e-01,-5.864443629980087280e-02
3.570175468921661377e-01,-1.435735523700714111e-01,-1.419246643781661987e-01,-1.370942890644073486e-01,-1.193259656429290771e-01,-5.952345579862594604e-02
3.597744405269622803e-01,-1.497230976819992065e-01,-1.479659825563430786e-01,-1.428141295909881592e-01,-1.238297745585441589e-01,-6.012434139847755432e-02
3.625313341617584229e-01,-1.554315090179443359e-01,-1.535722017288208008e-01,-1.481159627437591553e-01,-1.279743611812591553e-01,-6.043214723467826843e-02
3.652882277965545654e-01,-1.606804430484771729e-01,-1.587248891592025757e-01,-1.529808044433593750e-01,-1.317421793937683105e-01,-6.043123826384544373e-02
3.680451214313507080e-01,-1.654525101184844971e-01,-1.634064018726348877e-01,-1.573909968137741089e-01,-1.351161897182464600e-01,-6.010640785098075867e-02
3.708020150661468506e-01,-1.697320342063903809e-01,-1.675999611616134644e-01,-1.613302230834960938e-01,-1.380808353424072266e-01,-5.944288894534111023e-02
3.735589087009429932e-01,-1.735028326511383057e-01,-1.712911278009414673e-01,-1.647829115390777588e-01,-1.406203657388687134e-01,-5.842453613877296448e-02
3.763158023357391357e-01,-1.767508387565612793e-01,-1.744644045829772949e-01,-1.677338927984237671e-01,-1.427207440137863159e-01,-5.703682079911231995e-02
3.790726959705352783e-01,-1.794620305299758911e-01,-1.771064847707748413e-01,-1.701695173978805542e-01,-1.443687230348587036e-01,-5.526379123330116272e-02
3.818295896053314209e-01,-1.816233992576599121e-01,-1.792044192552566528e-01,-1.720760464668273926e-01,-1.455511748790740967e-01,-5.309037491679191589e-02
3.845864832401275635e-01,-1.832230538129806519e-01,-1.807461827993392944e-01,-1.734409928321838379e-01,-1.462556123733520508e-01,-5.050117895007133484e-02
3.873433768749237061e-01,-1.842489540576934814e-01,-1.817194968461990356e-01,-1.742527186870574951e-01,-1.464709788560867310e-01,-4.748043045401573181e-02
3.901002705097198486e-01,-1.846907734870910645e-01,-1.821134984493255615e-01,-1.744983643293380737e-01,-1.461855620145797729e-01,-4.401280358433723450e-02
3.928571641445159912e-01,-1.845377832651138306e-01,-1.819176375865936279e-01,-1.741681993007659912e-01,-1.453888565301895142e-01,-4.008303955197334290e-02
3.956140577793121338e-01,-1.837808787822723389e-01,-1.811215132474899292e-01,-1.732504814863204956e-01,-1.440697759389877319e-01,-3.567511215806007385e-02
3.983709514141082764e-01,-1.824098527431488037e-01,-1.797151714563369751e-01,-1.717350780963897705e-01,-1.422177553176879883e-01,-3.077356517314910889e-02
4.011278450489044189e-01,-1.804151087999343872e-01,-1.776885092258453369e-01,-1.696120500564575195e-01,-1.398218274116516113e-01,-2.536263503134250641e-02
4.038847088813781738e-01,-1.777867823839187622e-01,-1.750314682722091675e-01,-1.668722331523895264e-01,-1.368704289197921753e-01,-1.942680776119232178e-02
4.066416025161743164e-01,-1.745149195194244385e-01,-1.717346012592315674e-01,-1.635060459375381470e-01,-1.333505362272262573e-01,-1.295013353228569031e-02
4.093984961509704590e-01,-1.705892086029052734e-01,-1.677870154380798340e-01,-1.595056205987930298e-01,-1.292491108179092407e-01,-5.916657857596874237e-03
4.121553897857666016e-01,-1.659995764493942261e-01,-1.631793677806854248e-01,-1.548639535903930664e-01,-1.245506852865219116e-01,1.688944990746676922e-03
4.149122834205627441e-01,-1.607358455657958984e-01,-1.579011380672454834e-01,-1.495748460292816162e-01,-1.192379742860794067e-01,9.883173741400241852e-03
4.176691770553588867e-01,-1.547878086566925049e-01,-1.519416272640228271e-01,-1.436349302530288696e-01,-1.132904663681983948e-01,1.868179999291896820e-02
4.204260706901550293e-01,-1.481450498104095459e-01,-1.452899873256683350e-01,-1.370434612035751343e-01,-1.066850870847702026e-01,2.810071222484111786e-02
4.231829643249511719e-01,-1.407955139875411987e-01,-1.379356980323791504e-01,-1.298024803400039673e-01,-9.939473867416381836e-02,3.815631568431854248e-02
4.259398579597473145e-01,-1.327273696660995483e-01,-1.298686116933822632e-01,-1.219198554754257202e-01,-9.138809889554977417e-02,4.886446520686149597e-02
4.286967515945434570e-01,-1.239272952079772949e-01,-1.210796386003494263e-01,-1.134063899517059326e-01,-8.262822031974792480e-02,6.024136394262313843e-02
4.314536452293395996e-01,-1.143822446465492249e-01,-1.115638911724090576e-01,-1.042814925312995911e-01,-7.307357341051101685e-02,7.230314612388610840e-02
4.342105388641357422e-01,-1.040798723697662354e-01,-1.013211235404014587e-01,-9.456872195005416870e-02,-6.267551332712173462e-02,8.506619930267333984e-02
4.369674324989318848e-01,-9.300860762596130371e-02,-9.036279469728469849e-02,-8.429831266403198242e-02,-5.137836560606956482e-02,9.854657202959060669e-02
4.397243261337280273e-01,-8.116167783737182617e-02,-7.871478796005249023e-02,-7.350458204746246338e-02,-3.912006318569183350e-02,1.127604842185974121e-01
4.424812197685241699e-01,-6.854254752397537231e-02,-6.642606854438781738e-02,-6.222367286682128906e-02,-2.583054825663566589e-02,1.277245283126831055e-01
4.452381134033203125e-01,-5.518053472042083740e-02,-5.357367545366287231e-02,-5.048884451389312744e-02,-1.143101789057254791e-02,1.434545218944549561e-01
4.479950070381164551e-01,-4.115180671215057373e-02,-4.026775434613227844e-02,-3.832304477691650391e-02,4.164361394941806793e-03,1.599668860435485840e-01
4.507519006729125977e-01,-2.660601586103439331e-02,-2.665026858448982239e-02,-2.573060616850852966e-02,2.105025388300418854e-02,1.772777140140533447e-01
4.535087943077087402e-01,-1.178238727152347565e-02,-1.288936100900173187e-02,-1.268579717725515366e-02,3.932919725775718689e-02,1.954035609960556030e-01
4.562656879425048828e-01,2.999819815158843994e-03,8.357129991054534912e-04,8.824300020933151245e-04,5.911190062761306763e-02,2.143603265285491943e-01
4.590225815773010254e-01,1.738852635025978088e-02,1.435654796659946442e-02,1.510406844317913055e-02,8.051653206348419189e-02,2.341643720865249634e-01
4.617794752120971680e-01,3.107155859470367432e-02,2.754279226064682007e-02,3.018511272966861725e-02,1.036681979894638062e-01,2.548315525054931641e-01
4.645363390445709229e-01,4.385112226009368896e-02,4.033515974879264832e-02,4.642215371131896973e-02,1.286983937025070190e-01,2.763778269290924072e-01
4.672932326793670654e-01,5.568930879235267639e-02,5.278256163001060486e-02,6.421574950218200684e-02,1.557444781064987183e-01,2.988194823265075684e-01
4.700501263141632080e-01,6.670969724655151367e-02,6.508747488260269165e-02,8.407771587371826172e-02,1.849487125873565674e-01,3.221720755100250244e-01
4.728070199489593506e-01,7.716450095176696777e-02,7.766780257225036621e-02,1.066358685493469238e-01,2.164575755596160889e-01,3.464517891407012939e-01
4.755639135837554932e-01,8.739374577999114990e-02,9.123817086219787598e-02,1.326299607753753662e-01,2.504201531410217285e-01,3.716739416122436523e-01
4.783208072185516357e-01,9.782920777797698975e-02,1.069128140807151794e-01,1.629028767347335815e-01,2.869883179664611816e-01,3.978542089462280273e-01
4.810777008533477783e-01,1.091268807649612427e-01,1.263164281845092773e-01,1.983861029148101807e-01,3.263153433799743652e-01,4.250080287456512451e-01
4.838345944881439209e-01,1.225262805819511414e-01,1.516748070716857910e-01,2.400800287723541260e-01,3.685546219348907471e-01,4.531509578227996826e-01
4.865914881229400635e-01,1.404988765716552734e-01,1.858552396297454834e-01,2.890326380729675293e-01,4.138593673706054688e-01,4.822980165481567383e-01
4.893483817577362061e-01,1.675844341516494751e-01,2.323278635740280151e-01,3.463165462017059326e-01,4.623813927173614502e-01,5.124642252922058105e-01
4.921052753925323486e-01,2.110877037048339844e-01,2.950466275215148926e-01,4.130076169967651367e-01,5.142712593078613281e-01,5.436645150184631348e-01
4.948621690273284912e-01,2.811958491802215576e-01,3.782655596733093262e-01,4.901655316352844238e-01,5.696765780448913574e-01,5.759137272834777832e-01
4.976190626621246338e-01,3.902968764305114746e-01,4.863325357437133789e-01,5.788173079490661621e-01,6.287416219711303711e-01,6.092267036437988281e-01
5.003759264945983887e-01,5.517191886901855469e-01,6.234922409057617188e-01,6.799436211585998535e-01,6.916070580482482910e-01,6.436167955398559570e-01
5.031328201293945312e-01,7.784057855606079102e-01,7.937397956848144531e-01,7.944739460945129395e-01,7.584111094474792480e-01,6.790995001792907715e-01
5.058897137641906738e-01,1.081917405128479004e+00,1.000710606575012207e+00,9.232738018035888672e-01,8.292859196662902832e-01,7.156884670257568359e-01
5.086466073989868164e-01,1.471950054168701172e+00,1.247636437416076660e+00,1.067146658897399902e+00,9.043595790863037109e-01,7.533975243568420410e-01
5.114035010337829590e-01,1.956258296966552734e+00,1.537333369255065918e+00,1.226831912994384766e+00,9.837556481361389160e-01,7.922400832176208496e-01
5.141603946685791016e-01,2.540835618972778320e+00,1.872220993041992188e+00,1.403005480766296387e+00,1.067592501640319824e+00,8.322303295135498047e-01
5.169172883033752441e-01,3.230201482772827148e+00,2.254356145858764648e+00,1.596283316612243652e+00,1.155983924865722656e+00,8.733807802200317383e-01
5.196741819381713867e-01,4.027704715728759766e+00,2.685474157333374023e+00,1.807224035263061523e+00,1.249038577079772949e+00,9.157049059867858887e-01
5.224310755729675293e-01,4.935796737670898438e+00,3.167032241821289062e+00,2.036332607269287109e+00,1.346859931945800781e+00,9.592155218124389648e-01
5.251879692077636719e-01,5.956255912780761719e+00,3.700250864028930664e+00,2.284065246582031250e+00,1.449547052383422852e+00,1.003925085067749023e+00
5.279448628425598145e-01,7.090364456176757812e+00,4.286149501800537109e+00,2.550832748413085938e+00,1.557194113731384277e+00,1.049846291542053223e+00
5.307017564773559570e-01,8.339043617248535156e+00,4.925580024719238281e+00,2.837005615234375000e+00,1.669890165328979492e+00,1.096991062164306641e+00
5.334586501121520996e-01,9.702953338623046875e+00,5.619254112243652344e+00,3.142916679382324219e+00,1.787720322608947754e+00,1.145371794700622559e+00
5.362155437469482422e-01,1.118256187438964844e+01,6.367765903472900391e+00,3.468865394592285156e+00,1.910764813423156738e+00,1.195000052452087402e+00
5.389724373817443848e-01,1.277820873260498047e+01,7.171612262725830078e+00,3.815122604370117188e+00,2.039100170135498047e+00,1.245887279510498047e+00
5.417293310165405273e-01,1.449013137817382812e+01,8.031208992004394531e+00,4.181930541992187500e+00,2.172798633575439453e+00,1.298045039176940918e+00
5.444862246513366699e-01,1.631849861145019531e+01,8.946904182434082031e+00,4.569508552551269531e+00,2.311928033828735352e+00,1.351484298706054688e+00
5.472431182861328125e-01,1.826343345642089844e+01,9.918989181518554688e+00,4.978054523468017578e+00,2.456553459167480469e+00,1.406215906143188477e+00
5.500000119209289551e-01,2.032501792907714844e+01,1.094771099090576172e+01,5.407746791839599609e+00,2.606736183166503906e+00,1.462250828742980957e+00


==> figures/shearlets/5/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,-1.386294361119890572e+00
-1.939199864864349365e-01,inf,inf,inf,inf,-2.564949357461536739e+00
-1.858399957418441772e-01,inf,inf,inf,inf,-3.135494215929149675e+00
-1.777599900960922241e-01,inf,inf,inf,inf,-4.110873864173311354e+00
-1.696799993515014648e-01,inf,inf,inf,inf,-4.615120516841259679e+00
-1.615999937057495117e-01,inf,inf,inf,inf,-5.262690188904885602e+00
-1.535199880599975586e-01,inf,inf,inf,inf,-6.068425588244110713e+00
-1.454399824142456055e-01,inf,inf,inf,inf,-6.539585955617669200e+00
-1.373599916696548462e-01,inf,inf,inf,inf,-7.128495945680036527e+00
-1.292800009250640869e-01,inf,inf,inf,inf,-7.623641946511571454e+00
-1.211999952793121338e-01,inf,inf,inf,-0.000000000000000000e+00,-8.131824785007195189e+00
-1.131199896335601807e-01,inf,inf,inf,-2.079441541679835748e+00,-8.562166557058969119e+00
-1.050399988889694214e-01,inf,inf,inf,-2.772588722239781145e+00,-8.997023381479708704e+00
-9.695999324321746826e-02,inf,inf,inf,-4.077537443905719705e+00,-9.397068870588343614e+00
-8.887998759746551514e-02,inf,inf,inf,-5.283203728737988492e+00,-9.761463052506710980e+00
-8.079999685287475586e-02,inf,inf,-1.791759469228054957e+00,-6.496774990185862464e+00,-1.008643391409892409e+01
-7.271999120712280273e-02,-6.931471805599452862e-01,-1.386294361119890572e+00,-3.295836866004329124e+00,-7.597897950521783628e+00,-1.038764060488628260e+01
-6.463998556137084961e-02,-2.564949357461536739e+00,-3.465735902799726542e+00,-4.418840607796598263e+00,-8.539150358768280213e+00,-1.065244779791528629e+01
-5.655999109148979187e-02,-4.356708826689591696e+00,-4.653960350157523074e+00,-5.805134968916488170e+00,-9.438670449977692556e+00,-1.088687602794277787e+01
-4.847999289631843567e-02,-5.525452939131783481e+00,-5.908082938168931264e+00,-7.003065458786461583e+00,-1.018233067632070465e+01,-1.109669764611768983e+01
-4.039999097585678101e-02,-6.793466132580009642e+00,-7.138866999945523872e+00,-8.402231172946555304e+00,-1.084527057717121856e+01,-1.126725507907440793e+01
-3.231999278068542480e-02,-8.024534871605695230e+00,-8.270269111436624243e+00,-9.833226019495461045e+00,-1.137038215818468601e+01,-1.141052722410751485e+01
-2.423999086022377014e-02,-9.029777268197092255e+00,-9.566054854819791231e+00,-1.112177737745685668e+01,-1.178888155603410226e+01,-1.152416209689621596e+01
-1.615999266505241394e-02,-1.034141985078179360e+01,-1.131808993399591046e+01,-1.212082516650290387e+01,-1.208613980068908944e+01,-1.159227254613635338e+01
-8.079991675913333893e-03,-1.243318431344573582e+01,-1.285275957057431739e+01,-1.272857680890622945e+01,-1.226806574232215929e+01,-1.165174783565132977e+01
0.000000000000000000e+00,-1.386662753680915294e+01,-1.342148229905558487e+01,-1.293679977084189225e+01,-1.232818850316400905e+01,-1.166101783021352212e+01
8.079991675913333893e-03,-1.241876982298222210e+01,-1.284534952987327650e+01,-1.272250353042690918e+01,-1.226250968813333309e+01,-1.164313760496563255e+01
1.615999266505241394e-02,-1.036819593668493056e+01,-1.130835829922895464e+01,-1.211496014313754799e+01,-1.208692305155816626e+01,-1.159726661340397946e+01
2.423999086022377014e-02,-8.926384681265215448e+00,-9.513698923812970776e+00,-1.111915668732288687e+01,-1.178659481622345773e+01,-1.151904669197516462e+01
3.231999278068542480e-02,-7.887208585813931805e+00,-8.190077049719048929e+00,-9.822548610030775507e+00,-1.137404263606156540e+01,-1.140491700214822046e+01
4.039999097585678101e-02,-6.959398512133975423e+00,-7.207859871432475529e+00,-8.374938143835366944e+00,-1.082905512119049263e+01,-1.126820070562241405e+01
4.847999289631843567e-02,-6.287858560161784460e+00,-6.342121418721151649e+00,-7.056175284100410394e+00,-1.019339215334100679e+01,-1.109276287610147982e+01
5.655999109148979187e-02,-5.214935757608985867e+00,-5.472270673671475016e+00,-6.073044534100405123e+00,-9.424160595829508935e+00,-1.089221056766695561e+01
6.463998556137084961e-02,-4.691347882229143451e+00,-4.605170185988091802e+00,-5.187385805840754927e+00,-8.536211197251999394e+00,-1.065492722584759022e+01
7.271999120712280273e-02,-3.044522437723423014e+00,-3.951243718581427533e+00,-4.304065093204170189e+00,-7.616775808698372785e+00,-1.039506919293535780e+01
8.079999685287475586e-02,-6.931471805599452862e-01,-0.000000000000000000e+00,-3.044522437723423014e+00,-6.513230110912306969e+00,-1.008397409338435224e+01
8.887998759746551514e-02,inf,inf,-1.386294361119890572e+00,-5.529429087511423369e+00,-9.751326558637025244e+00
9.695999324321746826e-02,inf,inf,-1.609437912434100282e+00,-4.304065093204170189e+00,-9.380251908693455931e+00
1.050399988889694214e-01,inf,inf,inf,-3.433987204485146272e+00,-9.015905747298425865e+00
1.131199896335601807e-01,inf,inf,inf,-2.079441541679835748e+00,-8.566744970245485646e+00
1.211999952793121338e-01,inf,inf,inf,-1.386294361119890572e+00,-8.118207049405782527e+00
1.292800009250640869e-01,inf,inf,inf,inf,-7.652070746116481637e+00
1.373599916696548462e-01,inf,inf,inf,inf,-7.134093721192866333e+00
1.454399824142456055e-01,inf,inf,inf,inf,-6.513230110912306969e+00
1.535199880599975586e-01,inf,inf,inf,inf,-5.894402834264850455e+00
1.615999937057495117e-01,inf,inf,inf,inf,-5.204006687076795146e+00
1.696799993515014648e-01,inf,inf,inf,inf,-4.727387818712340817e+00
1.777599900960922241e-01,inf,inf,inf,inf,-4.025351690735149646e+00
1.858399957418441772e-01,inf,inf,inf,inf,-3.295836866004329124e+00
1.939199864864349365e-01,inf,inf,inf,inf,-2.833213344056216165e+00
2.019999921321868896e-01,inf,inf,inf,inf,-1.945910149055313232e+00
2.100799977779388428e-01,inf,inf,inf,inf,-1.386294361119890572e+00
2.181600034236907959e-01,inf,inf,inf,inf,-6.931471805599452862e-01
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/5/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689365234375000000e+02,-1.858647918701171875e+02,-6.275994110107421875e+01,-1.932952880859375000e+01,-6.072989940643310547e+00
-5.472431182861328125e-01,-7.266019897460937500e+02,-1.764970092773437500e+02,-6.006911087036132812e+01,-1.860358047485351562e+01,-5.905445575714111328e+00
-5.444862246513366699e-01,-6.842901611328125000e+02,-1.671842651367187500e+02,-5.739326095581054688e+01,-1.787884330749511719e+01,-5.738937854766845703e+00
-5.417293310165405273e-01,-6.420101318359375000e+02,-1.579327087402343750e+02,-5.473324584960937500e+01,-1.715534019470214844e+01,-5.573513031005859375e+00
-5.389724373817443848e-01,-5.997747802734375000e+02,-1.487492523193359375e+02,-5.208991241455078125e+01,-1.643311500549316406e+01,-5.409205913543701172e+00
-5.362155437469482422e-01,-5.576023559570312500e+02,-1.396417083740234375e+02,-4.946413803100585938e+01,-1.571221065521240234e+01,-5.246051311492919922e+00
-5.334586501121520996e-01,-5.155180053710937500e+02,-1.306188354492187500e+02,-4.685689163208007812e+01,-1.499267387390136719e+01,-5.084088325500488281e+00
-5.307017564773559570e-01,-4.735578002929687500e+02,-1.216905059814453125e+02,-4.426911926269531250e+01,-1.427455425262451172e+01,-4.923358917236328125e+00
-5.279448628425598145e-01,-4.317712097167968750e+02,-1.128678436279296875e+02,-4.170182800292968750e+01,-1.355790615081787109e+01,-4.763901233673095703e+00
-5.251879692077636719e-01,-3.902277832031250000e+02,-1.041632690429687500e+02,-3.915611648559570312e+01,-1.284278106689453125e+01,-4.605761528015136719e+00
-5.224310755729675293e-01,-3.490241088867187500e+02,-9.559078979492187500e+01,-3.663302993774414062e+01,-1.212925338745117188e+01,-4.448974609375000000e+00
-5.196741819381713867e-01,-3.082931518554687500e+02,-8.716603088378906250e+01,-3.413372421264648438e+01,-1.141740417480468750e+01,-4.293600082397460938e+00
-5.169172883033752441e-01,-2.682174682617187500e+02,-7.890632629394531250e+01,-3.165931320190429688e+01,-1.070730972290039062e+01,-4.139666557312011719e+00
-5.141603946685791016e-01,-2.290439605712890625e+02,-7.083090209960937500e+01,-2.921100234985351562e+01,-9.999055862426757812e+00,-3.987224578857421875e+00
-5.114035010337829590e-01,-1.911016235351562500e+02,-6.296083831787109375e+01,-2.678997421264648438e+01,-9.292750358581542969e+00,-3.836327791213989258e+00
-5.086466073989868164e-01,-1.548180694580078125e+02,-5.531907272338867188e+01,-2.439742851257324219e+01,-8.588507652282714844e+00,-3.687019586563110352e+00
-5.058897137641906738e-01,-1.207295608520507812e+02,-4.793026351928710938e+01,-2.203454399108886719e+01,-7.886450767517089844e+00,-3.539348125457763672e+00
-5.031328201293945312e-01,-8.947332000732421875e+01,-4.082044982910156250e+01,-1.970251655578613281e+01,-7.186722278594970703e+00,-3.393363237380981445e+00
-5.003759264945983887e-01,-6.174525833129882812e+01,-3.401663208007812500e+01,-1.740249633789062500e+01,-6.489485263824462891e+00,-3.249119520187377930e+00
-4.976190626621246338e-01,-3.820544815063476562e+01,-2.754612159729003906e+01,-1.513561820983886719e+01,-5.794915199279785156e+00,-3.106665372848510742e+00
-4.948621690273284912e-01,-1.932500076293945312e+01,-2.143527412414550781e+01,-1.290288448333740234e+01,-5.103209495544433594e+00,-2.966056585311889648e+00
-4.921052753925323486e-01,-5.210643291473388672e+00,-1.570869636535644531e+01,-1.070528411865234375e+01,-4.414592742919921875e+00,-2.827341079711914062e+00
-4.893483817577362061e-01,4.514205932617187500e+00,-1.038744926452636719e+01,-8.543692588806152344e+00,-3.729323387145996094e+00,-2.690578699111938477e+00
-4.865914881229400635e-01,1.067055130004882812e+01,-5.487442493438720703e+00,-6.418859481811523438e+00,-3.047684431076049805e+00,-2.555819988250732422e+00
-4.838345944881439209e-01,1.430850315093994141e+01,-1.017686963081359863e+00,-4.331375598907470703e+00,-2.369995832443237305e+00,-2.423122167587280273e+00
-4.810777008533477783e-01,1.642366409301757812e+01,3.021343469619750977e+00,-2.281677722930908203e+00,-1.696621894836425781e+00,-2.292540550231933594e+00
-4.783208072185516357e-01,1.776121902465820312e+01,6.638987064361572266e+00,-2.699972093105316162e-01,-1.027966260910034180e+00,-2.164129972457885742e+00
-4.755639135837554932e-01,1.877564811706542969e+01,9.855110168457031250e+00,1.703649282455444336e+00,-3.644874393939971924e-01,-2.037949323654174805e+00
-4.728070199489593506e-01,1.969876289367675781e+01,1.270001697540283203e+01,3.639483451843261719e+00,2.932981252670288086e-01,-1.914052724838256836e+00
-4.700501263141632080e-01,2.063281822204589844e+01,1.521351051330566406e+01,5.537981986999511719e+00,9.448105096817016602e-01,-1.792498707771301270e+00
-4.672932326793670654e-01,2.162003707885742188e+01,1.744311523437500000e+01,7.399892807006835938e+00,1.589397072792053223e+00,-1.673341631889343262e+00
-4.645363390445709229e-01,2.268009948730468750e+01,1.944168853759765625e+01,9.226242065429687500e+00,2.226323366165161133e+00,-1.556637763977050781e+00
-4.617794752120971680e-01,2.382651138305664062e+01,2.126471710205078125e+01,1.101829719543457031e+01,2.854757547378540039e+00,-1.442447304725646973e+00
-4.590225815773010254e-01,2.507280158996582031e+01,2.296773338317871094e+01,1.277765941619873047e+01,3.473786830902099609e+00,-1.330820322036743164e+00
-4.562656879425048828e-01,2.643465232849121094e+01,2.460405349731445312e+01,1.450608825683593750e+01,4.082366466522216797e+00,-1.221813797950744629e+00
-4.535087943077087402e-01,2.793109130859375000e+01,2.622322654724121094e+01,1.620557212829589844e+01,4.679328441619873047e+00,-1.115480780601501465e+00
-4.507519006729125977e-01,2.958564758300781250e+01,2.787020111083984375e+01,1.787822341918945312e+01,5.263380527496337891e+00,-1.011875033378601074e+00
-4.479950070381164551e-01,3.142788505554199219e+01,2.958506965637207031e+01,1.952619171142578125e+01,5.833063602447509766e+00,-9.110482335090637207e-01
-4.452381134033203125e-01,3.349542236328125000e+01,3.140335845947265625e+01,2.115155792236328125e+01,6.386761188507080078e+00,-8.130491971969604492e-01
-4.424812197685241699e-01,3.583729171752929688e+01,3.335653305053710938e+01,2.275619316101074219e+01,6.922677993774414062e+00,-7.179285287857055664e-01
-4.397243261337280273e-01,3.851815414428710938e+01,3.547259902954101562e+01,2.434153175354003906e+01,7.438813209533691406e+00,-6.257322430610656738e-01
-4.369674324989318848e-01,4.162461853027343750e+01,3.777656555175781250e+01,2.590836334228515625e+01,7.932976245880126953e+00,-5.365026593208312988e-01
-4.342105388641357422e-01,4.527346801757812500e+01,4.029076385498046875e+01,2.745645332336425781e+01,8.402737617492675781e+00,-4.502849280834197998e-01
-4.314536452293395996e-01,4.962087249755859375e+01,4.303493881225585938e+01,2.898418998718261719e+01,8.845454216003417969e+00,-3.671182096004486084e-01
-4.286967515945434570e-01,5.486966323852539062e+01,4.602599716186523438e+01,3.048800277709960938e+01,9.258214950561523438e+00,-2.870383262634277344e-01
-4.259398579597473145e-01,6.126878738403320312e+01,4.927764129638671875e+01,3.196165847778320312e+01,9.637915611267089844e+00,-2.100798785686492920e-01
-4.231829643249511719e-01,6.909799957275390625e+01,5.279966735839843750e+01,3.339543914794921875e+01,9.981163978576660156e+00,-1.362738460302352905e-01
-4.204260706901550293e-01,7.863708496093750000e+01,5.659673309326171875e+01,3.477491378784179688e+01,1.028436851501464844e+01,-6.564745306968688965e-02
-4.176691770553588867e-01,9.013001251220703125e+01,6.066632461547851562e+01,3.607957077026367188e+01,1.054373073577880859e+01,1.776658813469111919e-03
-4.149122834205627441e-01,1.037619400024414062e+02,6.499491119384765625e+01,3.728101730346679688e+01,1.075527858734130859e+01,6.597948819398880005e-02
-4.121553897857666016e-01,1.196624908447265625e+02,6.955079650878906250e+01,3.834070587158203125e+01,1.091491889953613281e+01,1.269442737102508545e-01
-4.093984961509704590e-01,1.379226684570312500e+02,7.427024841308593750e+01,3.920760726928710938e+01,1.101850223541259766e+01,1.846636086702346802e-01
-4.066416025161743164e-01,1.585816192626953125e+02,7.903117370605468750e+01,3.981545639038085938e+01,1.106191921234130859e+01,2.391299605369567871e-01
-4.038847088813781738e-01,1.815236053466796875e+02,8.360358428955078125e+01,4.008044433593750000e+01,1.104120063781738281e+01,2.903409302234649658e-01
-4.011278450489044189e-01,2.062100830078125000e+02,8.755977630615234375e+01,3.989993286132812500e+01,1.095263957977294922e+01,3.383021056652069092e-01
-3.983709514141082764e-01,2.310534362792968750e+02,9.012181091308593750e+01,3.915372848510742188e+01,1.079296398162841797e+01,3.830254077911376953e-01
-3.956140577793121338e-01,2.517206726074218750e+02,8.993814086914062500e+01,3.770981216430664062e+01,1.055949401855468750e+01,4.245234131813049316e-01
-3.928571641445159912e-01,2.560129699707031250e+02,8.487771606445312500e+01,3.543699645996093750e+01,1.025031471252441406e+01,4.628167152404785156e-01
-3.901002705097198486e-01,2.108318176269531250e+02,7.220845794677734375e+01,3.222643661499023438e+01,9.864510536193847656e+00,4.979350566864013672e-01
-3.873433768749237061e-01,6.658291625976562500e+01,4.991923141479492188e+01,2.802170181274414062e+01,9.402311325073242188e+00,5.299086570739746094e-01
-3.845864832401275635e-01,-1.180689849853515625e+02,1.939074707031250000e+01,2.285249137878417969e+01,8.865300178527832031e+00,5.587765574455261230e-01
-3.818295896053314209e-01,-2.125143585205078125e+02,-1.319589710235595703e+01,1.686126327514648438e+01,8.256501197814941406e+00,5.845833420753479004e-01
-3.790726959705352783e-01,-2.303658905029296875e+02,-4.024081420898437500e+01,1.030837535858154297e+01,7.580523014068603516e+00,6.073817610740661621e-01
-3.763158023357391357e-01,-2.175257873535156250e+02,-5.785860443115234375e+01,3.545150995254516602e+00,6.843595027923583984e+00,6.272267103195190430e-01
-3.735589087009429932e-01,-1.946603393554687500e+02,-6.670839691162109375e+01,-3.042898416519165039e+00,6.053475856781005859e+00,6.441810131072998047e-01
-3.708020150661468506e-01,-1.696168975830078125e+02,-6.942073059082031250e+01,-9.105032920837402344e+00,5.219374179840087891e+00,6.583164334297180176e-01
-3.680451214313507080e-01,-1.456121063232421875e+02,-6.849619293212890625e+01,-1.438172912597656250e+01,4.351711273193359375e+00,6.697046160697937012e-01
-3.652882277965545654e-01,-1.240333023071289062e+02,-6.565700531005859375e+01,-1.873121261596679688e+01,3.461866140365600586e+00,6.784284710884094238e-01
-3.625313341617584229e-01,-1.054030075073242188e+02,-6.193328094482421875e+01,-2.212392425537109375e+01,2.561809539794921875e+00,6.845733523368835449e-01
-3.597744405269622803e-01,-8.976339721679687500e+01,-5.790057373046875000e+01,-2.461575317382812500e+01,1.663723111152648926e+00,6.882329583168029785e-01
-3.570175468921661377e-01,-7.687786102294921875e+01,-5.387007141113281250e+01,-2.631437492370605469e+01,7.796090245246887207e-01,6.894998550415039062e-01
-3.542606532573699951e-01,-6.636711120605468750e+01,-5.000708007812500000e+01,-2.734921455383300781e+01,-7.911289483308792114e-02,6.884809732437133789e-01
-3.515037596225738525e-01,-5.780618286132812500e+01,-4.639800643920898438e+01,-2.785027503967285156e+01,-9.019331336021423340e-01,6.852771043777465820e-01
-3.487468659877777100e-01,-5.078848266601562500e+01,-4.308615112304687500e+01,-2.793547439575195312e+01,-1.679567933082580566e+00,6.800033450126647949e-01
-3.459899723529815674e-01,-4.496501159667968750e+01,-4.009028244018554688e+01,-2.770516395568847656e+01,-2.404149293899536133e+00,6.727714538574218750e-01
-3.432331085205078125e-01,-4.006617355346679688e+01,-3.741390228271484375e+01,-2.724090194702148438e+01,-3.069357633590698242e+00,6.637010574340820312e-01
-3.404762148857116699e-01,-3.591328811645507812e+01,-3.504955291748046875e+01,-2.660681915283203125e+01,-3.670512437820434570e+00,6.529123187065124512e-01
-3.377193212509155273e-01,-3.242187500000000000e+01,-3.298115539550781250e+01,-2.585204887390136719e+01,-4.204471588134765625e+00,6.405267715454101562e-01
-3.349624276161193848e-01,-2.959086608886718750e+01,-3.118491172790527344e+01,-2.501340675354003906e+01,-4.669612407684326172e+00,6.266719102859497070e-01
-3.322055339813232422e-01,-2.746984291076660156e+01,-2.963027572631835938e+01,-2.411791229248046875e+01,-5.065655708312988281e+00,6.114747524261474609e-01
-3.294486403465270996e-01,-2.609948921203613281e+01,-2.828109169006347656e+01,-2.318500137329101562e+01,-5.393512248992919922e+00,5.950629711151123047e-01
-3.266917467117309570e-01,-2.544083786010742188e+01,-2.709718894958496094e+01,-2.222833824157714844e+01,-5.655094146728515625e+00,5.775640606880187988e-01
-3.239348530769348145e-01,-2.533284950256347656e+01,-2.603640937805175781e+01,-2.125730895996093750e+01,-5.853111267089843750e+00,5.591085553169250488e-01
-3.211779594421386719e-01,-2.551662254333496094e+01,-2.505691337585449219e+01,-2.027808380126953125e+01,-5.990904331207275391e+00,5.398247241973876953e-01
-3.184210658073425293e-01,-2.571846389770507812e+01,-2.411954689025878906e+01,-1.929458427429199219e+01,-6.072265148162841797e+00,5.198398232460021973e-01
-3.156641721725463867e-01,-2.573547554016113281e+01,-2.318987846374511719e+01,-1.830910491943359375e+01,-6.101274013519287109e+00,4.992788434028625488e-01
-3.129072785377502441e-01,-2.546802330017089844e+01,-2.223979568481445312e+01,-1.732283401489257812e+01,-6.082191944122314453e+00,4.782699346542358398e-01
-3.101503849029541016e-01,-2.489423561096191406e+01,-2.124834823608398438e+01,-1.633625411987304688e+01,-6.019329547882080078e+00,4.569317102432250977e-01
-3.073934912681579590e-01,-2.402547645568847656e+01,-2.020196342468261719e+01,-1.534939384460449219e+01,-5.916970729827880859e+00,4.353829026222229004e-01
-3.046365976333618164e-01,-2.288080406188964844e+01,-1.909386062622070312e+01,-1.436207389831542969e+01,-5.779299736022949219e+00,4.137386977672576904e-01
-3.018797039985656738e-01,-2.148771286010742188e+01,-1.792323493957519531e+01,-1.337401008605957031e+01,-5.610364437103271484e+00,3.921157121658325195e-01
-2.991228103637695312e-01,-1.989186286926269531e+01,-1.669387626647949219e+01,-1.238495063781738281e+01,-5.414021968841552734e+00,3.706176280975341797e-01
-2.963659167289733887e-01,-1.815731048583984375e+01,-1.541286373138427734e+01,-1.139472675323486328e+01,-5.193933486938476562e+00,3.493489921092987061e-01
-2.936090230941772461e-01,-1.635372161865234375e+01,-1.408922004699707031e+01,-1.040330886840820312e+01,-4.953546524047851562e+00,3.284102380275726318e-01
-2.908521294593811035e-01,-1.454044723510742188e+01,-1.273281002044677734e+01,-9.410828590393066406e+00,-4.696088790893554688e+00,3.078935146331787109e-01
-2.880952358245849609e-01,-1.275730895996093750e+01,-1.135333251953125000e+01,-8.417598724365234375e+00,-4.424577713012695312e+00,2.878863811492919922e-01
-2.853383421897888184e-01,-1.102430915832519531e+01,-9.959700584411621094e+00,-7.424117565155029297e+00,-4.141819477081298828e+00,2.684760093688964844e-01
-2.825814783573150635e-01,-9.346722602844238281e+00,-8.559588432312011719e+00,-6.431094646453857422e+00,-3.850431203842163086e+00,2.497350275516510010e-01
-2.798245847225189209e-01,-7.721414566040039062e+00,-7.159146785736083984e+00,-5.439414978027343750e+00,-3.552834510803222656e+00,2.317373007535934448e-01
-2.770676910877227783e-01,-6.141480922698974609e+00,-5.763059616088867188e+00,-4.450189113616943359e+00,-3.251286745071411133e+00,2.145485877990722656e-01
-2.743107974529266357e-01,-4.598877429962158203e+00,-4.374567031860351562e+00,-3.464748859405517578e+00,-2.947881221771240234e+00,1.982268095016479492e-01
-2.715539038181304932e-01,-3.085863590240478516e+00,-2.995665788650512695e+00,-2.484662532806396484e+00,-2.644570827484130859e+00,1.828262358903884888e-01
-2.687970101833343506e-01,-1.595403909683227539e+00,-1.627365589141845703e+00,-1.511754512786865234e+00,-2.343171596527099609e+00,1.683952212333679199e-01
-2.660401165485382080e-01,-1.212615966796875000e-01,-2.699717879295349121e-01,-5.481376051902770996e-01,-2.045374393463134766e+00,1.549731791019439697e-01
-2.632832229137420654e-01,1.341885924339294434e+00,1.076625823974609375e+00,4.037454426288604736e-01,-1.752761483192443848e+00,1.425960212945938110e-01
-2.605263292789459229e-01,2.798554897308349609e+00,2.412674903869628906e+00,1.341073632240295410e+00,-1.466806292533874512e+00,1.312933266162872314e-01
-2.577694356441497803e-01,4.252432346343994141e+00,3.738251447677612305e+00,2.260606765747070312e+00,-1.188882589340209961e+00,1.210879981517791748e-01
-2.550125420093536377e-01,5.706337928771972656e+00,5.053015708923339844e+00,3.158613204956054688e+00,-9.202748537063598633e-01,1.119961217045783997e-01
-2.522556483745574951e-01,7.162028312683105469e+00,6.355928421020507812e+00,4.030808925628662109e+00,-6.621758341789245605e-01,1.040319353342056274e-01
-2.494987547397613525e-01,8.620253562927246094e+00,7.644968032836914062e+00,4.872288227081298828e+00,-4.156864881515502930e-01,9.720246493816375732e-02
-2.467418611049652100e-01,1.008037567138671875e+01,8.916848182678222656e+00,5.677454471588134766e+00,-1.818257868289947510e-01,9.150767326354980469e-02
-2.439849674701690674e-01,1.154010677337646484e+01,1.016666698455810547e+01,6.439941406250000000e+00,3.848106786608695984e-02,8.694422245025634766e-02
-2.412280738353729248e-01,1.299526977539062500e+01,1.138756275177001953e+01,7.152581691741943359e+00,2.444001138210296631e-01,8.350405097007751465e-02
-2.384711951017379761e-01,1.443897342681884766e+01,1.257025718688964844e+01,7.807351589202880859e+00,4.351921975612640381e-01,8.117539435625076294e-02
-2.357143014669418335e-01,1.586114788055419922e+01,1.370257568359375000e+01,8.395399093627929688e+00,6.102203726768493652e-01,7.993963360786437988e-02
-2.329574078321456909e-01,1.724755859375000000e+01,1.476893138885498047e+01,8.907020568847656250e+00,7.689523100852966309e-01,7.977627962827682495e-02
-2.302005141973495483e-01,1.857876014709472656e+01,1.574969482421875000e+01,9.331830024719238281e+00,9.109685420989990234e-01,8.065999299287796021e-02
-2.274436205625534058e-01,1.982879066467285156e+01,1.662065696716308594e+01,9.658894538879394531e+00,1.035968065261840820e+00,8.256350457668304443e-02
-2.246867269277572632e-01,2.096392250061035156e+01,1.735251235961914062e+01,9.877036094665527344e+00,1.143773078918457031e+00,8.545209467411041260e-02
-2.219298332929611206e-01,2.194087028503417969e+01,1.791059112548828125e+01,9.975219726562500000e+00,1.234340548515319824e+00,8.929570019245147705e-02
-2.191729396581649780e-01,2.270539474487304688e+01,1.825487899780273438e+01,9.943076133728027344e+00,1.307765126228332520e+00,9.405311942100524902e-02
-2.164160460233688354e-01,2.319139289855957031e+01,1.834080505371093750e+01,9.771560668945312500e+00,1.364280581474304199e+00,9.968433529138565063e-02
-2.136591523885726929e-01,2.332073211669921875e+01,1.812086105346679688e+01,9.453725814819335938e+00,1.404264211654663086e+00,1.061485335230827332e-01
-2.109022736549377441e-01,2.300529670715332031e+01,1.754760742187500000e+01,8.985587120056152344e+00,1.428238511085510254e+00,1.134006306529045105e-01
-2.081453800201416016e-01,2.215216064453125000e+01,1.657809257507324219e+01,8.366989135742187500e+00,1.436872601509094238e+00,1.213943064212799072e-01
-2.053884863853454590e-01,2.067284202575683594e+01,1.518004703521728516e+01,7.602417469024658203e+00,1.430978775024414062e+00,1.300824135541915894e-01
-2.026315927505493164e-01,1.849767684936523438e+01,1.333918666839599609e+01,6.701636314392089844e+00,1.411499857902526855e+00,1.394145041704177856e-01
-1.998746991157531738e-01,1.559457969665527344e+01,1.106676578521728516e+01,5.679998874664306641e+00,1.379511117935180664e+00,1.493429988622665405e-01
-1.971178054809570312e-01,1.198905372619628906e+01,8.405762672424316406e+00,4.558403968811035156e+00,1.336204290390014648e+00,1.598137021064758301e-01
-1.943609118461608887e-01,7.779643535614013672e+00,5.433561801910400391e+00,3.362728595733642578e+00,1.282872080802917480e+00,1.707778275012969971e-01
-1.916040182113647461e-01,3.141789913177490234e+00,2.259436130523681641e+00,2.122796297073364258e+00,1.220900416374206543e+00,1.821799278259277344e-01
-1.888471245765686035e-01,-1.685661077499389648e+00,-9.839643239974975586e-01,8.709190487861633301e-01,1.151741147041320801e+00,1.939676254987716675e-01
-1.860902309417724609e-01,-6.431493759155273438e+00,-4.154104709625244141e+00,-3.598413765430450439e-01,1.076902508735656738e+00,2.060911059379577637e-01
-1.833333373069763184e-01,-1.083256244659423828e+01,-7.114224910736083984e+00,-1.537512660026550293e+00,9.979127049446105957e-01,2.184942662715911865e-01
-1.805764585733413696e-01,-1.467176246643066406e+01,-9.747779846191406250e+00,-2.632937908172607422e+00,9.163233637809753418e-01,2.311263978481292725e-01
-1.778195649385452271e-01,-1.780286407470703125e+01,-1.196860218048095703e+01,-3.621234178543090820e+00,8.336592316627502441e-01,2.439339607954025269e-01
-1.750626713037490845e-01,-2.015675926208496094e+01,-1.372502422332763672e+01,-4.482751846313476562e+00,7.514177560806274414e-01,2.568647265434265137e-01
-1.723057776689529419e-01,-2.173237037658691406e+01,-1.499862384796142578e+01,-5.203639984130859375e+00,6.710394024848937988e-01,2.698667049407958984e-01
-1.695488840341567993e-01,-2.257876777648925781e+01,-1.579885768890380859e+01,-5.775856494903564453e+00,5.938869714736938477e-01,2.828904390335083008e-01
-1.667919903993606567e-01,-2.277510643005371094e+01,-1.615575218200683594e+01,-6.196834564208984375e+00,5.212352275848388672e-01,2.958844602108001709e-01
-1.640350967645645142e-01,-2.241339683532714844e+01,-1.611245727539062500e+01,-6.468826293945312500e+00,4.542516767978668213e-01,3.087993264198303223e-01
-1.612782031297683716e-01,-2.158627891540527344e+01,-1.571887874603271484e+01,-6.598083972930908203e+00,3.939765691757202148e-01,3.215877413749694824e-01
-1.585213094949722290e-01,-2.037961387634277344e+01,-1.502676963806152344e+01,-6.593976497650146484e+00,3.413268029689788818e-01,3.342021703720092773e-01
-1.557644158601760864e-01,-1.886886787414550781e+01,-1.408652877807617188e+01,-6.468133449554443359e+00,2.970750629901885986e-01,3.465948402881622314e-01
-1.530075371265411377e-01,-1.711844253540039062e+01,-1.294536018371582031e+01,-6.233668327331542969e+00,2.618565261363983154e-01,3.587220907211303711e-01
-1.502506434917449951e-01,-1.518243312835693359e+01,-1.164642715454101562e+01,-5.904496192932128906e+00,2.361551970243453979e-01,3.705393075942993164e-01
-1.474937498569488525e-01,-1.310625362396240234e+01,-1.022881507873535156e+01,-5.494826316833496094e+00,2.203194946050643921e-01,3.820054233074188232e-01
-1.447368562221527100e-01,-1.092868232727050781e+01,-8.727881431579589844e+00,-5.018733978271484375e+00,2.145437151193618774e-01,3.930771052837371826e-01
-1.419799625873565674e-01,-8.684077262878417969e+00,-7.175819396972656250e+00,-4.489855766296386719e+00,2.188964486122131348e-01,4.037179648876190186e-01
-1.392230689525604248e-01,-6.404347419738769531e+00,-5.602294445037841797e+00,-3.921186447143554688e+00,2.333086282014846802e-01,4.138863086700439453e-01
-1.364661753177642822e-01,-4.121024608612060547e+00,-4.035054206848144531e+00,-3.324928998947143555e+00,2.575933337211608887e-01,4.235488176345825195e-01
-1.337092816829681396e-01,-1.867203712463378906e+00,-2.500369787216186523e+00,-2.712405681610107422e+00,2.914448082447052002e-01,4.326683282852172852e-01
-1.309523880481719971e-01,3.208862245082855225e-01,-1.023298501968383789e+00,-2.094006538391113281e+00,3.344586789608001709e-01,4.412104189395904541e-01
-1.281954944133758545e-01,2.402554273605346680e+00,3.722715377807617188e-01,-1.479142665863037109e+00,3.861333727836608887e-01,4.491460621356964111e-01
-1.254386007785797119e-01,4.331571578979492188e+00,1.663861155509948730e+00,-8.762391805648803711e-01,4.458848237991333008e-01,4.564455151557922363e-01
-1.226817145943641663e-01,6.056307315826416016e+00,2.830875158309936523e+00,-2.926989793777465820e-01,5.130547881126403809e-01,4.630779922008514404e-01
-1.199248209595680237e-01,7.521101951599121094e+00,3.855296850204467773e+00,2.651125788688659668e-01,5.869266390800476074e-01,4.690185785293579102e-01
-1.171679273247718811e-01,8.669284820556640625e+00,4.722565174102783203e+00,7.918851375579833984e-01,6.667239069938659668e-01,4.742428660392761230e-01
-1.144110411405563354e-01,9.448966026306152344e+00,5.422405242919921875e+00,1.283387303352355957e+00,7.516364455223083496e-01,4.787286221981048584e-01
-1.116541475057601929e-01,9.821491241455078125e+00,5.949582099914550781e+00,1.736490726470947266e+00,8.408106565475463867e-01,4.824535846710205078e-01
-1.088972538709640503e-01,9.771785736083984375e+00,6.304224014282226562e+00,2.149167060852050781e+00,9.333727955818176270e-01,4.853987693786621094e-01
-1.061403602361679077e-01,9.319615364074707031e+00,6.491745471954345703e+00,2.520488500595092773e+00,1.028429388999938965e+00,4.875480234622955322e-01
-1.033834666013717651e-01,8.528560638427734375e+00,6.522149562835693359e+00,2.850610733032226562e+00,1.125072360038757324e+00,4.888860583305358887e-01
-1.006265804171562195e-01,7.508469581604003906e+00,6.408883094787597656e+00,3.140699386596679688e+00,1.222396969795227051e+00,4.893999695777893066e-01
-9.786968678236007690e-02,6.408107280731201172e+00,6.167543411254882812e+00,3.392863035202026367e+00,1.319493770599365234e+00,4.890763163566589355e-01
-9.511279314756393433e-02,5.396440505981445312e+00,5.814804077148437500e+00,3.610025167465209961e+00,1.415459632873535156e+00,4.879085719585418701e-01
-9.235589951276779175e-02,4.633409976959228516e+00,5.368113994598388672e+00,3.795763015747070312e+00,1.509410142898559570e+00,4.858896732330322266e-01
-8.959900587797164917e-02,4.234771251678466797e+00,4.846499443054199219e+00,3.954134225845336914e+00,1.600469827651977539e+00,4.830132722854614258e-01
-8.684211969375610352e-02,4.236354827880859375e+00,4.272576808929443359e+00,4.089454650878906250e+00,1.687792420387268066e+00,4.792732000350952148e-01
-8.408522605895996094e-02,4.561928749084472656e+00,3.675228595733642578e+00,4.206071853637695312e+00,1.770546436309814453e+00,4.746755957603454590e-01
-8.132833242416381836e-02,4.997659206390380859e+00,3.092151403427124023e+00,4.308142662048339844e+00,1.847941756248474121e+00,4.692171812057495117e-01
-7.857143878936767578e-02,5.181618213653564453e+00,2.570865392684936523e+00,4.399385452270507812e+00,1.919212460517883301e+00,4.629000127315521240e-01
-7.581454515457153320e-02,4.630982398986816406e+00,2.167072296142578125e+00,4.482913494110107422e+00,1.983628749847412109e+00,4.557317793369293213e-01
-7.305765151977539062e-02,2.846139907836914062e+00,1.939642786979675293e+00,4.561038017272949219e+00,2.040506124496459961e+00,4.477175474166870117e-01
-7.030076533555984497e-02,-4.657836556434631348e-01,1.942492485046386719e+00,4.635167598724365234e+00,2.089204311370849609e+00,4.388691186904907227e-01
-6.754387170076370239e-02,-5.066468238830566406e+00,2.214686393737792969e+00,4.705739021301269531e+00,2.129125356674194336e+00,4.291945099830627441e-01
-6.478697806596755981e-02,-9.928330421447753906e+00,2.770770549774169922e+00,4.772194385528564453e+00,2.159729003906250000e+00,4.187085330486297607e-01
-6.203008443117141724e-02,-1.331648349761962891e+01,3.593426942825317383e+00,4.833046436309814453e+00,2.180523633956909180e+00,4.074266850948333740e-01
-5.927319452166557312e-02,-1.331430149078369141e+01,4.630204200744628906e+00,4.885962963104248047e+00,2.191085815429687500e+00,3.953645527362823486e-01
-5.651630088686943054e-02,-8.516672134399414062e+00,5.795264244079589844e+00,4.927914142608642578e+00,2.191045045852661133e+00,3.825439512729644775e-01
-5.375941097736358643e-02,1.511142969131469727e+00,6.976400375366210938e+00,4.955372333526611328e+00,2.180105447769165039e+00,3.689844906330108643e-01
-5.100251734256744385e-02,1.609802436828613281e+01,8.047047615051269531e+00,4.964517593383789062e+00,2.158041954040527344e+00,3.547079563140869141e-01
-4.824562370777130127e-02,3.334882736206054688e+01,8.882445335388183594e+00,4.951468944549560547e+00,2.124697208404541016e+00,3.397382199764251709e-01
-4.548873379826545715e-02,4.957240295410156250e+01,9.378318786621093750e+00,4.912500381469726562e+00,2.080002069473266602e+00,3.241061568260192871e-01
-4.273184016346931458e-02,5.805546188354492188e+01,9.469061851501464844e+00,4.844277381896972656e+00,2.023959636688232422e+00,3.078367412090301514e-01
-3.997494652867317200e-02,4.895931243896484375e+01,9.141245841979980469e+00,4.744030952453613281e+00,1.956661343574523926e+00,2.909576892852783203e-01
-3.721805661916732788e-02,1.697226715087890625e+01,8.437858581542968750e+00,4.609730243682861328e+00,1.878280997276306152e+00,2.735050618648529053e-01
-3.446116298437118530e-02,-2.353635978698730469e+01,7.450126647949218750e+00,4.440156936645507812e+00,1.789085268974304199e+00,2.555075883865356445e-01
-3.170426934957504272e-02,-4.662850189208984375e+01,6.297925949096679688e+00,4.234996318817138672e+00,1.689423322677612305e+00,2.370007187128067017e-01
-2.894737944006919861e-02,-4.362065505981445312e+01,5.104210376739501953e+00,3.994803667068481445e+00,1.579732179641723633e+00,2.180225402116775513e-01
-2.619048580527305603e-02,-2.278016281127929688e+01,3.971697330474853516e+00,3.720978021621704102e+00,1.460540294647216797e+00,1.986052542924880981e-01
-2.343359403312206268e-02,5.380198001861572266e+00,2.968971490859985352e+00,3.415643692016601562e+00,1.332449793815612793e+00,1.787894666194915771e-01
-2.067670226097106934e-02,3.209472274780273438e+01,2.128640413284301758e+00,3.081501483917236328e+00,1.196159362792968750e+00,1.586158573627471924e-01
-1.791981048882007599e-02,4.769575881958007812e+01,1.455184340476989746e+00,2.721719741821289062e+00,1.052428841590881348e+00,1.381216794252395630e-01
-1.516291778534650803e-02,4.046044540405273438e+01,9.368399977684020996e-01,2.339727401733398438e+00,9.020982980728149414e-01,1.173485964536666870e-01
-1.240602508187294006e-02,6.743525028228759766e+00,5.557765960693359375e-01,1.939105272293090820e+00,7.460650801658630371e-01,9.633821994066238403e-02
-9.649133309721946716e-03,-3.257156372070312500e+01,2.934098541736602783e-01,1.523437857627868652e+00,5.852876305580139160e-01,7.513353973627090454e-02
-6.892241071909666061e-03,-4.958594512939453125e+01,1.305733323097229004e-01,1.096256136894226074e+00,4.207666218280792236e-01,5.377573519945144653e-02
-4.135348834097385406e-03,-4.003699111938476562e+01,4.501460120081901550e-02,6.609543561935424805e-01,2.535492777824401855e-01,3.230840712785720825e-02
-1.378456596285104752e-03,-1.489687252044677734e+01,9.230270981788635254e-03,2.208476215600967407e-01,8.469780534505844116e-02,1.077754609286785126e-02
1.378456596285104752e-03,1.489644622802734375e+01,-9.284598752856254578e-03,-2.208560109138488770e-01,-8.469887077808380127e-02,-1.077737752348184586e-02
4.135348834097385406e-03,4.003660583496093750e+01,-4.506731405854225159e-02,-6.609624624252319336e-01,-2.535493671894073486e-01,-3.230850026011466980e-02
6.892241071909666061e-03,4.958570861816406250e+01,-1.306149810552597046e-01,-1.096262931823730469e+00,-4.207670688629150391e-01,-5.377617850899696350e-02
9.649133309721946716e-03,3.257159423828125000e+01,-2.934454083442687988e-01,-1.523448228836059570e+00,-5.852873921394348145e-01,-7.513393461704254150e-02
1.240602508187294006e-02,-6.743244171142578125e+00,-5.557976961135864258e-01,-1.939113616943359375e+00,-7.460657954216003418e-01,-9.633851051330566406e-02
1.516291778534650803e-02,-4.046012878417968750e+01,-9.368435144424438477e-01,-2.339735269546508789e+00,-9.020981788635253906e-01,-1.173492446541786194e-01
1.791981048882007599e-02,-4.769554519653320312e+01,-1.455177068710327148e+00,-2.721721410751342773e+00,-1.052429318428039551e+00,-1.381217688322067261e-01
2.067670226097106934e-02,-3.209461593627929688e+01,-2.128625154495239258e+00,-3.081504344940185547e+00,-1.196158647537231445e+00,-1.586156785488128662e-01
2.343359403312206268e-02,-5.380149841308593750e+00,-2.968950748443603516e+00,-3.415646076202392578e+00,-1.332452178001403809e+00,-1.787898391485214233e-01
2.619048580527305603e-02,2.278018569946289062e+01,-3.971671819686889648e+00,-3.720982074737548828e+00,-1.460540056228637695e+00,-1.986056715250015259e-01
2.894737944006919861e-02,4.362066268920898438e+01,-5.104179859161376953e+00,-3.994806766510009766e+00,-1.579733371734619141e+00,-2.180227041244506836e-01
3.170426934957504272e-02,4.662851333618164062e+01,-6.297895431518554688e+00,-4.234995841979980469e+00,-1.689422607421875000e+00,-2.370007932186126709e-01
3.446116298437118530e-02,2.353636550903320312e+01,-7.450105190277099609e+00,-4.440154552459716797e+00,-1.789085507392883301e+00,-2.555083334445953369e-01
3.721805661916732788e-02,-1.697226715087890625e+01,-8.437840461730957031e+00,-4.609724998474121094e+00,-1.878282666206359863e+00,-2.735050618648529053e-01
3.997494652867317200e-02,-4.895931243896484375e+01,-9.141231536865234375e+00,-4.744028568267822266e+00,-1.956661105155944824e+00,-2.909580767154693604e-01
4.273184016346931458e-02,-5.805546188354492188e+01,-9.469048500061035156e+00,-4.844273090362548828e+00,-2.023960113525390625e+00,-3.078368008136749268e-01
4.548873379826545715e-02,-4.957240295410156250e+01,-9.378312110900878906e+00,-4.912495613098144531e+00,-2.080003023147583008e+00,-3.241055905818939209e-01
4.824562370777130127e-02,-3.334883117675781250e+01,-8.882441520690917969e+00,-4.951461315155029297e+00,-2.124698162078857422e+00,-3.397386074066162109e-01
5.100251734256744385e-02,-1.609802246093750000e+01,-8.047041893005371094e+00,-4.964513778686523438e+00,-2.158041954040527344e+00,-3.547076284885406494e-01
5.375941097736358643e-02,-1.511144399642944336e+00,-6.976395130157470703e+00,-4.955368041992187500e+00,-2.180105686187744141e+00,-3.689844608306884766e-01
5.651630088686943054e-02,8.516670227050781250e+00,-5.795264720916748047e+00,-4.927907466888427734e+00,-2.191045284271240234e+00,-3.825432658195495605e-01
5.927319452166557312e-02,1.331430149078369141e+01,-4.630202770233154297e+00,-4.885958194732666016e+00,-2.191084384918212891e+00,-3.953646123409271240e-01
6.203008443117141724e-02,1.331648254394531250e+01,-3.593424558639526367e+00,-4.833043575286865234e+00,-2.180525064468383789e+00,-4.074259996414184570e-01
6.478697806596755981e-02,9.928328514099121094e+00,-2.770770072937011719e+00,-4.772193908691406250e+00,-2.159727573394775391e+00,-4.187092781066894531e-01
6.754387170076370239e-02,5.066473484039306641e+00,-2.214686870574951172e+00,-4.705733776092529297e+00,-2.129126548767089844e+00,-4.291944801807403564e-01
7.030076533555984497e-02,4.657829999923706055e-01,-1.942493677139282227e+00,-4.635165214538574219e+00,-2.089204311370849609e+00,-4.388688206672668457e-01
7.305765151977539062e-02,-2.846138954162597656e+00,-1.939642667770385742e+00,-4.561034679412841797e+00,-2.040506839752197266e+00,-4.477173984050750732e-01
7.581454515457153320e-02,-4.630983829498291016e+00,-2.167071104049682617e+00,-4.482910156250000000e+00,-1.983628511428833008e+00,-4.557316005229949951e-01
7.857143878936767578e-02,-5.181622505187988281e+00,-2.570864200592041016e+00,-4.399383544921875000e+00,-1.919210195541381836e+00,-4.629005491733551025e-01
8.132833242416381836e-02,-4.997657775878906250e+00,-3.092152357101440430e+00,-4.308138370513916016e+00,-1.847942709922790527e+00,-4.692171812057495117e-01
8.408522605895996094e-02,-4.561931133270263672e+00,-3.675230264663696289e+00,-4.206071376800537109e+00,-1.770546197891235352e+00,-4.746759533882141113e-01
8.684211969375610352e-02,-4.236352920532226562e+00,-4.272577285766601562e+00,-4.089453697204589844e+00,-1.687790155410766602e+00,-4.792737960815429688e-01
8.959900587797164917e-02,-4.234770298004150391e+00,-4.846499443054199219e+00,-3.954131603240966797e+00,-1.600469708442687988e+00,-4.830125868320465088e-01
9.235589951276779175e-02,-4.633407592773437500e+00,-5.368112564086914062e+00,-3.795760631561279297e+00,-1.509409785270690918e+00,-4.858884215354919434e-01
9.511279314756393433e-02,-5.396439552307128906e+00,-5.814803123474121094e+00,-3.610024452209472656e+00,-1.415459156036376953e+00,-4.879092574119567871e-01
9.786968678236007690e-02,-6.408107280731201172e+00,-6.167545318603515625e+00,-3.392862796783447266e+00,-1.319492578506469727e+00,-4.890763163566589355e-01
1.006265804171562195e-01,-7.508469581604003906e+00,-6.408885478973388672e+00,-3.140700340270996094e+00,-1.222396254539489746e+00,-4.894000887870788574e-01
1.033834666013717651e-01,-8.528563499450683594e+00,-6.522149085998535156e+00,-2.850610017776489258e+00,-1.125072360038757324e+00,-4.888862967491149902e-01
1.061403602361679077e-01,-9.319616317749023438e+00,-6.491744518280029297e+00,-2.520489454269409180e+00,-1.028428196907043457e+00,-4.875478744506835938e-01
1.088972538709640503e-01,-9.771787643432617188e+00,-6.304225444793701172e+00,-2.149167060852050781e+00,-9.333721399307250977e-01,-4.853986501693725586e-01
1.116541475057601929e-01,-9.821490287780761719e+00,-5.949580669403076172e+00,-1.736490130424499512e+00,-8.408102989196777344e-01,-4.824534952640533447e-01
1.144110411405563354e-01,-9.448966026306152344e+00,-5.422404766082763672e+00,-1.283388257026672363e+00,-7.516362071037292480e-01,-4.787285923957824707e-01
1.171679273247718811e-01,-8.669288635253906250e+00,-4.722565650939941406e+00,-7.918854355812072754e-01,-6.667248010635375977e-01,-4.742434620857238770e-01
1.199248209595680237e-01,-7.521101951599121094e+00,-3.855295419692993164e+00,-2.651131749153137207e-01,-5.869258642196655273e-01,-4.690187573432922363e-01
1.226817145943641663e-01,-6.056307315826416016e+00,-2.830872535705566406e+00,2.926995456218719482e-01,-5.130537152290344238e-01,-4.630776643753051758e-01
1.254386007785797119e-01,-4.331573486328125000e+00,-1.663862943649291992e+00,8.762391805648803711e-01,-4.458848237991333008e-01,-4.564452171325683594e-01
1.281954944133758545e-01,-2.402557134628295898e+00,-3.722717165946960449e-01,1.479142546653747559e+00,-3.861331343650817871e-01,-4.491463303565979004e-01
1.309523880481719971e-01,-3.208858370780944824e-01,1.023297309875488281e+00,2.094006299972534180e+00,-3.344582617282867432e-01,-4.412109255790710449e-01
1.337092816829681396e-01,1.867207288742065430e+00,2.500370264053344727e+00,2.712405920028686523e+00,-2.914446294307708740e-01,-4.326679110527038574e-01
1.364661753177642822e-01,4.121021747589111328e+00,4.035055160522460938e+00,3.324928522109985352e+00,-2.575925886631011963e-01,-4.235486686229705811e-01
1.392230689525604248e-01,6.404344558715820312e+00,5.602294445037841797e+00,3.921187639236450195e+00,-2.333085238933563232e-01,-4.138863086700439453e-01
1.419799625873565674e-01,8.684075355529785156e+00,7.175819396972656250e+00,4.489855766296386719e+00,-2.188959717750549316e-01,-4.037179350852966309e-01
1.447368562221527100e-01,1.092867946624755859e+01,8.727883338928222656e+00,5.018733024597167969e+00,-2.145430445671081543e-01,-3.930772542953491211e-01
1.474937498569488525e-01,1.310625553131103516e+01,1.022881412506103516e+01,5.494830608367919922e+00,-2.203194797039031982e-01,-3.820049464702606201e-01
1.502506434917449951e-01,1.518243312835693359e+01,1.164642810821533203e+01,5.904495716094970703e+00,-2.361547648906707764e-01,-3.705393075942993164e-01
1.530075371265411377e-01,1.711844253540039062e+01,1.294535827636718750e+01,6.233667373657226562e+00,-2.618561387062072754e-01,-3.587227165699005127e-01
1.557644158601760864e-01,1.886886978149414062e+01,1.408653068542480469e+01,6.468138694763183594e+00,-2.970750629901885986e-01,-3.465942442417144775e-01
1.585213094949722290e-01,2.037961387634277344e+01,1.502676963806152344e+01,6.593977451324462891e+00,-3.413266837596893311e-01,-3.342019617557525635e-01
1.612782031297683716e-01,2.158627700805664062e+01,1.571887779235839844e+01,6.598082542419433594e+00,-3.939768970012664795e-01,-3.215875923633575439e-01
1.640350967645645142e-01,2.241341018676757812e+01,1.611246109008789062e+01,6.468823432922363281e+00,-4.542517960071563721e-01,-3.087989985942840576e-01
1.667919903993606567e-01,2.277510452270507812e+01,1.615575027465820312e+01,6.196835517883300781e+00,-5.212356448173522949e-01,-2.958844900131225586e-01
1.695488840341567993e-01,2.257876396179199219e+01,1.579886150360107422e+01,5.775855541229248047e+00,-5.938863754272460938e-01,-2.828908264636993408e-01
1.723057776689529419e-01,2.173237037658691406e+01,1.499862766265869141e+01,5.203638553619384766e+00,-6.710392236709594727e-01,-2.698669135570526123e-01
1.750626713037490845e-01,2.015676116943359375e+01,1.372502803802490234e+01,4.482753276824951172e+00,-7.514182925224304199e-01,-2.568643987178802490e-01
1.778195649385452271e-01,1.780286026000976562e+01,1.196859741210937500e+01,3.621232748031616211e+00,-8.336586952209472656e-01,-2.439330965280532837e-01
1.805764585733413696e-01,1.467176723480224609e+01,9.747779846191406250e+00,2.632938385009765625e+00,-9.163233637809753418e-01,-2.311265319585800171e-01
1.833333373069763184e-01,1.083256435394287109e+01,7.114220619201660156e+00,1.537514448165893555e+00,-9.979126453399658203e-01,-2.184943407773971558e-01
1.860902309417724609e-01,6.431497573852539062e+00,4.154104232788085938e+00,3.598402738571166992e-01,-1.076901793479919434e+00,-2.060906738042831421e-01
1.888471245765686035e-01,1.685658812522888184e+00,9.839638471603393555e-01,-8.709176778793334961e-01,-1.151740789413452148e+00,-1.939674466848373413e-01
1.916040182113647461e-01,-3.141793251037597656e+00,-2.259436607360839844e+00,-2.122795343399047852e+00,-1.220900416374206543e+00,-1.821800321340560913e-01
1.943609118461608887e-01,-7.779644012451171875e+00,-5.433562278747558594e+00,-3.362729787826538086e+00,-1.282871723175048828e+00,-1.707774102687835693e-01
1.971178054809570312e-01,-1.198905849456787109e+01,-8.405761718750000000e+00,-4.558404922485351562e+00,-1.336205601692199707e+00,-1.598135083913803101e-01
1.998746991157531738e-01,-1.559457969665527344e+01,-1.106676673889160156e+01,-5.679996967315673828e+00,-1.379511952400207520e+00,-1.493425667285919189e-01
2.026315927505493164e-01,-1.849767112731933594e+01,-1.333918857574462891e+01,-6.701634883880615234e+00,-1.411498785018920898e+00,-1.394148021936416626e-01
2.053884863853454590e-01,-2.067284584045410156e+01,-1.518004322052001953e+01,-7.602421283721923828e+00,-1.430979490280151367e+00,-1.300822943449020386e-01
2.081453800201416016e-01,-2.215216064453125000e+01,-1.657809257507324219e+01,-8.366991996765136719e+00,-1.436873316764831543e+00,-1.213941350579261780e-01
2.109022736549377441e-01,-2.300529479980468750e+01,-1.754760742187500000e+01,-8.985589981079101562e+00,-1.428239226341247559e+00,-1.134005561470985413e-01
2.136591523885726929e-01,-2.332073020935058594e+01,-1.812086296081542969e+01,-9.453724861145019531e+00,-1.404263734817504883e+00,-1.061487197875976562e-01
2.164160460233688354e-01,-2.319139099121093750e+01,-1.834080123901367188e+01,-9.771555900573730469e+00,-1.364280700683593750e+00,-9.968470036983489990e-02
2.191729396581649780e-01,-2.270539855957031250e+01,-1.825487899780273438e+01,-9.943074226379394531e+00,-1.307764887809753418e+00,-9.405297040939331055e-02
2.219298332929611206e-01,-2.194086647033691406e+01,-1.791058731079101562e+01,-9.975219726562500000e+00,-1.234339594841003418e+00,-8.929590135812759399e-02
2.246867269277572632e-01,-2.096392059326171875e+01,-1.735251617431640625e+01,-9.877037048339843750e+00,-1.143774032592773438e+00,-8.545166254043579102e-02
2.274436205625534058e-01,-1.982879066467285156e+01,-1.662065505981445312e+01,-9.658895492553710938e+00,-1.035966634750366211e+00,-8.256353437900543213e-02
2.302005141973495483e-01,-1.857875251770019531e+01,-1.574969482421875000e+01,-9.331829071044921875e+00,-9.109678864479064941e-01,-8.065995573997497559e-02
2.329574078321456909e-01,-1.724755859375000000e+01,-1.476893424987792969e+01,-8.907019615173339844e+00,-7.689527869224548340e-01,-7.977614551782608032e-02
2.357143014669418335e-01,-1.586114788055419922e+01,-1.370257663726806641e+01,-8.395397186279296875e+00,-6.102214455604553223e-01,-7.993941009044647217e-02
2.384711951017379761e-01,-1.443897628784179688e+01,-1.257025337219238281e+01,-7.807353019714355469e+00,-4.351925551891326904e-01,-8.117547631263732910e-02
2.412280738353729248e-01,-1.299526977539062500e+01,-1.138756561279296875e+01,-7.152580738067626953e+00,-2.444006353616714478e-01,-8.350422233343124390e-02
2.439849674701690674e-01,-1.154011344909667969e+01,-1.016666984558105469e+01,-6.439937591552734375e+00,-3.848129510879516602e-02,-8.694396913051605225e-02
2.467418611049652100e-01,-1.008037757873535156e+01,-8.916847229003906250e+00,-5.677452087402343750e+00,1.818260848522186279e-01,-9.150773286819458008e-02
2.494987547397613525e-01,-8.620259284973144531e+00,-7.644966602325439453e+00,-4.872287273406982422e+00,4.156866073608398438e-01,-9.720261394977569580e-02
2.522556483745574951e-01,-7.162021636962890625e+00,-6.355928421020507812e+00,-4.030809402465820312e+00,6.621760725975036621e-01,-1.040318086743354797e-01
2.550125420093536377e-01,-5.706336498260498047e+00,-5.053014755249023438e+00,-3.158612251281738281e+00,9.202753901481628418e-01,-1.119961515069007874e-01
2.577694356441497803e-01,-4.252437114715576172e+00,-3.738249540328979492e+00,-2.260607481002807617e+00,1.188881874084472656e+00,-1.210878416895866394e-01
2.605263292789459229e-01,-2.798555850982666016e+00,-2.412674188613891602e+00,-1.341073989868164062e+00,1.466805815696716309e+00,-1.312934607267379761e-01
2.632832229137420654e-01,-1.341887116432189941e+00,-1.076627135276794434e+00,-4.037443399429321289e-01,1.752761483192443848e+00,-1.425964236259460449e-01
2.660401165485382080e-01,1.212612316012382507e-01,2.699729800224304199e-01,5.481373071670532227e-01,2.045375347137451172e+00,-1.549734026193618774e-01
2.687970101833343506e-01,1.595405459403991699e+00,1.627365350723266602e+00,1.511754155158996582e+00,2.343171596527099609e+00,-1.683952510356903076e-01
2.715539038181304932e-01,3.085863351821899414e+00,2.995666027069091797e+00,2.484664440155029297e+00,2.644570350646972656e+00,-1.828269660472869873e-01
2.743107974529266357e-01,4.598875045776367188e+00,4.374567985534667969e+00,3.464749336242675781e+00,2.947880983352661133e+00,-1.982266753911972046e-01
2.770676910877227783e-01,6.141477584838867188e+00,5.763061046600341797e+00,4.450189590454101562e+00,3.251285076141357422e+00,-2.145493179559707642e-01
2.798245847225189209e-01,7.721412181854248047e+00,7.159149169921875000e+00,5.439413547515869141e+00,3.552835464477539062e+00,-2.317370027303695679e-01
2.825814783573150635e-01,9.346723556518554688e+00,8.559586524963378906e+00,6.431095600128173828e+00,3.850431919097900391e+00,-2.497354596853256226e-01
2.853383421897888184e-01,1.102430915832519531e+01,9.959700584411621094e+00,7.424119949340820312e+00,4.141817569732666016e+00,-2.684755921363830566e-01
2.880952358245849609e-01,1.275731086730957031e+01,1.135333442687988281e+01,8.417601585388183594e+00,4.424575328826904297e+00,-2.878864407539367676e-01
2.908521294593811035e-01,1.454044723510742188e+01,1.273280906677246094e+01,9.410826683044433594e+00,4.696089267730712891e+00,-3.078932762145996094e-01
2.936090230941772461e-01,1.635372352600097656e+01,1.408923053741455078e+01,1.040331077575683594e+01,4.953546047210693359e+00,-3.284102976322174072e-01
2.963659167289733887e-01,1.815730857849121094e+01,1.541286182403564453e+01,1.139472961425781250e+01,5.193934440612792969e+00,-3.493489623069763184e-01
2.991228103637695312e-01,1.989185905456542969e+01,1.669387435913085938e+01,1.238495063781738281e+01,5.414022922515869141e+00,-3.706177473068237305e-01
3.018797039985656738e-01,2.148771667480468750e+01,1.792323875427246094e+01,1.337401008605957031e+01,5.610363483428955078e+00,-3.921158909797668457e-01
3.046365976333618164e-01,2.288080596923828125e+01,1.909386444091796875e+01,1.436207199096679688e+01,5.779302597045898438e+00,-4.137391746044158936e-01
3.073934912681579590e-01,2.402547836303710938e+01,2.020195770263671875e+01,1.534939575195312500e+01,5.916969299316406250e+00,-4.353823959827423096e-01
3.101503849029541016e-01,2.489423370361328125e+01,2.124835968017578125e+01,1.633625602722167969e+01,6.019329547882080078e+00,-4.569316208362579346e-01
3.129072785377502441e-01,2.546802330017089844e+01,2.223979377746582031e+01,1.732283401489257812e+01,6.082192420959472656e+00,-4.782694578170776367e-01
3.156641721725463867e-01,2.573547744750976562e+01,2.318988227844238281e+01,1.830910110473632812e+01,6.101277351379394531e+00,-4.992788136005401611e-01
3.184210658073425293e-01,2.571846771240234375e+01,2.411955070495605469e+01,1.929458618164062500e+01,6.072267055511474609e+00,-5.198399424552917480e-01
3.211779594421386719e-01,2.551661491394042969e+01,2.505691528320312500e+01,2.027809143066406250e+01,5.990904331207275391e+00,-5.398249030113220215e-01
3.239348530769348145e-01,2.533284950256347656e+01,2.603640556335449219e+01,2.125730514526367188e+01,5.853110313415527344e+00,-5.591089129447937012e-01
3.266917467117309570e-01,2.544083595275878906e+01,2.709720039367675781e+01,2.222833442687988281e+01,5.655094623565673828e+00,-5.775641798973083496e-01
3.294486403465270996e-01,2.609948921203613281e+01,2.828108978271484375e+01,2.318498802185058594e+01,5.393516540527343750e+00,-5.950627326965332031e-01
3.322055339813232422e-01,2.746983909606933594e+01,2.963027572631835938e+01,2.411791229248046875e+01,5.065657138824462891e+00,-6.114755272865295410e-01
3.349624276161193848e-01,2.959087181091308594e+01,3.118491172790527344e+01,2.501340675354003906e+01,4.669611454010009766e+00,-6.266720294952392578e-01
3.377193212509155273e-01,3.242187500000000000e+01,3.298115921020507812e+01,2.585205841064453125e+01,4.204472541809082031e+00,-6.405272483825683594e-01
3.404762148857116699e-01,3.591328811645507812e+01,3.504955673217773438e+01,2.660681343078613281e+01,3.670512676239013672e+00,-6.529119610786437988e-01
3.432331085205078125e-01,4.006617355346679688e+01,3.741389465332031250e+01,2.724090385437011719e+01,3.069360256195068359e+00,-6.637018322944641113e-01
3.459899723529815674e-01,4.496501159667968750e+01,4.009028244018554688e+01,2.770515632629394531e+01,2.404149770736694336e+00,-6.727718114852905273e-01
3.487468659877777100e-01,5.078848648071289062e+01,4.308613586425781250e+01,2.793548011779785156e+01,1.679569125175476074e+00,-6.800026893615722656e-01
3.515037596225738525e-01,5.780619430541992188e+01,4.639799499511718750e+01,2.785027694702148438e+01,9.019332528114318848e-01,-6.852773427963256836e-01
3.542606532573699951e-01,6.636712646484375000e+01,5.000708007812500000e+01,2.734921646118164062e+01,7.911346852779388428e-02,-6.884807348251342773e-01
3.570175468921661377e-01,7.687786102294921875e+01,5.387005996704101562e+01,2.631436347961425781e+01,-7.796099781990051270e-01,-6.894990205764770508e-01
3.597744405269622803e-01,8.976340484619140625e+01,5.790059280395507812e+01,2.461575508117675781e+01,-1.663722634315490723e+00,-6.882323026657104492e-01
3.625313341617584229e-01,1.054029922485351562e+02,6.193327331542968750e+01,2.212392807006835938e+01,-2.561809301376342773e+00,-6.845733523368835449e-01
3.652882277965545654e-01,1.240332641601562500e+02,6.565702056884765625e+01,1.873121452331542969e+01,-3.461865901947021484e+00,-6.784286499023437500e-01
3.680451214313507080e-01,1.456121368408203125e+02,6.849619293212890625e+01,1.438173103332519531e+01,-4.351712226867675781e+00,-6.697044372558593750e-01
3.708020150661468506e-01,1.696168823242187500e+02,6.942073822021484375e+01,9.105034828186035156e+00,-5.219373703002929688e+00,-6.583161354064941406e-01
3.735589087009429932e-01,1.946603240966796875e+02,6.670839691162109375e+01,3.042898178100585938e+00,-6.053474903106689453e+00,-6.441813111305236816e-01
3.763158023357391357e-01,2.175258331298828125e+02,5.785860443115234375e+01,-3.545151233673095703e+00,-6.843593597412109375e+00,-6.272268295288085938e-01
3.790726959705352783e-01,2.303658599853515625e+02,4.024081802368164062e+01,-1.030837631225585938e+01,-7.580523014068603516e+00,-6.073814630508422852e-01
3.818295896053314209e-01,2.125143127441406250e+02,1.319589424133300781e+01,-1.686126518249511719e+01,-8.256496429443359375e+00,-5.845841765403747559e-01
3.845864832401275635e-01,1.180690078735351562e+02,-1.939074707031250000e+01,-2.285249328613281250e+01,-8.865298271179199219e+00,-5.587767958641052246e-01
3.873433768749237061e-01,-6.658292388916015625e+01,-4.991924285888671875e+01,-2.802170372009277344e+01,-9.402315139770507812e+00,-5.299086570739746094e-01
3.901002705097198486e-01,-2.108318176269531250e+02,-7.220844268798828125e+01,-3.222644042968750000e+01,-9.864512443542480469e+00,-4.979352355003356934e-01
3.928571641445159912e-01,-2.560130310058593750e+02,-8.487775421142578125e+01,-3.543699645996093750e+01,-1.025031280517578125e+01,-4.628167152404785156e-01
3.956140577793121338e-01,-2.517206268310546875e+02,-8.993811035156250000e+01,-3.770981216430664062e+01,-1.055948829650878906e+01,-4.245229065418243408e-01
3.983709514141082764e-01,-2.310534515380859375e+02,-9.012177276611328125e+01,-3.915372467041015625e+01,-1.079296207427978516e+01,-3.830247819423675537e-01
4.011278450489044189e-01,-2.062100677490234375e+02,-8.755981445312500000e+01,-3.989993286132812500e+01,-1.095263862609863281e+01,-3.383022248744964600e-01
4.038847088813781738e-01,-1.815235900878906250e+02,-8.360357666015625000e+01,-4.008044433593750000e+01,-1.104119873046875000e+01,-2.903410494327545166e-01
4.066416025161743164e-01,-1.585816345214843750e+02,-7.903115081787109375e+01,-3.981546401977539062e+01,-1.106191921234130859e+01,-2.391301095485687256e-01
4.093984961509704590e-01,-1.379226379394531250e+02,-7.427025604248046875e+01,-3.920760726928710938e+01,-1.101850128173828125e+01,-1.846639066934585571e-01
4.121553897857666016e-01,-1.196624755859375000e+02,-6.955079650878906250e+01,-3.834070587158203125e+01,-1.091491413116455078e+01,-1.269444078207015991e-01
4.149122834205627441e-01,-1.037619247436523438e+02,-6.499491119384765625e+01,-3.728100585937500000e+01,-1.075527667999267578e+01,-6.597952544689178467e-02
4.176691770553588867e-01,-9.013003540039062500e+01,-6.066631698608398438e+01,-3.607958221435546875e+01,-1.054372882843017578e+01,-1.776756485924124718e-03
4.204260706901550293e-01,-7.863709259033203125e+01,-5.659673690795898438e+01,-3.477491378784179688e+01,-1.028436946868896484e+01,6.564732640981674194e-02
4.231829643249511719e-01,-6.909799957275390625e+01,-5.279966354370117188e+01,-3.339543533325195312e+01,-9.981161117553710938e+00,1.362740397453308105e-01
4.259398579597473145e-01,-6.126879119873046875e+01,-4.927763748168945312e+01,-3.196165657043457031e+01,-9.637913703918457031e+00,2.100801765918731689e-01
4.286967515945434570e-01,-5.486967468261718750e+01,-4.602598953247070312e+01,-3.048799705505371094e+01,-9.258220672607421875e+00,2.870377600193023682e-01
4.314536452293395996e-01,-4.962086486816406250e+01,-4.303493499755859375e+01,-2.898418998718261719e+01,-8.845450401306152344e+00,3.671179711818695068e-01
4.342105388641357422e-01,-4.527346420288085938e+01,-4.029077148437500000e+01,-2.745645332336425781e+01,-8.402740478515625000e+00,4.502848386764526367e-01
4.369674324989318848e-01,-4.162461853027343750e+01,-3.777656173706054688e+01,-2.590836143493652344e+01,-7.932975292205810547e+00,5.365023612976074219e-01
4.397243261337280273e-01,-3.851815414428710938e+01,-3.547259521484375000e+01,-2.434153556823730469e+01,-7.438814163208007812e+00,6.257318258285522461e-01
4.424812197685241699e-01,-3.583728790283203125e+01,-3.335653305053710938e+01,-2.275619125366210938e+01,-6.922675609588623047e+00,7.179284691810607910e-01
4.452381134033203125e-01,-3.349542236328125000e+01,-3.140334892272949219e+01,-2.115156173706054688e+01,-6.386761665344238281e+00,8.130497336387634277e-01
4.479950070381164551e-01,-3.142787742614746094e+01,-2.958506965637207031e+01,-1.952619171142578125e+01,-5.833063125610351562e+00,9.110480546951293945e-01
4.507519006729125977e-01,-2.958564758300781250e+01,-2.787019538879394531e+01,-1.787822341918945312e+01,-5.263380527496337891e+00,1.011875391006469727e+00
4.535087943077087402e-01,-2.793108940124511719e+01,-2.622322463989257812e+01,-1.620557403564453125e+01,-4.679329872131347656e+00,1.115480661392211914e+00
4.562656879425048828e-01,-2.643465423583984375e+01,-2.460404777526855469e+01,-1.450608825683593750e+01,-4.082365036010742188e+00,1.221813678741455078e+00
4.590225815773010254e-01,-2.507279586791992188e+01,-2.296772956848144531e+01,-1.277765464782714844e+01,-3.473786115646362305e+00,1.330820322036743164e+00
4.617794752120971680e-01,-2.382651138305664062e+01,-2.126470756530761719e+01,-1.101829624176025391e+01,-2.854756832122802734e+00,1.442447543144226074e+00
4.645363390445709229e-01,-2.268009948730468750e+01,-1.944168853759765625e+01,-9.226239204406738281e+00,-2.226322889328002930e+00,1.556638598442077637e+00
4.672932326793670654e-01,-2.162003707885742188e+01,-1.744311141967773438e+01,-7.399893760681152344e+00,-1.589396834373474121e+00,1.673341512680053711e+00
4.700501263141632080e-01,-2.063281440734863281e+01,-1.521350955963134766e+01,-5.537982463836669922e+00,-9.448108077049255371e-01,1.792498230934143066e+00
4.728070199489593506e-01,-1.969875717163085938e+01,-1.270001792907714844e+01,-3.639483690261840820e+00,-2.932979762554168701e-01,1.914053082466125488e+00
4.755639135837554932e-01,-1.877564811706542969e+01,-9.855112075805664062e+00,-1.703649640083312988e+00,3.644874691963195801e-01,2.037949562072753906e+00
4.783208072185516357e-01,-1.776121520996093750e+01,-6.638986110687255859e+00,2.699981331825256348e-01,1.027966022491455078e+00,2.164130687713623047e+00
4.810777008533477783e-01,-1.642366981506347656e+01,-3.021343946456909180e+00,2.281677246093750000e+00,1.696622252464294434e+00,2.292539834976196289e+00
4.838345944881439209e-01,-1.430850410461425781e+01,1.017686128616333008e+00,4.331376552581787109e+00,2.369996309280395508e+00,2.423121690750122070e+00
4.865914881229400635e-01,-1.067055416107177734e+01,5.487442016601562500e+00,6.418858528137207031e+00,3.047683954238891602e+00,2.555819988250732422e+00
4.893483817577362061e-01,-4.514206409454345703e+00,1.038745021820068359e+01,8.543693542480468750e+00,3.729323387145996094e+00,2.690578460693359375e+00
4.921052753925323486e-01,5.210642814636230469e+00,1.570869445800781250e+01,1.070528411865234375e+01,4.414593219757080078e+00,2.827341794967651367e+00
4.948621690273284912e-01,1.932499885559082031e+01,2.143527412414550781e+01,1.290288257598876953e+01,5.103207588195800781e+00,2.966056108474731445e+00
4.976190626621246338e-01,3.820545196533203125e+01,2.754612159729003906e+01,1.513561534881591797e+01,5.794915199279785156e+00,3.106666564941406250e+00
5.003759264945983887e-01,6.174526596069335938e+01,3.401663208007812500e+01,1.740249633789062500e+01,6.489481925964355469e+00,3.249119520187377930e+00
5.031328201293945312e-01,8.947333526611328125e+01,4.082044219970703125e+01,1.970251464843750000e+01,7.186723709106445312e+00,3.393363952636718750e+00
5.058897137641906738e-01,1.207295608520507812e+02,4.793026733398437500e+01,2.203454399108886719e+01,7.886451721191406250e+00,3.539347648620605469e+00
5.086466073989868164e-01,1.548180694580078125e+02,5.531907653808593750e+01,2.439742279052734375e+01,8.588508605957031250e+00,3.687018871307373047e+00
5.114035010337829590e-01,1.911016235351562500e+02,6.296083450317382812e+01,2.678997421264648438e+01,9.292753219604492188e+00,3.836327791213989258e+00
5.141603946685791016e-01,2.290439605712890625e+02,7.083089447021484375e+01,2.921100807189941406e+01,9.999059677124023438e+00,3.987226724624633789e+00
5.169172883033752441e-01,2.682174377441406250e+02,7.890632629394531250e+01,3.165931701660156250e+01,1.070730972290039062e+01,4.139665603637695312e+00
5.196741819381713867e-01,3.082931823730468750e+02,8.716603088378906250e+01,3.413371276855468750e+01,1.141740703582763672e+01,4.293598175048828125e+00
5.224310755729675293e-01,3.490241088867187500e+02,9.559080505371093750e+01,3.663302993774414062e+01,1.212925815582275391e+01,4.448977947235107422e+00
5.251879692077636719e-01,3.902278137207031250e+02,1.041632690429687500e+02,3.915611648559570312e+01,1.284278011322021484e+01,4.605761528015136719e+00
5.279448628425598145e-01,4.317711791992187500e+02,1.128678283691406250e+02,4.170183563232421875e+01,1.355790042877197266e+01,4.763903141021728516e+00
5.307017564773559570e-01,4.735577697753906250e+02,1.216905059814453125e+02,4.426911163330078125e+01,1.427455139160156250e+01,4.923357963562011719e+00
5.334586501121520996e-01,5.155180053710937500e+02,1.306188354492187500e+02,4.685688400268554688e+01,1.499267482757568359e+01,5.084087848663330078e+00
5.362155437469482422e-01,5.576022949218750000e+02,1.396417083740234375e+02,4.946414566040039062e+01,1.571221351623535156e+01,5.246050834655761719e+00
5.389724373817443848e-01,5.997747802734375000e+02,1.487492675781250000e+02,5.208990859985351562e+01,1.643311500549316406e+01,5.409205436706542969e+00
5.417293310165405273e-01,6.420101318359375000e+02,1.579327087402343750e+02,5.473324966430664062e+01,1.715534019470214844e+01,5.573513984680175781e+00
5.444862246513366699e-01,6.842901611328125000e+02,1.671842651367187500e+02,5.739326477050781250e+01,1.787884330749511719e+01,5.738937854766845703e+00
5.472431182861328125e-01,7.266019897460937500e+02,1.764969940185546875e+02,6.006909942626953125e+01,1.860358428955078125e+01,5.905442714691162109e+00
5.500000119209289551e-01,7.689365234375000000e+02,1.858647918701171875e+02,6.275995254516601562e+01,1.932952880859375000e+01,6.072988986968994141e+00


==> figures/shearlets/5/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.858156394958496094e+01,4.389871120452880859e+00,1.326254725456237793e+00,4.139511883258819580e-01,4.820961058139801025e-01
-5.472431182861328125e-01,1.652005004882812500e+01,3.890386343002319336e+00,1.156944990158081055e+00,3.616627454757690430e-01,4.655850231647491455e-01
-5.444862246513366699e-01,1.457521533966064453e+01,3.416653633117675781e+00,9.950327873229980469e-01,3.113740384578704834e-01,4.495334327220916748e-01
-5.417293310165405273e-01,1.274699020385742188e+01,2.968512058258056641e+00,8.404761552810668945e-01,2.630816102027893066e-01,4.339400827884674072e-01
-5.389724373817443848e-01,1.103526687622070312e+01,2.545783758163452148e+00,6.932300329208374023e-01,2.167817801237106323e-01,4.188016653060913086e-01
-5.362155437469482422e-01,9.439901351928710938e+00,2.148270606994628906e+00,5.532472133636474609e-01,1.724714636802673340e-01,4.041142463684082031e-01
-5.334586501121520996e-01,7.960686206817626953e+00,1.775751233100891113e+00,4.204784333705902100e-01,1.301466673612594604e-01,3.898749649524688721e-01
-5.307017564773559570e-01,6.597330570220947266e+00,1.427979230880737305e+00,2.948704957962036133e-01,8.980386704206466675e-02,3.760805726051330566e-01
-5.279448628425598145e-01,5.349430084228515625e+00,1.104678750038146973e+00,1.763689219951629639e-01,5.143881216645240784e-02,3.627270758152008057e-01
-5.251879692077636719e-01,4.216413974761962891e+00,8.055414557456970215e-01,6.491571664810180664e-02,1.504711061716079712e-02,3.498118817806243896e-01
-5.224310755729675293e-01,3.197485446929931641e+00,5.302231311798095703e-01,-3.955018520355224609e-02,-1.937538385391235352e-02,3.373303115367889404e-01
-5.196741819381713867e-01,2.291535854339599609e+00,2.783383429050445557e-01,-1.370927840471267700e-01,-5.183296278119087219e-02,3.252803981304168701e-01
-5.169172883033752441e-01,1.497022509574890137e+00,4.945653676986694336e-02,-2.277791798114776611e-01,-8.233013749122619629e-02,3.136554658412933350e-01
-5.141603946685791016e-01,8.118153810501098633e-01,-1.569035649299621582e-01,-3.116794526576995850e-01,-1.108722537755966187e-01,3.024530410766601562e-01
-5.114035010337829590e-01,2.329944968223571777e-01,-3.412786722183227539e-01,-3.888675570487976074e-01,-1.374645233154296875e-01,2.916692495346069336e-01
-5.086466073989868164e-01,-2.433991432189941406e-01,-5.042659640312194824e-01,-4.594200551509857178e-01,-1.621124744415283203e-01,2.812992930412292480e-01
-5.058897137641906738e-01,-6.226532459259033203e-01,-6.465285420417785645e-01,-5.234170556068420410e-01,-1.848216950893402100e-01,2.713385522365570068e-01
-5.031328201293945312e-01,-9.116771817207336426e-01,-7.687995433807373047e-01,-5.809420347213745117e-01,-2.055987715721130371e-01,2.617824971675872803e-01
-5.003759264945983887e-01,-1.119233250617980957e+00,-8.718850612640380859e-01,-6.320819854736328125e-01,-2.244497388601303101e-01,2.526265680789947510e-01
-4.976190626621246338e-01,-1.255980491638183594e+00,-9.566655158996582031e-01,-6.769257187843322754e-01,-2.413824200630187988e-01,2.438658177852630615e-01
-4.948621690273284912e-01,-1.334181666374206543e+00,-1.024098157882690430e+00,-7.155672907829284668e-01,-2.564041316509246826e-01,2.354955524206161499e-01
-4.921052753925323486e-01,-1.366929769515991211e+00,-1.075208306312561035e+00,-7.481017708778381348e-01,-2.695235013961791992e-01,2.275097966194152832e-01
-4.893483817577362061e-01,-1.366960048675537109e+00,-1.111085176467895508e+00,-7.746271491050720215e-01,-2.807487547397613525e-01,2.199042588472366333e-01
-4.865914881229400635e-01,-1.345326066017150879e+00,-1.132869720458984375e+00,-7.952435612678527832e-01,-2.900894284248352051e-01,2.126726806163787842e-01
-4.838345944881439209e-01,-1.310437321662902832e+00,-1.141737461090087891e+00,-8.100537657737731934e-01,-2.975566387176513672e-01,2.058100998401641846e-01
-4.810777008533477783e-01,-1.267823100090026855e+00,-1.138877272605895996e+00,-8.191606402397155762e-01,-3.031607270240783691e-01,1.993102729320526123e-01
-4.783208072185516357e-01,-1.220585942268371582e+00,-1.125465869903564453e+00,-8.226695060729980469e-01,-3.069154024124145508e-01,1.931674033403396606e-01
-4.755639135837554932e-01,-1.170181632041931152e+00,-1.102640628814697266e+00,-8.206844925880432129e-01,-3.088336884975433350e-01,1.873757988214492798e-01
-4.728070199489593506e-01,-1.117141127586364746e+00,-1.071468472480773926e+00,-8.133105039596557617e-01,-3.089303076267242432e-01,1.819286942481994629e-01
-4.700501263141632080e-01,-1.061554789543151855e+00,-1.032920241355895996e+00,-8.006512522697448730e-01,-3.072221875190734863e-01,1.768201440572738647e-01
-4.672932326793670654e-01,-1.003326654434204102e+00,-9.878454208374023438e-01,-7.828090190887451172e-01,-3.037274181842803955e-01,1.720429211854934692e-01
-4.645363390445709229e-01,-9.422796368598937988e-01,-9.369549155235290527e-01,-7.598826289176940918e-01,-2.984659075736999512e-01,1.675908714532852173e-01
-4.617794752120971680e-01,-8.781946897506713867e-01,-8.808099031448364258e-01,-7.319692373275756836e-01,-2.914600074291229248e-01,1.634575277566909790e-01
-4.590225815773010254e-01,-8.108142614364624023e-01,-8.198165893554687500e-01,-6.991600990295410156e-01,-2.827340662479400635e-01,1.596353203058242798e-01
-4.562656879425048828e-01,-7.398425936698913574e-01,-7.542318701744079590e-01,-6.615444421768188477e-01,-2.723155915737152100e-01,1.561174243688583374e-01
-4.535087943077087402e-01,-6.649357676506042480e-01,-6.841707229614257812e-01,-6.192035675048828125e-01,-2.602354884147644043e-01,1.528960764408111572e-01
-4.507519006729125977e-01,-5.856913924217224121e-01,-6.096170544624328613e-01,-5.722149610519409180e-01,-2.465267628431320190e-01,1.499641090631484985e-01
-4.479950070381164551e-01,-5.016344785690307617e-01,-5.304378271102905273e-01,-5.206493735313415527e-01,-2.312273532152175903e-01,1.473146080970764160e-01
-4.452381134033203125e-01,-4.121980071067810059e-01,-4.463960826396942139e-01,-4.645725488662719727e-01,-2.143792361021041870e-01,1.449382752180099487e-01
-4.424812197685241699e-01,-3.166962563991546631e-01,-3.571624457836151123e-01,-4.040433466434478760e-01,-1.960282921791076660e-01,1.428287923336029053e-01
-4.397243261337280273e-01,-2.142879813909530640e-01,-2.623256444931030273e-01,-3.391175568103790283e-01,-1.762273013591766357e-01,1.409777700901031494e-01
-4.369674324989318848e-01,-1.039251983165740967e-01,-1.614013612270355225e-01,-2.698462307453155518e-01,-1.550328433513641357e-01,1.393760740756988525e-01
-4.342105388641357422e-01,1.571848988533020020e-02,-5.384040996432304382e-02,-1.962811499834060669e-01,-1.325091421604156494e-01,1.380162984132766724e-01
-4.314536452293395996e-01,1.463435739278793335e-01,6.096484512090682983e-02,-1.184757500886917114e-01,-1.087264642119407654e-01,1.368902772665023804e-01
-4.286967515945434570e-01,2.901442348957061768e-01,1.836721003055572510e-01,-3.649042919278144836e-02,-8.376440405845642090e-02,1.359892189502716064e-01
-4.259398579597473145e-01,4.499393701553344727e-01,3.149819672107696533e-01,4.960073903203010559e-02,-5.770897120237350464e-02,1.353049874305725098e-01
-4.231829643249511719e-01,6.292815804481506348e-01,4.556272029876708984e-01,1.397028416395187378e-01,-3.065643273293972015e-02,1.348280608654022217e-01
-4.204260706901550293e-01,8.325034379959106445e-01,6.063607931137084961e-01,2.336865663528442383e-01,-2.712002256885170937e-03,1.345504671335220337e-01
-4.176691770553588867e-01,1.064667224884033203e+00,7.679402828216552734e-01,3.313756585121154785e-01,2.600918523967266083e-02,1.344632208347320557e-01
-4.149122834205627441e-01,1.331428647041320801e+00,9.411006569862365723e-01,4.325270950794219971e-01,5.538007616996765137e-02,1.345577985048294067e-01
-4.121553897857666016e-01,1.638874292373657227e+00,1.126518130302429199e+00,5.368055105209350586e-01,8.526359498500823975e-02,1.348242908716201782e-01
-4.093984961509704590e-01,1.993391871452331543e+00,1.324741005897521973e+00,6.437528133392333984e-01,1.155110523104667664e-01,1.352543532848358154e-01
-4.066416025161743164e-01,2.401559352874755859e+00,1.536069750785827637e+00,7.527501583099365234e-01,1.459619253873825073e-01,1.358393430709838867e-01
-4.038847088813781738e-01,2.869887113571166992e+00,1.760334372520446777e+00,8.629722595214843750e-01,1.764452010393142700e-01,1.365697085857391357e-01
-4.011278450489044189e-01,3.404067754745483398e+00,1.996483683586120605e+00,9.733353853225708008e-01,2.067779153585433960e-01,1.374371349811553955e-01
-3.983709514141082764e-01,4.007097721099853516e+00,2.241854429244995117e+00,1.082451462745666504e+00,2.367699742317199707e-01,1.384322345256805420e-01
-3.956140577793121338e-01,4.674418926239013672e+00,2.490898132324218750e+00,1.188579440116882324e+00,2.662206888198852539e-01,1.395462900400161743e-01
-3.928571641445159912e-01,5.380598545074462891e+00,2.733295202255249023e+00,1.289613008499145508e+00,2.949232757091522217e-01,1.407703012228012085e-01
-3.901002705097198486e-01,6.041642189025878906e+00,2.951888084411621094e+00,1.383108258247375488e+00,3.226680755615234375e-01,1.420948058366775513e-01
-3.873433768749237061e-01,6.448587417602539062e+00,3.122490167617797852e+00,1.466386079788208008e+00,3.492437005043029785e-01,1.435123533010482788e-01
-3.845864832401275635e-01,6.367323875427246094e+00,3.219390630722045898e+00,1.536724090576171875e+00,3.744418323040008545e-01,1.450135558843612671e-01
-3.818295896053314209e-01,5.887624740600585938e+00,3.227462053298950195e+00,1.591630935668945312e+00,3.980591893196105957e-01,1.465907096862792969e-01
-3.790726959705352783e-01,5.265981674194335938e+00,3.151859998703002930e+00,1.629174351692199707e+00,4.199044704437255859e-01,1.482344567775726318e-01
-3.763158023357391357e-01,4.644735336303710938e+00,3.014399290084838867e+00,1.648274779319763184e+00,4.398005306720733643e-01,1.499370336532592773e-01
-3.735589087009429932e-01,4.075453758239746094e+00,2.840953350067138672e+00,1.648883581161499023e+00,4.575896859169006348e-01,1.516900062561035156e-01
-3.708020150661468506e-01,3.573296785354614258e+00,2.652213096618652344e+00,1.631983041763305664e+00,4.731375873088836670e-01,1.534860581159591675e-01
-3.680451214313507080e-01,3.139217138290405273e+00,2.461498260498046875e+00,1.599405765533447266e+00,4.863372445106506348e-01,1.553173810243606567e-01
-3.652882277965545654e-01,2.768168449401855469e+00,2.276277780532836914e+00,1.553540825843811035e+00,4.971114993095397949e-01,1.571763157844543457e-01
-3.625313341617584229e-01,2.452600002288818359e+00,2.100278854370117188e+00,1.497007966041564941e+00,5.054156780242919922e-01,1.590556502342224121e-01
-3.597744405269622803e-01,2.184241771697998047e+00,1.935066819190979004e+00,1.432383656501770020e+00,5.112388134002685547e-01,1.609487533569335938e-01
-3.570175468921661377e-01,1.955128550529479980e+00,1.781020998954772949e+00,1.362011671066284180e+00,5.146019458770751953e-01,1.628485023975372314e-01
-3.542606532573699951e-01,1.758170008659362793e+00,1.637882709503173828e+00,1.287901878356933594e+00,5.155603289604187012e-01,1.647483259439468384e-01
-3.515037596225738525e-01,1.587403178215026855e+00,1.505058050155639648e+00,1.211703896522521973e+00,5.141990780830383301e-01,1.666424423456192017e-01
-3.487468659877777100e-01,1.438022732734680176e+00,1.381780147552490234e+00,1.134722828865051270e+00,5.106289386749267578e-01,1.685251742601394653e-01
-3.459899723529815674e-01,1.306271433830261230e+00,1.267199277877807617e+00,1.057962894439697266e+00,5.049871206283569336e-01,1.703900396823883057e-01
-3.432331085205078125e-01,1.189249515533447266e+00,1.160438179969787598e+00,9.821779131889343262e-01,4.974277615547180176e-01,1.722326427698135376e-01
-3.404762148857116699e-01,1.084673762321472168e+00,1.060621142387390137e+00,9.079189300537109375e-01,4.881218075752258301e-01,1.740480363368988037e-01
-3.377193212509155273e-01,9.906262755393981934e-01,9.669098258018493652e-01,8.355839848518371582e-01,4.772511124610900879e-01,1.758312284946441650e-01
-3.349624276161193848e-01,9.053011536598205566e-01,8.785198330879211426e-01,7.654527425765991211e-01,4.650029838085174561e-01,1.775783300399780273e-01
-3.322055339813232422e-01,8.268157839775085449e-01,7.947408556938171387e-01,6.977174282073974609e-01,4.515672922134399414e-01,1.792850643396377563e-01
-3.294486403465270996e-01,7.531459331512451172e-01,7.149558663368225098e-01,6.325061321258544922e-01,4.371343553066253662e-01,1.809487342834472656e-01
-3.266917467117309570e-01,6.822507977485656738e-01,6.386529207229614258e-01,5.699018239974975586e-01,4.218896627426147461e-01,1.825654506683349609e-01
-3.239348530769348145e-01,6.123613715171813965e-01,5.654345750808715820e-01,5.099569559097290039e-01,4.060120284557342529e-01,1.841322928667068481e-01
-3.211779594421386719e-01,5.423021912574768066e-01,4.950191080570220947e-01,4.527010917663574219e-01,3.896723687648773193e-01,1.856479197740554810e-01
-3.184210658073425293e-01,4.716538488864898682e-01,4.272376000881195068e-01,3.981516659259796143e-01,3.730314671993255615e-01,1.871084421873092651e-01
-3.156641721725463867e-01,4.006691575050354004e-01,3.620223402976989746e-01,3.463167548179626465e-01,3.562391102313995361e-01,1.885132789611816406e-01
-3.129072785377502441e-01,3.300177454948425293e-01,2.993925511837005615e-01,2.971997857093811035e-01,3.394344151020050049e-01,1.898609399795532227e-01
-3.101503849029541016e-01,2.605263292789459229e-01,2.394348233938217163e-01,2.508026063442230225e-01,3.227434456348419189e-01,1.911499351263046265e-01
-3.073934912681579590e-01,1.930274367332458496e-01,1.822842806577682495e-01,2.071255147457122803e-01,3.062815070152282715e-01,1.923799514770507812e-01
-3.046365976333618164e-01,1.283088177442550659e-01,1.281025260686874390e-01,1.661696434020996094e-01,2.901509702205657959e-01,1.935506910085678101e-01
-3.018797039985656738e-01,6.709641963243484497e-02,7.706236094236373901e-02,1.279367357492446899e-01,2.744442820549011230e-01,1.946612447500228882e-01
-2.991228103637695312e-01,1.001708954572677612e-02,2.933177351951599121e-02,9.242919087409973145e-02,2.592419087886810303e-01,1.957126408815383911e-01
-2.963659167289733887e-01,-4.245527088642120361e-02,-1.493648439645767212e-02,5.964982882142066956e-02,2.446143925189971924e-01,1.967052668333053589e-01
-2.936090230941772461e-01,-9.003546833992004395e-02,-5.561244860291481018e-02,2.960223332047462463e-02,2.306223809719085693e-01,1.976393908262252808e-01
-2.908521294593811035e-01,-1.326182037591934204e-01,-9.259137511253356934e-02,2.289122901856899261e-03,2.173171341419219971e-01,1.985163539648056030e-01
-2.880952358245849609e-01,-1.702365577220916748e-01,-1.257972866296768188e-01,-2.228631637990474701e-02,2.047421485185623169e-01,1.993373036384582520e-01
-2.853383421897888184e-01,-2.030056715011596680e-01,-1.551784723997116089e-01,-4.412333667278289795e-02,1.929313987493515015e-01,2.001041322946548462e-01
-2.825814783573150635e-01,-2.310731559991836548e-01,-1.807067841291427612e-01,-6.322176754474639893e-02,1.819128692150115967e-01,2.008181214332580566e-01
-2.798245847225189209e-01,-2.545894086360931396e-01,-2.023736089468002319e-01,-7.958407700061798096e-02,1.717067956924438477e-01,2.014817297458648682e-01
-2.770676910877227783e-01,-2.736891508102416992e-01,-2.201848775148391724e-01,-9.321571141481399536e-02,1.623270064592361450e-01,2.020969986915588379e-01
-2.743107974529266357e-01,-2.884865403175354004e-01,-2.341568320989608765e-01,-1.041251495480537415e-01,1.537815928459167480e-01,2.026656419038772583e-01
-2.715539038181304932e-01,-2.990734279155731201e-01,-2.443138062953948975e-01,-1.123246401548385620e-01,1.460728049278259277e-01,2.031904458999633789e-01
-2.687970101833343506e-01,-3.055219352245330811e-01,-2.506840825080871582e-01,-1.178314164280891418e-01,1.391982585191726685e-01,2.036745846271514893e-01
-2.660401165485382080e-01,-3.078852295875549316e-01,-2.532969415187835693e-01,-1.206685230135917664e-01,1.331499665975570679e-01,2.041198909282684326e-01
-2.632832229137420654e-01,-3.062006235122680664e-01,-2.521826326847076416e-01,-1.208648532629013062e-01,1.279156655073165894e-01,2.045297026634216309e-01
-2.605263292789459229e-01,-3.004923462867736816e-01,-2.473703324794769287e-01,-1.184559985995292664e-01,1.234796270728111267e-01,2.049071788787841797e-01
-2.577694356441497803e-01,-2.907725274562835693e-01,-2.388891726732254028e-01,-1.134864985942840576e-01,1.198207363486289978e-01,2.052550464868545532e-01
-2.550125420093536377e-01,-2.770451307296752930e-01,-2.267683148384094238e-01,-1.060109734535217285e-01,1.169152557849884033e-01,2.055760622024536133e-01
-2.522556483745574951e-01,-2.593074440956115723e-01,-2.110386937856674194e-01,-9.609452635049819946e-02,1.147368028759956360e-01,2.058735787868499756e-01
-2.494987547397613525e-01,-2.375529110431671143e-01,-1.917359530925750732e-01,-8.381424844264984131e-02,1.132538020610809326e-01,2.061509341001510620e-01
-2.467418611049652100e-01,-2.117753922939300537e-01,-1.689016520977020264e-01,-6.926263868808746338e-02,1.124332398176193237e-01,2.064106017351150513e-01
-2.439849674701690674e-01,-1.819723397493362427e-01,-1.425908356904983521e-01,-5.254890024662017822e-02,1.122387647628784180e-01,2.066564112901687622e-01
-2.412280738353729248e-01,-1.481497734785079956e-01,-1.128714755177497864e-01,-3.380024805665016174e-02,1.126320138573646545e-01,2.068911045789718628e-01
-2.384711951017379761e-01,-1.103296354413032532e-01,-7.983711361885070801e-02,-1.316467858850955963e-02,1.135725378990173340e-01,2.071172147989273071e-01
-2.357143014669418335e-01,-6.855616718530654907e-02,-4.360827803611755371e-02,9.186475537717342377e-03,1.150171905755996704e-01,2.073394507169723511e-01
-2.329574078321456909e-01,-2.290735952556133270e-02,-4.344600252807140350e-03,3.305570036172866821e-02,1.169218197464942932e-01,2.075592130422592163e-01
-2.302005141973495483e-01,2.649287879467010498e-02,3.774600476026535034e-02,5.821834877133369446e-02,1.192417591810226440e-01,2.077803015708923340e-01
-2.274436205625534058e-01,7.945767045021057129e-02,8.239524811506271362e-02,8.441948145627975464e-02,1.219292506575584412e-01,2.080049812793731689e-01
-2.246867269277572632e-01,1.357192695140838623e-01,1.292610764503479004e-01,1.113750413060188293e-01,1.249378025531768799e-01,2.082364559173583984e-01
-2.219298332929611206e-01,1.949032843112945557e-01,1.779137551784515381e-01,1.387692093849182129e-01,1.282196342945098877e-01,2.084771692752838135e-01
-2.191729396581649780e-01,2.565017044544219971e-01,2.278199046850204468e-01,1.662565767765045166e-01,1.317280530929565430e-01,2.087294310331344604e-01
-2.164160460233688354e-01,3.198402822017669678e-01,2.783300876617431641e-01,1.934651434421539307e-01,1.354151964187622070e-01,2.089965492486953735e-01
-2.136591523885726929e-01,3.840465545654296875e-01,3.286662697792053223e-01,2.200001925230026245e-01,1.392351686954498291e-01,2.092803269624710083e-01
-2.109022736549377441e-01,4.480169415473937988e-01,3.779194355010986328e-01,2.454525828361511230e-01,1.431434601545333862e-01,2.095823734998703003e-01
-2.081453800201416016e-01,5.103982090950012207e-01,4.250553548336029053e-01,2.694064676761627197e-01,1.470960974693298340e-01,2.099061608314514160e-01
-2.053884863853454590e-01,5.695832371711730957e-01,4.689331352710723877e-01,2.914517819881439209e-01,1.510523706674575806e-01,2.102527171373367310e-01
-2.026315927505493164e-01,6.237432360649108887e-01,5.083470940589904785e-01,3.111990690231323242e-01,1.549736112356185913e-01,2.106242030858993530e-01
-1.998746991157531738e-01,6.709048151969909668e-01,5.420851111412048340e-01,3.282922208309173584e-01,1.588235646486282349e-01,2.110218107700347900e-01
-1.971178054809570312e-01,7.090806961059570312e-01,5.690088868141174316e-01,3.424255251884460449e-01,1.625697016716003418e-01,2.114481478929519653e-01
-1.943609118461608887e-01,7.364524602890014648e-01,5.881457328796386719e-01,3.533579707145690918e-01,1.661820411682128906e-01,2.119035422801971436e-01
-1.916040182113647461e-01,7.515802383422851562e-01,5.987818837165832520e-01,3.609260916709899902e-01,1.696351170539855957e-01,2.123898118734359741e-01
-1.888471245765686035e-01,7.536004781723022461e-01,6.005396842956542969e-01,3.650515675544738770e-01,1.729072183370590210e-01,2.129085808992385864e-01
-1.860902309417724609e-01,7.423610091209411621e-01,5.934241414070129395e-01,3.657477200031280518e-01,1.759804040193557739e-01,2.134598940610885620e-01
-1.833333373069763184e-01,7.184567451477050781e-01,5.778287649154663086e-01,3.631165325641632080e-01,1.788413375616073608e-01,2.140448093414306641e-01
-1.805764585733413696e-01,6.831514835357666016e-01,5.544988512992858887e-01,3.573458492755889893e-01,1.814804822206497192e-01,2.146645188331604004e-01
-1.778195649385452271e-01,6.382132172584533691e-01,5.244619846343994141e-01,3.486977219581604004e-01,1.838925927877426147e-01,2.153193950653076172e-01
-1.750626713037490845e-01,5.857065916061401367e-01,4.889343082904815674e-01,3.374959528446197510e-01,1.860772520303726196e-01,2.160097807645797729e-01
-1.723057776689529419e-01,5.277898907661437988e-01,4.492294490337371826e-01,3.241101801395416260e-01,1.880375295877456665e-01,2.167358398437500000e-01
-1.695488840341567993e-01,4.665501415729522705e-01,4.066708683967590332e-01,3.089409172534942627e-01,1.897801458835601807e-01,2.174973934888839722e-01
-1.667919903993606567e-01,4.038930535316467285e-01,3.625258207321166992e-01,2.924024760723114014e-01,1.913162171840667725e-01,2.182951718568801880e-01
-1.640350967645645142e-01,3.414857983589172363e-01,3.179593682289123535e-01,2.749098539352416992e-01,1.926595270633697510e-01,2.191289663314819336e-01
-1.612782031297683716e-01,2.807378470897674561e-01,2.740070521831512451e-01,2.568659484386444092e-01,1.938268989324569702e-01,2.199980169534683228e-01
-1.585213094949722290e-01,2.228120118379592896e-01,2.315632402896881104e-01,2.386520802974700928e-01,1.948386877775192261e-01,2.209021747112274170e-01
-1.557644158601760864e-01,1.686480939388275146e-01,1.913806796073913574e-01,2.206200063228607178e-01,1.957167685031890869e-01,2.218409925699234009e-01
-1.530075371265411377e-01,1.189932823181152344e-01,1.540778279304504395e-01,2.030881643295288086e-01,1.964852362871170044e-01,2.228125184774398804e-01
-1.502506434917449951e-01,7.443114370107650757e-02,1.201478391885757446e-01,1.863360553979873657e-01,1.971693783998489380e-01,2.238181978464126587e-01
-1.474937498569488525e-01,3.540920838713645935e-02,8.997084945440292358e-02,1.706059128046035767e-01,1.977962553501129150e-01,2.248555868864059448e-01
-1.447368562221527100e-01,2.259264234453439713e-03,6.382464617490768433e-02,1.560999602079391479e-01,1.983934491872787476e-01,2.259239256381988525e-01
-1.419799625873565674e-01,-2.478770166635513306e-02,4.189407080411911011e-02,1.429821103811264038e-01,1.989886611700057983e-01,2.270225435495376587e-01
-1.392230689525604248e-01,-4.559075459837913513e-02,2.427854761481285095e-02,1.313802450895309448e-01,1.996094882488250732e-01,2.281494289636611938e-01
-1.364661753177642822e-01,-6.009658053517341614e-02,1.099835243076086044e-02,1.213868483901023865e-01,2.002841383218765259e-01,2.293042689561843872e-01
-1.337092816829681396e-01,-6.834025681018829346e-02,2.000024542212486267e-03,1.130622252821922302e-01,2.010385990142822266e-01,2.304848283529281616e-01
-1.309523880481719971e-01,-7.045228034257888794e-02,-2.841062378138303757e-03,1.064366847276687622e-01,2.018991708755493164e-01,2.316892445087432861e-01
-1.281954944133758545e-01,-6.666857004165649414e-02,-3.717089537531137466e-03,1.015130430459976196e-01,2.028905153274536133e-01,2.329165935516357422e-01
-1.254386007785797119e-01,-5.734512954950332642e-02,-8.841603994369506836e-04,9.826998412609100342e-02,2.040358334779739380e-01,2.341652661561965942e-01
-1.226817145943641663e-01,-4.297275841236114502e-02,5.342568736523389816e-03,9.666383266448974609e-02,2.053561359643936157e-01,2.354328036308288574e-01
-1.199248209595680237e-01,-2.419085428118705750e-02,1.459375396370887756e-02,9.663262963294982910e-02,2.068707942962646484e-01,2.367182821035385132e-01
-1.171679273247718811e-01,-1.794256269931793213e-03,2.645509503781795502e-02,9.809710085391998291e-02,2.085979133844375610e-01,2.380181401968002319e-01
-1.144110411405563354e-01,2.327077090740203857e-02,4.047875478863716125e-02,1.009662598371505737e-01,2.105518728494644165e-01,2.393319904804229736e-01
-1.116541475057601929e-01,4.993049800395965576e-02,5.619440972805023193e-02,1.051380261778831482e-01,2.127459496259689331e-01,2.406568676233291626e-01
-1.088972538709640503e-01,7.703511416912078857e-02,7.312474399805068970e-02,1.105036363005638123e-01,2.151908427476882935e-01,2.419915795326232910e-01
-1.061403602361679077e-01,1.034388020634651184e-01,9.080073982477188110e-02,1.169499456882476807e-01,2.178946733474731445e-01,2.433327436447143555e-01
-1.033834666013717651e-01,1.281087100505828857e-01,1.087743714451789856e-01,1.243632808327674866e-01,2.208631783723831177e-01,2.446789294481277466e-01
-1.006265804171562195e-01,1.502516567707061768e-01,1.266303509473800659e-01,1.326309144496917725e-01,2.240985929965972900e-01,2.460277080535888672e-01
-9.786968678236007690e-02,1.694342792034149170e-01,1.439938247203826904e-01,1.416454017162322998e-01,2.276029288768768311e-01,2.473765015602111816e-01
-9.511279314756393433e-02,1.856665462255477905e-01,1.605345606803894043e-01,1.513061374425888062e-01,2.313730865716934204e-01,2.487238347530364990e-01
-9.235589951276779175e-02,1.994189321994781494e-01,1.759690344333648682e-01,1.615214794874191284e-01,2.354054600000381470e-01,2.500661909580230713e-01
-8.959900587797164917e-02,2.115513980388641357e-01,1.900642216205596924e-01,1.722100675106048584e-01,2.396930456161499023e-01,2.514022290706634521e-01
-8.684211969375610352e-02,2.231398820877075195e-01,2.026433050632476807e-01,1.833025217056274414e-01,2.442266792058944702e-01,2.527284026145935059e-01
-8.408522605895996094e-02,2.352116852998733521e-01,2.136004567146301270e-01,1.947412192821502686e-01,2.489950954914093018e-01,2.540434896945953369e-01
-8.132833242416381836e-02,2.483991980552673340e-01,2.229205071926116943e-01,2.064805477857589722e-01,2.539841234683990479e-01,2.553451955318450928e-01
-7.857143878936767578e-02,2.625402808189392090e-01,2.307064682245254517e-01,2.184856683015823364e-01,2.591783404350280762e-01,2.566297352313995361e-01
-7.581454515457153320e-02,2.762954235076904297e-01,2.372038066387176514e-01,2.307307124137878418e-01,2.645599544048309326e-01,2.578965425491333008e-01
-7.305765151977539062e-02,2.869344949722290039e-01,2.428174614906311035e-01,2.431984692811965942e-01,2.701088786125183105e-01,2.591423690319061279e-01
-7.030076533555984497e-02,2.905686497688293457e-01,2.481104135513305664e-01,2.558757066726684570e-01,2.758034169673919678e-01,2.603643834590911865e-01
-6.754387170076370239e-02,2.831563949584960938e-01,2.537761628627777100e-01,2.687526643276214600e-01,2.816200554370880127e-01,2.615609169006347656e-01
-6.478697806596755981e-02,2.623695731163024902e-01,2.605835497379302979e-01,2.818183898925781250e-01,2.875342369079589844e-01,2.627298533916473389e-01
-6.203008443117141724e-02,2.297617495059967041e-01,2.692997157573699951e-01,2.950602471828460693e-01,2.935193479061126709e-01,2.638689577579498291e-01
-5.927319452166557312e-02,1.920779347419738770e-01,2.805947065353393555e-01,3.084593415260314941e-01,2.995477318763732910e-01,2.649756669998168945e-01
-5.651630088686943054e-02,1.607876121997833252e-01,2.949482798576354980e-01,3.219903707504272461e-01,3.055910766124725342e-01,2.660484313964843750e-01
-5.375941097736358643e-02,1.499591767787933350e-01,3.125639557838439941e-01,3.356178402900695801e-01,3.116186559200286865e-01,2.670843601226806641e-01
-5.100251734256744385e-02,1.733451634645462036e-01,3.333131670951843262e-01,3.492961823940277100e-01,3.176014423370361328e-01,2.680821418762207031e-01
-4.824562370777130127e-02,2.412201017141342163e-01,3.567167520523071289e-01,3.629707098007202148e-01,3.235071897506713867e-01,2.690395414829254150e-01
-4.548873379826545715e-02,3.563727140426635742e-01,3.819756805896759033e-01,3.765736818313598633e-01,3.293059170246124268e-01,2.699549794197082520e-01
-4.273184016346931458e-02,5.075610280036926270e-01,4.080529510974884033e-01,3.900302946567535400e-01,3.349655568599700928e-01,2.708263695240020752e-01
-3.997494652867317200e-02,6.602416634559631348e-01,4.337997436523437500e-01,4.032545387744903564e-01,3.404552638530731201e-01,2.716515064239501953e-01
-3.721805661916732788e-02,7.557743787765502930e-01,4.581090509891510010e-01,4.161562919616699219e-01,3.457441926002502441e-01,2.724296152591705322e-01
-3.446116298437118530e-02,7.454941272735595703e-01,4.800620973110198975e-01,4.286392033100128174e-01,3.508018255233764648e-01,2.731587588787078857e-01
-3.170426934957504272e-02,6.427252888679504395e-01,4.990363121032714844e-01,4.406057894229888916e-01,3.555991947650909424e-01,2.738382518291473389e-01
-2.894737944006919861e-02,5.129379630088806152e-01,5.147500038146972656e-01,4.519577324390411377e-01,3.601080179214477539e-01,2.744655311107635498e-01
-2.619048580527305603e-02,4.186069071292877197e-01,5.272370576858520508e-01,4.626012146472930908e-01,3.643005490303039551e-01,2.750395834445953369e-01
-2.343359403312206268e-02,3.939847946166992188e-01,5.367693901062011719e-01,4.724453091621398926e-01,3.681524693965911865e-01,2.755600810050964355e-01
-2.067670226097106934e-02,4.469743072986602783e-01,5.437573790550231934e-01,4.814077913761138916e-01,3.716399669647216797e-01,2.760254144668579102e-01
-1.791981048882007599e-02,5.608403086662292480e-01,5.486600399017333984e-01,4.894127249717712402e-01,3.747410476207733154e-01,2.764342129230499268e-01
-1.516291778534650803e-02,6.887915134429931641e-01,5.519238710403442383e-01,4.963944852352142334e-01,3.774367272853851318e-01,2.767864465713500977e-01
-1.240602508187294006e-02,7.586716413497924805e-01,5.539517402648925781e-01,5.022963881492614746e-01,3.797098696231842041e-01,2.770812809467315674e-01
-9.649133309721946716e-03,7.205176353454589844e-01,5.550972223281860352e-01,5.070722103118896484e-01,3.815459907054901123e-01,2.773174643516540527e-01
-6.892241071909666061e-03,6.005423665046691895e-01,5.556611418724060059e-01,5.106859207153320312e-01,3.829334378242492676e-01,2.774952352046966553e-01
-4.135348834097385406e-03,4.719752371311187744e-01,5.558885335922241211e-01,5.131096243858337402e-01,3.838635981082916260e-01,2.776136994361877441e-01
-1.378456596285104752e-03,3.940499722957611084e-01,5.559552907943725586e-01,5.143256783485412598e-01,3.843304812908172607e-01,2.776735126972198486e-01
1.378456596285104752e-03,3.940493464469909668e-01,5.559554100036621094e-01,5.143254399299621582e-01,3.843302726745605469e-01,2.776732742786407471e-01
4.135348834097385406e-03,4.719733893871307373e-01,5.558880567550659180e-01,5.131093859672546387e-01,3.838638663291931152e-01,2.776140868663787842e-01
6.892241071909666061e-03,6.005399227142333984e-01,5.556607246398925781e-01,5.106856226921081543e-01,3.829336166381835938e-01,2.774956524372100830e-01
9.649133309721946716e-03,7.205149531364440918e-01,5.550969839096069336e-01,5.070721507072448730e-01,3.815460801124572754e-01,2.773177027702331543e-01
1.240602508187294006e-02,7.586690783500671387e-01,5.539511442184448242e-01,5.022962689399719238e-01,3.797098696231842041e-01,2.770809531211853027e-01
1.516291778534650803e-02,6.887898445129394531e-01,5.519232749938964844e-01,4.963943064212799072e-01,3.774364590644836426e-01,2.767867743968963623e-01
1.791981048882007599e-02,5.608394742012023926e-01,5.486596226692199707e-01,4.894126355648040771e-01,3.747413158416748047e-01,2.764343619346618652e-01
2.067670226097106934e-02,4.469739496707916260e-01,5.437569022178649902e-01,4.814074933528900146e-01,3.716400563716888428e-01,2.760255038738250732e-01
2.343359403312206268e-02,3.939846158027648926e-01,5.367687940597534180e-01,4.724454879760742188e-01,3.681527078151702881e-01,2.755602300167083740e-01
2.619048580527305603e-02,4.186069071292877197e-01,5.272367596626281738e-01,4.626009166240692139e-01,3.643006980419158936e-01,2.750395834445953369e-01
2.894737944006919861e-02,5.129380226135253906e-01,5.147495269775390625e-01,4.519577324390411377e-01,3.601076006889343262e-01,2.744653820991516113e-01
3.170426934957504272e-02,6.427254080772399902e-01,4.990360140800476074e-01,4.406055212020874023e-01,3.555992841720581055e-01,2.738382518291473389e-01
3.446116298437118530e-02,7.454941868782043457e-01,4.800618886947631836e-01,4.286390244960784912e-01,3.508016467094421387e-01,2.731589972972869873e-01
3.721805661916732788e-02,7.557742595672607422e-01,4.581090509891510010e-01,4.161562025547027588e-01,3.457441031932830811e-01,2.724299430847167969e-01
3.997494652867317200e-02,6.602416634559631348e-01,4.337996542453765869e-01,4.032545387744903564e-01,3.404551744461059570e-01,2.716516554355621338e-01
4.273184016346931458e-02,5.075610280036926270e-01,4.080526828765869141e-01,3.900300562381744385e-01,3.349656462669372559e-01,2.708262205123901367e-01
4.548873379826545715e-02,3.563726246356964111e-01,3.819756805896759033e-01,3.765735924243927002e-01,3.293059170246124268e-01,2.699546813964843750e-01
4.824562370777130127e-02,2.412201017141342163e-01,3.567169308662414551e-01,3.629705309867858887e-01,3.235073387622833252e-01,2.690394818782806396e-01
5.100251734256744385e-02,1.733450293540954590e-01,3.333130776882171631e-01,3.492963612079620361e-01,3.176013529300689697e-01,2.680821418762207031e-01
5.375941097736358643e-02,1.499591171741485596e-01,3.125638663768768311e-01,3.356175124645233154e-01,3.116186559200286865e-01,2.670843601226806641e-01
5.651630088686943054e-02,1.607875376939773560e-01,2.949482202529907227e-01,3.219901323318481445e-01,3.055908977985382080e-01,2.660481035709381104e-01
5.927319452166557312e-02,1.920779347419738770e-01,2.805947065353393555e-01,3.084594011306762695e-01,2.995477318763732910e-01,2.649758160114288330e-01
6.203008443117141724e-02,2.297616600990295410e-01,2.692996263504028320e-01,2.950601577758789062e-01,2.935194969177246094e-01,2.638691961765289307e-01
6.478697806596755981e-02,2.623697221279144287e-01,2.605836391448974609e-01,2.818183898925781250e-01,2.875342369079589844e-01,2.627300918102264404e-01
6.754387170076370239e-02,2.831564843654632568e-01,2.537762522697448730e-01,2.687523663043975830e-01,2.816204428672790527e-01,2.615613341331481934e-01
7.030076533555984497e-02,2.905686497688293457e-01,2.481105625629425049e-01,2.558757066726684570e-01,2.758032679557800293e-01,2.603646218776702881e-01
7.305765151977539062e-02,2.869345545768737793e-01,2.428173124790191650e-01,2.431984692811965942e-01,2.701088190078735352e-01,2.591418027877807617e-01
7.581454515457153320e-02,2.762956023216247559e-01,2.372036576271057129e-01,2.307305634021759033e-01,2.645602524280548096e-01,2.578964829444885254e-01
7.857143878936767578e-02,2.625403404235839844e-01,2.307063192129135132e-01,2.184855192899703979e-01,2.591782808303833008e-01,2.566302716732025146e-01
8.132833242416381836e-02,2.483991980552673340e-01,2.229204326868057251e-01,2.064803987741470337e-01,2.539839744567871094e-01,2.553451061248779297e-01
8.408522605895996094e-02,2.352116852998733521e-01,2.136004567146301270e-01,1.947412192821502686e-01,2.489947080612182617e-01,2.540434300899505615e-01
8.684211969375610352e-02,2.231398075819015503e-01,2.026430964469909668e-01,1.833024621009826660e-01,2.442266047000885010e-01,2.527284622192382812e-01
8.959900587797164917e-02,2.115513235330581665e-01,1.900642216205596924e-01,1.722102016210556030e-01,2.396930456161499023e-01,2.514017522335052490e-01
9.235589951276779175e-02,1.994190067052841187e-01,1.759690344333648682e-01,1.615212708711624146e-01,2.354053854942321777e-01,2.500661909580230713e-01
9.511279314756393433e-02,1.856663972139358521e-01,1.605344712734222412e-01,1.513061374425888062e-01,2.313730120658874512e-01,2.487236112356185913e-01
9.786968678236007690e-02,1.694342792034149170e-01,1.439938247203826904e-01,1.416453421115875244e-01,2.276026308536529541e-01,2.473767250776290894e-01
1.006265804171562195e-01,1.502516567707061768e-01,1.266304850578308105e-01,1.326308399438858032e-01,2.240986675024032593e-01,2.460277825593948364e-01
1.033834666013717651e-01,1.281087100505828857e-01,1.087743043899536133e-01,1.243632808327674866e-01,2.208628058433532715e-01,2.446789890527725220e-01
1.061403602361679077e-01,1.034388020634651184e-01,9.080067276954650879e-02,1.169502139091491699e-01,2.178945988416671753e-01,2.433329671621322632e-01
1.088972538709640503e-01,7.703533768653869629e-02,7.312487065792083740e-02,1.105037033557891846e-01,2.151909172534942627e-01,2.419913560152053833e-01
1.116541475057601929e-01,4.993056133389472961e-02,5.619434639811515808e-02,1.051380261778831482e-01,2.127461731433868408e-01,2.406571656465530396e-01
1.144110411405563354e-01,2.327065169811248779e-02,4.047869145870208740e-02,1.009661927819252014e-01,2.105518728494644165e-01,2.393319904804229736e-01
1.171679273247718811e-01,-1.794151961803436279e-03,2.645527385175228119e-02,9.809696674346923828e-02,2.085976898670196533e-01,2.380186021327972412e-01
1.199248209595680237e-01,-2.419073879718780518e-02,1.459357142448425293e-02,9.663242846727371216e-02,2.068709433078765869e-01,2.367175966501235962e-01
1.226817145943641663e-01,-4.297275841236114502e-02,5.342568736523389816e-03,9.666383266448974609e-02,2.053559869527816772e-01,2.354325801134109497e-01
1.254386007785797119e-01,-5.734512954950332642e-02,-8.839275687932968140e-04,9.826991707086563110e-02,2.040358334779739380e-01,2.341651916503906250e-01
1.281954944133758545e-01,-6.666868180036544800e-02,-3.717207815498113632e-03,1.015129163861274719e-01,2.028908133506774902e-01,2.329165190458297729e-01
1.309523880481719971e-01,-7.045206427574157715e-02,-2.841062378138303757e-03,1.064367517828941345e-01,2.018995285034179688e-01,2.316889315843582153e-01
1.337092816829681396e-01,-6.834025681018829346e-02,2.000024542212486267e-03,1.130622252821922302e-01,2.010388225317001343e-01,2.304845303297042847e-01
1.364661753177642822e-01,-6.009646877646446228e-02,1.099835243076086044e-02,1.213867813348770142e-01,2.002839893102645874e-01,2.293040454387664795e-01
1.392230689525604248e-01,-4.559097811579704285e-02,2.427842840552330017e-02,1.313802450895309448e-01,1.996096372604370117e-01,2.281498014926910400e-01
1.419799625873565674e-01,-2.478770166635513306e-02,4.189401119947433472e-02,1.429821103811264038e-01,1.989885121583938599e-01,2.270223945379257202e-01
1.447368562221527100e-01,2.259204629808664322e-03,6.382483243942260742e-02,1.560997515916824341e-01,1.983934491872787476e-01,2.259239256381988525e-01
1.474937498569488525e-01,3.540920838713645935e-02,8.997078239917755127e-02,1.706059873104095459e-01,1.977959573268890381e-01,2.248557358980178833e-01
1.502506434917449951e-01,7.443120330572128296e-02,1.201477721333503723e-01,1.863361299037933350e-01,1.971694380044937134e-01,2.238182723522186279e-01
1.530075371265411377e-01,1.189932823181152344e-01,1.540776938199996948e-01,2.030880153179168701e-01,1.964849382638931274e-01,2.228128910064697266e-01
1.557644158601760864e-01,1.686481684446334839e-01,1.913806796073913574e-01,2.206202298402786255e-01,1.957166939973831177e-01,2.218405455350875854e-01
1.585213094949722290e-01,2.228120863437652588e-01,2.315632402896881104e-01,2.386519312858581543e-01,1.948389708995819092e-01,2.209021747112274170e-01
1.612782031297683716e-01,2.807377576828002930e-01,2.740070521831512451e-01,2.568658888339996338e-01,1.938270479440689087e-01,2.199980169534683228e-01
1.640350967645645142e-01,3.414857983589172363e-01,3.179594576358795166e-01,2.749098539352416992e-01,1.926595270633697510e-01,2.191287428140640259e-01
1.667919903993606567e-01,4.038931429386138916e-01,3.625258207321166992e-01,2.924025654792785645e-01,1.913163512945175171e-01,2.182953953742980957e-01
1.695488840341567993e-01,4.665500521659851074e-01,4.066709578037261963e-01,3.089407682418823242e-01,1.897801458835601807e-01,2.174976170063018799e-01
1.723057776689529419e-01,5.277898907661437988e-01,4.492295384407043457e-01,3.241101801395416260e-01,1.880376040935516357e-01,2.167358398437500000e-01
1.750626713037490845e-01,5.857067108154296875e-01,4.889346063137054443e-01,3.374958038330078125e-01,1.860769689083099365e-01,2.160097062587738037e-01
1.778195649385452271e-01,6.382130980491638184e-01,5.244619846343994141e-01,3.486978113651275635e-01,1.838927268981933594e-01,2.153193205595016479e-01
1.805764585733413696e-01,6.831514835357666016e-01,5.544988512992858887e-01,3.573459982872009277e-01,1.814802736043930054e-01,2.146644443273544312e-01
1.833333373069763184e-01,7.184568643569946289e-01,5.778285264968872070e-01,3.631165325641632080e-01,1.788409054279327393e-01,2.140448093414306641e-01
1.860902309417724609e-01,7.423611879348754883e-01,5.934241414070129395e-01,3.657475709915161133e-01,1.759804040193557739e-01,2.134595960378646851e-01
1.888471245765686035e-01,7.536003589630126953e-01,6.005399227142333984e-01,3.650517463684082031e-01,1.729072183370590210e-01,2.129082232713699341e-01
1.916040182113647461e-01,7.515802979469299316e-01,5.987820029258728027e-01,3.609260916709899902e-01,1.696349829435348511e-01,2.123896777629852295e-01
1.943609118461608887e-01,7.364525198936462402e-01,5.881457328796386719e-01,3.533580601215362549e-01,1.661819666624069214e-01,2.119033187627792358e-01
1.971178054809570312e-01,7.090806961059570312e-01,5.690086483955383301e-01,3.424255251884460449e-01,1.625697016716003418e-01,2.114475518465042114e-01
1.998746991157531738e-01,6.709046959877014160e-01,5.420851111412048340e-01,3.282919824123382568e-01,1.588237732648849487e-01,2.110218107700347900e-01
2.026315927505493164e-01,6.237432360649108887e-01,5.083470940589904785e-01,3.111990690231323242e-01,1.549734771251678467e-01,2.106236815452575684e-01
2.053884863853454590e-01,5.695832967758178711e-01,4.689330458641052246e-01,2.914521694183349609e-01,1.510527729988098145e-01,2.102524936199188232e-01
2.081453800201416016e-01,5.103982686996459961e-01,4.250554442405700684e-01,2.694065570831298828e-01,1.470960378646850586e-01,2.099060863256454468e-01
2.109022736549377441e-01,4.480169415473937988e-01,3.779195249080657959e-01,2.454525828361511230e-01,1.431430578231811523e-01,2.095822989940643311e-01
2.136591523885726929e-01,3.840464055538177490e-01,3.286662697792053223e-01,2.200003415346145630e-01,1.392352432012557983e-01,2.092798799276351929e-01
2.164160460233688354e-01,3.198402822017669678e-01,2.783298492431640625e-01,1.934649199247360229e-01,1.354150474071502686e-01,2.089966237545013428e-01
2.191729396581649780e-01,2.565017044544219971e-01,2.278200536966323853e-01,1.662565022706985474e-01,1.317279189825057983e-01,2.087295055389404297e-01
2.219298332929611206e-01,1.949032247066497803e-01,1.779137551784515381e-01,1.387692093849182129e-01,1.282200366258621216e-01,2.084770947694778442e-01
2.246867269277572632e-01,1.357190608978271484e-01,1.292611509561538696e-01,1.113749817013740540e-01,1.249378025531768799e-01,2.082366049289703369e-01
2.274436205625534058e-01,7.945767045021057129e-02,8.239518105983734131e-02,8.441960811614990234e-02,1.219291836023330688e-01,2.080050557851791382e-01
2.302005141973495483e-01,2.649277448654174805e-02,3.774612769484519958e-02,5.821816250681877136e-02,1.192415580153465271e-01,2.077803760766983032e-01
2.329574078321456909e-01,-2.290735952556133270e-02,-4.344363231211900711e-03,3.305570036172866821e-02,1.169219538569450378e-01,2.075594365596771240e-01
2.357143014669418335e-01,-6.855606287717819214e-02,-4.360816627740859985e-02,9.186475537717342377e-03,1.150172576308250427e-01,2.073392271995544434e-01
2.384711951017379761e-01,-1.103296354413032532e-01,-7.983711361885070801e-02,-1.316467858850955963e-02,1.135724708437919617e-01,2.071177363395690918e-01
2.412280738353729248e-01,-1.481496691703796387e-01,-1.128715872764587402e-01,-3.380013257265090942e-02,1.126320138573646545e-01,2.068907320499420166e-01
2.439849674701690674e-01,-1.819720417261123657e-01,-1.425904333591461182e-01,-5.254912748932838440e-02,1.122388318181037903e-01,2.066560387611389160e-01
2.467418611049652100e-01,-2.117753922939300537e-01,-1.689018458127975464e-01,-6.926297396421432495e-02,1.124329715967178345e-01,2.064106017351150513e-01
2.494987547397613525e-01,-2.375529110431671143e-01,-1.917359530925750732e-01,-8.381424844264984131e-02,1.132537350058555603e-01,2.061504870653152466e-01
2.522556483745574951e-01,-2.593074440956115723e-01,-2.110388875007629395e-01,-9.609409421682357788e-02,1.147368028759956360e-01,2.058733701705932617e-01
2.550125420093536377e-01,-2.770451903343200684e-01,-2.267685830593109131e-01,-1.060109734535217285e-01,1.169154569506645203e-01,2.055760622024536133e-01
2.577694356441497803e-01,-2.907725274562835693e-01,-2.388892620801925659e-01,-1.134862825274467468e-01,1.198205351829528809e-01,2.052549719810485840e-01
2.605263292789459229e-01,-3.004921674728393555e-01,-2.473705112934112549e-01,-1.184554696083068848e-01,1.234794929623603821e-01,2.049071788787841797e-01
2.632832229137420654e-01,-3.062008023262023926e-01,-2.521827220916748047e-01,-1.208646446466445923e-01,1.279156655073165894e-01,2.045297622680664062e-01
2.660401165485382080e-01,-3.078852295875549316e-01,-2.532969415187835693e-01,-1.206686273217201233e-01,1.331499069929122925e-01,2.041201889514923096e-01
2.687970101833343506e-01,-3.055219352245330811e-01,-2.506841719150543213e-01,-1.178314164280891418e-01,1.391982585191726685e-01,2.036745846271514893e-01
2.715539038181304932e-01,-2.990736067295074463e-01,-2.443139851093292236e-01,-1.123242154717445374e-01,1.460726559162139893e-01,2.031905204057693481e-01
2.743107974529266357e-01,-2.884864509105682373e-01,-2.341567426919937134e-01,-1.041251495480537415e-01,1.537816673517227173e-01,2.026655673980712891e-01
2.770676910877227783e-01,-2.736889719963073730e-01,-2.201846987009048462e-01,-9.321560710668563843e-02,1.623267233371734619e-01,2.020969241857528687e-01
2.798245847225189209e-01,-2.545894980430603027e-01,-2.023736089468002319e-01,-7.958407700061798096e-02,1.717067956924438477e-01,2.014818042516708374e-01
2.825814783573150635e-01,-2.310731559991836548e-01,-1.807065755128860474e-01,-6.322165578603744507e-02,1.819128692150115967e-01,2.008182555437088013e-01
2.853383421897888184e-01,-2.030057609081268311e-01,-1.551783829927444458e-01,-4.412299767136573792e-02,1.929313242435455322e-01,2.001038491725921631e-01
2.880952358245849609e-01,-1.702365577220916748e-01,-1.257971823215484619e-01,-2.228608354926109314e-02,2.047417163848876953e-01,1.993373036384582520e-01
2.908521294593811035e-01,-1.326180994510650635e-01,-9.259159117937088013e-02,2.289182506501674652e-03,2.173172831535339355e-01,1.985161453485488892e-01
2.936090230941772461e-01,-9.003525972366333008e-02,-5.561223253607749939e-02,2.960216999053955078e-02,2.306223809719085693e-01,1.976393908262252808e-01
2.963659167289733887e-01,-4.245538264513015747e-02,-1.493648439645767212e-02,5.964982882142066956e-02,2.446143925189971924e-01,1.967049092054367065e-01
2.991228103637695312e-01,1.001708954572677612e-02,2.933165058493614197e-02,9.242919087409973145e-02,2.592419683933258057e-01,1.957127153873443604e-01
3.018797039985656738e-01,6.709653139114379883e-02,7.706236094236373901e-02,1.279367953538894653e-01,2.744442820549011230e-01,1.946613192558288574e-01
3.046365976333618164e-01,1.283088922500610352e-01,1.281025260686874390e-01,1.661698520183563232e-01,2.901511490345001221e-01,1.935504823923110962e-01
3.073934912681579590e-01,1.930275261402130127e-01,1.822842061519622803e-01,2.071255147457122803e-01,3.062815070152282715e-01,1.923800259828567505e-01
3.101503849029541016e-01,2.605263292789459229e-01,2.394351065158843994e-01,2.508026957511901855e-01,3.227435350418090820e-01,1.911499351263046265e-01
3.129072785377502441e-01,3.300177454948425293e-01,2.993923723697662354e-01,2.971999347209930420e-01,3.394344151020050049e-01,1.898605823516845703e-01
3.156641721725463867e-01,4.006692469120025635e-01,3.620222508907318115e-01,3.463166654109954834e-01,3.562392890453338623e-01,1.885132044553756714e-01
3.184210658073425293e-01,4.716538488864898682e-01,4.272375404834747314e-01,3.981517553329467773e-01,3.730314671993255615e-01,1.871082186698913574e-01
3.211779594421386719e-01,5.423020124435424805e-01,4.950192272663116455e-01,4.527010917663574219e-01,3.896720111370086670e-01,1.856474131345748901e-01
3.239348530769348145e-01,6.123612523078918457e-01,5.654346346855163574e-01,5.099567174911499023e-01,4.060120284557342529e-01,1.841325014829635620e-01
3.266917467117309570e-01,6.822506785392761230e-01,6.386531591415405273e-01,5.699018239974975586e-01,4.218897521495819092e-01,1.825652420520782471e-01
3.294486403465270996e-01,7.531459331512451172e-01,7.149559259414672852e-01,6.325060129165649414e-01,4.371345341205596924e-01,1.809488087892532349e-01
3.322055339813232422e-01,8.268157243728637695e-01,7.947409749031066895e-01,6.977175474166870117e-01,4.515675902366638184e-01,1.792852878570556641e-01
3.349624276161193848e-01,9.053011536598205566e-01,8.785197138786315918e-01,7.654529213905334473e-01,4.650027155876159668e-01,1.775782704353332520e-01
3.377193212509155273e-01,9.906261563301086426e-01,9.669100046157836914e-01,8.355840444564819336e-01,4.772514104843139648e-01,1.758313626050949097e-01
3.404762148857116699e-01,1.084673762321472168e+00,1.060621261596679688e+00,9.079188108444213867e-01,4.881220757961273193e-01,1.740479618310928345e-01
3.432331085205078125e-01,1.189249515533447266e+00,1.160437941551208496e+00,9.821776747703552246e-01,4.974279403686523438e-01,1.722327172756195068e-01
3.459899723529815674e-01,1.306271314620971680e+00,1.267199158668518066e+00,1.057962656021118164e+00,5.049870014190673828e-01,1.703899651765823364e-01
3.487468659877777100e-01,1.438022732734680176e+00,1.381779909133911133e+00,1.134722828865051270e+00,5.106290578842163086e-01,1.685248315334320068e-01
3.515037596225738525e-01,1.587403297424316406e+00,1.505057930946350098e+00,1.211703658103942871e+00,5.141987800598144531e-01,1.666425168514251709e-01
3.542606532573699951e-01,1.758170008659362793e+00,1.637882590293884277e+00,1.287901759147644043e+00,5.155604481697082520e-01,1.647483259439468384e-01
3.570175468921661377e-01,1.955128669738769531e+00,1.781020879745483398e+00,1.362011551856994629e+00,5.146019458770751953e-01,1.628483682870864868e-01
3.597744405269622803e-01,2.184242010116577148e+00,1.935067057609558105e+00,1.432383656501770020e+00,5.112385153770446777e-01,1.609486788511276245e-01
3.625313341617584229e-01,2.452600002288818359e+00,2.100278854370117188e+00,1.497007966041564941e+00,5.054158568382263184e-01,1.590557247400283813e-01
3.652882277965545654e-01,2.768167972564697266e+00,2.276277780532836914e+00,1.553540825843811035e+00,4.971114993095397949e-01,1.571762412786483765e-01
3.680451214313507080e-01,3.139217138290405273e+00,2.461498260498046875e+00,1.599405884742736816e+00,4.863372445106506348e-01,1.553175151348114014e-01
3.708020150661468506e-01,3.573296785354614258e+00,2.652213096618652344e+00,1.631983160972595215e+00,4.731376767158508301e-01,1.534861922264099121e-01
3.735589087009429932e-01,4.075453758239746094e+00,2.840953350067138672e+00,1.648883581161499023e+00,4.575895071029663086e-01,1.516899466514587402e-01
3.763158023357391357e-01,4.644735813140869141e+00,3.014399290084838867e+00,1.648274660110473633e+00,4.398004412651062012e-01,1.499369591474533081e-01
3.790726959705352783e-01,5.265981674194335938e+00,3.151859760284423828e+00,1.629174351692199707e+00,4.199043810367584229e-01,1.482343822717666626e-01
3.818295896053314209e-01,5.887624740600585938e+00,3.227462053298950195e+00,1.591630935668945312e+00,3.980591893196105957e-01,1.465905606746673584e-01
3.845864832401275635e-01,6.367324352264404297e+00,3.219390630722045898e+00,1.536724090576171875e+00,3.744414746761322021e-01,1.450139135122299194e-01
3.873433768749237061e-01,6.448587417602539062e+00,3.122490167617797852e+00,1.466386318206787109e+00,3.492437005043029785e-01,1.435124129056930542e-01
3.901002705097198486e-01,6.041642189025878906e+00,2.951888084411621094e+00,1.383108139038085938e+00,3.226680755615234375e-01,1.420948058366775513e-01
3.928571641445159912e-01,5.380598545074462891e+00,2.733295440673828125e+00,1.289613008499145508e+00,2.949231863021850586e-01,1.407698243856430054e-01
3.956140577793121338e-01,4.674418926239013672e+00,2.490898132324218750e+00,1.188579559326171875e+00,2.662203013896942139e-01,1.395459473133087158e-01
3.983709514141082764e-01,4.007097721099853516e+00,2.241854190826416016e+00,1.082451462745666504e+00,2.367699742317199707e-01,1.384320855140686035e-01
4.011278450489044189e-01,3.404067754745483398e+00,1.996483802795410156e+00,9.733353853225708008e-01,2.067781388759613037e-01,1.374370604753494263e-01
4.038847088813781738e-01,2.869886875152587891e+00,1.760334491729736328e+00,8.629722595214843750e-01,1.764450520277023315e-01,1.365697830915451050e-01
4.066416025161743164e-01,2.401559114456176758e+00,1.536069631576538086e+00,7.527502179145812988e-01,1.459619998931884766e-01,1.358391344547271729e-01
4.093984961509704590e-01,1.993391871452331543e+00,1.324741125106811523e+00,6.437526941299438477e-01,1.155109852552413940e-01,1.352543532848358154e-01
4.121553897857666016e-01,1.638874292373657227e+00,1.126518011093139648e+00,5.368053913116455078e-01,8.526353538036346436e-02,1.348239630460739136e-01
4.149122834205627441e-01,1.331428527832031250e+00,9.411007761955261230e-01,4.325270056724548340e-01,5.538001284003257751e-02,1.345572620630264282e-01
4.176691770553588867e-01,1.064667224884033203e+00,7.679401636123657227e-01,3.313757181167602539e-01,2.600900083780288696e-02,1.344630867242813110e-01
4.204260706901550293e-01,8.325034976005554199e-01,6.063609719276428223e-01,2.336865663528442383e-01,-2.711883280426263809e-03,1.345504075288772583e-01
4.231829643249511719e-01,6.292815804481506348e-01,4.556269645690917969e-01,1.397027820348739624e-01,-3.065654821693897247e-02,1.348280012607574463e-01
4.259398579597473145e-01,4.499394595623016357e-01,3.149818778038024902e-01,4.960080236196517944e-02,-5.770919471979141235e-02,1.353047043085098267e-01
4.286967515945434570e-01,2.901443243026733398e-01,1.836721003055572510e-01,-3.649054467678070068e-02,-8.376440405845642090e-02,1.359892189502716064e-01
4.314536452293395996e-01,1.463435143232345581e-01,6.096484512090682983e-02,-1.184759587049484253e-01,-1.087266802787780762e-01,1.368902027606964111e-01
4.342105388641357422e-01,1.571843028068542480e-02,-5.384029820561408997e-02,-1.962814480066299438e-01,-1.325087249279022217e-01,1.380162239074707031e-01
4.369674324989318848e-01,-1.039253026247024536e-01,-1.614013612270355225e-01,-2.698462307453155518e-01,-1.550327390432357788e-01,1.393759399652481079e-01
4.397243261337280273e-01,-2.142878919839859009e-01,-2.623256444931030273e-01,-3.391173183917999268e-01,-1.762271970510482788e-01,1.409772932529449463e-01
4.424812197685241699e-01,-3.166962563991546631e-01,-3.571624457836151123e-01,-4.040434360504150391e-01,-1.960285902023315430e-01,1.428287178277969360e-01
4.452381134033203125e-01,-4.121980071067810059e-01,-4.463962018489837646e-01,-4.645723700523376465e-01,-2.143792361021041870e-01,1.449383497238159180e-01
4.479950070381164551e-01,-5.016345977783203125e-01,-5.304378867149353027e-01,-5.206495523452758789e-01,-2.312275469303131104e-01,1.473143249750137329e-01
4.507519006729125977e-01,-5.856913924217224121e-01,-6.096171736717224121e-01,-5.722149610519409180e-01,-2.465267628431320190e-01,1.499644517898559570e-01
4.535087943077087402e-01,-6.649357676506042480e-01,-6.841707825660705566e-01,-6.192035079002380371e-01,-2.602353990077972412e-01,1.528960764408111572e-01
4.562656879425048828e-01,-7.398428320884704590e-01,-7.542321085929870605e-01,-6.615443825721740723e-01,-2.723156809806823730e-01,1.561174243688583374e-01
4.590225815773010254e-01,-8.108143806457519531e-01,-8.198165893554687500e-01,-6.991604566574096680e-01,-2.827340662479400635e-01,1.596354544162750244e-01
4.617794752120971680e-01,-8.781948089599609375e-01,-8.808100819587707520e-01,-7.319692373275756836e-01,-2.914598286151885986e-01,1.634576767683029175e-01
4.645363390445709229e-01,-9.422796368598937988e-01,-9.369548559188842773e-01,-7.598826289176940918e-01,-2.984658181667327881e-01,1.675910800695419312e-01
4.672932326793670654e-01,-1.003326654434204102e+00,-9.878455400466918945e-01,-7.828088998794555664e-01,-3.037275075912475586e-01,1.720429211854934692e-01
4.700501263141632080e-01,-1.061554908752441406e+00,-1.032920122146606445e+00,-8.006513714790344238e-01,-3.072223663330078125e-01,1.768198609352111816e-01
4.728070199489593506e-01,-1.117141127586364746e+00,-1.071468353271484375e+00,-8.133105635643005371e-01,-3.089305758476257324e-01,1.819286197423934937e-01
4.755639135837554932e-01,-1.170181632041931152e+00,-1.102640628814697266e+00,-8.206844925880432129e-01,-3.088338673114776611e-01,1.873756647109985352e-01
4.783208072185516357e-01,-1.220585942268371582e+00,-1.125465989112854004e+00,-8.226693272590637207e-01,-3.069156706333160400e-01,1.931674033403396606e-01
4.810777008533477783e-01,-1.267822980880737305e+00,-1.138877153396606445e+00,-8.191606998443603516e-01,-3.031610846519470215e-01,1.993101984262466431e-01
4.838345944881439209e-01,-1.310437321662902832e+00,-1.141737461090087891e+00,-8.100537657737731934e-01,-2.975565493106842041e-01,2.058100253343582153e-01
4.865914881229400635e-01,-1.345326066017150879e+00,-1.132869720458984375e+00,-7.952437996864318848e-01,-2.900894284248352051e-01,2.126728296279907227e-01
4.893483817577362061e-01,-1.366960167884826660e+00,-1.111085176467895508e+00,-7.746271491050720215e-01,-2.807485759258270264e-01,2.199041843414306641e-01
4.921052753925323486e-01,-1.366929769515991211e+00,-1.075208306312561035e+00,-7.481018900871276855e-01,-2.695234119892120361e-01,2.275098711252212524e-01
4.948621690273284912e-01,-1.334181666374206543e+00,-1.024098157882690430e+00,-7.155674099922180176e-01,-2.564043998718261719e-01,2.354954034090042114e-01
4.976190626621246338e-01,-1.255980491638183594e+00,-9.566655158996582031e-01,-6.769258379936218262e-01,-2.413825988769531250e-01,2.438658177852630615e-01
5.003759264945983887e-01,-1.119233250617980957e+00,-8.718850612640380859e-01,-6.320819854736328125e-01,-2.244500219821929932e-01,2.526265084743499756e-01
5.031328201293945312e-01,-9.116771221160888672e-01,-7.687996625900268555e-01,-5.809422135353088379e-01,-2.055986672639846802e-01,2.617823481559753418e-01
5.058897137641906738e-01,-6.226532459259033203e-01,-6.465285420417785645e-01,-5.234170556068420410e-01,-1.848216950893402100e-01,2.713383138179779053e-01
5.086466073989868164e-01,-2.433991432189941406e-01,-5.042659640312194824e-01,-4.594200551509857178e-01,-1.621123701333999634e-01,2.812991440296173096e-01
5.114035010337829590e-01,2.329944968223571777e-01,-3.412786722183227539e-01,-3.888676166534423828e-01,-1.374644339084625244e-01,2.916692495346069336e-01
5.141603946685791016e-01,8.118153810501098633e-01,-1.569036245346069336e-01,-3.116796016693115234e-01,-1.108721494674682617e-01,3.024532794952392578e-01
5.169172883033752441e-01,1.497022509574890137e+00,4.945653676986694336e-02,-2.277792692184448242e-01,-8.233003318309783936e-02,3.136553764343261719e-01
5.196741819381713867e-01,2.291535854339599609e+00,2.783384025096893311e-01,-1.370929628610610962e-01,-5.183264240622520447e-02,3.252798020839691162e-01
5.224310755729675293e-01,3.197485446929931641e+00,5.302231311798095703e-01,-3.955036401748657227e-02,-1.937527209520339966e-02,3.373306393623352051e-01
5.251879692077636719e-01,4.216413974761962891e+00,8.055414557456970215e-01,6.491571664810180664e-02,1.504699885845184326e-02,3.498118817806243896e-01
5.279448628425598145e-01,5.349430084228515625e+00,1.104678511619567871e+00,1.763689219951629639e-01,5.143858864903450012e-02,3.627271652221679688e-01
5.307017564773559570e-01,6.597330570220947266e+00,1.427979230880737305e+00,2.948704957962036133e-01,8.980375528335571289e-02,3.760802149772644043e-01
5.334586501121520996e-01,7.960686206817626953e+00,1.775751113891601562e+00,4.204782247543334961e-01,1.301467865705490112e-01,3.898746371269226074e-01
5.362155437469482422e-01,9.439901351928710938e+00,2.148270606994628906e+00,5.532473325729370117e-01,1.724715828895568848e-01,4.041139781475067139e-01
5.389724373817443848e-01,1.103526687622070312e+01,2.545783758163452148e+00,6.932300329208374023e-01,2.167817801237106323e-01,4.188013970851898193e-01
5.417293310165405273e-01,1.274699020385742188e+01,2.968512058258056641e+00,8.404762744903564453e-01,2.630814313888549805e-01,4.339402616024017334e-01
5.444862246513366699e-01,1.457521533966064453e+01,3.416653633117675781e+00,9.950327873229980469e-01,3.113739788532257080e-01,4.495335221290588379e-01
5.472431182861328125e-01,1.652005004882812500e+01,3.890386581420898438e+00,1.156944990158081055e+00,3.616627454757690430e-01,4.655844867229461670e-01
5.500000119209289551e-01,1.858156394958496094e+01,4.389871120452880859e+00,1.326254844665527344e+00,4.139512479305267334e-01,4.820958375930786133e-01


==> figures/shearlets/6/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-1.615999937057495117e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-1.535199880599975586e-01,inf,inf,inf,inf,-1.609437912434100282e+00
-1.454399824142456055e-01,inf,inf,inf,inf,-2.197224577336219564e+00
-1.373599916696548462e-01,inf,inf,inf,inf,-3.091042453358316067e+00
-1.292800009250640869e-01,inf,inf,inf,inf,-4.304065093204170189e+00
-1.211999952793121338e-01,inf,inf,inf,inf,-5.278114659230516814e+00
-1.131199896335601807e-01,inf,inf,inf,-6.931471805599452862e-01,-6.021023349349526654e+00
-1.050399988889694214e-01,inf,inf,inf,-1.386294361119890572e+00,-6.810142450115136192e+00
-9.695999324321746826e-02,inf,-0.000000000000000000e+00,-1.098612288668109782e+00,-2.944438979166440262e+00,-7.629975707027789156e+00
-8.887998759746551514e-02,-1.098612288668109782e+00,-1.609437912434100282e+00,-2.302585092994045901e+00,-3.688879454113936252e+00,-8.289037098278482674e+00
-8.079999685287475586e-02,-2.995732273553990854e+00,-2.772588722239781145e+00,-3.401197381662155461e+00,-4.574710978503382819e+00,-8.923058219545728420e+00
-7.271999120712280273e-02,-3.970291913552121965e+00,-3.988984046564274522e+00,-4.644390899141372486e+00,-5.513428746164982464e+00,-9.499196754655732988e+00
-6.463998556137084961e-02,-5.117993812416755439e+00,-5.198497031265826074e+00,-5.375278407684165316e+00,-6.326149473155099123e+00,-1.002972364908126934e+01
-5.655999109148979187e-02,-5.820082930352361572e+00,-5.883322388488278598e+00,-6.084499413075171503e+00,-7.536897129566169973e+00,-1.047914540430360653e+01
-4.847999289631843567e-02,-6.545349660334419895e+00,-6.583409222158764784e+00,-6.790097235513904650e+00,-8.711937268208748364e+00,-1.088511648571841839e+01
-4.039999097585678101e-02,-7.212294468500340727e+00,-7.346010209913292677e+00,-7.617267813628346929e+00,-9.844851577051171532e+00,-1.121917166348846706e+01
-3.231999278068542480e-02,-8.099250561796960568e+00,-8.153061946801051008e+00,-8.659733878198347057e+00,-1.083920829327322899e+01,-1.150240026891371770e+01
-2.423999086022377014e-02,-8.964439833539357139e+00,-9.148464968258094743e+00,-1.014753116795808019e+01,-1.161931045567424192e+01,-1.172002906125015897e+01
-1.615999266505241394e-02,-1.010875222496304637e+01,-1.060989640707925830e+01,-1.174444186594437411e+01,-1.219285568504732531e+01,-1.187351872228285465e+01
-8.079991675913333893e-03,-1.216722786170660697e+01,-1.272007222695923012e+01,-1.285030002851864062e+01,-1.253080842140321138e+01,-1.197181758946124575e+01
0.000000000000000000e+00,-1.397891599439863164e+01,-1.366419801348464880e+01,-1.323070823547910990e+01,-1.264854447926743397e+01,-1.199961412174623554e+01
8.079991675913333893e-03,-1.216365041297840399e+01,-1.271287217544616333e+01,-1.284428306020881649e+01,-1.253457031248172981e+01,-1.196779642069174265e+01
1.615999266505241394e-02,-1.015350669785569337e+01,-1.062159560238532663e+01,-1.174502875765591092e+01,-1.218622701730946822e+01,-1.187827666114181824e+01
2.423999086022377014e-02,-8.905579957989649742e+00,-9.117566971823828581e+00,-1.014384214058069134e+01,-1.161547302798383363e+01,-1.171755467878648105e+01
3.231999278068542480e-02,-7.960672608388117411e+00,-8.105005537547246064e+00,-8.611411866655219072e+00,-1.082734954990660192e+01,-1.149887724924416865e+01
4.039999097585678101e-02,-7.109062135687172379e+00,-7.128495945680036527e+00,-7.496097345175956050e+00,-9.842037590219906207e+00,-1.121710368815803349e+01
4.847999289631843567e-02,-6.230481447578481990e+00,-6.308098441509530474e+00,-6.613384218379559698e+00,-8.718663567048952956e+00,-1.088382293361318531e+01
5.655999109148979187e-02,-5.703782474656200918e+00,-5.799092654460525686e+00,-5.891644211825771471e+00,-7.513163545234075258e+00,-1.047661169049634289e+01
6.463998556137084961e-02,-5.332718793265368795e+00,-5.416100402204420128e+00,-5.521460917862246021e+00,-6.418364935936211602e+00,-1.001931311804171898e+01
7.271999120712280273e-02,-4.820281565605037066e+00,-4.852030263919616893e+00,-4.990432586778736024e+00,-5.545177444479562290e+00,-9.521201717375369356e+00
8.079999685287475586e-02,-4.770684624465665102e+00,-4.653960350157523074e+00,-4.653960350157523074e+00,-5.010635294096255521e+00,-8.927579503843469766e+00
8.887998759746551514e-02,-4.043051267834550266e+00,-4.110873864173311354e+00,-4.248495242049359355e+00,-4.465908118654583703e+00,-8.271292652979411741e+00
9.695999324321746826e-02,-3.951243718581427533e+00,-3.850147601710058431e+00,-3.784189633918261020e+00,-3.988984046564274522e+00,-7.615298339825814722e+00
1.050399988889694214e-01,-6.931471805599452862e-01,-2.079441541679835748e+00,-2.639057329615258407e+00,-3.583518938456109915e+00,-6.820016364674129861e+00
1.131199896335601807e-01,-0.000000000000000000e+00,-0.000000000000000000e+00,-6.931471805599452862e-01,-2.397895272798370669e+00,-5.955837369464830999e+00
1.211999952793121338e-01,inf,inf,-0.000000000000000000e+00,-1.098612288668109782e+00,-5.198497031265826074e+00
1.292800009250640869e-01,inf,inf,inf,-1.386294361119890572e+00,-4.248495242049359355e+00
1.373599916696548462e-01,inf,inf,inf,-0.000000000000000000e+00,-3.761200115693562385e+00
1.454399824142456055e-01,inf,inf,inf,inf,-2.995732273553990854e+00
1.535199880599975586e-01,inf,inf,inf,inf,-2.397895272798370669e+00
1.615999937057495117e-01,inf,inf,inf,inf,-1.386294361119890572e+00
1.696799993515014648e-01,inf,inf,inf,inf,inf
1.777599900960922241e-01,inf,inf,inf,inf,-0.000000000000000000e+00
1.858399957418441772e-01,inf,inf,inf,inf,inf
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/6/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689357910156250000e+02,-3.326815795898437500e+02,-1.291010437011718750e+02,-4.182994079589843750e+01,-1.235387325286865234e+01
-5.472431182861328125e-01,-7.266011962890625000e+02,-3.149211730957031250e+02,-1.228965988159179688e+02,-4.012687301635742188e+01,-1.189378166198730469e+01
-5.444862246513366699e-01,-6.842888793945312500e+02,-2.972314147949218750e+02,-1.167310714721679688e+02,-3.843039321899414062e+01,-1.143431091308593750e+01
-5.417293310165405273e-01,-6.420082397460937500e+02,-2.796243591308593750e+02,-1.106079330444335938e+02,-3.674069213867187500e+01,-1.097547245025634766e+01
-5.389724373817443848e-01,-5.997722167968750000e+02,-2.621137695312500000e+02,-1.045310668945312500e+02,-3.505802536010742188e+01,-1.051730823516845703e+01
-5.362155437469482422e-01,-5.575985717773437500e+02,-2.447161102294921875e+02,-9.850458526611328125e+01,-3.338260269165039062e+01,-1.005986118316650391e+01
-5.334586501121520996e-01,-5.155129394531250000e+02,-2.274507751464843750e+02,-9.253319549560546875e+01,-3.171467018127441406e+01,-9.603173255920410156e+00
-5.307017564773559570e-01,-4.735504150390625000e+02,-2.103406219482421875e+02,-8.662192535400390625e+01,-3.005443382263183594e+01,-9.147292137145996094e+00
-5.279448628425598145e-01,-4.317609558105468750e+02,-1.934125366210937500e+02,-8.077630615234375000e+01,-2.840210151672363281e+01,-8.692273139953613281e+00
-5.251879692077636719e-01,-3.902133483886718750e+02,-1.766983642578125000e+02,-7.500236511230468750e+01,-2.675795173645019531e+01,-8.238174438476562500e+00
-5.224310755729675293e-01,-3.490038146972656250e+02,-1.602355651855468750e+02,-6.930671691894531250e+01,-2.512216758728027344e+01,-7.785051822662353516e+00
-5.196741819381713867e-01,-3.082647399902343750e+02,-1.440682983398437500e+02,-6.369646835327148438e+01,-2.349498558044433594e+01,-7.332983016967773438e+00
-5.169172883033752441e-01,-2.681777343750000000e+02,-1.282482910156250000e+02,-5.817933273315429688e+01,-2.187662506103515625e+01,-6.882038116455078125e+00
-5.141603946685791016e-01,-2.289885864257812500e+02,-1.128359146118164062e+02,-5.276359176635742188e+01,-2.026731109619140625e+01,-6.432307243347167969e+00
-5.114035010337829590e-01,-1.910248107910156250e+02,-9.790083312988281250e+01,-4.745807647705078125e+01,-1.866723632812500000e+01,-5.983867168426513672e+00
-5.086466073989868164e-01,-1.547119750976562500e+02,-8.352257537841796875e+01,-4.227214050292968750e+01,-1.707661628723144531e+01,-5.536824703216552734e+00
-5.058897137641906738e-01,-1.205843200683593750e+02,-6.979035949707031250e+01,-3.721555328369140625e+01,-1.549562168121337891e+01,-5.091282367706298828e+00
-5.031328201293945312e-01,-8.927667999267578125e+01,-5.680166625976562500e+01,-3.229844665527343750e+01,-1.392445468902587891e+01,-4.647362709045410156e+00
-5.003759264945983887e-01,-6.148310470581054688e+01,-4.465934371948242188e+01,-2.753110504150390625e+01,-1.236326026916503906e+01,-4.205189704895019531e+00
-4.976190626621246338e-01,-3.786305999755859375e+01,-3.346664810180664062e+01,-2.292384147644042969e+01,-1.081222248077392578e+01,-3.764907360076904297e+00
-4.948621690273284912e-01,-1.888913726806640625e+01,-2.331909942626953125e+01,-1.848653221130371094e+01,-9.271438598632812500e+00,-3.326661586761474609e+00
-4.921052753925323486e-01,-4.672135353088378906e+00,-1.429510688781738281e+01,-1.422856521606445312e+01,-7.741045951843261719e+00,-2.890622854232788086e+00
-4.893483817577362061e-01,5.158871173858642578e+00,-6.443786621093750000e+00,-1.015827941894531250e+01,-6.221141338348388672e+00,-2.456972599029541016e+00
-4.865914881229400635e-01,1.141997623443603516e+01,2.263212054967880249e-01,-6.282541751861572266e+00,-4.711805820465087891e+00,-2.025913238525390625e+00
-4.838345944881439209e-01,1.515958690643310547e+01,5.755500793457031250e+00,-2.606282949447631836e+00,-3.213095188140869141e+00,-1.597657442092895508e+00
-4.810777008533477783e-01,1.737544822692871094e+01,1.023495578765869141e+01,8.680233955383300781e-01,-1.725048661231994629e+00,-1.172448635101318359e+00
-4.783208072185516357e-01,1.881739616394042969e+01,1.380083656311035156e+01,4.140839099884033203e+00,-2.476814240217208862e-01,-7.505412697792053223e-01
-4.755639135837554932e-01,1.994527816772460938e+01,1.662040901184082031e+01,7.216018676757812500e+00,1.219009399414062500e+00,-3.322207927703857422e-01
-4.728070199489593506e-01,2.099581718444824219e+01,1.887345695495605469e+01,1.010112762451171875e+01,2.675049066543579102e+00,8.220526576042175293e-02
-4.700501263141632080e-01,2.207575035095214844e+01,2.073364257812500000e+01,1.280765628814697266e+01,4.120472431182861328e+00,4.923998117446899414e-01
-4.672932326793670654e-01,2.323180007934570312e+01,2.235424995422363281e+01,1.535103321075439453e+01,5.555325031280517578e+00,8.979991078376770020e-01
-4.645363390445709229e-01,2.448881340026855469e+01,2.386085891723632812e+01,1.775041007995605469e+01,6.979663848876953125e+00,1.298602581024169922e+00
-4.617794752120971680e-01,2.586660766601562500e+01,2.535091972351074219e+01,2.002824783325195312e+01,8.393513679504394531e+00,1.693773388862609863e+00
-4.590225815773010254e-01,2.738676071166992188e+01,2.689831924438476562e+01,2.220978355407714844e+01,9.796941757202148438e+00,2.083052158355712891e+00
-4.562656879425048828e-01,2.907555580139160156e+01,2.856023597717285156e+01,2.432212638854980469e+01,1.118991756439208984e+01,2.465920209884643555e+00
-4.535087943077087402e-01,3.096618080139160156e+01,3.038431739807128906e+01,2.639343833923339844e+01,1.257238960266113281e+01,2.841826438903808594e+00
-4.507519006729125977e-01,3.310153198242187500e+01,3.241473770141601562e+01,2.845207023620605469e+01,1.394420528411865234e+01,3.210172891616821289e+00
-4.479950070381164551e-01,3.553777694702148438e+01,3.469664764404296875e+01,3.052557373046875000e+01,1.530512428283691406e+01,3.570312738418579102e+00
-4.452381134033203125e-01,3.834965515136718750e+01,3.727894973754882812e+01,3.264001083374023438e+01,1.665471649169921875e+01,3.921545982360839844e+00
-4.424812197685241699e-01,4.163754653930664062e+01,4.021545791625976562e+01,3.481925201416015625e+01,1.799235916137695312e+01,4.263120174407958984e+00
-4.397243261337280273e-01,4.553596496582031250e+01,4.356466293334960938e+01,3.708444976806640625e+01,1.931713294982910156e+01,4.594231128692626953e+00
-4.369674324989318848e-01,5.022197723388671875e+01,4.738831710815429688e+01,3.945372390747070312e+01,2.062774848937988281e+01,4.914012432098388672e+00
-4.342105388641357422e-01,5.591978836059570312e+01,5.174879837036132812e+01,4.194190216064453125e+01,2.192245292663574219e+01,5.221535205841064453e+00
-4.314536452293395996e-01,6.289760208129882812e+01,5.670593643188476562e+01,4.456035995483398438e+01,2.319881057739257812e+01,5.515813827514648438e+00
-4.286967515945434570e-01,7.145457458496093750e+01,6.231308746337890625e+01,4.731686401367187500e+01,2.445365333557128906e+01,5.795797824859619141e+00
-4.259398579597473145e-01,8.190272521972656250e+01,6.861355590820312500e+01,5.021533584594726562e+01,2.568272399902343750e+01,6.060386180877685547e+00
-4.231829643249511719e-01,9.454899597167968750e+01,7.563675689697265625e+01,5.325536727905273438e+01,2.688054656982421875e+01,6.308400154113769531e+00
-4.204260706901550293e-01,1.096784896850585938e+02,8.339473724365234375e+01,5.643132019042968750e+01,2.803992462158203125e+01,6.538619041442871094e+00
-4.176691770553588867e-01,1.275250473022460938e+02,9.187699127197265625e+01,5.973073196411132812e+01,2.915167427062988281e+01,6.749767303466796875e+00
-4.149122834205627441e-01,1.482014007568359375e+02,1.010429000854492188e+02,6.313148498535156250e+01,3.020397186279296875e+01,6.940510272979736328e+00
-4.121553897857666016e-01,1.715532531738281250e+02,1.108059616088867188e+02,6.659695434570312500e+01,3.118194580078125000e+01,7.109490394592285156e+00
-4.093984961509704590e-01,1.968540039062500000e+02,1.210003814697265625e+02,7.006775665283203125e+01,3.206677627563476562e+01,7.255317211151123047e+00
-4.066416025161743164e-01,2.220420837402343750e+02,1.313095092773437500e+02,7.344849395751953125e+01,3.283507156372070312e+01,7.376584529876708984e+00
-4.038847088813781738e-01,2.415796051025390625e+02,1.411117553710937500e+02,7.658567810058593750e+01,3.345793533325195312e+01,7.471881389617919922e+00
-4.011278450489044189e-01,2.412320251464843750e+02,1.491579437255859375e+02,7.923412322998046875e+01,3.390032958984375000e+01,7.539830207824707031e+00
-3.983709514141082764e-01,1.940085144042968750e+02,1.529501342773437500e+02,8.100768280029296875e+01,3.412035369873046875e+01,7.579084396362304688e+00
-3.956140577793121338e-01,9.170329284667968750e+01,1.478251800537109375e+02,8.131626129150390625e+01,3.406914520263671875e+01,7.588370800018310547e+00
-3.928571641445159912e-01,-4.821794509887695312e+00,1.267678527832031250e+02,7.931089782714843750e+01,3.369149780273437500e+01,7.566508769989013672e+00
-3.901002705097198486e-01,-5.115576553344726562e+01,8.453977203369140625e+01,7.390094757080078125e+01,3.292759323120117188e+01,7.512456417083740234e+00
-3.873433768749237061e-01,-6.562449645996093750e+01,2.768304061889648438e+01,6.397407531738281250e+01,3.171666717529296875e+01,7.425320148468017578e+00
-3.845864832401275635e-01,-7.027465057373046875e+01,-2.481575012207031250e+01,4.895593261718750000e+01,3.000258064270019531e+01,7.304394721984863281e+00
-3.818295896053314209e-01,-7.448052215576171875e+01,-5.974753189086914062e+01,2.959263420104980469e+01,2.774217796325683594e+01,7.149238109588623047e+00
-3.790726959705352783e-01,-8.073178863525390625e+01,-7.803206634521484375e+01,8.299995422363281250e+00,2.491514778137207031e+01,6.959653854370117188e+00
-3.763158023357391357e-01,-8.846176147460937500e+01,-8.589401245117187500e+01,-1.164436817169189453e+01,2.153468132019042969e+01,6.735751628875732422e+00
-3.735589087009429932e-01,-9.578228759765625000e+01,-8.814896392822265625e+01,-2.766093635559082031e+01,1.765606117248535156e+01,6.477993011474609375e+00
-3.708020150661468506e-01,-1.007677001953125000e+02,-8.738388824462890625e+01,-3.880734252929687500e+01,1.338018417358398438e+01,6.187179565429687500e+00
-3.680451214313507080e-01,-1.023435058593750000e+02,-8.485981750488281250e+01,-4.553255462646484375e+01,8.849141120910644531e+00,5.864508628845214844e+00
-3.652882277965545654e-01,-1.004703598022460938e+02,-8.123397827148437500e+01,-4.890238571166992188e+01,4.233242988586425781e+00,5.511572360992431641e+00
-3.625313341617584229e-01,-9.580918884277343750e+01,-7.691122436523437500e+01,-5.000348663330078125e+01,-2.887456715106964111e-01,5.130354404449462891e+00
-3.597744405269622803e-01,-8.929151153564453125e+01,-7.218154907226562500e+01,-4.969296646118164062e+01,-4.551386833190917969e+00,4.723226547241210938e+00
-3.570175468921661377e-01,-8.182199096679687500e+01,-6.726807403564453125e+01,-4.856764984130859375e+01,-8.421096801757812500e+00,4.292941570281982422e+00
-3.542606532573699951e-01,-7.413134765625000000e+01,-6.234404754638671875e+01,-4.701605987548828125e+01,-1.180708408355712891e+01,3.842572689056396484e+00
-3.515037596225738525e-01,-6.673224639892578125e+01,-5.754188537597656250e+01,-4.528160858154296875e+01,-1.466376399993896484e+01,3.375488996505737305e+00
-3.487468659877777100e-01,-5.993110275268554688e+01,-5.296180725097656250e+01,-4.351299285888671875e+01,-1.698569869995117188e+01,2.895300865173339844e+00
-3.459899723529815674e-01,-5.385930633544921875e+01,-4.868103027343750000e+01,-4.179855346679687500e+01,-1.879832458496093750e+01,2.405789136886596680e+00
-3.432331085205078125e-01,-4.850784683227539062e+01,-4.476390075683593750e+01,-4.018816757202148438e+01,-2.014730834960937500e+01,1.910841345787048340e+00
-3.404762148857116699e-01,-4.377062988281250000e+01,-4.127027130126953125e+01,-3.870622253417968750e+01,-2.108899879455566406e+01,1.414366006851196289e+00
-3.377193212509155273e-01,-3.950762557983398438e+01,-3.826135635375976562e+01,-3.735968399047851562e+01,-2.168277168273925781e+01,9.202320575714111328e-01
-3.349624276161193848e-01,-3.562289810180664062e+01,-3.579880905151367188e+01,-3.614296722412109375e+01,-2.198603057861328125e+01,4.321765601634979248e-01
-3.322055339813232422e-01,-3.214125442504882812e+01,-3.393642044067382812e+01,-3.504115676879882812e+01,-2.205103111267089844e+01,-4.624531790614128113e-02
-3.294486403465270996e-01,-2.925772285461425781e+01,-3.270367431640625000e+01,-3.403269195556640625e+01,-2.192353820800781250e+01,-5.117393136024475098e-01
-3.266917467117309570e-01,-2.732936477661132812e+01,-3.208493041992187500e+01,-3.309178543090820312e+01,-2.164246559143066406e+01,-9.613219499588012695e-01
-3.239348530769348145e-01,-2.676999092102050781e+01,-3.200118637084960938e+01,-3.219068527221679688e+01,-2.124018287658691406e+01,-1.392351269721984863e+00
-3.211779594421386719e-01,-2.782820892333984375e+01,-3.230415725708007812e+01,-3.130192756652832031e+01,-2.074316787719726562e+01,-1.802577018737792969e+00
-3.184210658073425293e-01,-3.032215309143066406e+01,-3.278969192504882812e+01,-3.040035629272460938e+01,-2.017283248901367188e+01,-2.190144300460815430e+00
-3.156641721725463867e-01,-3.353238677978515625e+01,-3.323051834106445312e+01,-2.946474456787109375e+01,-1.954638862609863281e+01,-2.553601264953613281e+00
-3.129072785377502441e-01,-3.642813110351562500e+01,-3.341882705688476562e+01,-2.847893333435058594e+01,-1.887755012512207031e+01,-2.891908645629882812e+00
-3.101503849029541016e-01,-3.812504577636718750e+01,-3.320399856567382812e+01,-2.743236160278320312e+01,-1.817724227905273438e+01,-3.204418420791625977e+00
-3.073934912681579590e-01,-3.823134231567382812e+01,-3.251327896118164062e+01,-2.632014846801757812e+01,-1.745417404174804688e+01,-3.490833759307861328e+00
-3.046365976333618164e-01,-3.686549758911132812e+01,-3.135135650634765625e+01,-2.514253807067871094e+01,-1.671531677246093750e+01,-3.751229047775268555e+00
-3.018797039985656738e-01,-3.444061660766601562e+01,-2.978367233276367188e+01,-2.390417861938476562e+01,-1.596625041961669922e+01,-3.985959529876708984e+00
-2.991228103637695312e-01,-3.142959785461425781e+01,-2.791191101074218750e+01,-2.261305999755859375e+01,-1.521156787872314453e+01,-4.195677280426025391e+00
-2.963659167289733887e-01,-2.822707748413085938e+01,-2.584993171691894531e+01,-2.127944755554199219e+01,-1.445503807067871094e+01,-4.381267547607421875e+00
-2.936090230941772461e-01,-2.510616302490234375e+01,-2.370493507385253906e+01,-1.991487693786621094e+01,-1.369983673095703125e+01,-4.543818473815917969e+00
-2.908521294593811035e-01,-2.222811508178710938e+01,-2.156543350219726562e+01,-1.853119277954101562e+01,-1.294869613647460938e+01,-4.684582710266113281e+00
-2.880952358245849609e-01,-1.966911888122558594e+01,-1.949560546875000000e+01,-1.713985633850097656e+01,-1.220403480529785156e+01,-4.804947853088378906e+00
-2.853383421897888184e-01,-1.744555854797363281e+01,-1.753455543518066406e+01,-1.575139808654785156e+01,-1.146802711486816406e+01,-4.906417369842529297e+00
-2.825814783573150635e-01,-1.553237247467041016e+01,-1.569902610778808594e+01,-1.437508964538574219e+01,-1.074269390106201172e+01,-4.990552902221679688e+00
-2.798245847225189209e-01,-1.387549591064453125e+01,-1.398800659179687500e+01,-1.301873397827148438e+01,-1.002991962432861328e+01,-5.058976173400878906e+00
-2.770676910877227783e-01,-1.240195369720458984e+01,-1.238855457305908203e+01,-1.168874168395996094e+01,-9.331536293029785156e+00,-5.113335132598876953e+00
-2.743107974529266357e-01,-1.103161048889160156e+01,-1.088145637512207031e+01,-1.039020919799804688e+01,-8.649312019348144531e+00,-5.155287742614746094e+00
-2.715539038181304932e-01,-9.692591667175292969e+00,-9.446307182312011719e+00,-9.127129554748535156e+00,-7.984982967376708984e+00,-5.186478137969970703e+00
-2.687970101833343506e-01,-8.336521148681640625e+00,-8.065399169921875000e+00,-7.902666568756103516e+00,-7.340255260467529297e+00,-5.208540916442871094e+00
-2.660401165485382080e-01,-6.947075366973876953e+00,-6.726164340972900391e+00,-6.719443798065185547e+00,-6.716815948486328125e+00,-5.223068237304687500e+00
-2.632832229137420654e-01,-5.536546707153320312e+00,-5.422007560729980469e+00,-5.579864025115966797e+00,-6.116305828094482422e+00,-5.231612205505371094e+00
-2.605263292789459229e-01,-4.132979869842529297e+00,-4.152002811431884766e+00,-4.486349582672119141e+00,-5.540336608886718750e+00,-5.235679149627685547e+00
-2.577694356441497803e-01,-2.765959024429321289e+00,-2.919692993164062500e+00,-3.441626310348510742e+00,-4.990458011627197266e+00,-5.236722469329833984e+00
-2.550125420093536377e-01,-1.457997083663940430e+00,-1.731568217277526855e+00,-2.448893547058105469e+00,-4.468143463134765625e+00,-5.236128807067871094e+00
-2.522556483745574951e-01,-2.225954681634902954e-01,-5.956277847290039062e-01,-1.512027978897094727e+00,-3.974769353866577148e+00,-5.235223293304443359e+00
-2.494987547397613525e-01,9.334313273429870605e-01,4.796684980392456055e-01,-6.356679797172546387e-01,-3.511591434478759766e+00,-5.235264301300048828e+00
-2.467418611049652100e-01,2.006424903869628906e+00,1.486040711402893066e+00,1.747040003538131714e-01,-3.079712629318237305e+00,-5.237444877624511719e+00
-2.439849674701690674e-01,2.993335485458374023e+00,2.415525436401367188e+00,9.127442836761474609e-01,-2.680055856704711914e+00,-5.242882728576660156e+00
-2.412280738353729248e-01,3.890283823013305664e+00,3.260362148284912109e+00,1.571305513381958008e+00,-2.313342332839965820e+00,-5.252613544464111328e+00
-2.384711951017379761e-01,4.691802978515625000e+00,4.012613296508789062e+00,2.142528057098388672e+00,-1.980049371719360352e+00,-5.267603397369384766e+00
-2.357143014669418335e-01,5.390862941741943359e+00,4.663818836212158203e+00,2.618095159530639648e+00,-1.680404067039489746e+00,-5.288746833801269531e+00
-2.329574078321456909e-01,5.978949546813964844e+00,5.204475879669189453e+00,2.989537715911865234e+00,-1.414354324340820312e+00,-5.316837310791015625e+00
-2.302005141973495483e-01,6.446203708648681641e+00,5.623654842376708984e+00,3.248692035675048828e+00,-1.181559562683105469e+00,-5.352600574493408203e+00
-2.274436205625534058e-01,6.781709671020507812e+00,5.908443927764892578e+00,3.388351202011108398e+00,-9.813880920410156250e-01,-5.396669387817382812e+00
-2.246867269277572632e-01,6.973896026611328125e+00,6.043489456176757812e+00,3.402992010116577148e+00,-8.129141926765441895e-01,-5.449584960937500000e+00
-2.219298332929611206e-01,7.010663986206054688e+00,6.010567188262939453e+00,3.289680719375610352e+00,-6.749517917633056641e-01,-5.511790275573730469e+00
-2.191729396581649780e-01,6.879343032836914062e+00,5.788753986358642578e+00,3.048996925354003906e+00,-5.660716295242309570e-01,-5.583644866943359375e+00
-2.164160460233688354e-01,6.565442085266113281e+00,5.355610847473144531e+00,2.685918807983398438e+00,-4.846432507038116455e-01,-5.665401458740234375e+00
-2.136591523885726929e-01,6.048405170440673828e+00,4.690321445465087891e+00,2.210538625717163086e+00,-4.288975000381469727e-01,-5.757204055786132812e+00
-2.109022736549377441e-01,5.293792247772216797e+00,3.779391050338745117e+00,1.638444662094116211e+00,-3.969841003417968750e-01,-5.859100341796875000e+00
-2.081453800201416016e-01,4.243990898132324219e+00,2.624629735946655273e+00,9.906653165817260742e-01,-3.870432078838348389e-01,-5.971031665802001953e+00
-2.053884863853454590e-01,2.817832469940185547e+00,1.252298355102539062e+00,2.930944859981536865e-01,-3.972861468791961670e-01,-6.092824459075927734e+00
-2.026315927505493164e-01,9.377668499946594238e-01,-2.798919379711151123e-01,-4.246742725372314453e-01,-4.260798692703247070e-01,-6.224201679229736328e+00
-1.998746991157531738e-01,-1.403502464294433594e+00,-1.881538867950439453e+00,-1.130907535552978516e+00,-4.720129370689392090e-01,-6.364769935607910156e+00
-1.971178054809570312e-01,-4.058214187622070312e+00,-3.437397003173828125e+00,-1.793608546257019043e+00,-5.339738130569458008e-01,-6.514038562774658203e+00
-1.943609118461608887e-01,-6.686698436737060547e+00,-4.824375629425048828e+00,-2.382403612136840820e+00,-6.112115979194641113e-01,-6.671406269073486328e+00
-1.916040182113647461e-01,-8.833175659179687500e+00,-5.933881759643554688e+00,-2.870233297348022461e+00,-7.033776640892028809e-01,-6.836161613464355469e+00
-1.888471245765686035e-01,-1.009994220733642578e+01,-6.692731380462646484e+00,-3.234693288803100586e+00,-8.105469346046447754e-01,-7.007513046264648438e+00
-1.860902309417724609e-01,-1.031370162963867188e+01,-7.075714588165283203e+00,-3.458801984786987305e+00,-9.332263469696044922e-01,-7.184569358825683594e+00
-1.833333373069763184e-01,-9.582108497619628906e+00,-7.106075763702392578e+00,-3.531347274780273438e+00,-1.072332024574279785e+00,-7.366354942321777344e+00
-1.805764585733413696e-01,-8.230723381042480469e+00,-6.844171047210693359e+00,-3.446813106536865234e+00,-1.229140043258666992e+00,-7.551828861236572266e+00
-1.778195649385452271e-01,-6.679991722106933594e+00,-6.368298053741455078e+00,-3.205066919326782227e+00,-1.405225515365600586e+00,-7.739886283874511719e+00
-1.750626713037490845e-01,-5.317046165466308594e+00,-5.753157138824462891e+00,-2.811059236526489258e+00,-1.602353572845458984e+00,-7.929362773895263672e+00
-1.723057776689529419e-01,-4.388860702514648438e+00,-5.051289081573486328e+00,-2.274640083312988281e+00,-1.822373509407043457e+00,-8.119061470031738281e+00
-1.695488840341567993e-01,-3.938952684402465820e+00,-4.281409740447998047e+00,-1.610725045204162598e+00,-2.067099809646606445e+00,-8.307753562927246094e+00
-1.667919903993606567e-01,-3.811133146286010742e+00,-3.425703048706054688e+00,-8.398321270942687988e-01,-2.338165760040283203e+00,-8.494203567504882812e+00
-1.640350967645645142e-01,-3.720869779586791992e+00,-2.435863733291625977e+00,1.091933622956275940e-02,-2.636888027191162109e+00,-8.677174568176269531e+00
-1.612782031297683716e-01,-3.358361005783081055e+00,-1.245606899261474609e+00,9.064540266990661621e-01,-2.964154243469238281e+00,-8.855439186096191406e+00
-1.585213094949722290e-01,-2.475193023681640625e+00,2.137890160083770752e-01,1.802144527435302734e+00,-3.320300102233886719e+00,-9.027795791625976562e+00
-1.557644158601760864e-01,-9.256559014320373535e-01,1.998235106468200684e+00,2.642246007919311523e+00,-3.705040931701660156e+00,-9.193088531494140625e+00
-1.530075371265411377e-01,1.338117957115173340e+00,4.137660503387451172e+00,3.358834743499755859e+00,-4.117422580718994141e+00,-9.350199699401855469e+00
-1.502506434917449951e-01,4.301246643066406250e+00,6.624655246734619141e+00,3.871871948242187500e+00,-4.555834770202636719e+00,-9.498093605041503906e+00
-1.474937498569488525e-01,7.928464889526367188e+00,9.402119636535644531e+00,4.091304779052734375e+00,-5.018055438995361328e+00,-9.635764122009277344e+00
-1.447368562221527100e-01,1.219028282165527344e+01,1.234638118743896484e+01,3.922390460968017578e+00,-5.501342773437500000e+00,-9.762324333190917969e+00
-1.419799625873565674e-01,1.705611228942871094e+01,1.524181556701660156e+01,3.275274753570556641e+00,-6.002588748931884766e+00,-9.876944541931152344e+00
-1.392230689525604248e-01,2.244455718994140625e+01,1.774560737609863281e+01,2.079348325729370117e+00,-6.518487930297851562e+00,-9.978889465332031250e+00
-1.364661753177642822e-01,2.811857604980468750e+01,1.934856224060058594e+01,3.014480769634246826e-01,-7.045752525329589844e+00,-1.006751346588134766e+01
-1.337092816829681396e-01,3.350276565551757812e+01,1.935417175292968750e+01,-2.035263776779174805e+00,-7.581316947937011719e+00,-1.014227676391601562e+01
-1.309523880481719971e-01,3.739956283569335938e+01,1.692819595336914062e+01,-4.837540626525878906e+00,-8.122505187988281250e+00,-1.020268535614013672e+01
-1.281954944133758545e-01,3.765020751953125000e+01,1.130107975006103516e+01,-7.940219402313232422e+00,-8.667259216308593750e+00,-1.024840450286865234e+01
-1.254386007785797119e-01,3.107590866088867188e+01,2.176822662353515625e+00,-1.112117099761962891e+01,-9.214218139648437500e+00,-1.027913093566894531e+01
-1.226817145943641663e-01,1.462688446044921875e+01,-9.780324935913085938e+00,-1.413214492797851562e+01,-9.762778282165527344e+00,-1.029468059539794922e+01
-1.199248209595680237e-01,-1.143183612823486328e+01,-2.279122543334960938e+01,-1.673790359497070312e+01,-1.031311988830566406e+01,-1.029493331909179688e+01
-1.171679273247718811e-01,-4.075412368774414062e+01,-3.450965118408203125e+01,-1.875184440612792969e+01,-1.086610984802246094e+01,-1.027986049652099609e+01
-1.144110411405563354e-01,-6.409626770019531250e+01,-4.301177597045898438e+01,-2.005838584899902344e+01,-1.142309761047363281e+01,-1.024948310852050781e+01
-1.116541475057601929e-01,-7.628437805175781250e+01,-4.745581436157226562e+01,-2.061820220947265625e+01,-1.198577690124511719e+01,-1.020392608642578125e+01
-1.088972538709640503e-01,-7.802579498291015625e+01,-4.802732849121093750e+01,-2.045912551879882812e+01,-1.255583477020263672e+01,-1.014332580566406250e+01
-1.061403602361679077e-01,-7.262911987304687500e+01,-4.547364044189453125e+01,-1.965927505493164062e+01,-1.313464450836181641e+01,-1.006791782379150391e+01
-1.033834666013717651e-01,-6.318195724487304688e+01,-4.066723251342773438e+01,-1.832865715026855469e+01,-1.372293949127197266e+01,-9.977948188781738281e+00
-1.006265804171562195e-01,-5.173718261718750000e+01,-3.437316513061523438e+01,-1.659373474121093750e+01,-1.432050037384033203e+01,-9.873741149902343750e+00
-9.786968678236007690e-02,-3.947486495971679688e+01,-2.718548583984375000e+01,-1.458642101287841797e+01,-1.492582702636718750e+01,-9.755629539489746094e+00
-9.511279314756393433e-02,-2.702364730834960938e+01,-1.954973983764648438e+01,-1.243760490417480469e+01,-1.553593826293945312e+01,-9.623984336853027344e+00
-9.235589951276779175e-02,-1.469704818725585938e+01,-1.181528663635253906e+01,-1.027397632598876953e+01,-1.614623451232910156e+01,-9.479215621948242188e+00
-8.959900587797164917e-02,-2.647464990615844727e+00,-4.291893005371093750e+00,-8.216865539550781250e+00,-1.675046730041503906e+01,-9.321731567382812500e+00
-8.684211969375610352e-02,9.014942169189453125e+00,2.698073387145996094e+00,-6.381886482238769531e+00,-1.734083938598632812e+01,-9.151977539062500000e+00
-8.408522605895996094e-02,2.009730339050292969e+01,8.777497291564941406e+00,-4.878330707550048828e+00,-1.790820693969726562e+01,-8.970403671264648438e+00
-8.132833242416381836e-02,3.014506149291992188e+01,1.349255275726318359e+01,-3.807581186294555664e+00,-1.844239807128906250e+01,-8.777459144592285156e+00
-7.857143878936767578e-02,3.815964889526367188e+01,1.633346557617187500e+01,-3.260006904602050781e+00,-1.893262863159179688e+01,-8.573616981506347656e+00
-7.581454515457153320e-02,4.223883819580078125e+01,1.682900810241699219e+01,-3.310207843780517578e+00,-1.936795616149902344e+01,-8.359339714050292969e+00
-7.305765151977539062e-02,3.947478103637695312e+01,1.473214435577392578e+01,-4.010880947113037109e+00,-1.973776626586914062e+01,-8.135098457336425781e+00
-7.030076533555984497e-02,2.707759475708007812e+01,1.024864482879638672e+01,-5.386029243469238281e+00,-2.003217506408691406e+01,-7.901352882385253906e+00
-6.754387170076370239e-02,5.619761943817138672e+00,4.156809806823730469e+00,-7.424849510192871094e+00,-2.024247741699218750e+01,-7.658562183380126953e+00
-6.478697806596755981e-02,-1.815498542785644531e+01,-2.359071969985961914e+00,-1.007767391204833984e+01,-2.036142921447753906e+01,-7.407183647155761719e+00
-6.203008443117141724e-02,-3.472785949707031250e+01,-8.159786224365234375e+00,-1.325542926788330078e+01,-2.038342094421386719e+01,-7.147664546966552734e+00
-5.927319452166557312e-02,-3.901346588134765625e+01,-1.261911869049072266e+01,-1.683323097229003906e+01,-2.030465316772460938e+01,-6.880444049835205078e+00
-5.651630088686943054e-02,-3.218603134155273438e+01,-1.580474662780761719e+01,-2.065797805786132812e+01,-2.012310409545898438e+01,-6.605959892272949219e+00
-5.375941097736358643e-02,-1.860959434509277344e+01,-1.830425262451171875e+01,-2.455872535705566406e+01,-1.983839416503906250e+01,-6.324626922607421875e+00
-5.100251734256744385e-02,-3.722544431686401367e+00,-2.084754371643066406e+01,-2.835848999023437500e+01,-1.945175552368164062e+01,-6.036860942840576172e+00
-4.824562370777130127e-02,5.864451408386230469e+00,-2.392105865478515625e+01,-3.188587570190429688e+01,-1.896574592590332031e+01,-5.743062019348144531e+00
-4.548873379826545715e-02,2.544289350509643555e+00,-2.753785133361816406e+01,-3.498560714721679688e+01,-1.838407897949218750e+01,-5.443624019622802734e+00
-4.273184016346931458e-02,-1.760954666137695312e+01,-3.128403854370117188e+01,-3.752711868286132812e+01,-1.771133613586425781e+01,-5.138928890228271484e+00
-3.997494652867317200e-02,-4.636624145507812500e+01,-3.464274597167968750e+01,-3.941068649291992188e+01,-1.695282173156738281e+01,-4.829350948333740234e+00
-3.721805661916732788e-02,-6.647154235839843750e+01,-3.740950775146484375e+01,-4.057064437866210938e+01,-1.611432266235351562e+01,-4.515254497528076172e+00
-3.446116298437118530e-02,-6.840885925292968750e+01,-3.992462539672851562e+01,-4.097551727294921875e+01,-1.520191478729248047e+01,-4.196994304656982422e+00
-3.170426934957504272e-02,-5.486506271362304688e+01,-4.295527267456054688e+01,-4.062525558471679688e+01,-1.422182655334472656e+01,-3.874913930892944336e+00
-2.894737944006919861e-02,-3.289367675781250000e+01,-4.724353027343750000e+01,-3.954638290405273438e+01,-1.318033981323242188e+01,-3.549350261688232422e+00
-2.619048580527305603e-02,-1.003048515319824219e+01,-5.290417098999023438e+01,-3.778582000732421875e+01,-1.208366489410400391e+01,-3.220634698867797852e+00
-2.343359403312206268e-02,3.450784444808959961e+00,-5.903357696533203125e+01,-3.540454864501953125e+01,-1.093788623809814453e+01,-2.889088630676269531e+00
-2.067670226097106934e-02,-8.344194412231445312e+00,-6.391891479492187500e+01,-3.247184371948242188e+01,-9.748908042907714844e+00,-2.555031538009643555e+00
-1.791981048882007599e-02,-5.539776611328125000e+01,-6.582109069824218750e+01,-2.906054306030273438e+01,-8.522449493408203125e+00,-2.218767881393432617e+00
-1.516291778534650803e-02,-1.119298171997070312e+02,-6.374042510986328125e+01,-2.524361419677734375e+01,-7.264015674591064453e+00,-1.880606532096862793e+00
-1.240602508187294006e-02,-1.374582672119140625e+02,-5.762824630737304688e+01,-2.109194374084472656e+01,-5.978919029235839844e+00,-1.540845632553100586e+00
-9.649133309721946716e-03,-1.277463531494140625e+02,-4.809747695922851562e+01,-1.667314338684082031e+01,-4.672285556793212891e+00,-1.199779987335205078e+00
-6.892241071909666061e-03,-9.844532012939453125e+01,-3.601657867431640625e+01,-1.205124568939208984e+01,-3.349073886871337891e+00,-8.577060103416442871e-01
-4.135348834097385406e-03,-6.098006439208984375e+01,-2.224092102050781250e+01,-7.286942481994628906e+00,-2.014119625091552734e+00,-5.149118900299072266e-01
-1.378456596285104752e-03,-2.056670761108398438e+01,-7.515164375305175781e+00,-2.438318729400634766e+00,-6.721578836441040039e-01,-1.716872304677963257e-01
1.378456596285104752e-03,2.056625556945800781e+01,7.514976978302001953e+00,2.438256263732910156e+00,6.721428036689758301e-01,1.716841757297515869e-01
4.135348834097385406e-03,6.097961807250976562e+01,2.224073791503906250e+01,7.286882400512695312e+00,2.014105796813964844e+00,5.149093270301818848e-01
6.892241071909666061e-03,9.844488525390625000e+01,3.601641082763671875e+01,1.205118656158447266e+01,3.349059820175170898e+00,8.577032089233398438e-01
9.649133309721946716e-03,1.277460250854492188e+02,4.809733200073242188e+01,1.667308807373046875e+01,4.672272205352783203e+00,1.199777841567993164e+00
1.240602508187294006e-02,1.374581451416015625e+02,5.762813186645507812e+01,2.109189605712890625e+01,5.978906631469726562e+00,1.540842056274414062e+00
1.516291778534650803e-02,1.119300613403320312e+02,6.374035644531250000e+01,2.524357032775878906e+01,7.264001846313476562e+00,1.880602836608886719e+00
1.791981048882007599e-02,5.539834594726562500e+01,6.582106781005859375e+01,2.906050491333007812e+01,8.522438049316406250e+00,2.218766212463378906e+00
2.067670226097106934e-02,8.344702720642089844e+00,6.391896438598632812e+01,3.247180938720703125e+01,9.748893737792968750e+00,2.555028676986694336e+00
2.343359403312206268e-02,-3.450512409210205078e+00,5.903368759155273438e+01,3.540452575683593750e+01,1.093787384033203125e+01,2.889088869094848633e+00
2.619048580527305603e-02,1.003060054779052734e+01,5.290431213378906250e+01,3.778580474853515625e+01,1.208365440368652344e+01,3.220631837844848633e+00
2.894737944006919861e-02,3.289373016357421875e+01,4.724365997314453125e+01,3.954639053344726562e+01,1.318033218383789062e+01,3.549347877502441406e+00
3.170426934957504272e-02,5.486508178710937500e+01,4.295541763305664062e+01,4.062526321411132812e+01,1.422181320190429688e+01,3.874909877777099609e+00
3.446116298437118530e-02,6.840886688232421875e+01,3.992472457885742188e+01,4.097553253173828125e+01,1.520190429687500000e+01,4.196991920471191406e+00
3.721805661916732788e-02,6.647154998779296875e+01,3.740957641601562500e+01,4.057067871093750000e+01,1.611431884765625000e+01,4.515253067016601562e+00
3.997494652867317200e-02,4.636625289916992188e+01,3.464279556274414062e+01,3.941071701049804688e+01,1.695282173156738281e+01,4.829351425170898438e+00
4.273184016346931458e-02,1.760955047607421875e+01,3.128406333923339844e+01,3.752716064453125000e+01,1.771132850646972656e+01,5.138924598693847656e+00
4.548873379826545715e-02,-2.544288396835327148e+00,2.753787040710449219e+01,3.498564529418945312e+01,1.838407897949218750e+01,5.443622112274169922e+00
4.824562370777130127e-02,-5.864453792572021484e+00,2.392106819152832031e+01,3.188593101501464844e+01,1.896574783325195312e+01,5.743062019348144531e+00
5.100251734256744385e-02,3.722542524337768555e+00,2.084753608703613281e+01,2.835853576660156250e+01,1.945176124572753906e+01,6.036856174468994141e+00
5.375941097736358643e-02,1.860959625244140625e+01,1.830425643920898438e+01,2.455877113342285156e+01,1.983838462829589844e+01,6.324625492095947266e+00
5.651630088686943054e-02,3.218602752685546875e+01,1.580474853515625000e+01,2.065801811218261719e+01,2.012308883666992188e+01,6.605962276458740234e+00
5.927319452166557312e-02,3.901346206665039062e+01,1.261911964416503906e+01,1.683325767517089844e+01,2.030466461181640625e+01,6.880449295043945312e+00
6.203008443117141724e-02,3.472785568237304688e+01,8.159784317016601562e+00,1.325545501708984375e+01,2.038342475891113281e+01,7.147663593292236328e+00
6.478697806596755981e-02,1.815498161315917969e+01,2.359070301055908203e+00,1.007769298553466797e+01,2.036143302917480469e+01,7.407184123992919922e+00
6.754387170076370239e-02,-5.619758605957031250e+00,-4.156812191009521484e+00,7.424862384796142578e+00,2.024248504638671875e+01,7.658558845520019531e+00
7.030076533555984497e-02,-2.707759284973144531e+01,-1.024864768981933594e+01,5.386040687561035156e+00,2.003218650817871094e+01,7.901353836059570312e+00
7.305765151977539062e-02,-3.947477722167968750e+01,-1.473214721679687500e+01,4.010889053344726562e+00,1.973777389526367188e+01,8.135095596313476562e+00
7.581454515457153320e-02,-4.223882293701171875e+01,-1.682900810241699219e+01,3.310212373733520508e+00,1.936796951293945312e+01,8.359337806701660156e+00
7.857143878936767578e-02,-3.815964126586914062e+01,-1.633346366882324219e+01,3.260009288787841797e+00,1.893264579772949219e+01,8.573615074157714844e+00
8.132833242416381836e-02,-3.014505767822265625e+01,-1.349255180358886719e+01,3.807581663131713867e+00,1.844240379333496094e+01,8.777455329895019531e+00
8.408522605895996094e-02,-2.009730339050292969e+01,-8.777496337890625000e+00,4.878334045410156250e+00,1.790821456909179688e+01,8.970398902893066406e+00
8.684211969375610352e-02,-9.014945983886718750e+00,-2.698071479797363281e+00,6.381889820098876953e+00,1.734084892272949219e+01,9.151970863342285156e+00
8.959900587797164917e-02,2.647465467453002930e+00,4.291895389556884766e+00,8.216868400573730469e+00,1.675048065185546875e+01,9.321729660034179688e+00
9.235589951276779175e-02,1.469704723358154297e+01,1.181528282165527344e+01,1.027397441864013672e+01,1.614624977111816406e+01,9.479209899902343750e+00
9.511279314756393433e-02,2.702364730834960938e+01,1.954973793029785156e+01,1.243760585784912109e+01,1.553594493865966797e+01,9.623981475830078125e+00
9.786968678236007690e-02,3.947487258911132812e+01,2.718548583984375000e+01,1.458642196655273438e+01,1.492583465576171875e+01,9.755626678466796875e+00
1.006265804171562195e-01,5.173718643188476562e+01,3.437316513061523438e+01,1.659372901916503906e+01,1.432050800323486328e+01,9.873739242553710938e+00
1.033834666013717651e-01,6.318196105957031250e+01,4.066722869873046875e+01,1.832866287231445312e+01,1.372295093536376953e+01,9.977951049804687500e+00
1.061403602361679077e-01,7.262911987304687500e+01,4.547364425659179688e+01,1.965926551818847656e+01,1.313464450836181641e+01,1.006791210174560547e+01
1.088972538709640503e-01,7.802581024169921875e+01,4.802732849121093750e+01,2.045912742614746094e+01,1.255583667755126953e+01,1.014332771301269531e+01
1.116541475057601929e-01,7.628437805175781250e+01,4.745581817626953125e+01,2.061819648742675781e+01,1.198578643798828125e+01,1.020392704010009766e+01
1.144110411405563354e-01,6.409627532958984375e+01,4.301178359985351562e+01,2.005838775634765625e+01,1.142310237884521484e+01,1.024947929382324219e+01
1.171679273247718811e-01,4.075412750244140625e+01,3.450965118408203125e+01,1.875184631347656250e+01,1.086610984802246094e+01,1.027985572814941406e+01
1.199248209595680237e-01,1.143183422088623047e+01,2.279123306274414062e+01,1.673791122436523438e+01,1.031312751770019531e+01,1.029493522644042969e+01
1.226817145943641663e-01,-1.462688255310058594e+01,9.780325889587402344e+00,1.413214492797851562e+01,9.762773513793945312e+00,1.029467773437500000e+01
1.254386007785797119e-01,-3.107590866088867188e+01,-2.176822662353515625e+00,1.112116909027099609e+01,9.214221954345703125e+00,1.027913570404052734e+01
1.281954944133758545e-01,-3.765020751953125000e+01,-1.130107879638671875e+01,7.940220832824707031e+00,8.667263031005859375e+00,1.024840450286865234e+01
1.309523880481719971e-01,-3.739956665039062500e+01,-1.692819786071777344e+01,4.837540149688720703e+00,8.122506141662597656e+00,1.020268821716308594e+01
1.337092816829681396e-01,-3.350276947021484375e+01,-1.935416793823242188e+01,2.035266637802124023e+00,7.581317424774169922e+00,1.014227008819580078e+01
1.364661753177642822e-01,-2.811857986450195312e+01,-1.934856224060058594e+01,-3.014480769634246826e-01,7.045754909515380859e+00,1.006751918792724609e+01
1.392230689525604248e-01,-2.244455718994140625e+01,-1.774560737609863281e+01,-2.079347372055053711e+00,6.518490791320800781e+00,9.978893280029296875e+00
1.419799625873565674e-01,-1.705610847473144531e+01,-1.524180889129638672e+01,-3.275274038314819336e+00,6.002588272094726562e+00,9.876948356628417969e+00
1.447368562221527100e-01,-1.219028282165527344e+01,-1.234638690948486328e+01,-3.922389507293701172e+00,5.501340866088867188e+00,9.762327194213867188e+00
1.474937498569488525e-01,-7.928464412689208984e+00,-9.402118682861328125e+00,-4.091303825378417969e+00,5.018055915832519531e+00,9.635767936706542969e+00
1.502506434917449951e-01,-4.301248073577880859e+00,-6.624652862548828125e+00,-3.871873140335083008e+00,4.555835723876953125e+00,9.498087882995605469e+00
1.530075371265411377e-01,-1.338118195533752441e+00,-4.137660503387451172e+00,-3.358837127685546875e+00,4.117422103881835938e+00,9.350201606750488281e+00
1.557644158601760864e-01,9.256539344787597656e-01,-1.998234510421752930e+00,-2.642247915267944336e+00,3.705040693283081055e+00,9.193089485168457031e+00
1.585213094949722290e-01,2.475191116333007812e+00,-2.137882560491561890e-01,-1.802145361900329590e+00,3.320302009582519531e+00,9.027796745300292969e+00
1.612782031297683716e-01,3.358363866806030273e+00,1.245605587959289551e+00,-9.064547419548034668e-01,2.964157581329345703e+00,8.855438232421875000e+00
1.640350967645645142e-01,3.720868349075317383e+00,2.435865163803100586e+00,-1.092005893588066101e-02,2.636889457702636719e+00,8.677180290222167969e+00
1.667919903993606567e-01,3.811133623123168945e+00,3.425704240798950195e+00,8.398331403732299805e-01,2.338166236877441406e+00,8.494211196899414062e+00
1.695488840341567993e-01,3.938953161239624023e+00,4.281408309936523438e+00,1.610725641250610352e+00,2.067101716995239258e+00,8.307756423950195312e+00
1.723057776689529419e-01,4.388864040374755859e+00,5.051289081573486328e+00,2.274640321731567383e+00,1.822375059127807617e+00,8.119060516357421875e+00
1.750626713037490845e-01,5.317048072814941406e+00,5.753153324127197266e+00,2.811058759689331055e+00,1.602350831031799316e+00,7.929365634918212891e+00
1.778195649385452271e-01,6.679991722106933594e+00,6.368299961090087891e+00,3.205070495605468750e+00,1.405226588249206543e+00,7.739890098571777344e+00
1.805764585733413696e-01,8.230726242065429688e+00,6.844168186187744141e+00,3.446813821792602539e+00,1.229139804840087891e+00,7.551833629608154297e+00
1.833333373069763184e-01,9.582103729248046875e+00,7.106072902679443359e+00,3.531345605850219727e+00,1.072332262992858887e+00,7.366359710693359375e+00
1.860902309417724609e-01,1.031370162963867188e+01,7.075716972351074219e+00,3.458802461624145508e+00,9.332269430160522461e-01,7.184570312500000000e+00
1.888471245765686035e-01,1.009994697570800781e+01,6.692731380462646484e+00,3.234695672988891602e+00,8.105465769767761230e-01,7.007513523101806641e+00
1.916040182113647461e-01,8.833174705505371094e+00,5.933883190155029297e+00,2.870235681533813477e+00,7.033776044845581055e-01,6.836163997650146484e+00
1.943609118461608887e-01,6.686696529388427734e+00,4.824376583099365234e+00,2.382403373718261719e+00,6.112117171287536621e-01,6.671408176422119141e+00
1.971178054809570312e-01,4.058212280273437500e+00,3.437397718429565430e+00,1.793609499931335449e+00,5.339743494987487793e-01,6.514040946960449219e+00
1.998746991157531738e-01,1.403501391410827637e+00,1.881536602973937988e+00,1.130908966064453125e+00,4.720138609409332275e-01,6.364775180816650391e+00
2.026315927505493164e-01,-9.377658367156982422e-01,2.798907160758972168e-01,4.246760904788970947e-01,4.260795116424560547e-01,6.224200725555419922e+00
2.053884863853454590e-01,-2.817829608917236328e+00,-1.252296447753906250e+00,-2.930960357189178467e-01,3.972867429256439209e-01,6.092824459075927734e+00
2.081453800201416016e-01,-4.243989944458007812e+00,-2.624631643295288086e+00,-9.906650185585021973e-01,3.870423138141632080e-01,5.971035003662109375e+00
2.109022736549377441e-01,-5.293792247772216797e+00,-3.779387950897216797e+00,-1.638444900512695312e+00,3.969853818416595459e-01,5.859101295471191406e+00
2.136591523885726929e-01,-6.048404693603515625e+00,-4.690320014953613281e+00,-2.210539102554321289e+00,4.288976192474365234e-01,5.757205009460449219e+00
2.164160460233688354e-01,-6.565442562103271484e+00,-5.355608463287353516e+00,-2.685920953750610352e+00,4.846433401107788086e-01,5.665401458740234375e+00
2.191729396581649780e-01,-6.879343509674072266e+00,-5.788754463195800781e+00,-3.048995971679687500e+00,5.660721659660339355e-01,5.583641529083251953e+00
2.219298332929611206e-01,-7.010663032531738281e+00,-6.010567188262939453e+00,-3.289680719375610352e+00,6.749542951583862305e-01,5.511792659759521484e+00
2.246867269277572632e-01,-6.973898887634277344e+00,-6.043490409851074219e+00,-3.402990341186523438e+00,8.129144310951232910e-01,5.449583053588867188e+00
2.274436205625534058e-01,-6.781712055206298828e+00,-5.908445835113525391e+00,-3.388350248336791992e+00,9.813850522041320801e-01,5.396669387817382812e+00
2.302005141973495483e-01,-6.446200847625732422e+00,-5.623655796051025391e+00,-3.248693704605102539e+00,1.181559920310974121e+00,5.352602481842041016e+00
2.329574078321456909e-01,-5.978948116302490234e+00,-5.204475402832031250e+00,-2.989537715911865234e+00,1.414355397224426270e+00,5.316838264465332031e+00
2.357143014669418335e-01,-5.390864372253417969e+00,-4.663818359375000000e+00,-2.618096590042114258e+00,1.680402994155883789e+00,5.288743495941162109e+00
2.384711951017379761e-01,-4.691803932189941406e+00,-4.012611389160156250e+00,-2.142527341842651367e+00,1.980049848556518555e+00,5.267606735229492188e+00
2.412280738353729248e-01,-3.890286207199096680e+00,-3.260362386703491211e+00,-1.571302890777587891e+00,2.313341617584228516e+00,5.252612590789794922e+00
2.439849674701690674e-01,-2.993338823318481445e+00,-2.415524959564208984e+00,-9.127457737922668457e-01,2.680056571960449219e+00,5.242881774902343750e+00
2.467418611049652100e-01,-2.006426811218261719e+00,-1.486039519309997559e+00,-1.747027635574340820e-01,3.079715013504028320e+00,5.237449645996093750e+00
2.494987547397613525e-01,-9.334341287612915039e-01,-4.796682894229888916e-01,6.356689929962158203e-01,3.511590719223022461e+00,5.235269069671630859e+00
2.522556483745574951e-01,2.225975543260574341e-01,5.956310629844665527e-01,1.512027144432067871e+00,3.974770545959472656e+00,5.235225677490234375e+00
2.550125420093536377e-01,1.457996010780334473e+00,1.731569528579711914e+00,2.448893785476684570e+00,4.468145370483398438e+00,5.236128807067871094e+00
2.577694356441497803e-01,2.765961647033691406e+00,2.919689655303955078e+00,3.441626310348510742e+00,4.990458965301513672e+00,5.236723423004150391e+00
2.605263292789459229e-01,4.132980346679687500e+00,4.152004241943359375e+00,4.486348628997802734e+00,5.540335178375244141e+00,5.235680103302001953e+00
2.632832229137420654e-01,5.536547183990478516e+00,5.422008037567138672e+00,5.579863548278808594e+00,6.116304874420166016e+00,5.231613636016845703e+00
2.660401165485382080e-01,6.947075843811035156e+00,6.726160526275634766e+00,6.719447135925292969e+00,6.716815948486328125e+00,5.223066806793212891e+00
2.687970101833343506e-01,8.336522102355957031e+00,8.065399169921875000e+00,7.902662277221679688e+00,7.340257644653320312e+00,5.208540916442871094e+00
2.715539038181304932e-01,9.692584991455078125e+00,9.446304321289062500e+00,9.127131462097167969e+00,7.984983921051025391e+00,5.186479091644287109e+00
2.743107974529266357e-01,1.103161144256591797e+01,1.088145637512207031e+01,1.039021015167236328e+01,8.649312973022460938e+00,5.155290603637695312e+00
2.770676910877227783e-01,1.240195655822753906e+01,1.238855743408203125e+01,1.168874168395996094e+01,9.331537246704101562e+00,5.113337039947509766e+00
2.798245847225189209e-01,1.387549209594726562e+01,1.398800659179687500e+01,1.301873302459716797e+01,1.002992057800292969e+01,5.058974266052246094e+00
2.825814783573150635e-01,1.553237247467041016e+01,1.569902133941650391e+01,1.437508773803710938e+01,1.074269580841064453e+01,4.990551948547363281e+00
2.853383421897888184e-01,1.744555282592773438e+01,1.753454971313476562e+01,1.575139331817626953e+01,1.146802711486816406e+01,4.906417846679687500e+00
2.880952358245849609e-01,1.966911888122558594e+01,1.949560546875000000e+01,1.713985061645507812e+01,1.220403575897216797e+01,4.804948806762695312e+00
2.908521294593811035e-01,2.222811698913574219e+01,2.156543731689453125e+01,1.853119277954101562e+01,1.294869899749755859e+01,4.684585094451904297e+00
2.936090230941772461e-01,2.510616111755371094e+01,2.370493507385253906e+01,1.991488265991210938e+01,1.369983196258544922e+01,4.543819427490234375e+00
2.963659167289733887e-01,2.822708320617675781e+01,2.584992218017578125e+01,2.127945137023925781e+01,1.445503997802734375e+01,4.381268501281738281e+00
2.991228103637695312e-01,3.142959213256835938e+01,2.791190719604492188e+01,2.261305999755859375e+01,1.521156787872314453e+01,4.195679187774658203e+00
3.018797039985656738e-01,3.444062042236328125e+01,2.978366661071777344e+01,2.390417480468750000e+01,1.596625423431396484e+01,3.985958099365234375e+00
3.046365976333618164e-01,3.686549758911132812e+01,3.135135269165039062e+01,2.514253997802734375e+01,1.671531295776367188e+01,3.751227617263793945e+00
3.073934912681579590e-01,3.823133850097656250e+01,3.251326751708984375e+01,2.632014274597167969e+01,1.745417022705078125e+01,3.490834951400756836e+00
3.101503849029541016e-01,3.812504577636718750e+01,3.320399856567382812e+01,2.743236923217773438e+01,1.817724418640136719e+01,3.204416275024414062e+00
3.129072785377502441e-01,3.642812728881835938e+01,3.341883087158203125e+01,2.847893333435058594e+01,1.887755012512207031e+01,2.891909599304199219e+00
3.156641721725463867e-01,3.353237152099609375e+01,3.323051452636718750e+01,2.946474456787109375e+01,1.954639053344726562e+01,2.553602695465087891e+00
3.184210658073425293e-01,3.032215881347656250e+01,3.278968811035156250e+01,3.040036201477050781e+01,2.017283630371093750e+01,2.190142869949340820e+00
3.211779594421386719e-01,2.782819938659667969e+01,3.230415344238281250e+01,3.130192375183105469e+01,2.074316978454589844e+01,1.802578568458557129e+00
3.239348530769348145e-01,2.676998710632324219e+01,3.200117874145507812e+01,3.219068145751953125e+01,2.124019432067871094e+01,1.392353773117065430e+00
3.266917467117309570e-01,2.732936096191406250e+01,3.208493423461914062e+01,3.309178924560546875e+01,2.164247512817382812e+01,9.613210558891296387e-01
3.294486403465270996e-01,2.925772476196289062e+01,3.270367813110351562e+01,3.403270339965820312e+01,2.192354774475097656e+01,5.117393136024475098e-01
3.322055339813232422e-01,3.214125823974609375e+01,3.393641662597656250e+01,3.504115295410156250e+01,2.205102539062500000e+01,4.624523222446441650e-02
3.349624276161193848e-01,3.562290191650390625e+01,3.579880905151367188e+01,3.614297866821289062e+01,2.198603057861328125e+01,-4.321772754192352295e-01
3.377193212509155273e-01,3.950761795043945312e+01,3.826135253906250000e+01,3.735968399047851562e+01,2.168278121948242188e+01,-9.202321171760559082e-01
3.404762148857116699e-01,4.377063369750976562e+01,4.127027511596679688e+01,3.870621109008789062e+01,2.108899879455566406e+01,-1.414368629455566406e+00
3.432331085205078125e-01,4.850785064697265625e+01,4.476390838623046875e+01,4.018816757202148438e+01,2.014731597900390625e+01,-1.910844326019287109e+00
3.459899723529815674e-01,5.385931396484375000e+01,4.868103790283203125e+01,4.179856491088867188e+01,1.879832077026367188e+01,-2.405788183212280273e+00
3.487468659877777100e-01,5.993108749389648438e+01,5.296181488037109375e+01,4.351297378540039062e+01,1.698569869995117188e+01,-2.895299196243286133e+00
3.515037596225738525e-01,6.673224639892578125e+01,5.754189682006835938e+01,4.528161621093750000e+01,1.466376686096191406e+01,-3.375488519668579102e+00
3.542606532573699951e-01,7.413135528564453125e+01,6.234404754638671875e+01,4.701604843139648438e+01,1.180708122253417969e+01,-3.842571496963500977e+00
3.570175468921661377e-01,8.182199096679687500e+01,6.726808166503906250e+01,4.856764984130859375e+01,8.421095848083496094e+00,-4.292942047119140625e+00
3.597744405269622803e-01,8.929151916503906250e+01,7.218156433105468750e+01,4.969296264648437500e+01,4.551387786865234375e+00,-4.723229885101318359e+00
3.625313341617584229e-01,9.580921173095703125e+01,7.691122436523437500e+01,5.000349807739257812e+01,2.887459695339202881e-01,-5.130352973937988281e+00
3.652882277965545654e-01,1.004703598022460938e+02,8.123398590087890625e+01,4.890238952636718750e+01,-4.233242988586425781e+00,-5.511569976806640625e+00
3.680451214313507080e-01,1.023434982299804688e+02,8.485979461669921875e+01,4.553254699707031250e+01,-8.849140167236328125e+00,-5.864507675170898438e+00
3.708020150661468506e-01,1.007677078247070312e+02,8.738391113281250000e+01,3.880734252929687500e+01,-1.338017845153808594e+01,-6.187177181243896484e+00
3.735589087009429932e-01,9.578228759765625000e+01,8.814894866943359375e+01,2.766092681884765625e+01,-1.765606117248535156e+01,-6.477991104125976562e+00
3.763158023357391357e-01,8.846175384521484375e+01,8.589400482177734375e+01,1.164437007904052734e+01,-2.153467750549316406e+01,-6.735752582550048828e+00
3.790726959705352783e-01,8.073178863525390625e+01,7.803205871582031250e+01,-8.299991607666015625e+00,-2.491514396667480469e+01,-6.959650516510009766e+00
3.818295896053314209e-01,7.448054504394531250e+01,5.974753570556640625e+01,-2.959262847900390625e+01,-2.774217224121093750e+01,-7.149236202239990234e+00
3.845864832401275635e-01,7.027463531494140625e+01,2.481575393676757812e+01,-4.895594024658203125e+01,-3.000257492065429688e+01,-7.304394721984863281e+00
3.873433768749237061e-01,6.562449645996093750e+01,-2.768303298950195312e+01,-6.397406387329101562e+01,-3.171664810180664062e+01,-7.425314903259277344e+00
3.901002705097198486e-01,5.115577316284179688e+01,-8.453977966308593750e+01,-7.390092468261718750e+01,-3.292759323120117188e+01,-7.512455940246582031e+00
3.928571641445159912e-01,4.821792602539062500e+00,-1.267678375244140625e+02,-7.931089782714843750e+01,-3.369149017333984375e+01,-7.566513538360595703e+00
3.956140577793121338e-01,-9.170326995849609375e+01,-1.478252105712890625e+02,-8.131623077392578125e+01,-3.406914520263671875e+01,-7.588371753692626953e+00
3.983709514141082764e-01,-1.940084838867187500e+02,-1.529501647949218750e+02,-8.100768280029296875e+01,-3.412034606933593750e+01,-7.579082965850830078e+00
4.011278450489044189e-01,-2.412320556640625000e+02,-1.491579284667968750e+02,-7.923412322998046875e+01,-3.390032196044921875e+01,-7.539828300476074219e+00
4.038847088813781738e-01,-2.415796051025390625e+02,-1.411117858886718750e+02,-7.658566284179687500e+01,-3.345793533325195312e+01,-7.471880435943603516e+00
4.066416025161743164e-01,-2.220420074462890625e+02,-1.313095092773437500e+02,-7.344848632812500000e+01,-3.283505630493164062e+01,-7.376582145690917969e+00
4.093984961509704590e-01,-1.968539428710937500e+02,-1.210004043579101562e+02,-7.006778717041015625e+01,-3.206676864624023438e+01,-7.255316734313964844e+00
4.121553897857666016e-01,-1.715532226562500000e+02,-1.108059616088867188e+02,-6.659694671630859375e+01,-3.118193244934082031e+01,-7.109491348266601562e+00
4.149122834205627441e-01,-1.482014007568359375e+02,-1.010429306030273438e+02,-6.313148498535156250e+01,-3.020396804809570312e+01,-6.940509796142578125e+00
4.176691770553588867e-01,-1.275250473022460938e+02,-9.187696838378906250e+01,-5.973072052001953125e+01,-2.915165519714355469e+01,-6.749766349792480469e+00
4.204260706901550293e-01,-1.096784896850585938e+02,-8.339472961425781250e+01,-5.643132019042968750e+01,-2.803992843627929688e+01,-6.538621425628662109e+00
4.231829643249511719e-01,-9.454898834228515625e+01,-7.563677978515625000e+01,-5.325535202026367188e+01,-2.688054466247558594e+01,-6.308401584625244141e+00
4.259398579597473145e-01,-8.190272521972656250e+01,-6.861355590820312500e+01,-5.021533203125000000e+01,-2.568273162841796875e+01,-6.060386180877685547e+00
4.286967515945434570e-01,-7.145456695556640625e+01,-6.231308746337890625e+01,-4.731686019897460938e+01,-2.445364761352539062e+01,-5.795800209045410156e+00
4.314536452293395996e-01,-6.289759445190429688e+01,-5.670593261718750000e+01,-4.456035995483398438e+01,-2.319881057739257812e+01,-5.515812873840332031e+00
4.342105388641357422e-01,-5.591980361938476562e+01,-5.174881362915039062e+01,-4.194190216064453125e+01,-2.192244529724121094e+01,-5.221534729003906250e+00
4.369674324989318848e-01,-5.022196960449218750e+01,-4.738831329345703125e+01,-3.945372009277343750e+01,-2.062775230407714844e+01,-4.914011001586914062e+00
4.397243261337280273e-01,-4.553596878051757812e+01,-4.356467056274414062e+01,-3.708444213867187500e+01,-1.931712913513183594e+01,-4.594231605529785156e+00
4.424812197685241699e-01,-4.163753890991210938e+01,-4.021546173095703125e+01,-3.481925201416015625e+01,-1.799235725402832031e+01,-4.263121128082275391e+00
4.452381134033203125e-01,-3.834965133666992188e+01,-3.727894973754882812e+01,-3.264001464843750000e+01,-1.665471458435058594e+01,-3.921545267105102539e+00
4.479950070381164551e-01,-3.553777694702148438e+01,-3.469665527343750000e+01,-3.052557373046875000e+01,-1.530512046813964844e+01,-3.570312500000000000e+00
4.507519006729125977e-01,-3.310152816772460938e+01,-3.241473770141601562e+01,-2.845206642150878906e+01,-1.394420623779296875e+01,-3.210173606872558594e+00
4.535087943077087402e-01,-3.096618652343750000e+01,-3.038432121276855469e+01,-2.639344215393066406e+01,-1.257238674163818359e+01,-2.841826677322387695e+00
4.562656879425048828e-01,-2.907556533813476562e+01,-2.856024360656738281e+01,-2.432212257385253906e+01,-1.118991661071777344e+01,-2.465920448303222656e+00
4.590225815773010254e-01,-2.738675880432128906e+01,-2.689832878112792969e+01,-2.220978927612304688e+01,-9.796940803527832031e+00,-2.083051204681396484e+00
4.617794752120971680e-01,-2.586660194396972656e+01,-2.535091781616210938e+01,-2.002824974060058594e+01,-8.393514633178710938e+00,-1.693774104118347168e+00
4.645363390445709229e-01,-2.448881340026855469e+01,-2.386085891723632812e+01,-1.775041007995605469e+01,-6.979662895202636719e+00,-1.298602461814880371e+00
4.672932326793670654e-01,-2.323179817199707031e+01,-2.235424995422363281e+01,-1.535103416442871094e+01,-5.555325031280517578e+00,-8.979989886283874512e-01
4.700501263141632080e-01,-2.207574653625488281e+01,-2.073363685607910156e+01,-1.280765628814697266e+01,-4.120471000671386719e+00,-4.924001991748809814e-01
4.728070199489593506e-01,-2.099581909179687500e+01,-1.887345314025878906e+01,-1.010112762451171875e+01,-2.675047397613525391e+00,-8.220517635345458984e-02
4.755639135837554932e-01,-1.994528007507324219e+01,-1.662040519714355469e+01,-7.216016769409179688e+00,-1.219009995460510254e+00,3.322207629680633545e-01
4.783208072185516357e-01,-1.881739425659179688e+01,-1.380083751678466797e+01,-4.140839576721191406e+00,2.476814836263656616e-01,7.505412101745605469e-01
4.810777008533477783e-01,-1.737544441223144531e+01,-1.023495578765869141e+01,-8.680229783058166504e-01,1.725048780441284180e+00,1.172448277473449707e+00
4.838345944881439209e-01,-1.515958976745605469e+01,-5.755499362945556641e+00,2.606282949447631836e+00,3.213095426559448242e+00,1.597658276557922363e+00
4.865914881229400635e-01,-1.141997718811035156e+01,-2.263185828924179077e-01,6.282539367675781250e+00,4.711805343627929688e+00,2.025912761688232422e+00
4.893483817577362061e-01,-5.158865451812744141e+00,6.443787097930908203e+00,1.015827846527099609e+01,6.221142768859863281e+00,2.456973075866699219e+00
4.921052753925323486e-01,4.672136783599853516e+00,1.429510688781738281e+01,1.422856426239013672e+01,7.741047382354736328e+00,2.890622615814208984e+00
4.948621690273284912e-01,1.888913536071777344e+01,2.331909942626953125e+01,1.848653221130371094e+01,9.271441459655761719e+00,3.326661586761474609e+00
4.976190626621246338e-01,3.786305618286132812e+01,3.346664428710937500e+01,2.292384147644042969e+01,1.081222438812255859e+01,3.764907836914062500e+00
5.003759264945983887e-01,6.148310089111328125e+01,4.465934371948242188e+01,2.753110885620117188e+01,1.236326122283935547e+01,4.205189704895019531e+00
5.031328201293945312e-01,8.927667236328125000e+01,5.680166244506835938e+01,3.229845046997070312e+01,1.392445182800292969e+01,4.647363662719726562e+00
5.058897137641906738e-01,1.205843124389648438e+02,6.979035949707031250e+01,3.721556091308593750e+01,1.549562263488769531e+01,5.091284275054931641e+00
5.086466073989868164e-01,1.547119750976562500e+02,8.352258300781250000e+01,4.227214431762695312e+01,1.707661247253417969e+01,5.536824703216552734e+00
5.114035010337829590e-01,1.910247497558593750e+02,9.790081787109375000e+01,4.745808029174804688e+01,1.866723442077636719e+01,5.983867168426513672e+00
5.141603946685791016e-01,2.289885864257812500e+02,1.128359146118164062e+02,5.276359558105468750e+01,2.026730728149414062e+01,6.432305335998535156e+00
5.169172883033752441e-01,2.681777343750000000e+02,1.282483215332031250e+02,5.817934036254882812e+01,2.187662696838378906e+01,6.882041454315185547e+00
5.196741819381713867e-01,3.082647399902343750e+02,1.440682983398437500e+02,6.369646835327148438e+01,2.349497985839843750e+01,7.332984924316406250e+00
5.224310755729675293e-01,3.490038146972656250e+02,1.602355651855468750e+02,6.930671691894531250e+01,2.512216186523437500e+01,7.785052776336669922e+00
5.251879692077636719e-01,3.902133789062500000e+02,1.766983337402343750e+02,7.500237274169921875e+01,2.675794219970703125e+01,8.238171577453613281e+00
5.279448628425598145e-01,4.317608947753906250e+02,1.934125213623046875e+02,8.077630615234375000e+01,2.840210723876953125e+01,8.692272186279296875e+00
5.307017564773559570e-01,4.735504455566406250e+02,2.103406372070312500e+02,8.662192535400390625e+01,3.005442619323730469e+01,9.147291183471679688e+00
5.334586501121520996e-01,5.155129394531250000e+02,2.274507751464843750e+02,9.253320312500000000e+01,3.171467018127441406e+01,9.603171348571777344e+00
5.362155437469482422e-01,5.575985717773437500e+02,2.447161254882812500e+02,9.850458526611328125e+01,3.338261413574218750e+01,1.005986118316650391e+01
5.389724373817443848e-01,5.997721557617187500e+02,2.621137695312500000e+02,1.045310363769531250e+02,3.505803298950195312e+01,1.051730823516845703e+01
5.417293310165405273e-01,6.420083007812500000e+02,2.796243286132812500e+02,1.106079330444335938e+02,3.674069213867187500e+01,1.097547340393066406e+01
5.444862246513366699e-01,6.842888183593750000e+02,2.972314453125000000e+02,1.167310714721679688e+02,3.843038177490234375e+01,1.143431186676025391e+01
5.472431182861328125e-01,7.266011352539062500e+02,3.149211425781250000e+02,1.228965988159179688e+02,4.012686920166015625e+01,1.189378833770751953e+01
5.500000119209289551e-01,7.689357910156250000e+02,3.326815795898437500e+02,1.291010589599609375e+02,4.182993316650390625e+01,1.235386657714843750e+01


==> figures/shearlets/6/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.907994270324707031e+01,8.482915878295898438e+00,3.481719732284545898e+00,1.341092228889465332e+00,9.042873978614807129e-01
-5.472431182861328125e-01,1.701843070983886719e+01,7.590245246887207031e+00,3.134362936019897461e+00,1.228120565414428711e+00,8.708628416061401367e-01
-5.444862246513366699e-01,1.507359981536865234e+01,6.746442794799804688e+00,2.804058313369750977e+00,1.119835376739501953e+00,8.387066125869750977e-01
-5.417293310165405273e-01,1.324537849426269531e+01,5.951298236846923828e+00,2.490693569183349609e+00,1.016217470169067383e+00,8.078160285949707031e-01
-5.389724373817443848e-01,1.153366279602050781e+01,5.204565048217773438e+00,2.194147348403930664e+00,9.172481298446655273e-01,7.781897783279418945e-01
-5.362155437469482422e-01,9.938304901123046875e+00,4.505955696105957031e+00,1.914285540580749512e+00,8.229080438613891602e-01,7.498252391815185547e-01
-5.334586501121520996e-01,8.459102630615234375e+00,3.855131149291992188e+00,1.650963306427001953e+00,7.331768870353698730e-01,7.227211594581604004e-01
-5.307017564773559570e-01,7.095763683319091797e+00,3.251697540283203125e+00,1.404021978378295898e+00,6.480333805084228516e-01,6.968749761581420898e-01
-5.279448628425598145e-01,5.847887039184570312e+00,2.695190668106079102e+00,1.173288226127624512e+00,5.674556493759155273e-01,6.722840666770935059e-01
-5.251879692077636719e-01,4.714904785156250000e+00,2.185065746307373047e+00,9.585726857185363770e-01,4.914225935935974121e-01,6.489468216896057129e-01
-5.224310755729675293e-01,3.696023941040039062e+00,1.720682501792907715e+00,7.596690058708190918e-01,4.199106693267822266e-01,6.268593668937683105e-01
-5.196741819381713867e-01,2.790140867233276367e+00,1.301289558410644531e+00,5.763517022132873535e-01,3.528964221477508545e-01,6.060199737548828125e-01
-5.169172883033752441e-01,1.995720386505126953e+00,9.260017871856689453e-01,4.083746671676635742e-01,2.903559803962707520e-01,5.864258408546447754e-01
-5.141603946685791016e-01,1.310643196105957031e+00,5.937812924385070801e-01,2.554699778556823730e-01,2.322650998830795288e-01,5.680734515190124512e-01
-5.114035010337829590e-01,7.320030927658081055e-01,3.034103214740753174e-01,1.173460409045219421e-01,1.785978525876998901e-01,5.509586334228515625e-01
-5.086466073989868164e-01,2.558594644069671631e-01,5.346560478210449219e-02,-6.313614547252655029e-03,1.293291598558425903e-01,5.350780487060546875e-01
-5.058897137641906738e-01,-1.230506300926208496e-01,-1.577087640762329102e-01,-1.158522516489028931e-01,8.443226665258407593e-02,5.204283595085144043e-01
-5.031328201293945312e-01,-4.116062521934509277e-01,-3.320266306400299072e-01,-2.116405367851257324e-01,4.388043284416198730e-02,5.070043206214904785e-01
-5.003759264945983887e-01,-6.185333728790283203e-01,-4.716788828372955322e-01,-2.940768003463745117e-01,7.646575104445219040e-03,4.948021769523620605e-01
-4.976190626621246338e-01,-7.544505596160888672e-01,-5.791404247283935547e-01,-3.635874986648559570e-01,-2.429687045514583588e-02,4.838162064552307129e-01
-4.948621690273284912e-01,-8.315815925598144531e-01,-6.571666002273559570e-01,-4.206292331218719482e-01,-5.197896435856819153e-02,4.740413725376129150e-01
-4.921052753925323486e-01,-8.629880547523498535e-01,-7.087504863739013672e-01,-4.656830728054046631e-01,-7.542718201875686646e-02,4.654714763164520264e-01
-4.893483817577362061e-01,-8.613876700401306152e-01,-7.370657920837402344e-01,-4.992551207542419434e-01,-9.467086941003799438e-02,4.581007659435272217e-01
-4.865914881229400635e-01,-8.378312587738037109e-01,-7.453671097755432129e-01,-5.218724012374877930e-01,-1.097389310598373413e-01,4.519223570823669434e-01
-4.838345944881439209e-01,-8.007356524467468262e-01,-7.368678450584411621e-01,-5.340791344642639160e-01,-1.206605434417724609e-01,4.469279050827026367e-01
-4.810777008533477783e-01,-7.556365132331848145e-01,-7.145987153053283691e-01,-5.364286899566650391e-01,-1.274651437997817993e-01,4.431101381778717041e-01
-4.783208072185516357e-01,-7.056331038475036621e-01,-6.812747716903686523e-01,-5.294783115386962891e-01,-1.301819235086441040e-01,4.404604136943817139e-01
-4.755639135837554932e-01,-6.521631479263305664e-01,-6.391900181770324707e-01,-5.137786865234375000e-01,-1.288405954837799072e-01,4.389685094356536865e-01
-4.728070199489593506e-01,-5.957261919975280762e-01,-5.901538729667663574e-01,-4.898653626441955566e-01,-1.234701722860336304e-01,4.386250674724578857e-01
-4.700501263141632080e-01,-5.363680124282836914e-01,-5.354861617088317871e-01,-4.582476317882537842e-01,-1.141007766127586365e-01,4.394176900386810303e-01
-4.672932326793670654e-01,-4.739347100257873535e-01,-4.760524630546569824e-01,-4.193969070911407471e-01,-1.007607728242874146e-01,4.413358271121978760e-01
-4.645363390445709229e-01,-4.081797897815704346e-01,-4.123333692550659180e-01,-3.737376928329467773e-01,-8.347953855991363525e-02,4.443646073341369629e-01
-4.617794752120971680e-01,-3.387984037399291992e-01,-3.445039391517639160e-01,-3.216370940208435059e-01,-6.228601559996604919e-02,4.484906792640686035e-01
-4.590225815773010254e-01,-2.654269635677337646e-01,-2.725014686584472656e-01,-2.633953690528869629e-01,-3.720922768115997314e-02,4.536985456943511963e-01
-4.562656879425048828e-01,-1.876389086246490479e-01,-1.960868537425994873e-01,-1.992406696081161499e-01,-8.277637884020805359e-03,4.599705040454864502e-01
-4.535087943077087402e-01,-1.049253717064857483e-01,-1.148770898580551147e-01,-1.293260455131530762e-01,2.447997033596038818e-02,4.672885537147521973e-01
-4.507519006729125977e-01,-1.667333953082561493e-02,-2.836459875106811523e-02,-5.372450128197669983e-02,6.103409081697463989e-02,4.756325781345367432e-01
-4.479950070381164551e-01,7.786533236503601074e-02,6.408171355724334717e-02,2.756654098629951477e-02,1.013554185628890991e-01,4.849812686443328857e-01
-4.452381134033203125e-01,1.796187311410903931e-01,1.632213294506072998e-01,1.146246418356895447e-01,1.454130113124847412e-01,4.953106343746185303e-01
-4.424812197685241699e-01,2.897535860538482666e-01,2.699552774429321289e-01,2.075963616371154785e-01,1.931750029325485229e-01,5.065947771072387695e-01
-4.397243261337280273e-01,4.097591042518615723e-01,3.853399455547332764e-01,3.066896498203277588e-01,2.446071058511734009e-01,5.188066959381103516e-01
-4.369674324989318848e-01,5.415515899658203125e-01,5.105977058410644531e-01,4.121678173542022705e-01,2.996722757816314697e-01,5.319163203239440918e-01
-4.342105388641357422e-01,6.876006722450256348e-01,6.471223831176757812e-01,5.243385434150695801e-01,3.583297133445739746e-01,5.458906292915344238e-01
-4.314536452293395996e-01,8.510566949844360352e-01,7.964780926704406738e-01,6.435462832450866699e-01,4.205313026905059814e-01,5.606943368911743164e-01
-4.286967515945434570e-01,1.035855412483215332e+00,9.603846073150634766e-01,7.701616883277893066e-01,4.862231612205505371e-01,5.762898921966552734e-01
-4.259398579597473145e-01,1.246780157089233398e+00,1.140696763992309570e+00,9.045720100402832031e-01,5.553396344184875488e-01,5.926371812820434570e-01
-4.231829643249511719e-01,1.489470481872558594e+00,1.339369773864746094e+00,1.047168731689453125e+00,6.278035044670104980e-01,6.096906661987304688e-01
-4.204260706901550293e-01,1.770386576652526855e+00,1.558417797088623047e+00,1.198335886001586914e+00,7.035183310508728027e-01,6.274035573005676270e-01
-4.176691770553588867e-01,2.096714496612548828e+00,1.799857258796691895e+00,1.358432650566101074e+00,7.823662757873535156e-01,6.457259058952331543e-01
-4.149122834205627441e-01,2.476140499114990234e+00,2.065637350082397461e+00,1.527771711349487305e+00,8.641996383666992188e-01,6.646019220352172852e-01
-4.121553897857666016e-01,2.916340351104736328e+00,2.357537269592285156e+00,1.706586480140686035e+00,9.488362669944763184e-01,6.839740872383117676e-01
-4.093984961509704590e-01,3.423876285552978516e+00,2.676998615264892578e+00,1.894979238510131836e+00,1.036045074462890625e+00,7.037810087203979492e-01
-4.066416025161743164e-01,4.001742362976074219e+00,3.024821758270263672e+00,2.092844247817993164e+00,1.125538945198059082e+00,7.239561080932617188e-01
-4.038847088813781738e-01,4.643229007720947266e+00,3.400563478469848633e+00,2.299737691879272461e+00,1.216956973075866699e+00,7.444300651550292969e-01
-4.011278450489044189e-01,5.315977573394775391e+00,3.801300525665283203e+00,2.514674186706542969e+00,1.309852004051208496e+00,7.651290893554687500e-01
-3.983709514141082764e-01,5.929987907409667969e+00,4.219142436981201172e+00,2.735817670822143555e+00,1.403671383857727051e+00,7.859762907028198242e-01
-3.956140577793121338e-01,6.332033634185791016e+00,4.636527538299560547e+00,2.959995269775390625e+00,1.497735023498535156e+00,8.068907856941223145e-01
-3.928571641445159912e-01,6.441817760467529297e+00,5.019557476043701172e+00,3.182059764862060547e+00,1.591221094131469727e+00,8.277881145477294922e-01
-3.901002705097198486e-01,6.353988170623779297e+00,5.315654277801513672e+00,3.394171714782714844e+00,1.683147788047790527e+00,8.485810756683349609e-01
-3.873433768749237061e-01,6.188831329345703125e+00,5.471753120422363281e+00,3.585367679595947266e+00,1.772366404533386230e+00,8.691799044609069824e-01
-3.845864832401275635e-01,6.000740051269531250e+00,5.472538471221923828e+00,3.742190599441528320e+00,1.857564091682434082e+00,8.894920945167541504e-01
-3.818295896053314209e-01,5.801566123962402344e+00,5.351582527160644531e+00,3.851251363754272461e+00,1.937291145324707031e+00,9.094234108924865723e-01
-3.790726959705352783e-01,5.588103771209716797e+00,5.158537864685058594e+00,3.903554916381835938e+00,2.010006666183471680e+00,9.288798570632934570e-01
-3.763158023357391357e-01,5.355029582977294922e+00,4.930840969085693359e+00,3.898278951644897461e+00,2.074157953262329102e+00,9.477657675743103027e-01
-3.735589087009429932e-01,5.100720882415771484e+00,4.690017700195312500e+00,3.843015432357788086e+00,2.128284931182861328e+00,9.659880399703979492e-01
-3.708020150661468506e-01,4.829081058502197266e+00,4.447542667388916016e+00,3.750282287597656250e+00,2.171143293380737305e+00,9.834538102149963379e-01
-3.680451214313507080e-01,4.548276424407958984e+00,4.209800720214843750e+00,3.633121013641357422e+00,2.201825141906738281e+00,1.000073790550231934e+00
-3.652882277965545654e-01,4.267971992492675781e+00,3.980648994445800781e+00,3.502308368682861328e+00,2.219857215881347656e+00,1.015761733055114746e+00
-3.625313341617584229e-01,3.996873855590820312e+00,3.762530803680419922e+00,3.365560531616210938e+00,2.225253105163574219e+00,1.030437231063842773e+00
-3.597744405269622803e-01,3.741405010223388672e+00,3.556948900222778320e+00,3.227888822555541992e+00,2.218504905700683594e+00,1.044025659561157227e+00
-3.570175468921661377e-01,3.505408525466918945e+00,3.364704608917236328e+00,3.092306613922119141e+00,2.200520038604736328e+00,1.056458592414855957e+00
-3.542606532573699951e-01,3.290452480316162109e+00,3.186055421829223633e+00,2.960484266281127930e+00,2.172518491744995117e+00,1.067677497863769531e+00
-3.515037596225738525e-01,3.096389532089233398e+00,3.020839691162109375e+00,2.833235263824462891e+00,2.135906219482421875e+00,1.077630281448364258e+00
-3.487468659877777100e-01,2.921950340270996094e+00,2.868577241897583008e+00,2.710840940475463867e+00,2.092158079147338867e+00,1.086277008056640625e+00
-3.459899723529815674e-01,2.765267610549926758e+00,2.728544235229492188e+00,2.593262910842895508e+00,2.042719125747680664e+00,1.093586325645446777e+00
-3.432331085205078125e-01,2.624317884445190430e+00,2.599827289581298828e+00,2.480277299880981445e+00,1.988934993743896484e+00,1.099537014961242676e+00
-3.404762148857116699e-01,2.497241497039794922e+00,2.481337785720825195e+00,2.371556758880615234e+00,1.932006359100341797e+00,1.104120373725891113e+00
-3.377193212509155273e-01,2.382541418075561523e+00,2.371826410293579102e+00,2.266734600067138672e+00,1.872974038124084473e+00,1.107337713241577148e+00
-3.349624276161193848e-01,2.279061317443847656e+00,2.269870519638061523e+00,2.165443658828735352e+00,1.812718868255615234e+00,1.109200358390808105e+00
-3.322055339813232422e-01,2.185759544372558594e+00,2.173887014389038086e+00,2.067344188690185547e+00,1.751966953277587891e+00,1.109729886054992676e+00
-3.294486403465270996e-01,2.101296901702880859e+00,2.082172155380249023e+00,1.972148180007934570e+00,1.691310763359069824e+00,1.108956933021545410e+00
-3.266917467117309570e-01,2.023562908172607422e+00,1.992999672889709473e+00,1.879633069038391113e+00,1.631225943565368652e+00,1.106922388076782227e+00
-3.239348530769348145e-01,1.949345827102661133e+00,1.904768943786621094e+00,1.789650678634643555e+00,1.572090029716491699e+00,1.103673338890075684e+00
-3.211779594421386719e-01,1.874458670616149902e+00,1.816194772720336914e+00,1.702129244804382324e+00,1.514199137687683105e+00,1.099264502525329590e+00
-3.184210658073425293e-01,1.794569730758666992e+00,1.726482391357421875e+00,1.617070198059082031e+00,1.457783818244934082e+00,1.093755483627319336e+00
-3.156641721725463867e-01,1.706599950790405273e+00,1.635441184043884277e+00,1.534539341926574707e+00,1.403021693229675293e+00,1.087210536003112793e+00
-3.129072785377502441e-01,1.609973311424255371e+00,1.543490171432495117e+00,1.454654335975646973e+00,1.350048065185546875e+00,1.079698204994201660e+00
-3.101503849029541016e-01,1.506861209869384766e+00,1.451549768447875977e+00,1.377568721771240234e+00,1.298963665962219238e+00,1.071289062500000000e+00
-3.073934912681579590e-01,1.401238083839416504e+00,1.360850095748901367e+00,1.303458571434020996e+00,1.249843358993530273e+00,1.062053680419921875e+00
-3.046365976333618164e-01,1.297423601150512695e+00,1.272713303565979004e+00,1.232505321502685547e+00,1.202740073204040527e+00,1.052065491676330566e+00
-3.018797039985656738e-01,1.198944211006164551e+00,1.188359618186950684e+00,1.164883971214294434e+00,1.157688140869140625e+00,1.041394233703613281e+00
-2.991228103637695312e-01,1.108061194419860840e+00,1.108772277832031250e+00,1.100751399993896484e+00,1.114710330963134766e+00,1.030110478401184082e+00
-2.963659167289733887e-01,1.025820136070251465e+00,1.034633874893188477e+00,1.040239453315734863e+00,1.073816418647766113e+00,1.018281936645507812e+00
-2.936090230941772461e-01,9.523446559906005859e-01,9.663171172142028809e-01,9.834493994712829590e-01,1.035007357597351074e+00,1.005974173545837402e+00
-2.908521294593811035e-01,8.871643543243408203e-01,9.039239883422851562e-01,9.304505586624145508e-01,9.982747435569763184e-01,9.932487010955810547e-01
-2.880952358245849609e-01,8.294885754585266113e-01,8.473449349403381348e-01,8.812794089317321777e-01,9.636047482490539551e-01,9.801630377769470215e-01
-2.853383421897888184e-01,7.784035205841064453e-01,7.963286638259887695e-01,8.359422683715820312e-01,9.309762716293334961e-01,9.667725563049316406e-01
-2.825814783573150635e-01,7.330117821693420410e-01,7.505479454994201660e-01,7.944187521934509277e-01,9.003630280494689941e-01,9.531267285346984863e-01
-2.798245847225189209e-01,6.925256252288818359e-01,7.096533179283142090e-01,7.566632628440856934e-01,8.717319369316101074e-01,9.392703771591186523e-01
-2.770676910877227783e-01,6.563366055488586426e-01,6.733180284500122070e-01,7.226120233535766602e-01,8.450469970703125000e-01,9.252452850341796875e-01
-2.743107974529266357e-01,6.240494251251220703e-01,6.412604451179504395e-01,6.921852231025695801e-01,8.202654123306274414e-01,9.110880494117736816e-01
-2.715539038181304932e-01,5.954826474189758301e-01,6.132542490959167480e-01,6.652899980545043945e-01,7.973402142524719238e-01,8.968297839164733887e-01
-2.687970101833343506e-01,5.706231594085693359e-01,5.891259312629699707e-01,6.418245434761047363e-01,7.762196660041809082e-01,8.824990987777709961e-01
-2.660401165485382080e-01,5.495485067367553711e-01,5.687452554702758789e-01,6.216784119606018066e-01,7.568478584289550781e-01,8.681182861328125000e-01
-2.632832229137420654e-01,5.323384404182434082e-01,5.520073175430297852e-01,6.047347784042358398e-01,7.391635179519653320e-01,8.537057042121887207e-01
-2.605263292789459229e-01,5.190145373344421387e-01,5.388180613517761230e-01,5.908699035644531250e-01,7.231011390686035156e-01,8.392760753631591797e-01
-2.577694356441497803e-01,5.095161199569702148e-01,5.290794372558593750e-01,5.799533724784851074e-01,7.085912823677062988e-01,8.248398900032043457e-01
-2.550125420093536377e-01,5.037091970443725586e-01,5.226790904998779297e-01,5.718457698822021484e-01,6.955596208572387695e-01,8.104037046432495117e-01
-2.522556483745574951e-01,5.014102458953857422e-01,5.194838643074035645e-01,5.663993358612060547e-01,6.839281320571899414e-01,7.959695458412170410e-01
-2.494987547397613525e-01,5.024088025093078613e-01,5.193390250205993652e-01,5.634531378746032715e-01,6.736159920692443848e-01,7.815365791320800781e-01
-2.467418611049652100e-01,5.064806342124938965e-01,5.220655798912048340e-01,5.628336071968078613e-01,6.645376086235046387e-01,7.671010494232177734e-01
-2.439849674701690674e-01,5.133928060531616211e-01,5.274620652198791504e-01,5.643501281738281250e-01,6.566053032875061035e-01,7.526556849479675293e-01
-2.412280738353729248e-01,5.229027271270751953e-01,5.353064537048339844e-01,5.677932500839233398e-01,6.497298479080200195e-01,7.381892800331115723e-01
-2.384711951017379761e-01,5.347551107406616211e-01,5.453541278839111328e-01,5.729337334632873535e-01,6.438193917274475098e-01,7.236887812614440918e-01
-2.357143014669418335e-01,5.486780405044555664e-01,5.573379397392272949e-01,5.795188546180725098e-01,6.387814879417419434e-01,7.091394066810607910e-01
-2.329574078321456909e-01,5.643773674964904785e-01,5.709676146507263184e-01,5.872736573219299316e-01,6.345229148864746094e-01,6.945214271545410156e-01
-2.302005141973495483e-01,5.815337896347045898e-01,5.859228968620300293e-01,5.958993434906005859e-01,6.309522986412048340e-01,6.798160672187805176e-01
-2.274436205625534058e-01,5.997993350028991699e-01,6.018519401550292969e-01,6.050762534141540527e-01,6.279783248901367188e-01,6.650011539459228516e-01
-2.246867269277572632e-01,6.187949776649475098e-01,6.183632016181945801e-01,6.144669651985168457e-01,6.255121231079101562e-01,6.500520706176757812e-01
-2.219298332929611206e-01,6.381090879440307617e-01,6.350200772285461426e-01,6.237218976020812988e-01,6.234677433967590332e-01,6.349443197250366211e-01
-2.191729396581649780e-01,6.572959423065185547e-01,6.513307690620422363e-01,6.324884295463562012e-01,6.217640638351440430e-01,6.196524500846862793e-01
-2.164160460233688354e-01,6.758726835250854492e-01,6.667439937591552734e-01,6.404206752777099609e-01,6.203213930130004883e-01,6.041485071182250977e-01
-2.136591523885726929e-01,6.933101415634155273e-01,6.806470155715942383e-01,6.471945643424987793e-01,6.190680265426635742e-01,5.884056091308593750e-01
-2.109022736549377441e-01,7.090047001838684082e-01,6.923789978027343750e-01,6.525204777717590332e-01,6.179346442222595215e-01,5.723952651023864746e-01
-2.081453800201416016e-01,7.222283482551574707e-01,7.012609243392944336e-01,6.561587452888488770e-01,6.168589591979980469e-01,5.560903549194335938e-01
-2.053884863853454590e-01,7.320594191551208496e-01,7.066497206687927246e-01,6.579365730285644531e-01,6.157821416854858398e-01,5.394630432128906250e-01
-2.026315927505493164e-01,7.373461723327636719e-01,7.080178260803222656e-01,6.577563881874084473e-01,6.146514415740966797e-01,5.224868059158325195e-01
-1.998746991157531738e-01,7.368010878562927246e-01,7.050417661666870117e-01,6.556057929992675781e-01,6.134171485900878906e-01,5.051357150077819824e-01
-1.971178054809570312e-01,7.293131351470947266e-01,6.976852416992187500e-01,6.515606641769409180e-01,6.120338439941406250e-01,4.873846769332885742e-01
-1.943609118461608887e-01,7.144451141357421875e-01,6.862444877624511719e-01,6.457840800285339355e-01,6.104589700698852539e-01,4.692115187644958496e-01
-1.916040182113647461e-01,6.928889155387878418e-01,6.713405847549438477e-01,6.385174989700317383e-01,6.086503267288208008e-01,4.505934417247772217e-01
-1.888471245765686035e-01,6.665567755699157715e-01,6.538500189781188965e-01,6.300718784332275391e-01,6.065669059753417969e-01,4.315123558044433594e-01
-1.860902309417724609e-01,6.381766200065612793e-01,6.347852945327758789e-01,6.208113431930541992e-01,6.041668057441711426e-01,4.119503498077392578e-01
-1.833333373069763184e-01,6.105647087097167969e-01,6.151613593101501465e-01,6.111401319503784180e-01,6.014063358306884766e-01,3.918933868408203125e-01
-1.805764585733413696e-01,5.859155058860778809e-01,5.958732366561889648e-01,6.014849543571472168e-01,5.982379913330078125e-01,3.713303208351135254e-01
-1.778195649385452271e-01,5.653645992279052734e-01,5.776205062866210938e-01,5.922797322273254395e-01,5.946111083030700684e-01,3.502520322799682617e-01
-1.750626713037490845e-01,5.489064455032348633e-01,5.608872175216674805e-01,5.839529633522033691e-01,5.904704928398132324e-01,3.286529779434204102e-01
-1.723057776689529419e-01,5.356414318084716797e-01,5.459773540496826172e-01,5.769113302230834961e-01,5.857552289962768555e-01,3.065312206745147705e-01
-1.695488840341567993e-01,5.242614150047302246e-01,5.330967903137207031e-01,5.715283751487731934e-01,5.803996920585632324e-01,2.838871181011199951e-01
-1.667919903993606567e-01,5.136229395866394043e-01,5.224485993385314941e-01,5.681286454200744629e-01,5.743338465690612793e-01,2.607257962226867676e-01
-1.640350967645645142e-01,5.032123923301696777e-01,5.143306851387023926e-01,5.669715404510498047e-01,5.674822330474853516e-01,2.370551675558090210e-01
-1.612782031297683716e-01,4.933589696884155273e-01,5.092018842697143555e-01,5.682301521301269531e-01,5.597677826881408691e-01,2.128863781690597534e-01
-1.585213094949722290e-01,4.851769208908081055e-01,5.077103376388549805e-01,5.719698071479797363e-01,5.511117577552795410e-01,1.882335692644119263e-01
-1.557644158601760864e-01,4.803268015384674072e-01,5.106800794601440430e-01,5.781162381172180176e-01,5.414341688156127930e-01,1.631153672933578491e-01
-1.530075371265411377e-01,4.807312786579132080e-01,5.190556049346923828e-01,5.864251852035522461e-01,5.306576490402221680e-01,1.375524699687957764e-01
-1.502506434917449951e-01,4.883480966091156006e-01,5.338153243064880371e-01,5.964491963386535645e-01,5.187077522277832031e-01,1.115692928433418274e-01
-1.474937498569488525e-01,5.050575137138366699e-01,5.558513402938842773e-01,6.075043082237243652e-01,5.055157542228698730e-01,8.519153296947479248e-02
-1.447368562221527100e-01,5.326471328735351562e-01,5.858124494552612305e-01,6.186510324478149414e-01,4.910200238227844238e-01,5.844961106777191162e-02
-1.419799625873565674e-01,5.728285312652587891e-01,6.238859891891479492e-01,6.286914944648742676e-01,4.751662015914916992e-01,3.137500584125518799e-02
-1.392230689525604248e-01,6.271755695343017578e-01,6.694979667663574219e-01,6.362047195434570312e-01,4.579095244407653809e-01,4.001763649284839630e-03
-1.364661753177642822e-01,6.968553662300109863e-01,7.209094762802124023e-01,6.396200060844421387e-01,4.392139613628387451e-01,-2.363438531756401062e-02
-1.337092816829681396e-01,7.819678187370300293e-01,7.747187614440917969e-01,6.373508572578430176e-01,4.190531969070434570e-01,-5.149500072002410889e-02
-1.309523880481719971e-01,8.802457451820373535e-01,8.253885507583618164e-01,6.279681921005249023e-01,3.974071145057678223e-01,-7.954376935958862305e-02
-1.281954944133758545e-01,9.848657846450805664e-01,8.651014566421508789e-01,6.103996038436889648e-01,3.742640912532806396e-01,-1.077376008033752441e-01
-1.254386007785797119e-01,1.081574440002441406e+00,8.844559192657470703e-01,5.841147899627685547e-01,3.496159017086029053e-01,-1.360371112823486328e-01
-1.226817145943641663e-01,1.147037863731384277e+00,8.744634985923767090e-01,5.492368936538696289e-01,3.234574496746063232e-01,-1.644002199172973633e-01
-1.199248209595680237e-01,1.153179168701171875e+00,8.295416831970214844e-01,5.065668821334838867e-01,2.957841455936431885e-01,-1.927856057882308960e-01
-1.171679273247718811e-01,1.080896139144897461e+00,7.499996423721313477e-01,4.574937522411346436e-01,2.665907442569732666e-01,-2.211500257253646851e-01
-1.144110411405563354e-01,9.341182708740234375e-01,6.422548890113830566e-01,4.038258790969848633e-01,2.358672767877578735e-01,-2.494525313377380371e-01
-1.116541475057601929e-01,7.379351854324340820e-01,5.166044235229492188e-01,3.475845754146575928e-01,2.036008238792419434e-01,-2.776496112346649170e-01
-1.088972538709640503e-01,5.231766104698181152e-01,3.841693997383117676e-01,2.908037900924682617e-01,1.697734743356704712e-01,-3.057009875774383545e-01
-1.061403602361679077e-01,3.142618834972381592e-01,2.546668946743011475e-01,2.353671491146087646e-01,1.343627721071243286e-01,-3.335641026496887207e-01
-1.033834666013717651e-01,1.264026165008544922e-01,1.355036199092864990e-01,1.828948557376861572e-01,9.734317660331726074e-02,-3.611995875835418701e-01
-1.006265804171562195e-01,-3.230069577693939209e-02,3.179837018251419067e-02,1.346785426139831543e-01,5.868893116712570190e-02,-3.885673582553863525e-01
-9.786968678236007690e-02,-1.581300944089889526e-01,-5.320578813552856445e-02,9.165094792842864990e-02,1.837584003806114197e-02,-4.156285822391510010e-01
-9.511279314756393433e-02,-2.497925609350204468e-01,-1.176879182457923889e-01,5.438207462430000305e-02,-2.361347153782844543e-02,-4.423456490039825439e-01
-9.235589951276779175e-02,-3.072518408298492432e-01,-1.609093546867370605e-01,2.308606170117855072e-02,-6.728622317314147949e-02,-4.686810672283172607e-01
-8.959900587797164917e-02,-3.310847878456115723e-01,-1.830285191535949707e-01,-2.364554675295948982e-03,-1.126349270343780518e-01,-4.946001172065734863e-01
-8.684211969375610352e-02,-3.222030401229858398e-01,-1.850625723600387573e-01,-2.242425270378589630e-02,-1.596320718526840210e-01,-5.200677514076232910e-01
-8.408522605895996094e-02,-2.819038331508636475e-01,-1.689861565828323364e-01,-3.785776719450950623e-02,-2.082270681858062744e-01,-5.450511574745178223e-01
-8.132833242416381836e-02,-2.123252004384994507e-01,-1.379171013832092285e-01,-4.972019046545028687e-02,-2.583433389663696289e-01,-5.695183277130126953e-01
-7.857143878936767578e-02,-1.175303459167480469e-01,-9.631405770778656006e-02,-5.933314189314842224e-02,-3.098742663860321045e-01,-5.934383869171142578e-01
-7.581454515457153320e-02,-5.502521991729736328e-03,-5.001971870660781860e-02,-6.824551522731781006e-02,-3.626834452152252197e-01,-6.167817711830139160e-01
-7.305765151977539062e-02,1.090828105807304382e-01,-5.919103045016527176e-03,-7.818353921175003052e-02,-4.166047573089599609e-01,-6.395207047462463379e-01
-7.030076533555984497e-02,2.031993865966796875e-01,2.899809926748275757e-02,-9.098135679960250854e-02,-4.714437425136566162e-01,-6.616283059120178223e-01
-6.754387170076370239e-02,2.498386204242706299e-01,4.909805208444595337e-02,-1.084918007254600525e-01,-5.269805788993835449e-01,-6.830788850784301758e-01
-6.478697806596755981e-02,2.319502532482147217e-01,5.152939260005950928e-02,-1.324858516454696655e-01,-5.829724073410034180e-01,-7.038479447364807129e-01
-6.203008443117141724e-02,1.565195322036743164e-01,3.676480054855346680e-02,-1.645417660474777222e-01,-6.391600370407104492e-01,-7.239129543304443359e-01
-5.927319452166557312e-02,5.197245255112648010e-02,7.793471217155456543e-03,-2.059419155120849609e-01,-6.952698826789855957e-01,-7.432518005371093750e-01
-5.651630088686943054e-02,-4.828975722193717957e-02,-3.162723034620285034e-02,-2.575840651988983154e-01,-7.510205507278442383e-01,-7.618438601493835449e-01
-5.375941097736358643e-02,-1.192692369222640991e-01,-7.871551066637039185e-02,-3.199156224727630615e-01,-8.061292767524719238e-01,-7.796694636344909668e-01
-5.100251734256744385e-02,-1.496590077877044678e-01,-1.326010972261428833e-01,-3.929025232791900635e-01,-8.603116869926452637e-01,-7.967100143432617188e-01
-4.824562370777130127e-02,-1.446174830198287964e-01,-1.941673308610916138e-01,-4.760273993015289307e-01,-9.132907986640930176e-01,-8.129494190216064453e-01
-4.548873379826545715e-02,-1.292702853679656982e-01,-2.650100588798522949e-01,-5.683204531669616699e-01,-9.647968411445617676e-01,-8.283712267875671387e-01
-4.273184016346931458e-02,-1.464775055646896362e-01,-3.461273610591888428e-01,-6.684165000915527344e-01,-1.014572978019714355e+00,-8.429597020149230957e-01
-3.997494652867317200e-02,-2.346318215131759644e-01,-4.371372759342193604e-01,-7.746313810348510742e-01,-1.062374830245971680e+00,-8.567017316818237305e-01
-3.721805661916732788e-02,-3.938665091991424561e-01,-5.365780591964721680e-01,-8.850525617599487305e-01,-1.107973694801330566e+00,-8.695839047431945801e-01
-3.446116298437118530e-02,-5.840193629264831543e-01,-6.431596875190734863e-01,-9.976342320442199707e-01,-1.151157379150390625e+00,-8.815941810607910156e-01
-3.170426934957504272e-02,-7.567261457443237305e-01,-7.571879029273986816e-01,-1.110288023948669434e+00,-1.191731333732604980e+00,-8.927214741706848145e-01
-2.894737944006919861e-02,-8.787981271743774414e-01,-8.811812400817871094e-01,-1.220963001251220703e+00,-1.229517340660095215e+00,-9.029561281204223633e-01
-2.619048580527305603e-02,-9.371985793113708496e-01,-1.018973231315612793e+00,-1.327711343765258789e+00,-1.264354228973388672e+00,-9.122891426086425781e-01
-2.343359403312206268e-02,-9.425102472305297852e-01,-1.173341512680053711e+00,-1.428735256195068359e+00,-1.296098709106445312e+00,-9.207116365432739258e-01
-2.067670226097106934e-02,-9.414397478103637695e-01,-1.343329071998596191e+00,-1.522417545318603516e+00,-1.324623703956604004e+00,-9.282162785530090332e-01
-1.791981048882007599e-02,-1.022247910499572754e+00,-1.523009896278381348e+00,-1.607338190078735352e+00,-1.349817752838134766e+00,-9.347973465919494629e-01
-1.516291778534650803e-02,-1.256294846534729004e+00,-1.702561140060424805e+00,-1.682278394699096680e+00,-1.371585607528686523e+00,-9.404481649398803711e-01
-1.240602508187294006e-02,-1.609343051910400391e+00,-1.870735764503479004e+00,-1.746218562126159668e+00,-1.389845609664916992e+00,-9.451649188995361328e-01
-9.649133309721946716e-03,-1.981278181076049805e+00,-2.017162084579467773e+00,-1.798329710960388184e+00,-1.404532074928283691e+00,-9.489433169364929199e-01
-6.892241071909666061e-03,-2.295932292938232422e+00,-2.133592605590820312e+00,-1.837964057922363281e+00,-1.415592432022094727e+00,-9.517796039581298828e-01
-4.135348834097385406e-03,-2.516779184341430664e+00,-2.214195966720581055e+00,-1.864646792411804199e+00,-1.422987461090087891e+00,-9.536719918251037598e-01
-1.378456596285104752e-03,-2.629539489746093750e+00,-2.255354404449462891e+00,-1.878065228462219238e+00,-1.426691412925720215e+00,-9.546179771423339844e-01
1.378456596285104752e-03,-2.629539966583251953e+00,-2.255354404449462891e+00,-1.878065466880798340e+00,-1.426691293716430664e+00,-9.546182751655578613e-01
4.135348834097385406e-03,-2.516781091690063477e+00,-2.214196681976318359e+00,-1.864646911621093750e+00,-1.422987103462219238e+00,-9.536716938018798828e-01
6.892241071909666061e-03,-2.295935392379760742e+00,-2.133593797683715820e+00,-1.837964534759521484e+00,-1.415592432022094727e+00,-9.517793655395507812e-01
9.649133309721946716e-03,-1.981282234191894531e+00,-2.017163991928100586e+00,-1.798330068588256836e+00,-1.404532074928283691e+00,-9.489430189132690430e-01
1.240602508187294006e-02,-1.609347939491271973e+00,-1.870737791061401367e+00,-1.746219158172607422e+00,-1.389845728874206543e+00,-9.451653957366943359e-01
1.516291778534650803e-02,-1.256299495697021484e+00,-1.702563405036926270e+00,-1.682279348373413086e+00,-1.371585726737976074e+00,-9.404484629631042480e-01
1.791981048882007599e-02,-1.022251367568969727e+00,-1.523012518882751465e+00,-1.607339143753051758e+00,-1.349817991256713867e+00,-9.347974658012390137e-01
2.067670226097106934e-02,-9.414416551589965820e-01,-1.343331336975097656e+00,-1.522418737411499023e+00,-1.324624061584472656e+00,-9.282164573669433594e-01
2.343359403312206268e-02,-9.425112605094909668e-01,-1.173343658447265625e+00,-1.428736448287963867e+00,-1.296099066734313965e+00,-9.207109808921813965e-01
2.619048580527305603e-02,-9.371988177299499512e-01,-1.018974900245666504e+00,-1.327712655067443848e+00,-1.264354586601257324e+00,-9.122889637947082520e-01
2.894737944006919861e-02,-8.787981867790222168e-01,-8.811826705932617188e-01,-1.220964193344116211e+00,-1.229517698287963867e+00,-9.029561281204223633e-01
3.170426934957504272e-02,-7.567261457443237305e-01,-7.571887969970703125e-01,-1.110289454460144043e+00,-1.191731929779052734e+00,-8.927216529846191406e-01
3.446116298437118530e-02,-5.840193629264831543e-01,-6.431602239608764648e-01,-9.976355433464050293e-01,-1.151157975196838379e+00,-8.815939426422119141e-01
3.721805661916732788e-02,-3.938664495944976807e-01,-5.365782976150512695e-01,-8.850536346435546875e-01,-1.107973933219909668e+00,-8.695837259292602539e-01
3.997494652867317200e-02,-2.346317321062088013e-01,-4.371376633644104004e-01,-7.746324539184570312e-01,-1.062375068664550781e+00,-8.567017316818237305e-01
4.273184016346931458e-02,-1.464775055646896362e-01,-3.461275994777679443e-01,-6.684173941612243652e-01,-1.014573454856872559e+00,-8.429601192474365234e-01
4.548873379826545715e-02,-1.292704045772552490e-01,-2.650102376937866211e-01,-5.683214068412780762e-01,-9.647973179817199707e-01,-8.283710479736328125e-01
4.824562370777130127e-02,-1.446172744035720825e-01,-1.941672265529632568e-01,-4.760281741619110107e-01,-9.132912755012512207e-01,-8.129493594169616699e-01
5.100251734256744385e-02,-1.496589183807373047e-01,-1.326013058423995972e-01,-3.929030001163482666e-01,-8.603123426437377930e-01,-7.967106103897094727e-01
5.375941097736358643e-02,-1.192691326141357422e-01,-7.871551066637039185e-02,-3.199159801006317139e-01,-8.061298131942749023e-01,-7.796691060066223145e-01
5.651630088686943054e-02,-4.828986898064613342e-02,-3.162711486220359802e-02,-2.575842440128326416e-01,-7.510215640068054199e-01,-7.618435621261596680e-01
5.927319452166557312e-02,5.197233334183692932e-02,7.793586701154708862e-03,-2.059422135353088379e-01,-6.952702403068542480e-01,-7.432513833045959473e-01
6.203008443117141724e-02,1.565195322036743164e-01,3.676473721861839294e-02,-1.645417660474777222e-01,-6.391603946685791016e-01,-7.239128351211547852e-01
6.478697806596755981e-02,2.319501787424087524e-01,5.152932927012443542e-02,-1.324859559535980225e-01,-5.829728841781616211e-01,-7.038479447364807129e-01
6.754387170076370239e-02,2.498385608196258545e-01,4.909798875451087952e-02,-1.084922179579734802e-01,-5.269811153411865234e-01,-6.830791831016540527e-01
7.030076533555984497e-02,2.031995207071304321e-01,2.899803966283798218e-02,-9.098157286643981934e-02,-4.714441299438476562e-01,-6.616284847259521484e-01
7.305765151977539062e-02,1.090827435255050659e-01,-5.918984301388263702e-03,-7.818353921175003052e-02,-4.166052937507629395e-01,-6.395208239555358887e-01
7.581454515457153320e-02,-5.502738058567047119e-03,-5.001983046531677246e-02,-6.824540346860885620e-02,-3.626837730407714844e-01,-6.167819499969482422e-01
7.857143878936767578e-02,-1.175305545330047607e-01,-9.631405770778656006e-02,-5.933303013443946838e-02,-3.098745346069335938e-01,-5.934386849403381348e-01
8.132833242416381836e-02,-2.123253941535949707e-01,-1.379171013832092285e-01,-4.972030222415924072e-02,-2.583439946174621582e-01,-5.695185661315917969e-01
8.408522605895996094e-02,-2.819037437438964844e-01,-1.689860522747039795e-01,-3.785765543580055237e-02,-2.082275450229644775e-01,-5.450514554977416992e-01
8.684211969375610352e-02,-3.222029507160186768e-01,-1.850626617670059204e-01,-2.242413721978664398e-02,-1.596323847770690918e-01,-5.200684666633605957e-01
8.959900587797164917e-02,-3.310847878456115723e-01,-1.830284148454666138e-01,-2.364435931667685509e-03,-1.126352474093437195e-01,-4.946002662181854248e-01
9.235589951276779175e-02,-3.072519004344940186e-01,-1.609095484018325806e-01,2.308600209653377533e-02,-6.728644669055938721e-02,-4.686816632747650146e-01
9.511279314756393433e-02,-2.497925609350204468e-01,-1.176879182457923889e-01,5.438201129436492920e-02,-2.361358702182769775e-02,-4.423456490039825439e-01
9.786968678236007690e-02,-1.581299901008605957e-01,-5.320578813552856445e-02,9.165094792842864990e-02,1.837553642690181732e-02,-4.156287908554077148e-01
1.006265804171562195e-01,-3.230069577693939209e-02,3.179837018251419067e-02,1.346784681081771851e-01,5.868861824274063110e-02,-3.885678350925445557e-01
1.033834666013717651e-01,1.264026165008544922e-01,1.355035603046417236e-01,1.828949898481369019e-01,9.734304249286651611e-02,-3.611999452114105225e-01
1.061403602361679077e-01,3.142617940902709961e-01,2.546668946743011475e-01,2.353670746088027954e-01,1.343625038862228394e-01,-3.335646092891693115e-01
1.088972538709640503e-01,5.231767296791076660e-01,3.841692209243774414e-01,2.908037304878234863e-01,1.697732657194137573e-01,-3.057009875774383545e-01
1.116541475057601929e-01,7.379351258277893066e-01,5.166043043136596680e-01,3.475844264030456543e-01,2.036007493734359741e-01,-2.776499688625335693e-01
1.144110411405563354e-01,9.341184496879577637e-01,6.422551274299621582e-01,4.038258790969848633e-01,2.358672767877578735e-01,-2.494529932737350464e-01
1.171679273247718811e-01,1.080896139144897461e+00,7.499996423721313477e-01,4.574940204620361328e-01,2.665904164314270020e-01,-2.211506962776184082e-01
1.199248209595680237e-01,1.153179049491882324e+00,8.295416235923767090e-01,5.065671205520629883e-01,2.957841455936431885e-01,-1.927853971719741821e-01
1.226817145943641663e-01,1.147037744522094727e+00,8.744634985923767090e-01,5.492368340492248535e-01,3.234573006629943848e-01,-1.644006222486495972e-01
1.254386007785797119e-01,1.081574559211730957e+00,8.844559192657470703e-01,5.841144919395446777e-01,3.496159017086029053e-01,-1.360371112823486328e-01
1.281954944133758545e-01,9.848657846450805664e-01,8.651013970375061035e-01,6.103998422622680664e-01,3.742640912532806396e-01,-1.077377051115036011e-01
1.309523880481719971e-01,8.802458643913269043e-01,8.253885507583618164e-01,6.279679536819458008e-01,3.974071145057678223e-01,-7.954355329275131226e-02
1.337092816829681396e-01,7.819677591323852539e-01,7.747187614440917969e-01,6.373509764671325684e-01,4.190531969070434570e-01,-5.149590596556663513e-02
1.364661753177642822e-01,6.968554854393005371e-01,7.209094762802124023e-01,6.396202445030212402e-01,4.392141401767730713e-01,-2.363438531756401062e-02
1.392230689525604248e-01,6.271755695343017578e-01,6.694978475570678711e-01,6.362045407295227051e-01,4.579092264175415039e-01,4.001643974334001541e-03
1.419799625873565674e-01,5.728284120559692383e-01,6.238858103752136230e-01,6.286916136741638184e-01,4.751660823822021484e-01,3.137500584125518799e-02
1.447368562221527100e-01,5.326471328735351562e-01,5.858126282691955566e-01,6.186511516571044922e-01,4.910198450088500977e-01,5.844935774803161621e-02
1.474937498569488525e-01,5.050573945045471191e-01,5.558515787124633789e-01,6.075044274330139160e-01,5.055158138275146484e-01,8.519133925437927246e-02
1.502506434917449951e-01,4.883481860160827637e-01,5.338150858879089355e-01,5.964494347572326660e-01,5.187078714370727539e-01,1.115686297416687012e-01
1.530075371265411377e-01,4.807312786579132080e-01,5.190556645393371582e-01,5.864256024360656738e-01,5.306579470634460449e-01,1.375521868467330933e-01
1.557644158601760864e-01,4.803268909454345703e-01,5.106801986694335938e-01,5.781161189079284668e-01,5.414341688156127930e-01,1.631150245666503906e-01
1.585213094949722290e-01,4.851768314838409424e-01,5.077103376388549805e-01,5.719699263572692871e-01,5.511118769645690918e-01,1.882332116365432739e-01
1.612782031297683716e-01,4.933590292930603027e-01,5.092018842697143555e-01,5.682302713394165039e-01,5.597681999206542969e-01,2.128858566284179688e-01
1.640350967645645142e-01,5.032123923301696777e-01,5.143308043479919434e-01,5.669713616371154785e-01,5.674821138381958008e-01,2.370550781488418579e-01
1.667919903993606567e-01,5.136229991912841797e-01,5.224487185478210449e-01,5.681286454200744629e-01,5.743334889411926270e-01,2.607258856296539307e-01
1.695488840341567993e-01,5.242613554000854492e-01,5.330965518951416016e-01,5.715283751487731934e-01,5.803996920585632324e-01,2.838870286941528320e-01
1.723057776689529419e-01,5.356415510177612305e-01,5.459775328636169434e-01,5.769113302230834961e-01,5.857552886009216309e-01,3.065308928489685059e-01
1.750626713037490845e-01,5.489066243171691895e-01,5.608869791030883789e-01,5.839528441429138184e-01,5.904704928398132324e-01,3.286530673503875732e-01
1.778195649385452271e-01,5.653645992279052734e-01,5.776207447052001953e-01,5.922799706459045410e-01,5.946111083030700684e-01,3.502521216869354248e-01
1.805764585733413696e-01,5.859155058860778809e-01,5.958731174468994141e-01,6.014849543571472168e-01,5.982381701469421387e-01,3.713304102420806885e-01
1.833333373069763184e-01,6.105647087097167969e-01,6.151612997055053711e-01,6.111401319503784180e-01,6.014059185981750488e-01,3.918932974338531494e-01
1.860902309417724609e-01,6.381766200065612793e-01,6.347854137420654297e-01,6.208113431930541992e-01,6.041671037673950195e-01,4.119499623775482178e-01
1.888471245765686035e-01,6.665566563606262207e-01,6.538500189781188965e-01,6.300718784332275391e-01,6.065668463706970215e-01,4.315120875835418701e-01
1.916040182113647461e-01,6.928889155387878418e-01,6.713408231735229492e-01,6.385176777839660645e-01,6.086502075195312500e-01,4.505931735038757324e-01
1.943609118461608887e-01,7.144451737403869629e-01,6.862443685531616211e-01,6.457844376564025879e-01,6.104589700698852539e-01,4.692112207412719727e-01
1.971178054809570312e-01,7.293131351470947266e-01,6.976852416992187500e-01,6.515605449676513672e-01,6.120340228080749512e-01,4.873850345611572266e-01
1.998746991157531738e-01,7.368012666702270508e-01,7.050418257713317871e-01,6.556056737899780273e-01,6.134171485900878906e-01,5.051360130310058594e-01
2.026315927505493164e-01,7.373461723327636719e-01,7.080178260803222656e-01,6.577565073966979980e-01,6.146514415740966797e-01,5.224868059158325195e-01
2.053884863853454590e-01,7.320591807365417480e-01,7.066497206687927246e-01,6.579366922378540039e-01,6.157821416854858398e-01,5.394627451896667480e-01
2.081453800201416016e-01,7.222283482551574707e-01,7.012606859207153320e-01,6.561587452888488770e-01,6.168589591979980469e-01,5.560904741287231445e-01
2.109022736549377441e-01,7.090047001838684082e-01,6.923789978027343750e-01,6.525201201438903809e-01,6.179347634315490723e-01,5.723949074745178223e-01
2.136591523885726929e-01,6.933101415634155273e-01,6.806471347808837891e-01,6.471946835517883301e-01,6.190682053565979004e-01,5.884054899215698242e-01
2.164160460233688354e-01,6.758725643157958984e-01,6.667441129684448242e-01,6.404209733009338379e-01,6.203217506408691406e-01,6.041485071182250977e-01
2.191729396581649780e-01,6.572960019111633301e-01,6.513308882713317871e-01,6.324883103370666504e-01,6.217640638351440430e-01,6.196520924568176270e-01
2.219298332929611206e-01,6.381092071533203125e-01,6.350200772285461426e-01,6.237218976020812988e-01,6.234682798385620117e-01,6.349444985389709473e-01
2.246867269277572632e-01,6.187950968742370605e-01,6.183634400367736816e-01,6.144669651985168457e-01,6.255121231079101562e-01,6.500516533851623535e-01
2.274436205625534058e-01,5.997994542121887207e-01,6.018518209457397461e-01,6.050761342048645020e-01,6.279784440994262695e-01,6.650009155273437500e-01
2.302005141973495483e-01,5.815337896347045898e-01,5.859228968620300293e-01,5.958992838859558105e-01,6.309522986412048340e-01,6.798161864280700684e-01
2.329574078321456909e-01,5.643774867057800293e-01,5.709676146507263184e-01,5.872734189033508301e-01,6.345230340957641602e-01,6.945214271545410156e-01
2.357143014669418335e-01,5.486782789230346680e-01,5.573379397392272949e-01,5.795187354087829590e-01,6.387814879417419434e-01,7.091389894485473633e-01
2.384711951017379761e-01,5.347553491592407227e-01,5.453538894653320312e-01,5.729336142539978027e-01,6.438195109367370605e-01,7.236887812614440918e-01
2.412280738353729248e-01,5.229026675224304199e-01,5.353064537048339844e-01,5.677932500839233398e-01,6.497299671173095703e-01,7.381891012191772461e-01
2.439849674701690674e-01,5.133929252624511719e-01,5.274620652198791504e-01,5.643500089645385742e-01,6.566054224967956543e-01,7.526555061340332031e-01
2.467418611049652100e-01,5.064807534217834473e-01,5.220655798912048340e-01,5.628336071968078613e-01,6.645376086235046387e-01,7.671014666557312012e-01
2.494987547397613525e-01,5.024088025093078613e-01,5.193390846252441406e-01,5.634530186653137207e-01,6.736159920692443848e-01,7.815367579460144043e-01
2.522556483745574951e-01,5.014102458953857422e-01,5.194839239120483398e-01,5.663991570472717285e-01,6.839284896850585938e-01,7.959694862365722656e-01
2.550125420093536377e-01,5.037091970443725586e-01,5.226789116859436035e-01,5.718457698822021484e-01,6.955599784851074219e-01,8.104032278060913086e-01
2.577694356441497803e-01,5.095162391662597656e-01,5.290793180465698242e-01,5.799531340599060059e-01,7.085912227630615234e-01,8.248398303985595703e-01
2.605263292789459229e-01,5.190146565437316895e-01,5.388179421424865723e-01,5.908697843551635742e-01,7.231010198593139648e-01,8.392759561538696289e-01
2.632832229137420654e-01,5.323384404182434082e-01,5.520071983337402344e-01,6.047347784042358398e-01,7.391636371612548828e-01,8.537059426307678223e-01
2.660401165485382080e-01,5.495483875274658203e-01,5.687448978424072266e-01,6.216785311698913574e-01,7.568479776382446289e-01,8.681179881095886230e-01
2.687970101833343506e-01,5.706233978271484375e-01,5.891258716583251953e-01,6.418244242668151855e-01,7.762197852134704590e-01,8.824991583824157715e-01
2.715539038181304932e-01,5.954825878143310547e-01,6.132541298866271973e-01,6.652898788452148438e-01,7.973400950431823730e-01,8.968298435211181641e-01
2.743107974529266357e-01,6.240494251251220703e-01,6.412604451179504395e-01,6.921851038932800293e-01,8.202652931213378906e-01,9.110878109931945801e-01
2.770676910877227783e-01,6.563367843627929688e-01,6.733182668685913086e-01,7.226119637489318848e-01,8.450469970703125000e-01,9.252452254295349121e-01
2.798245847225189209e-01,6.925256252288818359e-01,7.096534371376037598e-01,7.566632032394409180e-01,8.717321753501892090e-01,9.392700195312500000e-01
2.825814783573150635e-01,7.330117225646972656e-01,7.505478262901306152e-01,7.944186329841613770e-01,9.003630876541137695e-01,9.531263709068298340e-01
2.853383421897888184e-01,7.784035205841064453e-01,7.963286042213439941e-01,8.359421491622924805e-01,9.309761524200439453e-01,9.667724370956420898e-01
2.880952358245849609e-01,8.294885158538818359e-01,8.473449349403381348e-01,8.812792301177978516e-01,9.636047482490539551e-01,9.801632761955261230e-01
2.908521294593811035e-01,8.871644139289855957e-01,9.039239883422851562e-01,9.304505586624145508e-01,9.982748031616210938e-01,9.932484626770019531e-01
2.936090230941772461e-01,9.523446559906005859e-01,9.663171172142028809e-01,9.834495782852172852e-01,1.035007119178771973e+00,1.005974411964416504e+00
2.963659167289733887e-01,1.025820255279541016e+00,1.034633755683898926e+00,1.040239453315734863e+00,1.073816537857055664e+00,1.018282175064086914e+00
2.991228103637695312e-01,1.108061075210571289e+00,1.108772397041320801e+00,1.100751399993896484e+00,1.114710450172424316e+00,1.030110478401184082e+00
3.018797039985656738e-01,1.198944211006164551e+00,1.188359498977661133e+00,1.164883613586425781e+00,1.157688260078430176e+00,1.041394114494323730e+00
3.046365976333618164e-01,1.297423601150512695e+00,1.272713303565979004e+00,1.232505202293395996e+00,1.202739953994750977e+00,1.052065134048461914e+00
3.073934912681579590e-01,1.401238083839416504e+00,1.360849976539611816e+00,1.303458452224731445e+00,1.249843358993530273e+00,1.062053918838500977e+00
3.101503849029541016e-01,1.506861209869384766e+00,1.451549768447875977e+00,1.377568721771240234e+00,1.298963785171508789e+00,1.071289062500000000e+00
3.129072785377502441e-01,1.609973311424255371e+00,1.543490171432495117e+00,1.454654335975646973e+00,1.350048303604125977e+00,1.079698443412780762e+00
3.156641721725463867e-01,1.706599712371826172e+00,1.635440945625305176e+00,1.534539580345153809e+00,1.403021812438964844e+00,1.087210655212402344e+00
3.184210658073425293e-01,1.794569730758666992e+00,1.726482391357421875e+00,1.617070317268371582e+00,1.457783937454223633e+00,1.093755364418029785e+00
3.211779594421386719e-01,1.874458551406860352e+00,1.816194653511047363e+00,1.702129006385803223e+00,1.514199018478393555e+00,1.099264383316040039e+00
3.239348530769348145e-01,1.949345827102661133e+00,1.904768943786621094e+00,1.789650678634643555e+00,1.572090148925781250e+00,1.103673338890075684e+00
3.266917467117309570e-01,2.023563146591186523e+00,1.992999672889709473e+00,1.879633188247680664e+00,1.631225943565368652e+00,1.106922507286071777e+00
3.294486403465270996e-01,2.101296901702880859e+00,2.082172155380249023e+00,1.972148418426513672e+00,1.691311001777648926e+00,1.108957052230834961e+00
3.322055339813232422e-01,2.185759305953979492e+00,2.173887014389038086e+00,2.067344188690185547e+00,1.751966595649719238e+00,1.109729409217834473e+00
3.349624276161193848e-01,2.279061317443847656e+00,2.269870758056640625e+00,2.165443658828735352e+00,1.812718629837036133e+00,1.109200119972229004e+00
3.377193212509155273e-01,2.382541418075561523e+00,2.371826410293579102e+00,2.266734600067138672e+00,1.872974395751953125e+00,1.107337832450866699e+00
3.404762148857116699e-01,2.497241735458374023e+00,2.481337785720825195e+00,2.371556520462036133e+00,1.932006478309631348e+00,1.104120373725891113e+00
3.432331085205078125e-01,2.624317884445190430e+00,2.599827527999877930e+00,2.480277538299560547e+00,1.988934993743896484e+00,1.099537014961242676e+00
3.459899723529815674e-01,2.765267848968505859e+00,2.728544235229492188e+00,2.593262672424316406e+00,2.042719125747680664e+00,1.093585968017578125e+00
3.487468659877777100e-01,2.921950101852416992e+00,2.868577241897583008e+00,2.710840940475463867e+00,2.092158079147338867e+00,1.086277008056640625e+00
3.515037596225738525e-01,3.096389770507812500e+00,3.020839929580688477e+00,2.833235025405883789e+00,2.135906219482421875e+00,1.077630639076232910e+00
3.542606532573699951e-01,3.290452480316162109e+00,3.186055421829223633e+00,2.960484266281127930e+00,2.172518491744995117e+00,1.067677259445190430e+00
3.570175468921661377e-01,3.505408287048339844e+00,3.364704608917236328e+00,3.092306613922119141e+00,2.200520038604736328e+00,1.056458830833435059e+00
3.597744405269622803e-01,3.741405010223388672e+00,3.556948900222778320e+00,3.227888584136962891e+00,2.218504667282104492e+00,1.044025421142578125e+00
3.625313341617584229e-01,3.996873855590820312e+00,3.762530803680419922e+00,3.365560531616210938e+00,2.225253105163574219e+00,1.030437231063842773e+00
3.652882277965545654e-01,4.267971992492675781e+00,3.980649232864379883e+00,3.502308130264282227e+00,2.219857215881347656e+00,1.015761613845825195e+00
3.680451214313507080e-01,4.548276424407958984e+00,4.209800720214843750e+00,3.633121013641357422e+00,2.201825141906738281e+00,1.000073552131652832e+00
3.708020150661468506e-01,4.829081058502197266e+00,4.447542667388916016e+00,3.750282287597656250e+00,2.171143293380737305e+00,9.834537506103515625e-01
3.735589087009429932e-01,5.100720882415771484e+00,4.690017700195312500e+00,3.843015432357788086e+00,2.128284931182861328e+00,9.659880995750427246e-01
3.763158023357391357e-01,5.355029582977294922e+00,4.930840969085693359e+00,3.898278951644897461e+00,2.074157953262329102e+00,9.477659463882446289e-01
3.790726959705352783e-01,5.588103771209716797e+00,5.158538341522216797e+00,3.903554916381835938e+00,2.010006666183471680e+00,9.288796186447143555e-01
3.818295896053314209e-01,5.801566123962402344e+00,5.351582050323486328e+00,3.851250886917114258e+00,1.937291026115417480e+00,9.094233512878417969e-01
3.845864832401275635e-01,6.000740051269531250e+00,5.472538471221923828e+00,3.742190361022949219e+00,1.857563853263854980e+00,8.894919157028198242e-01
3.873433768749237061e-01,6.188831329345703125e+00,5.471753120422363281e+00,3.585367679595947266e+00,1.772365927696228027e+00,8.691799640655517578e-01
3.901002705097198486e-01,6.353988647460937500e+00,5.315654277801513672e+00,3.394171476364135742e+00,1.683147788047790527e+00,8.485813736915588379e-01
3.928571641445159912e-01,6.441817760467529297e+00,5.019557476043701172e+00,3.182060003280639648e+00,1.591221213340759277e+00,8.277882933616638184e-01
3.956140577793121338e-01,6.332033634185791016e+00,4.636527538299560547e+00,2.959995031356811523e+00,1.497735023498535156e+00,8.068908452987670898e-01
3.983709514141082764e-01,5.929987907409667969e+00,4.219142436981201172e+00,2.735817670822143555e+00,1.403671026229858398e+00,7.859762310981750488e-01
4.011278450489044189e-01,5.315977573394775391e+00,3.801300525665283203e+00,2.514673948287963867e+00,1.309851884841918945e+00,7.651288509368896484e-01
4.038847088813781738e-01,4.643229007720947266e+00,3.400563716888427734e+00,2.299737453460693359e+00,1.216956973075866699e+00,7.444298267364501953e-01
4.066416025161743164e-01,4.001742362976074219e+00,3.024821758270263672e+00,2.092844009399414062e+00,1.125538706779479980e+00,7.239559292793273926e-01
4.093984961509704590e-01,3.423876047134399414e+00,2.676998853683471680e+00,1.894979476928710938e+00,1.036044955253601074e+00,7.037807703018188477e-01
4.121553897857666016e-01,2.916340112686157227e+00,2.357537269592285156e+00,1.706586360931396484e+00,9.488360285758972168e-01,6.839742064476013184e-01
4.149122834205627441e-01,2.476140499114990234e+00,2.065637588500976562e+00,1.527771830558776855e+00,8.641997575759887695e-01,6.646018028259277344e-01
4.176691770553588867e-01,2.096714496612548828e+00,1.799857020378112793e+00,1.358432531356811523e+00,7.823659777641296387e-01,6.457257866859436035e-01
4.204260706901550293e-01,1.770386457443237305e+00,1.558417558670043945e+00,1.198335886001586914e+00,7.035183310508728027e-01,6.274039149284362793e-01
4.231829643249511719e-01,1.489470362663269043e+00,1.339369773864746094e+00,1.047168612480163574e+00,6.278035044670104980e-01,6.096906661987304688e-01
4.259398579597473145e-01,1.246780157089233398e+00,1.140696763992309570e+00,9.045718908309936523e-01,5.553398132324218750e-01,5.926370620727539062e-01
4.286967515945434570e-01,1.035855412483215332e+00,9.603847265243530273e-01,7.701617479324340820e-01,4.862231612205505371e-01,5.762902498245239258e-01
4.314536452293395996e-01,8.510566949844360352e-01,7.964780330657958984e-01,6.435462832450866699e-01,4.205314517021179199e-01,5.606943368911743164e-01
4.342105388641357422e-01,6.876007914543151855e-01,6.471225023269653320e-01,5.243384242057800293e-01,3.583296239376068115e-01,5.458903908729553223e-01
4.369674324989318848e-01,5.415515899658203125e-01,5.105975270271301270e-01,4.121676385402679443e-01,2.996724545955657959e-01,5.319160819053649902e-01
4.397243261337280273e-01,4.097589850425720215e-01,3.853399455547332764e-01,3.066896498203277588e-01,2.446071058511734009e-01,5.188067555427551270e-01
4.424812197685241699e-01,2.897535860538482666e-01,2.699552774429321289e-01,2.075962871313095093e-01,1.931749284267425537e-01,5.065948963165283203e-01
4.452381134033203125e-01,1.796187311410903931e-01,1.632213294506072998e-01,1.146246418356895447e-01,1.454129368066787720e-01,4.953103959560394287e-01
4.479950070381164551e-01,7.786544412374496460e-02,6.408177316188812256e-02,2.756648138165473938e-02,1.013552919030189514e-01,4.849812686443328857e-01
4.507519006729125977e-01,-1.667333953082561493e-02,-2.836459875106811523e-02,-5.372450128197669983e-02,6.103415414690971375e-02,4.756326973438262939e-01
4.535087943077087402e-01,-1.049253717064857483e-01,-1.148771941661834717e-01,-1.293259412050247192e-01,2.447997033596038818e-02,4.672885537147521973e-01
4.562656879425048828e-01,-1.876388192176818848e-01,-1.960867643356323242e-01,-1.992408633232116699e-01,-8.277520537376403809e-03,4.599704146385192871e-01
4.590225815773010254e-01,-2.654269635677337646e-01,-2.725012898445129395e-01,-2.633951902389526367e-01,-3.720922768115997314e-02,4.536983370780944824e-01
4.617794752120971680e-01,-3.387984037399291992e-01,-3.445040285587310791e-01,-3.216370940208435059e-01,-6.228612735867500305e-02,4.484908580780029297e-01
4.645363390445709229e-01,-4.081797897815704346e-01,-4.123334884643554688e-01,-3.737376332283020020e-01,-8.347953855991363525e-02,4.443647861480712891e-01
4.672932326793670654e-01,-4.739347100257873535e-01,-4.760524034500122070e-01,-4.193969070911407471e-01,-1.007607728242874146e-01,4.413357377052307129e-01
4.700501263141632080e-01,-5.363679528236389160e-01,-5.354861617088317871e-01,-4.582475721836090088e-01,-1.141006648540496826e-01,4.394179582595825195e-01
4.728070199489593506e-01,-5.957261323928833008e-01,-5.901539921760559082e-01,-4.898654222488403320e-01,-1.234703809022903442e-01,4.386248588562011719e-01
4.755639135837554932e-01,-6.521630883216857910e-01,-6.391900181770324707e-01,-5.137787461280822754e-01,-1.288404911756515503e-01,4.389685094356536865e-01
4.783208072185516357e-01,-7.056331038475036621e-01,-6.812748908996582031e-01,-5.294782519340515137e-01,-1.301819235086441040e-01,4.404602348804473877e-01
4.810777008533477783e-01,-7.556366324424743652e-01,-7.145985960960388184e-01,-5.364286899566650391e-01,-1.274650394916534424e-01,4.431102275848388672e-01
4.838345944881439209e-01,-8.007356524467468262e-01,-7.368679642677307129e-01,-5.340791344642639160e-01,-1.206605434417724609e-01,4.469279050827026367e-01
4.865914881229400635e-01,-8.378312587738037109e-01,-7.453671097755432129e-01,-5.218726396560668945e-01,-1.097389310598373413e-01,4.519221484661102295e-01
4.893483817577362061e-01,-8.613876700401306152e-01,-7.370656728744506836e-01,-4.992551207542419434e-01,-9.467086941003799438e-02,4.581008851528167725e-01
4.921052753925323486e-01,-8.629881739616394043e-01,-7.087504863739013672e-01,-4.656830728054046631e-01,-7.542718201875686646e-02,4.654717445373535156e-01
4.948621690273284912e-01,-8.315815925598144531e-01,-6.571666002273559570e-01,-4.206293225288391113e-01,-5.197873711585998535e-02,4.740413725376129150e-01
4.976190626621246338e-01,-7.544505596160888672e-01,-5.791405439376831055e-01,-3.635875582695007324e-01,-2.429687045514583588e-02,4.838162958621978760e-01
5.003759264945983887e-01,-6.185333728790283203e-01,-4.716787934303283691e-01,-2.940766811370849609e-01,7.646575104445219040e-03,4.948020875453948975e-01
5.031328201293945312e-01,-4.116063117980957031e-01,-3.320266306400299072e-01,-2.116404473781585693e-01,4.388049244880676270e-02,5.070044398307800293e-01
5.058897137641906738e-01,-1.230506300926208496e-01,-1.577087640762329102e-01,-1.158522516489028931e-01,8.443219959735870361e-02,5.204281806945800781e-01
5.086466073989868164e-01,2.558594644069671631e-01,5.346560478210449219e-02,-6.313614547252655029e-03,1.293290853500366211e-01,5.350781083106994629e-01
5.114035010337829590e-01,7.320030331611633301e-01,3.034103214740753174e-01,1.173461526632308960e-01,1.785978525876998901e-01,5.509585142135620117e-01
5.141603946685791016e-01,1.310643196105957031e+00,5.937812924385070801e-01,2.554699778556823730e-01,2.322649508714675903e-01,5.680731534957885742e-01
5.169172883033752441e-01,1.995720386505126953e+00,9.260019063949584961e-01,4.083747863769531250e-01,2.903559803962707520e-01,5.864260196685791016e-01
5.196741819381713867e-01,2.790140867233276367e+00,1.301289558410644531e+00,5.763517022132873535e-01,3.528962135314941406e-01,6.060203909873962402e-01
5.224310755729675293e-01,3.696023941040039062e+00,1.720682621002197266e+00,7.596690058708190918e-01,4.199104309082031250e-01,6.268595457077026367e-01
5.251879692077636719e-01,4.714904785156250000e+00,2.185065746307373047e+00,9.585727453231811523e-01,4.914224147796630859e-01,6.489465236663818359e-01
5.279448628425598145e-01,5.847887039184570312e+00,2.695190668106079102e+00,1.173288226127624512e+00,5.674557685852050781e-01,6.722840666770935059e-01
5.307017564773559570e-01,7.095763683319091797e+00,3.251697540283203125e+00,1.404021978378295898e+00,6.480332016944885254e-01,6.968747377395629883e-01
5.334586501121520996e-01,8.459102630615234375e+00,3.855131387710571289e+00,1.650963306427001953e+00,7.331768274307250977e-01,7.227210402488708496e-01
5.362155437469482422e-01,9.938304901123046875e+00,4.505955696105957031e+00,1.914285540580749512e+00,8.229081630706787109e-01,7.498252391815185547e-01
5.389724373817443848e-01,1.153366279602050781e+01,5.204565048217773438e+00,2.194147348403930664e+00,9.172482490539550781e-01,7.781895399093627930e-01
5.417293310165405273e-01,1.324537849426269531e+01,5.951298236846923828e+00,2.490693807601928711e+00,1.016217350959777832e+00,8.078161478042602539e-01
5.444862246513366699e-01,1.507359981536865234e+01,6.746442794799804688e+00,2.804058313369750977e+00,1.119835138320922852e+00,8.387067317962646484e-01
5.472431182861328125e-01,1.701843070983886719e+01,7.590245246887207031e+00,3.134362936019897461e+00,1.228120565414428711e+00,8.708631992340087891e-01
5.500000119209289551e-01,1.907994270324707031e+01,8.482915878295898438e+00,3.481719732284545898e+00,1.341092109680175781e+00,9.042870402336120605e-01


==> figures/shearlets/7/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,-6.931471805599452862e-01
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.635999858379364014e-01,inf,inf,inf,-0.000000000000000000e+00,-0.000000000000000000e+00
-3.555200099945068359e-01,inf,inf,inf,-0.000000000000000000e+00,-0.000000000000000000e+00
-3.474400043487548828e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-3.393599987030029297e-01,inf,inf,inf,-6.931471805599452862e-01,inf
-3.312799930572509766e-01,inf,inf,inf,-6.931471805599452862e-01,-1.609437912434100282e+00
-3.231999874114990234e-01,inf,inf,inf,-0.000000000000000000e+00,-1.609437912434100282e+00
-3.151199817657470703e-01,inf,inf,-1.098612288668109782e+00,-1.609437912434100282e+00,-6.931471805599452862e-01
-3.070399761199951172e-01,inf,-6.931471805599452862e-01,-1.098612288668109782e+00,-0.000000000000000000e+00,-2.079441541679835748e+00
-2.989600002765655518e-01,inf,-0.000000000000000000e+00,inf,-1.945910149055313232e+00,-1.386294361119890572e+00
-2.908799946308135986e-01,-1.098612288668109782e+00,-1.386294361119890572e+00,-0.000000000000000000e+00,-1.098612288668109782e+00,-1.386294361119890572e+00
-2.827999889850616455e-01,-1.609437912434100282e+00,-1.098612288668109782e+00,-1.609437912434100282e+00,-2.302585092994045901e+00,-2.197224577336219564e+00
-2.747199833393096924e-01,-1.791759469228054957e+00,-1.945910149055313232e+00,-2.197224577336219564e+00,-2.302585092994045901e+00,-1.386294361119890572e+00
-2.666400074958801270e-01,-2.397895272798370669e+00,-2.484906649788000355e+00,-1.609437912434100282e+00,-1.609437912434100282e+00,-2.708050201102210064e+00
-2.585600018501281738e-01,-1.945910149055313232e+00,-1.098612288668109782e+00,-2.484906649788000355e+00,-2.197224577336219564e+00,-2.639057329615258407e+00
-2.504799962043762207e-01,-2.890371757896164517e+00,-2.995732273553990854e+00,-2.484906649788000355e+00,-2.890371757896164517e+00,-3.091042453358316067e+00
-2.423999905586242676e-01,-2.564949357461536739e+00,-2.484906649788000355e+00,-2.772588722239781145e+00,-2.484906649788000355e+00,-3.465735902799726542e+00
-2.343199849128723145e-01,-2.833213344056216165e+00,-2.890371757896164517e+00,-3.091042453358316067e+00,-2.639057329615258407e+00,-3.367295829986474143e+00
-2.262399941682815552e-01,-3.135494215929149675e+00,-3.367295829986474143e+00,-3.218875824868200564e+00,-2.484906649788000355e+00,-4.189654742026425183e+00
-2.181600034236907959e-01,-3.178053830347945752e+00,-3.091042453358316067e+00,-2.708050201102210064e+00,-2.302585092994045901e+00,-4.442651256490316669e+00
-2.100799977779388428e-01,-3.583518938456109915e+00,-3.135494215929149675e+00,-3.258096538021482136e+00,-2.944438979166440262e+00,-4.804021044733256751e+00
-2.019999921321868896e-01,-3.663561646129646299e+00,-3.044522437723423014e+00,-3.496507561466480229e+00,-2.708050201102210064e+00,-5.402677381872279305e+00
-1.939199864864349365e-01,-2.197224577336219564e+00,-3.258096538021482136e+00,-2.772588722239781145e+00,-3.258096538021482136e+00,-5.765191102784844368e+00
-1.858399957418441772e-01,-1.945910149055313232e+00,-2.833213344056216165e+00,-2.708050201102210064e+00,-3.135494215929149675e+00,-6.248042874508429101e+00
-1.777599900960922241e-01,-2.484906649788000355e+00,-2.484906649788000355e+00,-2.833213344056216165e+00,-3.218875824868200564e+00,-6.648984550024776397e+00
-1.696799993515014648e-01,-1.609437912434100282e+00,-2.484906649788000355e+00,-2.639057329615258407e+00,-2.995732273553990854e+00,-7.042286171939743156e+00
-1.615999937057495117e-01,-2.833213344056216165e+00,-2.708050201102210064e+00,-2.772588722239781145e+00,-3.583518938456109915e+00,-7.451822236527929633e+00
-1.535199880599975586e-01,-2.564949357461536739e+00,-2.484906649788000355e+00,-2.708050201102210064e+00,-3.688879454113936252e+00,-7.800572654670649975e+00
-1.454399824142456055e-01,-3.091042453358316067e+00,-2.944438979166440262e+00,-3.091042453358316067e+00,-3.970291913552121965e+00,-8.189244525735901448e+00
-1.373599916696548462e-01,-3.258096538021482136e+00,-3.295836866004329124e+00,-3.737669618283368411e+00,-4.356708826689591696e+00,-8.526945482858915071e+00
-1.292800009250640869e-01,-3.737669618283368411e+00,-4.110873864173311354e+00,-3.988984046564274522e+00,-4.672828834461905778e+00,-8.855805992536561533e+00
-1.211999952793121338e-01,-4.189654742026425183e+00,-3.828641396489095072e+00,-4.442651256490316669e+00,-5.187385805840754927e+00,-9.166597449028264677e+00
-1.131199896335601807e-01,-4.248495242049359355e+00,-4.564348191467836102e+00,-4.644390899141372486e+00,-5.749392985908253095e+00,-9.455401958591323819e+00
-1.050399988889694214e-01,-4.828313737302301512e+00,-4.997212273764114698e+00,-5.036952602413629521e+00,-6.424869023905388055e+00,-9.734772999148390227e+00
-9.695999324321746826e-02,-5.181783550292085039e+00,-5.278114659230516814e+00,-5.420534999272286214e+00,-7.120444372392487509e+00,-9.982021430190235023e+00
-8.887998759746551514e-02,-5.765191102784844368e+00,-5.690359454324060096e+00,-5.874930730852030436e+00,-7.772752716468741774e+00,-1.020655072702621169e+01
-8.079999685287475586e-02,-6.042632833682381133e+00,-6.111467339502678620e+00,-6.385194398997725784e+00,-8.437283808187935108e+00,-1.042007653619122287e+01
-7.271999120712280273e-02,-6.561030665896573133e+00,-6.622736323949840020e+00,-6.908754779315220418e+00,-9.109414453386222021e+00,-1.061597156565221489e+01
-6.463998556137084961e-02,-7.004881989712859358e+00,-7.097548850614792570e+00,-7.462789157412448304e+00,-9.717459133810846694e+00,-1.078711045414589798e+01
-5.655999109148979187e-02,-7.513163545234075258e+00,-7.603897968521881268e+00,-8.091933455979892997e+00,-1.025934216009095756e+01,-1.093276762643258060e+01
-4.847999289631843567e-02,-7.989560449333865222e+00,-8.113426639943654095e+00,-8.838986793496786731e+00,-1.073667924424056963e+01,-1.107095714794714958e+01
-4.039999097585678101e-02,-8.531096096585228494e+00,-8.709300048944989214e+00,-9.751559401061966170e+00,-1.114814634213348121e+01,-1.118828890952468136e+01
-3.231999278068542480e-02,-9.142917695658749011e+00,-9.434603296558309538e+00,-1.069898823220789019e+01,-1.148566731419936460e+01,-1.127887262314798278e+01
-2.423999086022377014e-02,-9.891212521660515122e+00,-1.050171947529978489e+01,-1.154000546937396976e+01,-1.175020069212760454e+01,-1.135231060393596358e+01
-1.615999266505241394e-02,-1.103374384653869988e+01,-1.180103994392084310e+01,-1.217285706541874291e+01,-1.194592143046142851e+01,-1.140873093595237187e+01
-8.079991675913333893e-03,-1.262029595504557022e+01,-1.280016163124431472e+01,-1.256080921202861411e+01,-1.206027779168514691e+01,-1.143245266482018074e+01
0.000000000000000000e+00,-1.363110923996550738e+01,-1.316902747356821379e+01,-1.269175583054917489e+01,-1.209500699762131504e+01,-1.144017195972729795e+01
8.079991675913333893e-03,-1.259405583142182294e+01,-1.279178493818687024e+01,-1.255939848748246845e+01,-1.205565664974720264e+01,-1.143131402748324454e+01
1.615999266505241394e-02,-1.103827103750906602e+01,-1.178682296525139250e+01,-1.216775792184446559e+01,-1.194416227803586494e+01,-1.140516206469609095e+01
2.423999086022377014e-02,-9.929788626955499353e+00,-1.050832251037339482e+01,-1.153832026999017124e+01,-1.174979044542157602e+01,-1.134840453280177996e+01
3.231999278068542480e-02,-9.161045080251305706e+00,-9.459619396895018184e+00,-1.070389594129287403e+01,-1.148543093066083465e+01,-1.127698791841907777e+01
4.039999097585678101e-02,-8.513185170018697789e+00,-8.699514748210191328e+00,-9.739379125161532258e+00,-1.114604144242029982e+01,-1.118186257143652362e+01
4.847999289631843567e-02,-7.971776122880627646e+00,-8.101071503119543493e+00,-8.806723554725635950e+00,-1.072943773550884217e+01,-1.107553615927741930e+01
5.655999109148979187e-02,-7.419979923661834675e+00,-7.562161631225651881e+00,-8.031710375322042239e+00,-1.024881333771796577e+01,-1.094318105528876117e+01
6.463998556137084961e-02,-6.971668604725789642e+00,-7.030857476116120885e+00,-7.410951875583636550e+00,-9.715349110420609335e+00,-1.078388164041252040e+01
7.271999120712280273e-02,-6.601230118728876661e+00,-6.647688373563329201e+00,-6.875232087276576642e+00,-9.100190628475194998e+00,-1.061400794115341739e+01
8.079999685287475586e-02,-6.021023349349526654e+00,-6.202535517187922842e+00,-6.432940092739179327e+00,-8.452121194672523430e+00,-1.043223167680446295e+01
8.887998759746551514e-02,-5.655991810819852361e+00,-5.733341276897745864e+00,-5.755742213586912293e+00,-7.771067086065405860e+00,-1.021478849058654248e+01
9.695999324321746826e-02,-5.099866427824198745e+00,-5.236441962829949226e+00,-5.549076084895220085e+00,-7.106606137727302652e+00,-9.972127028252815606e+00
1.050399988889694214e-01,-4.709530201312333908e+00,-4.691347882229143451e+00,-5.030437921392435285e+00,-6.326149473155099123e+00,-9.733232896960311464e+00
1.131199896335601807e-01,-4.234106504597259679e+00,-4.158883083359671495e+00,-4.584967478670572305e+00,-5.771441123130015782e+00,-9.449672183486917731e+00
1.211999952793121338e-01,-3.761200115693562385e+00,-3.737669618283368411e+00,-4.234106504597259679e+00,-5.267858159063328216e+00,-9.172119159155984747e+00
1.292800009250640869e-01,-3.332204510175203804e+00,-3.401197381662155461e+00,-3.583518938456109915e+00,-4.867534450455582196e+00,-8.845057053500850586e+00
1.373599916696548462e-01,-3.465735902799726542e+00,-3.091042453358316067e+00,-3.295836866004329124e+00,-4.158883083359671495e+00,-8.494538500851431806e+00
1.454399824142456055e-01,-2.397895272798370669e+00,-2.708050201102210064e+00,-2.708050201102210064e+00,-3.784189633918261020e+00,-8.166216268592142669e+00
1.535199880599975586e-01,-2.484906649788000355e+00,-2.772588722239781145e+00,-2.397895272798370669e+00,-3.433987204485146272e+00,-7.828436359157585400e+00
1.615999937057495117e-01,-2.079441541679835748e+00,-1.386294361119890572e+00,-2.302585092994045901e+00,-3.135494215929149675e+00,-7.381501894506707018e+00
1.696799993515014648e-01,-2.639057329615258407e+00,-2.833213344056216165e+00,-2.639057329615258407e+00,-2.890371757896164517e+00,-7.013015789639630349e+00
1.777599900960922241e-01,-2.995732273553990854e+00,-3.135494215929149675e+00,-3.091042453358316067e+00,-3.044522437723423014e+00,-6.575075840599620136e+00
1.858399957418441772e-01,-3.044522437723423014e+00,-2.833213344056216165e+00,-3.178053830347945752e+00,-2.995732273553990854e+00,-6.200509174042689864e+00
1.939199864864349365e-01,-2.484906649788000355e+00,-2.890371757896164517e+00,-3.433987204485146272e+00,-3.044522437723423014e+00,-5.789960170897253455e+00
2.019999921321868896e-01,-3.663561646129646299e+00,-3.401197381662155461e+00,-2.708050201102210064e+00,-3.044522437723423014e+00,-5.176149732573828821e+00
2.100799977779388428e-01,-3.295836866004329124e+00,-3.433987204485146272e+00,-3.178053830347945752e+00,-2.833213344056216165e+00,-4.905274778438429628e+00
2.181600034236907959e-01,-2.564949357461536739e+00,-3.258096538021482136e+00,-3.091042453358316067e+00,-3.401197381662155461e+00,-4.356708826689591696e+00
2.262399941682815552e-01,-3.178053830347945752e+00,-3.044522437723423014e+00,-2.833213344056216165e+00,-2.890371757896164517e+00,-3.891820298110626464e+00
2.343199849128723145e-01,-2.995732273553990854e+00,-2.302585092994045901e+00,-3.135494215929149675e+00,-2.708050201102210064e+00,-3.433987204485146272e+00
2.423999905586242676e-01,-2.484906649788000355e+00,-2.708050201102210064e+00,-2.639057329615258407e+00,-2.564949357461536739e+00,-3.663561646129646299e+00
2.504799962043762207e-01,-2.079441541679835748e+00,-2.833213344056216165e+00,-2.079441541679835748e+00,-2.639057329615258407e+00,-2.708050201102210064e+00
2.585600018501281738e-01,-2.397895272798370669e+00,-2.397895272798370669e+00,-1.791759469228054957e+00,-2.639057329615258407e+00,-2.639057329615258407e+00
2.666400074958801270e-01,-2.708050201102210064e+00,-1.945910149055313232e+00,-2.197224577336219564e+00,-2.197224577336219564e+00,-3.135494215929149675e+00
2.747199833393096924e-01,-6.931471805599452862e-01,-1.791759469228054957e+00,-2.708050201102210064e+00,-2.484906649788000355e+00,-2.995732273553990854e+00
2.827999889850616455e-01,-2.079441541679835748e+00,-1.609437912434100282e+00,-2.564949357461536739e+00,-2.302585092994045901e+00,-2.708050201102210064e+00
2.908799946308135986e-01,-2.079441541679835748e+00,-1.945910149055313232e+00,-2.079441541679835748e+00,-2.397895272798370669e+00,-2.079441541679835748e+00
2.989600002765655518e-01,-1.609437912434100282e+00,-2.079441541679835748e+00,-2.397895272798370669e+00,-1.609437912434100282e+00,-2.302585092994045901e+00
3.070399761199951172e-01,-2.833213344056216165e+00,-2.708050201102210064e+00,-2.772588722239781145e+00,-2.197224577336219564e+00,-2.397895272798370669e+00
3.151199817657470703e-01,-2.302585092994045901e+00,-2.890371757896164517e+00,-2.708050201102210064e+00,-2.484906649788000355e+00,-2.197224577336219564e+00
3.231999874114990234e-01,-3.091042453358316067e+00,-2.639057329615258407e+00,-2.944438979166440262e+00,-1.945910149055313232e+00,-1.386294361119890572e+00
3.312799930572509766e-01,-2.564949357461536739e+00,-2.564949357461536739e+00,-2.484906649788000355e+00,-2.397895272798370669e+00,-1.609437912434100282e+00
3.393599987030029297e-01,-3.091042453358316067e+00,-2.890371757896164517e+00,-2.079441541679835748e+00,-2.639057329615258407e+00,-1.791759469228054957e+00
3.474400043487548828e-01,inf,-1.386294361119890572e+00,-0.000000000000000000e+00,-2.079441541679835748e+00,-2.079441541679835748e+00
3.555200099945068359e-01,inf,inf,inf,-1.609437912434100282e+00,-2.197224577336219564e+00
3.635999858379364014e-01,inf,inf,inf,-1.386294361119890572e+00,-1.791759469228054957e+00
3.716799914836883545e-01,inf,inf,inf,-1.098612288668109782e+00,-1.386294361119890572e+00
3.797599971294403076e-01,inf,inf,inf,-6.931471805599452862e-01,-1.609437912434100282e+00
3.878400027751922607e-01,inf,inf,inf,inf,-0.000000000000000000e+00
3.959199786186218262e-01,inf,inf,inf,-6.931471805599452862e-01,-6.931471805599452862e-01
4.039999842643737793e-01,inf,inf,inf,inf,-1.098612288668109782e+00
4.120799899101257324e-01,inf,inf,inf,-0.000000000000000000e+00,-1.098612288668109782e+00
4.201599955558776855e-01,inf,inf,inf,inf,-0.000000000000000000e+00
4.282400012016296387e-01,inf,inf,inf,inf,-0.000000000000000000e+00
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/7/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689259643554687500e+02,-1.853071594238281250e+02,-6.118778228759765625e+01,-1.758211517333984375e+01,-6.067440986633300781e+00
-5.472431182861328125e-01,-7.265872802734375000e+02,-1.758788146972656250e+02,-5.839883041381835938e+01,-1.682545471191406250e+01,-5.915443420410156250e+00
-5.444862246513366699e-01,-6.842694091796875000e+02,-1.664977569580078125e+02,-5.561756515502929688e+01,-1.607010650634765625e+01,-5.764916896820068359e+00
-5.417293310165405273e-01,-6.419807739257812500e+02,-1.571689147949218750e+02,-5.284420776367187500e+01,-1.531620597839355469e+01,-5.615899085998535156e+00
-5.389724373817443848e-01,-5.997335205078125000e+02,-1.478977813720703125e+02,-5.007899856567382812e+01,-1.456389808654785156e+01,-5.468429565429687500e+00
-5.362155437469482422e-01,-5.575441894531250000e+02,-1.386905364990234375e+02,-4.732217407226562500e+01,-1.381332111358642578e+01,-5.322552680969238281e+00
-5.334586501121520996e-01,-5.154364013671875000e+02,-1.295540466308593750e+02,-4.457392120361328125e+01,-1.306465816497802734e+01,-5.178308486938476562e+00
-5.307017564773559570e-01,-4.734429016113281250e+02,-1.204957504272460938e+02,-4.183448028564453125e+01,-1.231811332702636719e+01,-5.035747051239013672e+00
-5.279448628425598145e-01,-4.316098022460937500e+02,-1.115240707397460938e+02,-3.910405349731445312e+01,-1.157389831542968750e+01,-4.894908905029296875e+00
-5.251879692077636719e-01,-3.900010681152343750e+02,-1.026482238769531250e+02,-3.638285064697265625e+01,-1.083225536346435547e+01,-4.755838394165039062e+00
-5.224310755729675293e-01,-3.487057800292968750e+02,-9.387833404541015625e+01,-3.367107391357421875e+01,-1.009346103668212891e+01,-4.618583202362060547e+00
-5.196741819381713867e-01,-3.078468933105468750e+02,-8.522541046142578125e+01,-3.096886062622070312e+01,-9.357814788818359375e+00,-4.483189582824707031e+00
-5.169172883033752441e-01,-2.675927429199218750e+02,-7.670136260986328125e+01,-2.827642250061035156e+01,-8.625646591186523438e+00,-4.349702358245849609e+00
-5.141603946685791016e-01,-2.281715545654296875e+02,-6.831907653808593750e+01,-2.559387588500976562e+01,-7.897346019744873047e+00,-4.218170166015625000e+00
-5.114035010337829590e-01,-1.898874053955078125e+02,-6.009207153320312500e+01,-2.292137336730957031e+01,-7.173319816589355469e+00,-4.088639259338378906e+00
-5.086466073989868164e-01,-1.531361236572265625e+02,-5.203449249267578125e+01,-2.025899124145507812e+01,-6.454032897949218750e+00,-3.961163282394409180e+00
-5.058897137641906738e-01,-1.184154586791992188e+02,-4.416075134277343750e+01,-1.760685539245605469e+01,-5.740006446838378906e+00,-3.835782527923583984e+00
-5.031328201293945312e-01,-8.631970214843750000e+01,-3.648512268066406250e+01,-1.496502971649169922e+01,-5.031801700592041016e+00,-3.712549209594726562e+00
-5.003759264945983887e-01,-5.750378417968750000e+01,-2.902121543884277344e+01,-1.233355808258056641e+01,-4.330070972442626953e+00,-3.591515541076660156e+00
-4.976190626621246338e-01,-3.260015106201171875e+01,-2.178129196166992188e+01,-9.712477684020996094e+00,-3.635512590408325195e+00,-3.472724914550781250e+00
-4.948621690273284912e-01,-1.207964515686035156e+01,-1.477513694763183594e+01,-7.101755619049072266e+00,-2.948900938034057617e+00,-3.356228351593017578e+00
-4.921052753925323486e-01,3.915491342544555664e+00,-8.009531021118164062e+00,-4.501415252685546875e+00,-2.271105527877807617e+00,-3.242077350616455078e+00
-4.893483817577362061e-01,1.570152854919433594e+01,-1.486844539642333984e+00,-1.911435604095458984e+00,-1.603079438209533691e+00,-3.130315303802490234e+00
-4.865914881229400635e-01,2.404953002929687500e+01,4.795930385589599609e+00,6.681914329528808594e-01,-9.458782672882080078e-01,-3.020992994308471680e+00
-4.838345944881439209e-01,3.001331329345703125e+01,1.084815883636474609e+01,3.237449169158935547e+00,-3.006594181060791016e-01,-2.914162158966064453e+00
-4.810777008533477783e-01,3.466928482055664062e+01,1.668622970581054688e+01,5.796278476715087891e+00,3.313024640083312988e-01,-2.809866428375244141e+00
-4.783208072185516357e-01,3.891513061523437500e+01,2.233385658264160156e+01,8.344527244567871094e+00,9.486119747161865234e-01,-2.708154678344726562e+00
-4.755639135837554932e-01,4.341409301757812500e+01,2.782182312011718750e+01,1.088191032409667969e+01,1.549743294715881348e+00,-2.609072446823120117e+00
-4.728070199489593506e-01,4.865872573852539062e+01,3.318714904785156250e+01,1.340790367126464844e+01,2.133033752441406250e+00,-2.512666940689086914e+00
-4.700501263141632080e-01,5.507274246215820312e+01,3.847166442871093750e+01,1.592165756225585938e+01,2.696676254272460938e+00,-2.418979406356811523e+00
-4.672932326793670654e-01,6.308559036254882812e+01,4.372003936767578125e+01,1.842183113098144531e+01,3.238721370697021484e+00,-2.328056573867797852e+00
-4.645363390445709229e-01,7.314838409423828125e+01,4.897761154174804688e+01,2.090633583068847656e+01,3.757063150405883789e+00,-2.239942312240600586e+00
-4.617794752120971680e-01,8.568860626220703125e+01,5.428804016113281250e+01,2.337202072143554688e+01,4.249449729919433594e+00,-2.154673576354980469e+00
-4.590225815773010254e-01,1.010219726562500000e+02,5.969141769409179688e+01,2.581430435180664062e+01,4.713495254516601562e+00,-2.072293758392333984e+00
-4.562656879425048828e-01,1.192548828125000000e+02,6.522227478027343750e+01,2.822630882263183594e+01,5.146663665771484375e+00,-1.992839217185974121e+00
-4.535087943077087402e-01,1.402220153808593750e+02,7.090859222412109375e+01,3.059811210632324219e+01,5.546305656433105469e+00,-1.916344165802001953e+00
-4.507519006729125977e-01,1.634866027832031250e+02,7.677108001708984375e+01,3.291540527343750000e+01,5.909664630889892578e+00,-1.842848300933837891e+00
-4.479950070381164551e-01,1.884053955078125000e+02,8.282289123535156250e+01,3.515777587890625000e+01,6.233922958374023438e+00,-1.772380113601684570e+00
-4.452381134033203125e-01,2.142295379638671875e+02,8.906912994384765625e+01,3.729610443115234375e+01,6.516219139099121094e+00,-1.704970717430114746e+00
-4.424812197685241699e-01,2.401904296875000000e+02,9.550599670410156250e+01,3.928950119018554688e+01,6.753709316253662109e+00,-1.640649318695068359e+00
-4.397243261337280273e-01,2.654889831542968750e+02,1.021169967651367188e+02,4.108086776733398438e+01,6.943621158599853516e+00,-1.579439640045166016e+00
-4.369674324989318848e-01,2.890250549316406250e+02,1.088633499145507812e+02,4.259161758422851562e+01,7.083323955535888672e+00,-1.521366477012634277e+00
-4.342105388641357422e-01,3.084665222167968750e+02,1.156589050292968750e+02,4.371543884277343750e+01,7.170403480529785156e+00,-1.466446995735168457e+00
-4.314536452293395996e-01,3.177283020019531250e+02,1.223074188232421875e+02,4.431219100952148438e+01,7.202760219573974609e+00,-1.414700508117675781e+00
-4.286967515945434570e-01,3.019503784179687500e+02,1.283510894775390625e+02,4.420374298095703125e+01,7.178709030151367188e+00,-1.366141319274902344e+00
-4.259398579597473145e-01,2.379125061035156250e+02,1.327152404785156250e+02,4.317579650878906250e+01,7.097049713134765625e+00,-1.320778727531433105e+00
-4.231829643249511719e-01,1.303100891113281250e+02,1.329403686523437500e+02,4.099188995361328125e+01,6.957236289978027344e+00,-1.278619647026062012e+00
-4.204260706901550293e-01,3.758930587768554688e+01,1.238776397705078125e+02,3.742728042602539062e+01,6.759401798248291016e+00,-1.239670872688293457e+00
-4.176691770553588867e-01,-1.199194335937500000e+01,9.704812622070312500e+01,3.232777404785156250e+01,6.504514694213867188e+00,-1.203929901123046875e+00
-4.149122834205627441e-01,-3.830997848510742188e+01,4.600753784179687500e+01,2.568846702575683594e+01,6.194407939910888672e+00,-1.171396374702453613e+00
-4.121553897857666016e-01,-6.219145584106445312e+01,-1.943513298034667969e+01,1.772689628601074219e+01,5.831851005554199219e+00,-1.142062187194824219e+00
-4.093984961509704590e-01,-9.489394378662109375e+01,-7.425341796875000000e+01,8.908188819885253906e+00,5.420580387115478516e+00,-1.115917444229125977e+00
-4.066416025161743164e-01,-1.398996887207031250e+02,-1.050691986083984375e+02,-1.158049032092094421e-01,4.965259552001953125e+00,-1.092948317527770996e+00
-4.038847088813781738e-01,-1.905057067871093750e+02,-1.166627807617187500e+02,-8.647601127624511719e+00,4.471445083618164062e+00,-1.073134183883666992e+00
-4.011278450489044189e-01,-2.318961181640625000e+02,-1.178022384643554688e+02,-1.610676002502441406e+01,3.945480585098266602e+00,-1.056455850601196289e+00
-3.983709514141082764e-01,-2.537603149414062500e+02,-1.141870727539062500e+02,-2.213923835754394531e+01,3.394356012344360352e+00,-1.042884707450866699e+00
-3.956140577793121338e-01,-2.568789062500000000e+02,-1.086016616821289062e+02,-2.663598060607910156e+01,2.825559854507446289e+00,-1.032390236854553223e+00
-3.928571641445159912e-01,-2.474010314941406250e+02,-1.022682342529296875e+02,-2.968059730529785156e+01,2.246867179870605469e+00,-1.024941325187683105e+00
-3.901002705097198486e-01,-2.309220886230468750e+02,-9.570480346679687500e+01,-3.146896934509277344e+01,1.666131854057312012e+00,-1.020497918128967285e+00
-3.873433768749237061e-01,-2.109654388427734375e+02,-8.913151550292968750e+01,-3.223788070678710938e+01,1.091061472892761230e+00,-1.019017696380615234e+00
-3.845864832401275635e-01,-1.895088043212890625e+02,-8.264513397216796875e+01,-3.221770858764648438e+01,5.290161967277526855e-01,-1.020458102226257324e+00
-3.818295896053314209e-01,-1.677262420654296875e+02,-7.629135131835937500e+01,-3.160847091674804688e+01,-1.318797934800386429e-02,-1.024764537811279297e+00
-3.790726959705352783e-01,-1.464487152099609375e+02,-7.009431457519531250e+01,-3.057233238220214844e+01,-5.294436812400817871e-01,-1.031888246536254883e+00
-3.763158023357391357e-01,-1.263423385620117188e+02,-6.406848907470703125e+01,-2.923509216308593750e+01,-1.014474987983703613e+00,-1.041769623756408691e+00
-3.735589087009429932e-01,-1.079157257080078125e+02,-5.822378158569335938e+01,-2.769159889221191406e+01,-1.463931202888488770e+00,-1.054349303245544434e+00
-3.708020150661468506e-01,-9.147017669677734375e+01,-5.256751632690429688e+01,-2.601210212707519531e+01,-1.874422073364257812e+00,-1.069563865661621094e+00
-3.680451214313507080e-01,-7.707427215576171875e+01,-4.710543823242187500e+01,-2.424807548522949219e+01,-2.243538856506347656e+00,-1.087347030639648438e+00
-3.652882277965545654e-01,-6.459495544433593750e+01,-4.184228134155273438e+01,-2.243719100952148438e+01,-2.569812536239624023e+00,-1.107627749443054199e+00
-3.625313341617584229e-01,-5.377260208129882812e+01,-3.678225708007812500e+01,-2.060702705383300781e+01,-2.852664232254028320e+00,-1.130333781242370605e+00
-3.597744405269622803e-01,-4.430636596679687500e+01,-3.192936325073242188e+01,-1.877800178527832031e+01,-3.092329740524291992e+00,-1.155390858650207520e+00
-3.570175468921661377e-01,-3.592034530639648438e+01,-2.728787231445312500e+01,-1.696547698974609375e+01,-3.289752960205078125e+00,-1.182718753814697266e+00
-3.542606532573699951e-01,-2.839520072937011719e+01,-2.286273956298828125e+01,-1.518132114410400391e+01,-3.446492433547973633e+00,-1.212239503860473633e+00
-3.515037596225738525e-01,-2.156845283508300781e+01,-1.865996360778808594e+01,-1.343496704101562500e+01,-3.564604282379150391e+00,-1.243868470191955566e+00
-3.487468659877777100e-01,-1.532020092010498047e+01,-1.468695354461669922e+01,-1.173425769805908203e+01,-3.646546840667724609e+00,-1.277524113655090332e+00
-3.459899723529815674e-01,-9.563220024108886719e+00,-1.095266532897949219e+01,-1.008597278594970703e+01,-3.695085287094116211e+00,-1.313118100166320801e+00
-3.432331085205078125e-01,-4.244581699371337891e+00,-7.467644691467285156e+00,-8.496238708496093750e+00,-3.713180065155029297e+00,-1.350564241409301758e+00
-3.404762148857116699e-01,6.445180177688598633e-01,-4.243646621704101562e+00,-6.970731258392333984e+00,-3.703932523727416992e+00,-1.389773249626159668e+00
-3.377193212509155273e-01,5.058268547058105469e+00,-1.293321251869201660e+00,-5.514979362487792969e+00,-3.670494794845581055e+00,-1.430654883384704590e+00
-3.349624276161193848e-01,8.895612716674804688e+00,1.370773911476135254e+00,-4.134377956390380859e+00,-3.616018295288085938e+00,-1.473120570182800293e+00
-3.322055339813232422e-01,1.201694965362548828e+01,3.737186670303344727e+00,-2.834297895431518555e+00,-3.543601989746093750e+00,-1.517075419425964355e+00
-3.294486403465270996e-01,1.428282642364501953e+01,5.796803951263427734e+00,-1.620084524154663086e+00,-3.456253290176391602e+00,-1.562431097030639648e+00
-3.266917467117309570e-01,1.561320400238037109e+01,7.544154167175292969e+00,-4.970518052577972412e-01,-3.356853008270263672e+00,-1.609092950820922852e+00
-3.239348530769348145e-01,1.605047988891601562e+01,8.978466987609863281e+00,5.295699834823608398e-01,-3.248139381408691406e+00,-1.656969666481018066e+00
-3.211779594421386719e-01,1.578670501708984375e+01,1.010446453094482422e+01,1.454714894294738770e+00,-3.132673740386962891e+00,-1.705968260765075684e+00
-3.184210658073425293e-01,1.511825275421142578e+01,1.093254184722900391e+01,2.273597002029418945e+00,-3.012845754623413086e+00,-1.755998015403747559e+00
-3.156641721725463867e-01,1.433987998962402344e+01,1.147833824157714844e+01,2.981848478317260742e+00,-2.890852928161621094e+00,-1.806967258453369141e+00
-3.129072785377502441e-01,1.364393711090087891e+01,1.176169204711914062e+01,3.575684547424316406e+00,-2.768696546554565430e+00,-1.858782768249511719e+00
-3.101503849029541016e-01,1.308686161041259766e+01,1.180506515502929688e+01,4.052104473114013672e+00,-2.648185491561889648e+00,-1.911357045173645020e+00
-3.073934912681579590e-01,1.262666988372802734e+01,1.163187217712402344e+01,4.409089088439941406e+00,-2.530930757522583008e+00,-1.964595556259155273e+00
-3.046365976333618164e-01,1.218544292449951172e+01,1.126486778259277344e+01,4.645827293395996094e+00,-2.418347835540771484e+00,-2.018412351608276367e+00
-3.018797039985656738e-01,1.169198703765869141e+01,1.072510147094726562e+01,4.762928009033203125e+00,-2.311655521392822266e+00,-2.072720527648925781e+00
-2.991228103637695312e-01,1.109324550628662109e+01,1.003150081634521484e+01,4.762610912322998047e+00,-2.211899518966674805e+00,-2.127429962158203125e+00
-2.963659167289733887e-01,1.034779644012451172e+01,9.201193809509277344e+00,4.648884296417236328e+00,-2.119930505752563477e+00,-2.182455539703369141e+00
-2.936090230941772461e-01,9.419316291809082031e+00,8.250472068786621094e+00,4.427620410919189453e+00,-2.036427497863769531e+00,-2.237710237503051758e+00
-2.908521294593811035e-01,8.278647422790527344e+00,7.195961952209472656e+00,4.106640338897705078e+00,-1.961912274360656738e+00,-2.293113708496093750e+00
-2.880952358245849609e-01,6.913169384002685547e+00,6.055798530578613281e+00,3.695596218109130859e+00,-1.896734952926635742e+00,-2.348580598831176758e+00
-2.853383421897888184e-01,5.338275909423828125e+00,4.850325107574462891e+00,3.205903291702270508e+00,-1.841101288795471191e+00,-2.404032230377197266e+00
-2.825814783573150635e-01,3.605022192001342773e+00,3.602147340774536133e+00,2.650451660156250000e+00,-1.795075774192810059e+00,-2.459380388259887695e+00
-2.798245847225189209e-01,1.798859357833862305e+00,2.335451602935791016e+00,2.043252944946289062e+00,-1.758596301078796387e+00,-2.514554977416992188e+00
-2.770676910877227783e-01,2.795284055173397064e-02,1.074880957603454590e+00,1.399110913276672363e+00,-1.731486201286315918e+00,-2.569472551345825195e+00
-2.743107974529266357e-01,-1.596499800682067871e+00,-1.559993475675582886e-01,7.331006526947021484e-01,-1.713457465171813965e+00,-2.624059677124023438e+00
-2.715539038181304932e-01,-2.982684850692749023e+00,-1.336053848266601562e+00,6.013527885079383850e-02,-1.704137563705444336e+00,-2.678237676620483398e+00
-2.687970101833343506e-01,-4.078487396240234375e+00,-2.447533607482910156e+00,-6.055006384849548340e-01,-1.703073620796203613e+00,-2.731931209564208984e+00
-2.660401165485382080e-01,-4.885994911193847656e+00,-3.476456880569458008e+00,-1.250569105148315430e+00,-1.709745883941650391e+00,-2.785071134567260742e+00
-2.632832229137420654e-01,-5.466127395629882812e+00,-4.412387371063232422e+00,-1.863206148147583008e+00,-1.723593235015869141e+00,-2.837579727172851562e+00
-2.605263292789459229e-01,-5.929221153259277344e+00,-5.247774124145507812e+00,-2.433200597763061523e+00,-1.744009494781494141e+00,-2.889390468597412109e+00
-2.577694356441497803e-01,-6.407816886901855469e+00,-5.977180480957031250e+00,-2.952134609222412109e+00,-1.770375847816467285e+00,-2.940429687500000000e+00
-2.550125420093536377e-01,-7.012755393981933594e+00,-6.596580505371093750e+00,-3.413467407226562500e+00,-1.802063941955566406e+00,-2.990630149841308594e+00
-2.522556483745574951e-01,-7.786004543304443359e+00,-7.103034496307373047e+00,-3.812515020370483398e+00,-1.838447570800781250e+00,-3.039923191070556641e+00
-2.494987547397613525e-01,-8.674567222595214844e+00,-7.494783401489257812e+00,-4.146362304687500000e+00,-1.878924369812011719e+00,-3.088243484497070312e+00
-2.467418611049652100e-01,-9.543691635131835938e+00,-7.771625995635986328e+00,-4.413727283477783203e+00,-1.922920584678649902e+00,-3.135524749755859375e+00
-2.439849674701690674e-01,-1.022408103942871094e+01,-7.935563564300537109e+00,-4.614793300628662109e+00,-1.969902515411376953e+00,-3.181699514389038086e+00
-2.412280738353729248e-01,-1.056908798217773438e+01,-7.991246700286865234e+00,-4.750990867614746094e+00,-2.019381999969482422e+00,-3.226709365844726562e+00
-2.384711951017379761e-01,-1.049785995483398438e+01,-7.946191787719726562e+00,-4.824848175048828125e+00,-2.070932626724243164e+00,-3.270487308502197266e+00
-2.357143014669418335e-01,-1.001358127593994141e+01,-7.810482025146484375e+00,-4.839750289916992188e+00,-2.124189615249633789e+00,-3.312975406646728516e+00
-2.329574078321456909e-01,-9.197770118713378906e+00,-7.595973491668701172e+00,-4.799818038940429688e+00,-2.178854942321777344e+00,-3.354112386703491211e+00
-2.302005141973495483e-01,-8.187369346618652344e+00,-7.315110206604003906e+00,-4.709721565246582031e+00,-2.234699010848999023e+00,-3.393839836120605469e+00
-2.274436205625534058e-01,-7.144314765930175781e+00,-6.979505538940429688e+00,-4.574576377868652344e+00,-2.291565656661987305e+00,-3.432099580764770508e+00
-2.246867269277572632e-01,-6.225071430206298828e+00,-6.598634243011474609e+00,-4.399819850921630859e+00,-2.349371433258056641e+00,-3.468833208084106445e+00
-2.219298332929611206e-01,-5.552384853363037109e+00,-6.178772449493408203e+00,-4.191148757934570312e+00,-2.408099412918090820e+00,-3.503992080688476562e+00
-2.191729396581649780e-01,-5.190406322479248047e+00,-5.722647666931152344e+00,-3.954429149627685547e+00,-2.467803478240966797e+00,-3.537520647048950195e+00
-2.164160460233688354e-01,-5.127484321594238281e+00,-5.229638099670410156e+00,-3.695662975311279297e+00,-2.528600692749023438e+00,-3.569362878799438477e+00
-2.136591523885726929e-01,-5.272382736206054688e+00,-4.696815490722656250e+00,-3.420927524566650391e+00,-2.590662717819213867e+00,-3.599472284317016602e+00
-2.109022736549377441e-01,-5.467885017395019531e+00,-4.120469570159912109e+00,-3.136330127716064453e+00,-2.654215812683105469e+00,-3.627799034118652344e+00
-2.081453800201416016e-01,-5.523443222045898438e+00,-3.498049020767211914e+00,-2.847984552383422852e+00,-2.719533443450927734e+00,-3.654298782348632812e+00
-2.053884863853454590e-01,-5.261176109313964844e+00,-2.830066442489624023e+00,-2.561941385269165039e+00,-2.786924123764038086e+00,-3.678924083709716797e+00
-2.026315927505493164e-01,-4.560878753662109375e+00,-2.121746778488159180e+00,-2.284154891967773438e+00,-2.856725215911865234e+00,-3.701630353927612305e+00
-1.998746991157531738e-01,-3.388778209686279297e+00,-1.384119749069213867e+00,-2.020401239395141602e+00,-2.929300785064697266e+00,-3.722378730773925781e+00
-1.971178054809570312e-01,-1.803429841995239258e+00,-6.343985795974731445e-01,-1.776214718818664551e+00,-3.005022287368774414e+00,-3.741130828857421875e+00
-1.943609118461608887e-01,5.743598565459251404e-02,1.044725477695465088e-01,-1.556794166564941406e+00,-3.084263086318969727e+00,-3.757843971252441406e+00
-1.916040182113647461e-01,2.003656625747680664e+00,8.049131631851196289e-01,-1.366902589797973633e+00,-3.167398691177368164e+00,-3.772488355636596680e+00
-1.888471245765686035e-01,3.827979564666748047e+00,1.436540365219116211e+00,-1.210775136947631836e+00,-3.254783391952514648e+00,-3.785028457641601562e+00
-1.860902309417724609e-01,5.342033863067626953e+00,1.968367576599121094e+00,-1.091988325119018555e+00,-3.346750497817993164e+00,-3.795434713363647461e+00
-1.833333373069763184e-01,6.404185771942138672e+00,2.371313571929931641e+00,-1.013360142707824707e+00,-3.443602561950683594e+00,-3.803676843643188477e+00
-1.805764585733413696e-01,6.935648918151855469e+00,2.620710372924804688e+00,-9.768471717834472656e-01,-3.545600414276123047e+00,-3.809728860855102539e+00
-1.778195649385452271e-01,6.924838066101074219e+00,2.698608398437500000e+00,-9.834597110748291016e-01,-3.652955293655395508e+00,-3.813570737838745117e+00
-1.750626713037490845e-01,6.419731616973876953e+00,2.595629215240478516e+00,-1.033190608024597168e+00,-3.765827894210815430e+00,-3.815176725387573242e+00
-1.723057776689529419e-01,5.509582042694091797e+00,2.312112092971801758e+00,-1.124997615814208984e+00,-3.884309291839599609e+00,-3.814531087875366211e+00
-1.695488840341567993e-01,4.302632331848144531e+00,1.858425140380859375e+00,-1.256801486015319824e+00,-4.008424282073974609e+00,-3.811617136001586914e+00
-1.667919903993606567e-01,2.907874584197998047e+00,1.254358649253845215e+00,-1.425544619560241699e+00,-4.138125419616699219e+00,-3.806419372558593750e+00
-1.640350967645645142e-01,1.425267338752746582e+00,5.276719927787780762e-01,-1.627290844917297363e+00,-4.273285865783691406e+00,-3.798926591873168945e+00
-1.612782031297683716e-01,-5.776005983352661133e-02,-2.880597412586212158e-01,-1.857358574867248535e+00,-4.413692474365234375e+00,-3.789129972457885742e+00
-1.585213094949722290e-01,-1.468489646911621094e+00,-1.155897617340087891e+00,-2.110513448715209961e+00,-4.559053421020507812e+00,-3.777027368545532227e+00
-1.557644158601760864e-01,-2.753168582916259766e+00,-2.038111448287963867e+00,-2.381183147430419922e+00,-4.708981037139892578e+00,-3.762611865997314453e+00
-1.530075371265411377e-01,-3.882802248001098633e+00,-2.898438453674316406e+00,-2.663667678833007812e+00,-4.863007545471191406e+00,-3.745881795883178711e+00
-1.502506434917449951e-01,-4.857619285583496094e+00,-3.703996658325195312e+00,-2.952404022216796875e+00,-5.020581722259521484e+00,-3.726839780807495117e+00
-1.474937498569488525e-01,-5.705456256866455078e+00,-4.426664352416992188e+00,-3.242161273956298828e+00,-5.181060314178466797e+00,-3.705489158630371094e+00
-1.447368562221527100e-01,-6.470424652099609375e+00,-5.044112205505371094e+00,-3.528265953063964844e+00,-5.343721389770507812e+00,-3.681840181350708008e+00
-1.419799625873565674e-01,-7.191262722015380859e+00,-5.540534019470214844e+00,-3.806751728057861328e+00,-5.507772922515869141e+00,-3.655895233154296875e+00
-1.392230689525604248e-01,-7.875824928283691406e+00,-5.907210826873779297e+00,-4.074495315551757812e+00,-5.672348976135253906e+00,-3.627670049667358398e+00
-1.364661753177642822e-01,-8.483517646789550781e+00,-6.142917633056640625e+00,-4.329309940338134766e+00,-5.836519718170166016e+00,-3.597172498703002930e+00
-1.337092816829681396e-01,-8.925902366638183594e+00,-6.254172325134277344e+00,-4.569951534271240234e+00,-5.999305248260498047e+00,-3.564426898956298828e+00
-1.309523880481719971e-01,-9.087741851806640625e+00,-6.255188465118408203e+00,-4.796154022216796875e+00,-6.159673213958740234e+00,-3.529446601867675781e+00
-1.281954944133758545e-01,-8.862778663635253906e+00,-6.167358875274658203e+00,-5.008549213409423828e+00,-6.316573619842529297e+00,-3.492251873016357422e+00
-1.254386007785797119e-01,-8.193950653076171875e+00,-6.018070697784423828e+00,-5.208619594573974609e+00,-6.468907833099365234e+00,-3.452864408493041992e+00
-1.226817145943641663e-01,-7.103729724884033203e+00,-5.838787555694580078e+00,-5.398590087890625000e+00,-6.615585327148437500e+00,-3.411310672760009766e+00
-1.199248209595680237e-01,-5.702304840087890625e+00,-5.662301063537597656e+00,-5.581340312957763672e+00,-6.755505084991455078e+00,-3.367615222930908203e+00
-1.171679273247718811e-01,-4.171502113342285156e+00,-5.519305706024169922e+00,-5.760262012481689453e+00,-6.887575626373291016e+00,-3.321807622909545898e+00
-1.144110411405563354e-01,-2.734718084335327148e+00,-5.434597969055175781e+00,-5.939139842987060547e+00,-7.010733604431152344e+00,-3.273914813995361328e+00
-1.116541475057601929e-01,-1.626009583473205566e+00,-5.423447132110595703e+00,-6.122060298919677734e+00,-7.123943328857421875e+00,-3.223972797393798828e+00
-1.088972538709640503e-01,-1.063009142875671387e+00,-5.488881587982177734e+00,-6.313225746154785156e+00,-7.226211071014404297e+00,-3.172009706497192383e+00
-1.061403602361679077e-01,-1.220868945121765137e+00,-5.620639324188232422e+00,-6.516866683959960938e+00,-7.316599369049072266e+00,-3.118063926696777344e+00
-1.033834666013717651e-01,-2.203399896621704102e+00,-5.796479701995849609e+00,-6.737079620361328125e+00,-7.394232273101806641e+00,-3.062173366546630859e+00
-1.006265804171562195e-01,-4.007519245147705078e+00,-5.986083507537841797e+00,-6.977699279785156250e+00,-7.458296298980712891e+00,-3.004371643066406250e+00
-9.786968678236007690e-02,-6.480561733245849609e+00,-6.157182216644287109e+00,-7.242124080657958984e+00,-7.508069992065429688e+00,-2.944702386856079102e+00
-9.511279314756393433e-02,-9.283112525939941406e+00,-6.282825469970703125e+00,-7.533153533935546875e+00,-7.542897224426269531e+00,-2.883202552795410156e+00
-9.235589951276779175e-02,-1.188849544525146484e+01,-6.348309516906738281e+00,-7.852816104888916016e+00,-7.562207698822021484e+00,-2.819916725158691406e+00
-8.959900587797164917e-02,-1.365236377716064453e+01,-6.356153488159179688e+00,-8.202171325683593750e+00,-7.565528869628906250e+00,-2.754884243011474609e+00
-8.684211969375610352e-02,-1.395656585693359375e+01,-6.327724456787109375e+00,-8.581138610839843750e+00,-7.552470684051513672e+00,-2.688153743743896484e+00
-8.408522605895996094e-02,-1.238194370269775391e+01,-6.301003932952880859e+00,-8.988329887390136719e+00,-7.522732257843017578e+00,-2.619766712188720703e+00
-8.132833242416381836e-02,-8.849603652954101562e+00,-6.324565887451171875e+00,-9.420886039733886719e+00,-7.476111412048339844e+00,-2.549770116806030273e+00
-7.857143878936767578e-02,-3.714620590209960938e+00,-6.448865413665771484e+00,-9.874409675598144531e+00,-7.412477493286132812e+00,-2.478209257125854492e+00
-7.581454515457153320e-02,2.151936054229736328e+00,-6.716552257537841797e+00,-1.034287738800048828e+01,-7.331802845001220703e+00,-2.405134916305541992e+00
-7.305765151977539062e-02,7.275819301605224609e+00,-7.154012680053710938e+00,-1.081870746612548828e+01,-7.234125137329101562e+00,-2.330593109130859375e+00
-7.030076533555984497e-02,9.595234870910644531e+00,-7.766326427459716797e+00,-1.129286193847656250e+01,-7.119577407836914062e+00,-2.254636049270629883e+00
-6.754387170076370239e-02,6.904727458953857422e+00,-8.537196159362792969e+00,-1.175503063201904297e+01,-6.988350868225097656e+00,-2.177306890487670898e+00
-6.478697806596755981e-02,-1.853822112083435059e+00,-9.434083938598632812e+00,-1.219393253326416016e+01,-6.840718269348144531e+00,-2.098662853240966797e+00
-6.203008443117141724e-02,-1.478960514068603516e+01,-1.041692829132080078e+01,-1.259765720367431641e+01,-6.677000522613525391e+00,-2.018749475479125977e+00
-5.927319452166557312e-02,-2.680920982360839844e+01,-1.144770622253417969e+01,-1.295409107208251953e+01,-6.497597694396972656e+00,-1.937620162963867188e+00
-5.651630088686943054e-02,-3.249044418334960938e+01,-1.249759292602539062e+01,-1.325132083892822266e+01,-6.302943229675292969e+00,-1.855327486991882324e+00
-5.375941097736358643e-02,-2.949006271362304688e+01,-1.354953956604003906e+01,-1.347811317443847656e+01,-6.093543052673339844e+00,-1.771923422813415527e+00
-5.100251734256744385e-02,-1.913004875183105469e+01,-1.459611511230468750e+01,-1.362426662445068359e+01,-5.869923114776611328e+00,-1.687459707260131836e+00
-4.824562370777130127e-02,-5.066768646240234375e+00,-1.563416481018066406e+01,-1.368096733093261719e+01,-5.632657527923583984e+00,-1.601987838745117188e+00
-4.548873379826545715e-02,7.518108844757080078e+00,-1.665874862670898438e+01,-1.364107990264892578e+01,-5.382361888885498047e+00,-1.515562772750854492e+00
-4.273184016346931458e-02,1.191519355773925781e+01,-1.765872955322265625e+01,-1.349930286407470703e+01,-5.119672775268554688e+00,-1.428238630294799805e+00
-3.997494652867317200e-02,1.644644141197204590e+00,-1.861472511291503906e+01,-1.325225448608398438e+01,-4.845253944396972656e+00,-1.340066790580749512e+00
-3.721805661916732788e-02,-2.254196548461914062e+01,-1.949884033203125000e+01,-1.289850902557373047e+01,-4.559791564941406250e+00,-1.251102209091186523e+00
-3.446116298437118530e-02,-4.699218368530273438e+01,-2.027469825744628906e+01,-1.243848991394042969e+01,-4.263998031616210938e+00,-1.161400318145751953e+00
-3.170426934957504272e-02,-5.609679412841796875e+01,-2.089655303955078125e+01,-1.187437629699707031e+01,-3.958591222763061523e+00,-1.071012020111083984e+00
-2.894737944006919861e-02,-4.659285736083984375e+01,-2.130776786804199219e+01,-1.120992469787597656e+01,-3.644306659698486328e+00,-9.799942970275878906e-01
-2.619048580527305603e-02,-2.493248939514160156e+01,-2.144028282165527344e+01,-1.045028018951416016e+01,-3.321891307830810547e+00,-8.884006738662719727e-01
-2.343359403312206268e-02,5.776957422494888306e-02,-2.121739196777343750e+01,-9.601767539978027344e+00,-2.992103099822998047e+00,-7.962853908538818359e-01
-2.067670226097106934e-02,1.837117576599121094e+01,-2.056109428405761719e+01,-8.671719551086425781e+00,-2.655700922012329102e+00,-7.037041187286376953e-01
-1.791981048882007599e-02,1.739349746704101562e+01,-1.940346717834472656e+01,-7.668258666992187500e+00,-2.313456058502197266e+00,-6.107101440429687500e-01
-1.516291778534650803e-02,-1.162846183776855469e+01,-1.769945716857910156e+01,-6.600162506103515625e+00,-1.966138005256652832e+00,-5.173595547676086426e-01
-1.240602508187294006e-02,-5.449727630615234375e+01,-1.543772792816162109e+01,-5.476700305938720703e+00,-1.614524483680725098e+00,-4.237066507339477539e-01
-9.649133309721946716e-03,-7.976345062255859375e+01,-1.264676761627197266e+01,-4.307513713836669922e+00,-1.259392499923706055e+00,-3.298062384128570557e-01
-6.892241071909666061e-03,-7.575392913818359375e+01,-9.395319938659667969e+00,-3.102521181106567383e+00,-9.015235304832458496e-01,-2.357136905193328857e-01
-4.135348834097385406e-03,-5.159675216674804688e+01,-5.787579536437988281e+00,-1.871831178665161133e+00,-5.416979789733886719e-01,-1.414833664894104004e-01
-1.378456596285104752e-03,-1.805480766296386719e+01,-1.954856038093566895e+00,-6.256725788116455078e-01,-1.806983947753906250e-01,-4.717051610350608826e-02
1.378456596285104752e-03,1.805436515808105469e+01,1.954782843589782715e+00,6.256566047668457031e-01,1.806949973106384277e-01,4.717003554105758667e-02
4.135348834097385406e-03,5.159634399414062500e+01,5.787509441375732422e+00,1.871814250946044922e+00,5.416955947875976562e-01,1.414828300476074219e-01
6.892241071909666061e-03,7.575357818603515625e+01,9.395254135131835938e+00,3.102505207061767578e+00,9.015198945999145508e-01,2.357129901647567749e-01
9.649133309721946716e-03,7.976331329345703125e+01,1.264671134948730469e+01,4.307500839233398438e+00,1.259389638900756836e+00,3.298056125640869141e-01
1.240602508187294006e-02,5.449746704101562500e+01,1.543768501281738281e+01,5.476688385009765625e+00,1.614520192146301270e+00,4.237065017223358154e-01
1.516291778534650803e-02,1.162885093688964844e+01,1.769943237304687500e+01,6.600152015686035156e+00,1.966136932373046875e+00,5.173591375350952148e-01
1.791981048882007599e-02,-1.739314651489257812e+01,1.940346145629882812e+01,7.668247699737548828e+00,2.313452482223510742e+00,6.107098460197448730e-01
2.067670226097106934e-02,-1.837096977233886719e+01,2.056110954284667969e+01,8.671710014343261719e+00,2.655698060989379883e+00,7.037031054496765137e-01
2.343359403312206268e-02,-5.767274275422096252e-02,2.121740722656250000e+01,9.601757049560546875e+00,2.992101669311523438e+00,7.962847948074340820e-01
2.619048580527305603e-02,2.493252372741699219e+01,2.144030952453613281e+01,1.045027160644531250e+01,3.321890354156494141e+00,8.884009122848510742e-01
2.894737944006919861e-02,4.659288024902343750e+01,2.130780029296875000e+01,1.120991897583007812e+01,3.644304752349853516e+00,9.799944758415222168e-01
3.170426934957504272e-02,5.609679412841796875e+01,2.089659881591796875e+01,1.187437438964843750e+01,3.958587646484375000e+00,1.071011662483215332e+00
3.446116298437118530e-02,4.699218750000000000e+01,2.027474403381347656e+01,1.243849182128906250e+01,4.263997077941894531e+00,1.161399602890014648e+00
3.721805661916732788e-02,2.254195976257324219e+01,1.949888229370117188e+01,1.289851188659667969e+01,4.559792995452880859e+00,1.251103043556213379e+00
3.997494652867317200e-02,-1.644645929336547852e+00,1.861475753784179688e+01,1.325225257873535156e+01,4.845251083374023438e+00,1.340066909790039062e+00
4.273184016346931458e-02,-1.191519165039062500e+01,1.765875816345214844e+01,1.349930191040039062e+01,5.119671344757080078e+00,1.428237557411193848e+00
4.548873379826545715e-02,-7.518110752105712891e+00,1.665876770019531250e+01,1.364108848571777344e+01,5.382360935211181641e+00,1.515564680099487305e+00
4.824562370777130127e-02,5.066768169403076172e+00,1.563418388366699219e+01,1.368097305297851562e+01,5.632656574249267578e+00,1.601989030838012695e+00
5.100251734256744385e-02,1.913004684448242188e+01,1.459612369537353516e+01,1.362426948547363281e+01,5.869919300079345703e+00,1.687459707260131836e+00
5.375941097736358643e-02,2.949006462097167969e+01,1.354954814910888672e+01,1.347812080383300781e+01,6.093541622161865234e+00,1.771924257278442383e+00
5.651630088686943054e-02,3.249044036865234375e+01,1.249759864807128906e+01,1.325133323669433594e+01,6.302942276000976562e+00,1.855328202247619629e+00
5.927319452166557312e-02,2.680920791625976562e+01,1.144771099090576172e+01,1.295409679412841797e+01,6.497596740722656250e+00,1.937620401382446289e+00
6.203008443117141724e-02,1.478960227966308594e+01,1.041693019866943359e+01,1.259766483306884766e+01,6.676999092102050781e+00,2.018750190734863281e+00
6.478697806596755981e-02,1.853821158409118652e+00,9.434089660644531250e+00,1.219394207000732422e+01,6.840714454650878906e+00,2.098662137985229492e+00
6.754387170076370239e-02,-6.904727458953857422e+00,8.537200927734375000e+00,1.175504112243652344e+01,6.988352298736572266e+00,2.177307605743408203e+00
7.030076533555984497e-02,-9.595233917236328125e+00,7.766326427459716797e+00,1.129287052154541016e+01,7.119578361511230469e+00,2.254634857177734375e+00
7.305765151977539062e-02,-7.275816917419433594e+00,7.154012203216552734e+00,1.081871700286865234e+01,7.234127521514892578e+00,2.330594062805175781e+00
7.581454515457153320e-02,-2.151936769485473633e+00,6.716551780700683594e+00,1.034288501739501953e+01,7.331800460815429688e+00,2.405135393142700195e+00
7.857143878936767578e-02,3.714621305465698242e+00,6.448866844177246094e+00,9.874416351318359375e+00,7.412478923797607422e+00,2.478210449218750000e+00
8.132833242416381836e-02,8.849606513977050781e+00,6.324565410614013672e+00,9.420887947082519531e+00,7.476110458374023438e+00,2.549768924713134766e+00
8.408522605895996094e-02,1.238194274902343750e+01,6.301003456115722656e+00,8.988330841064453125e+00,7.522733211517333984e+00,2.619765520095825195e+00
8.684211969375610352e-02,1.395655822753906250e+01,6.327725410461425781e+00,8.581143379211425781e+00,7.552470684051513672e+00,2.688152790069580078e+00
8.959900587797164917e-02,1.365235996246337891e+01,6.356154918670654297e+00,8.202178001403808594e+00,7.565530776977539062e+00,2.754885435104370117e+00
9.235589951276779175e-02,1.188849544525146484e+01,6.348309516906738281e+00,7.852817058563232422e+00,7.562207221984863281e+00,2.819915056228637695e+00
9.511279314756393433e-02,9.283113479614257812e+00,6.282825469970703125e+00,7.533158779144287109e+00,7.542900562286376953e+00,2.883202314376831055e+00
9.786968678236007690e-02,6.480561256408691406e+00,6.157182693481445312e+00,7.242129325866699219e+00,7.508069515228271484e+00,2.944700717926025391e+00
1.006265804171562195e-01,4.007516384124755859e+00,5.986085891723632812e+00,6.977701187133789062e+00,7.458299160003662109e+00,3.004372119903564453e+00
1.033834666013717651e-01,2.203401327133178711e+00,5.796477317810058594e+00,6.737080097198486328e+00,7.394232273101806641e+00,3.062172174453735352e+00
1.061403602361679077e-01,1.220870018005371094e+00,5.620639324188232422e+00,6.516866683959960938e+00,7.316603660583496094e+00,3.118065595626831055e+00
1.088972538709640503e-01,1.063010573387145996e+00,5.488882541656494141e+00,6.313226699829101562e+00,7.226212024688720703e+00,3.172008991241455078e+00
1.116541475057601929e-01,1.626006603240966797e+00,5.423448085784912109e+00,6.122062683105468750e+00,7.123943328857421875e+00,3.223971605300903320e+00
1.144110411405563354e-01,2.734718322753906250e+00,5.434599876403808594e+00,5.939143657684326172e+00,7.010736465454101562e+00,3.273915290832519531e+00
1.171679273247718811e-01,4.171502590179443359e+00,5.519305229187011719e+00,5.760260581970214844e+00,6.887580394744873047e+00,3.321805477142333984e+00
1.199248209595680237e-01,5.702302932739257812e+00,5.662302494049072266e+00,5.581340789794921875e+00,6.755508422851562500e+00,3.367614746093750000e+00
1.226817145943641663e-01,7.103728294372558594e+00,5.838788986206054688e+00,5.398588657379150391e+00,6.615590095520019531e+00,3.411310911178588867e+00
1.254386007785797119e-01,8.193949699401855469e+00,6.018068790435791016e+00,5.208618164062500000e+00,6.468910217285156250e+00,3.452865839004516602e+00
1.281954944133758545e-01,8.862783432006835938e+00,6.167357444763183594e+00,5.008549690246582031e+00,6.316574096679687500e+00,3.492253065109252930e+00
1.309523880481719971e-01,9.087739944458007812e+00,6.255188941955566406e+00,4.796154022216796875e+00,6.159680843353271484e+00,3.529447317123413086e+00
1.337092816829681396e-01,8.925901412963867188e+00,6.254172801971435547e+00,4.569952964782714844e+00,5.999308109283447266e+00,3.564428329467773438e+00
1.364661753177642822e-01,8.483514785766601562e+00,6.142917633056640625e+00,4.329308032989501953e+00,5.836523056030273438e+00,3.597172737121582031e+00
1.392230689525604248e-01,7.875827789306640625e+00,5.907210826873779297e+00,4.074497222900390625e+00,5.672350883483886719e+00,3.627667665481567383e+00
1.419799625873565674e-01,7.191264152526855469e+00,5.540535926818847656e+00,3.806751728057861328e+00,5.507776260375976562e+00,3.655892848968505859e+00
1.447368562221527100e-01,6.470424175262451172e+00,5.044112205505371094e+00,3.528265953063964844e+00,5.343723297119140625e+00,3.681838274002075195e+00
1.474937498569488525e-01,5.705460071563720703e+00,4.426662921905517578e+00,3.242164373397827148e+00,5.181058883666992188e+00,3.705490589141845703e+00
1.502506434917449951e-01,4.857616424560546875e+00,3.703997850418090820e+00,2.952403306961059570e+00,5.020582675933837891e+00,3.726838111877441406e+00
1.530075371265411377e-01,3.882805347442626953e+00,2.898440599441528320e+00,2.663667917251586914e+00,4.863012790679931641e+00,3.745880842208862305e+00
1.557644158601760864e-01,2.753165721893310547e+00,2.038109302520751953e+00,2.381182909011840820e+00,4.708981513977050781e+00,3.762610197067260742e+00
1.585213094949722290e-01,1.468489408493041992e+00,1.155900359153747559e+00,2.110514879226684570e+00,4.559054374694824219e+00,3.777025699615478516e+00
1.612782031297683716e-01,5.776087939739227295e-02,2.880591750144958496e-01,1.857358932495117188e+00,4.413695335388183594e+00,3.789130210876464844e+00
1.640350967645645142e-01,-1.425268054008483887e+00,-5.276723504066467285e-01,1.627291083335876465e+00,4.273287773132324219e+00,3.798926115036010742e+00
1.667919903993606567e-01,-2.907875061035156250e+00,-1.254359960556030273e+00,1.425545096397399902e+00,4.138129711151123047e+00,3.806418657302856445e+00
1.695488840341567993e-01,-4.302631855010986328e+00,-1.858425736427307129e+00,1.256802439689636230e+00,4.008425712585449219e+00,3.811615943908691406e+00
1.723057776689529419e-01,-5.509580612182617188e+00,-2.312114715576171875e+00,1.124997138977050781e+00,3.884310007095336914e+00,3.814532041549682617e+00
1.750626713037490845e-01,-6.419732093811035156e+00,-2.595629692077636719e+00,1.033190011978149414e+00,3.765828847885131836e+00,3.815176963806152344e+00
1.778195649385452271e-01,-6.924839973449707031e+00,-2.698608636856079102e+00,9.834592938423156738e-01,3.652958631515502930e+00,3.813570261001586914e+00
1.805764585733413696e-01,-6.935647010803222656e+00,-2.620712757110595703e+00,9.768478274345397949e-01,3.545601844787597656e+00,3.809730529785156250e+00
1.833333373069763184e-01,-6.404185771942138672e+00,-2.371313333511352539e+00,1.013359904289245605e+00,3.443602800369262695e+00,3.803674221038818359e+00
1.860902309417724609e-01,-5.342033863067626953e+00,-1.968369245529174805e+00,1.091988086700439453e+00,3.346750736236572266e+00,3.795433759689331055e+00
1.888471245765686035e-01,-3.827982902526855469e+00,-1.436540484428405762e+00,1.210775852203369141e+00,3.254784584045410156e+00,3.785028219223022461e+00
1.916040182113647461e-01,-2.003652572631835938e+00,-8.049117922782897949e-01,1.366902828216552734e+00,3.167398929595947266e+00,3.772488832473754883e+00
1.943609118461608887e-01,-5.743486061692237854e-02,-1.044702008366584778e-01,1.556793928146362305e+00,3.084262847900390625e+00,3.757846117019653320e+00
1.971178054809570312e-01,1.803429245948791504e+00,6.343988180160522461e-01,1.776216864585876465e+00,3.005019426345825195e+00,3.741131544113159180e+00
1.998746991157531738e-01,3.388777971267700195e+00,1.384121894836425781e+00,2.020400762557983398e+00,2.929301738739013672e+00,3.722382068634033203e+00
2.026315927505493164e-01,4.560874938964843750e+00,2.121746063232421875e+00,2.284156322479248047e+00,2.856726884841918945e+00,3.701633930206298828e+00
2.053884863853454590e-01,5.261176586151123047e+00,2.830066204071044922e+00,2.561944007873535156e+00,2.786924362182617188e+00,3.678923845291137695e+00
2.081453800201416016e-01,5.523442745208740234e+00,3.498047113418579102e+00,2.847982168197631836e+00,2.719533681869506836e+00,3.654299259185791016e+00
2.109022736549377441e-01,5.467883586883544922e+00,4.120471000671386719e+00,3.136332988739013672e+00,2.654217481613159180e+00,3.627802371978759766e+00
2.136591523885726929e-01,5.272381782531738281e+00,4.696818351745605469e+00,3.420926332473754883e+00,2.590662717819213867e+00,3.599472761154174805e+00
2.164160460233688354e-01,5.127481460571289062e+00,5.229641914367675781e+00,3.695664167404174805e+00,2.528602361679077148e+00,3.569362878799438477e+00
2.191729396581649780e-01,5.190406322479248047e+00,5.722646713256835938e+00,3.954428911209106445e+00,2.467803001403808594e+00,3.537518024444580078e+00
2.219298332929611206e-01,5.552383422851562500e+00,6.178772926330566406e+00,4.191148757934570312e+00,2.408099174499511719e+00,3.503994226455688477e+00
2.246867269277572632e-01,6.225069522857666016e+00,6.598633766174316406e+00,4.399819374084472656e+00,2.349369764328002930e+00,3.468835115432739258e+00
2.274436205625534058e-01,7.144316673278808594e+00,6.979507446289062500e+00,4.574573040008544922e+00,2.291566371917724609e+00,3.432100772857666016e+00
2.302005141973495483e-01,8.187374114990234375e+00,7.315111160278320312e+00,4.709723949432373047e+00,2.234698295593261719e+00,3.393839359283447266e+00
2.329574078321456909e-01,9.197772026062011719e+00,7.595976829528808594e+00,4.799818038940429688e+00,2.178855180740356445e+00,3.354114532470703125e+00
2.357143014669418335e-01,1.001358222961425781e+01,7.810479640960693359e+00,4.839751720428466797e+00,2.124189853668212891e+00,3.312975645065307617e+00
2.384711951017379761e-01,1.049785804748535156e+01,7.946191310882568359e+00,4.824845314025878906e+00,2.070934772491455078e+00,3.270489454269409180e+00
2.412280738353729248e-01,1.056908988952636719e+01,7.991244316101074219e+00,4.750990867614746094e+00,2.019383668899536133e+00,3.226709127426147461e+00
2.439849674701690674e-01,1.022408008575439453e+01,7.935563564300537109e+00,4.614789962768554688e+00,1.969901561737060547e+00,3.181700468063354492e+00
2.467418611049652100e-01,9.543695449829101562e+00,7.771627902984619141e+00,4.413727760314941406e+00,1.922921299934387207e+00,3.135524511337280273e+00
2.494987547397613525e-01,8.674569129943847656e+00,7.494781970977783203e+00,4.146361351013183594e+00,1.878924131393432617e+00,3.088244676589965820e+00
2.522556483745574951e-01,7.786008834838867188e+00,7.103037834167480469e+00,3.812517881393432617e+00,1.838447451591491699e+00,3.039924860000610352e+00
2.550125420093536377e-01,7.012752532958984375e+00,6.596577167510986328e+00,3.413468360900878906e+00,1.802062511444091797e+00,2.990632772445678711e+00
2.577694356441497803e-01,6.407817363739013672e+00,5.977180004119873047e+00,2.952134609222412109e+00,1.770375967025756836e+00,2.940429449081420898e+00
2.605263292789459229e-01,5.929223537445068359e+00,5.247770786285400391e+00,2.433199882507324219e+00,1.744010567665100098e+00,2.889390468597412109e+00
2.632832229137420654e-01,5.466129779815673828e+00,4.412386417388916016e+00,1.863206505775451660e+00,1.723592519760131836e+00,2.837581396102905273e+00
2.660401165485382080e-01,4.885996818542480469e+00,3.476455211639404297e+00,1.250569105148315430e+00,1.709747195243835449e+00,2.785071372985839844e+00
2.687970101833343506e-01,4.078485965728759766e+00,2.447534799575805664e+00,6.054994463920593262e-01,1.703074812889099121e+00,2.731932878494262695e+00
2.715539038181304932e-01,2.982686042785644531e+00,1.336054444313049316e+00,-6.013766303658485413e-02,1.704138159751892090e+00,2.678236722946166992e+00
2.743107974529266357e-01,1.596501111984252930e+00,1.560005098581314087e-01,-7.331017851829528809e-01,1.713456869125366211e+00,2.624060153961181641e+00
2.770676910877227783e-01,-2.795520983636379242e-02,-1.074881196022033691e+00,-1.399109601974487305e+00,1.731486082077026367e+00,2.569474458694458008e+00
2.798245847225189209e-01,-1.798861026763916016e+00,-2.335452079772949219e+00,-2.043254852294921875e+00,1.758596420288085938e+00,2.514556169509887695e+00
2.825814783573150635e-01,-3.605020523071289062e+00,-3.602149248123168945e+00,-2.650449991226196289e+00,1.795075416564941406e+00,2.459383010864257812e+00
2.853383421897888184e-01,-5.338274955749511719e+00,-4.850325584411621094e+00,-3.205907583236694336e+00,1.841098308563232422e+00,2.404031276702880859e+00
2.880952358245849609e-01,-6.913170814514160156e+00,-6.055799007415771484e+00,-3.695594549179077148e+00,1.896734952926635742e+00,2.348579645156860352e+00
2.908521294593811035e-01,-8.278642654418945312e+00,-7.195960521697998047e+00,-4.106635570526123047e+00,1.961910724639892578e+00,2.293114662170410156e+00
2.936090230941772461e-01,-9.419319152832031250e+00,-8.250468254089355469e+00,-4.427621364593505859e+00,2.036430120468139648e+00,2.237709999084472656e+00
2.963659167289733887e-01,-1.034779644012451172e+01,-9.201192855834960938e+00,-4.648882389068603516e+00,2.119929552078247070e+00,2.182453632354736328e+00
2.991228103637695312e-01,-1.109324645996093750e+01,-1.003149604797363281e+01,-4.762609004974365234e+00,2.211898803710937500e+00,2.127428293228149414e+00
3.018797039985656738e-01,-1.169198226928710938e+01,-1.072510242462158203e+01,-4.762927532196044922e+00,2.311655044555664062e+00,2.072719335556030273e+00
3.046365976333618164e-01,-1.218544006347656250e+01,-1.126486778259277344e+01,-4.645826816558837891e+00,2.418346881866455078e+00,2.018413543701171875e+00
3.073934912681579590e-01,-1.262667465209960938e+01,-1.163187026977539062e+01,-4.409088134765625000e+00,2.530931234359741211e+00,1.964594841003417969e+00
3.101503849029541016e-01,-1.308685874938964844e+01,-1.180506801605224609e+01,-4.052105426788330078e+00,2.648186206817626953e+00,1.911355853080749512e+00
3.129072785377502441e-01,-1.364393711090087891e+01,-1.176169109344482422e+01,-3.575686454772949219e+00,2.768696784973144531e+00,1.858785271644592285e+00
3.156641721725463867e-01,-1.433987998962402344e+01,-1.147833919525146484e+01,-2.981848716735839844e+00,2.890853404998779297e+00,1.806967139244079590e+00
3.184210658073425293e-01,-1.511825656890869141e+01,-1.093254089355468750e+01,-2.273597717285156250e+00,3.012847185134887695e+00,1.756000995635986328e+00
3.211779594421386719e-01,-1.578670692443847656e+01,-1.010446548461914062e+01,-1.454714775085449219e+00,3.132674217224121094e+00,1.705968022346496582e+00
3.239348530769348145e-01,-1.605047798156738281e+01,-8.978469848632812500e+00,-5.295695662498474121e-01,3.248137950897216797e+00,1.656970620155334473e+00
3.266917467117309570e-01,-1.561320018768310547e+01,-7.544155597686767578e+00,4.970518946647644043e-01,3.356853485107421875e+00,1.609094023704528809e+00
3.294486403465270996e-01,-1.428282546997070312e+01,-5.796806812286376953e+00,1.620084643363952637e+00,3.456252336502075195e+00,1.562430620193481445e+00
3.322055339813232422e-01,-1.201695060729980469e+01,-3.737187147140502930e+00,2.834297418594360352e+00,3.543602466583251953e+00,1.517075538635253906e+00
3.349624276161193848e-01,-8.895614624023437500e+00,-1.370773077011108398e+00,4.134377956390380859e+00,3.616018772125244141e+00,1.473119854927062988e+00
3.377193212509155273e-01,-5.058267593383789062e+00,1.293320894241333008e+00,5.514977455139160156e+00,3.670495748519897461e+00,1.430655956268310547e+00
3.404762148857116699e-01,-6.445209980010986328e-01,4.243649482727050781e+00,6.970732212066650391e+00,3.703934192657470703e+00,1.389775037765502930e+00
3.432331085205078125e-01,4.244576930999755859e+00,7.467646121978759766e+00,8.496237754821777344e+00,3.713179826736450195e+00,1.350561618804931641e+00
3.459899723529815674e-01,9.563218116760253906e+00,1.095266628265380859e+01,1.008597278594970703e+01,3.695084095001220703e+00,1.313117980957031250e+00
3.487468659877777100e-01,1.532019901275634766e+01,1.468695735931396484e+01,1.173425674438476562e+01,3.646547555923461914e+00,1.277524828910827637e+00
3.515037596225738525e-01,2.156844902038574219e+01,1.865996932983398438e+01,1.343496608734130859e+01,3.564604997634887695e+00,1.243868350982666016e+00
3.542606532573699951e-01,2.839520072937011719e+01,2.286273765563964844e+01,1.518132114410400391e+01,3.446490049362182617e+00,1.212237954139709473e+00
3.570175468921661377e-01,3.592034530639648438e+01,2.728787994384765625e+01,1.696548461914062500e+01,3.289753675460815430e+00,1.182719945907592773e+00
3.597744405269622803e-01,4.430637359619140625e+01,3.192936134338378906e+01,1.877799606323242188e+01,3.092329263687133789e+00,1.155391573905944824e+00
3.625313341617584229e-01,5.377260589599609375e+01,3.678227233886718750e+01,2.060702705383300781e+01,2.852664470672607422e+00,1.130334377288818359e+00
3.652882277965545654e-01,6.459496307373046875e+01,4.184227752685546875e+01,2.243718528747558594e+01,2.569812536239624023e+00,1.107628583908081055e+00
3.680451214313507080e-01,7.707427978515625000e+01,4.710543441772460938e+01,2.424807929992675781e+01,2.243537425994873047e+00,1.087347745895385742e+00
3.708020150661468506e-01,9.147018432617187500e+01,5.256750488281250000e+01,2.601210212707519531e+01,1.874423384666442871e+00,1.069564938545227051e+00
3.735589087009429932e-01,1.079157409667968750e+02,5.822377395629882812e+01,2.769160270690917969e+01,1.463930964469909668e+00,1.054348707199096680e+00
3.763158023357391357e-01,1.263423461914062500e+02,6.406849670410156250e+01,2.923509407043457031e+01,1.014477014541625977e+00,1.041768431663513184e+00
3.790726959705352783e-01,1.464486999511718750e+02,7.009429168701171875e+01,3.057233238220214844e+01,5.294436216354370117e-01,1.031887412071228027e+00
3.818295896053314209e-01,1.677262268066406250e+02,7.629136657714843750e+01,3.160848045349121094e+01,1.318768784403800964e-02,1.024764895439147949e+00
3.845864832401275635e-01,1.895088195800781250e+02,8.264512634277343750e+01,3.221770095825195312e+01,-5.290170311927795410e-01,1.020458221435546875e+00
3.873433768749237061e-01,2.109654693603515625e+02,8.913153076171875000e+01,3.223788452148437500e+01,-1.091060996055603027e+00,1.019018769264221191e+00
3.901002705097198486e-01,2.309220886230468750e+02,9.570480346679687500e+01,3.146896171569824219e+01,-1.666130304336547852e+00,1.020498275756835938e+00
3.928571641445159912e-01,2.474010925292968750e+02,1.022682418823242188e+02,2.968059730529785156e+01,-2.246868371963500977e+00,1.024942278861999512e+00
3.956140577793121338e-01,2.568788452148437500e+02,1.086016845703125000e+02,2.663598442077636719e+01,-2.825558185577392578e+00,1.032390356063842773e+00
3.983709514141082764e-01,2.537603454589843750e+02,1.141870956420898438e+02,2.213923454284667969e+01,-3.394354343414306641e+00,1.042883515357971191e+00
4.011278450489044189e-01,2.318961334228515625e+02,1.178022308349609375e+02,1.610676002502441406e+01,-3.945480346679687500e+00,1.056454896926879883e+00
4.038847088813781738e-01,1.905056610107421875e+02,1.166628417968750000e+02,8.647600173950195312e+00,-4.471444129943847656e+00,1.073132514953613281e+00
4.066416025161743164e-01,1.398997192382812500e+02,1.050692138671875000e+02,1.158047094941139221e-01,-4.965260982513427734e+00,1.092947244644165039e+00
4.093984961509704590e-01,9.489395141601562500e+01,7.425344085693359375e+01,-8.908187866210937500e+00,-5.420579910278320312e+00,1.115918278694152832e+00
4.121553897857666016e-01,6.219145584106445312e+01,1.943511199951171875e+01,-1.772690391540527344e+01,-5.831851005554199219e+00,1.142061829566955566e+00
4.149122834205627441e-01,3.830997467041015625e+01,-4.600756072998046875e+01,-2.568846893310546875e+01,-6.194403648376464844e+00,1.171396136283874512e+00
4.176691770553588867e-01,1.199194431304931641e+01,-9.704811859130859375e+01,-3.232778930664062500e+01,-6.504513263702392578e+00,1.203930377960205078e+00
4.204260706901550293e-01,-3.758929443359375000e+01,-1.238776245117187500e+02,-3.742728042602539062e+01,-6.759401321411132812e+00,1.239670991897583008e+00
4.231829643249511719e-01,-1.303100738525390625e+02,-1.329403991699218750e+02,-4.099188995361328125e+01,-6.957234859466552734e+00,1.278619766235351562e+00
4.259398579597473145e-01,-2.379124603271484375e+02,-1.327152099609375000e+02,-4.317579269409179688e+01,-7.097051143646240234e+00,1.320778012275695801e+00
4.286967515945434570e-01,-3.019504089355468750e+02,-1.283511047363281250e+02,-4.420373916625976562e+01,-7.178706645965576172e+00,1.366140365600585938e+00
4.314536452293395996e-01,-3.177282714843750000e+02,-1.223073730468750000e+02,-4.431218719482421875e+01,-7.202762603759765625e+00,1.414700746536254883e+00
4.342105388641357422e-01,-3.084665527343750000e+02,-1.156588821411132812e+02,-4.371543121337890625e+01,-7.170402050018310547e+00,1.466447472572326660e+00
4.369674324989318848e-01,-2.890251159667968750e+02,-1.088633728027343750e+02,-4.259160614013671875e+01,-7.083320140838623047e+00,1.521366119384765625e+00
4.397243261337280273e-01,-2.654889526367187500e+02,-1.021169967651367188e+02,-4.108087158203125000e+01,-6.943619251251220703e+00,1.579439997673034668e+00
4.424812197685241699e-01,-2.401903991699218750e+02,-9.550598907470703125e+01,-3.928950500488281250e+01,-6.753705978393554688e+00,1.640649676322937012e+00
4.452381134033203125e-01,-2.142294921875000000e+02,-8.906912994384765625e+01,-3.729609680175781250e+01,-6.516217231750488281e+00,1.704970479011535645e+00
4.479950070381164551e-01,-1.884054260253906250e+02,-8.282289123535156250e+01,-3.515776062011718750e+01,-6.233921527862548828e+00,1.772380232810974121e+00
4.507519006729125977e-01,-1.634866027832031250e+02,-7.677109527587890625e+01,-3.291540908813476562e+01,-5.909664630889892578e+00,1.842848300933837891e+00
4.535087943077087402e-01,-1.402220458984375000e+02,-7.090859985351562500e+01,-3.059810447692871094e+01,-5.546305179595947266e+00,1.916343808174133301e+00
4.562656879425048828e-01,-1.192549209594726562e+02,-6.522227478027343750e+01,-2.822630500793457031e+01,-5.146664142608642578e+00,1.992836952209472656e+00
4.590225815773010254e-01,-1.010219726562500000e+02,-5.969142150878906250e+01,-2.581430435180664062e+01,-4.713494300842285156e+00,2.072293043136596680e+00
4.617794752120971680e-01,-8.568859863281250000e+01,-5.428803634643554688e+01,-2.337203598022460938e+01,-4.249449729919433594e+00,2.154673576354980469e+00
4.645363390445709229e-01,-7.314837646484375000e+01,-4.897760009765625000e+01,-2.090633964538574219e+01,-3.757063150405883789e+00,2.239941596984863281e+00
4.672932326793670654e-01,-6.308558273315429688e+01,-4.372002792358398438e+01,-1.842182922363281250e+01,-3.238719701766967773e+00,2.328055620193481445e+00
4.700501263141632080e-01,-5.507275390625000000e+01,-3.847166061401367188e+01,-1.592165470123291016e+01,-2.696676254272460938e+00,2.418979406356811523e+00
4.728070199489593506e-01,-4.865872573852539062e+01,-3.318714523315429688e+01,-1.340789794921875000e+01,-2.133033514022827148e+00,2.512665271759033203e+00
4.755639135837554932e-01,-4.341410446166992188e+01,-2.782181930541992188e+01,-1.088190650939941406e+01,-1.549743175506591797e+00,2.609072208404541016e+00
4.783208072185516357e-01,-3.891513061523437500e+01,-2.233385086059570312e+01,-8.344528198242187500e+00,-9.486122727394104004e-01,2.708154916763305664e+00
4.810777008533477783e-01,-3.466927719116210938e+01,-1.668622779846191406e+01,-5.796277523040771484e+00,-3.313027024269104004e-01,2.809866428375244141e+00
4.838345944881439209e-01,-3.001331329345703125e+01,-1.084815692901611328e+01,-3.237449169158935547e+00,3.006594479084014893e-01,2.914162874221801758e+00
4.865914881229400635e-01,-2.404953384399414062e+01,-4.795930862426757812e+00,-6.681913137435913086e-01,9.458780884742736816e-01,3.020994424819946289e+00
4.893483817577362061e-01,-1.570152378082275391e+01,1.486846685409545898e+00,1.911435723304748535e+00,1.603079795837402344e+00,3.130315780639648438e+00
4.921052753925323486e-01,-3.915489912033081055e+00,8.009531021118164062e+00,4.501415252685546875e+00,2.271105527877807617e+00,3.242076158523559570e+00
4.948621690273284912e-01,1.207964515686035156e+01,1.477513790130615234e+01,7.101757526397705078e+00,2.948900938034057617e+00,3.356229305267333984e+00
4.976190626621246338e-01,3.260014724731445312e+01,2.178129196166992188e+01,9.712477684020996094e+00,3.635513544082641602e+00,3.472725391387939453e+00
5.003759264945983887e-01,5.750378799438476562e+01,2.902121734619140625e+01,1.233355426788330078e+01,4.330070018768310547e+00,3.591514587402343750e+00
5.031328201293945312e-01,8.631970977783203125e+01,3.648512649536132812e+01,1.496503257751464844e+01,5.031804084777832031e+00,3.712550163269042969e+00
5.058897137641906738e-01,1.184154663085937500e+02,4.416075515747070312e+01,1.760686111450195312e+01,5.740004539489746094e+00,3.835781812667846680e+00
5.086466073989868164e-01,1.531361236572265625e+02,5.203449630737304688e+01,2.025899505615234375e+01,6.454033851623535156e+00,3.961162090301513672e+00
5.114035010337829590e-01,1.898874053955078125e+02,6.009206771850585938e+01,2.292136192321777344e+01,7.173319816589355469e+00,4.088640689849853516e+00
5.141603946685791016e-01,2.281715393066406250e+02,6.831907653808593750e+01,2.559387588500976562e+01,7.897346496582031250e+00,4.218170166015625000e+00
5.169172883033752441e-01,2.675927429199218750e+02,7.670137023925781250e+01,2.827641868591308594e+01,8.625649452209472656e+00,4.349703311920166016e+00
5.196741819381713867e-01,3.078468322753906250e+02,8.522539520263671875e+01,3.096886253356933594e+01,9.357812881469726562e+00,4.483189582824707031e+00
5.224310755729675293e-01,3.487057800292968750e+02,9.387833404541015625e+01,3.367107009887695312e+01,1.009346008300781250e+01,4.618583202362060547e+00
5.251879692077636719e-01,3.900010375976562500e+02,1.026482391357421875e+02,3.638285827636718750e+01,1.083225536346435547e+01,4.755838871002197266e+00
5.279448628425598145e-01,4.316097717285156250e+02,1.115240859985351562e+02,3.910406112670898438e+01,1.157389736175537109e+01,4.894908428192138672e+00
5.307017564773559570e-01,4.734429321289062500e+02,1.204957427978515625e+02,4.183448028564453125e+01,1.231811428070068359e+01,5.035747528076171875e+00
5.334586501121520996e-01,5.154364013671875000e+02,1.295540313720703125e+02,4.457391738891601562e+01,1.306465911865234375e+01,5.178308963775634766e+00
5.362155437469482422e-01,5.575441894531250000e+02,1.386905517578125000e+02,4.732216644287109375e+01,1.381331729888916016e+01,5.322550773620605469e+00
5.389724373817443848e-01,5.997335205078125000e+02,1.478977813720703125e+02,5.007900619506835938e+01,1.456389331817626953e+01,5.468429565429687500e+00
5.417293310165405273e-01,6.419808349609375000e+02,1.571688842773437500e+02,5.284421920776367188e+01,1.531621074676513672e+01,5.615898132324218750e+00
5.444862246513366699e-01,6.842693481445312500e+02,1.664977416992187500e+02,5.561756515502929688e+01,1.607011032104492188e+01,5.764916896820068359e+00
5.472431182861328125e-01,7.265872192382812500e+02,1.758788146972656250e+02,5.839883804321289062e+01,1.682545089721679688e+01,5.915445327758789062e+00
5.500000119209289551e-01,7.689259643554687500e+02,1.853071441650390625e+02,6.118778991699218750e+01,1.758210754394531250e+01,6.067440509796142578e+00


==> figures/shearlets/7/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.874564743041992188e+01,4.570580959320068359e+00,1.583462715148925781e+00,8.522181510925292969e-01,9.844107031822204590e-01
-5.472431182861328125e-01,1.668416786193847656e+01,4.072715759277343750e+00,1.418620586395263672e+00,8.047893047332763672e-01,9.678934812545776367e-01
-5.444862246513366699e-01,1.473938274383544922e+01,3.600779533386230469e+00,1.261456966400146484e+00,7.594448328018188477e-01,9.517931342124938965e-01
-5.417293310165405273e-01,1.291122531890869141e+01,3.154634952545166016e+00,1.111949920654296875e+00,7.161804437637329102e-01,9.361053705215454102e-01
-5.389724373817443848e-01,1.119959926605224609e+01,2.734130382537841797e+00,9.700776934623718262e-01,6.749933958053588867e-01,9.208267331123352051e-01
-5.362155437469482422e-01,9.604369163513183594e+00,2.339098930358886719e+00,8.358173966407775879e-01,6.358771920204162598e-01,9.059524536132812500e-01
-5.334586501121520996e-01,8.125345230102539062e+00,1.969355344772338867e+00,7.091454267501831055e-01,5.988276004791259766e-01,8.914775252342224121e-01
-5.307017564773559570e-01,6.762257575988769531e+00,1.624693989753723145e+00,5.900381207466125488e-01,5.638393163681030273e-01,8.773986101150512695e-01
-5.279448628425598145e-01,5.514734268188476562e+00,1.304887771606445312e+00,4.784706532955169678e-01,5.309059619903564453e-01,8.637101650238037109e-01
-5.251879692077636719e-01,4.382248401641845703e+00,1.009685635566711426e+00,3.744181394577026367e-01,5.000207424163818359e-01,8.504073023796081543e-01
-5.224310755729675293e-01,3.364064216613769531e+00,7.388100028038024902e-01,2.778547704219818115e-01,4.711767137050628662e-01,8.374857902526855469e-01
-5.196741819381713867e-01,2.459158897399902344e+00,4.919532239437103271e-01,1.887541562318801880e-01,4.443648457527160645e-01,8.249399065971374512e-01
-5.169172883033752441e-01,1.666108131408691406e+00,2.687768042087554932e-01,1.070901304483413696e-01,4.195761382579803467e-01,8.127645254135131836e-01
-5.141603946685791016e-01,9.829462170600891113e-01,6.890797615051269531e-02,3.283490240573883057e-02,3.968012928962707520e-01,8.009547591209411621e-01
-5.114035010337829590e-01,4.069766998291015625e-01,-1.080626994371414185e-01,-3.403823822736740112e-02,3.760280311107635498e-01,7.895043492317199707e-01
-5.086466073989868164e-01,-6.545794010162353516e-02,-2.625826001167297363e-01,-9.355814754962921143e-02,3.572447896003723145e-01,7.784090042114257812e-01
-5.058897137641906738e-01,-4.392462074756622314e-01,-3.951387405395507812e-01,-1.457517147064208984e-01,3.404374420642852783e-01,7.676618695259094238e-01
-5.031328201293945312e-01,-7.207857370376586914e-01,-5.062575936317443848e-01,-1.906479448080062866e-01,3.255900144577026367e-01,7.572571039199829102e-01
-5.003759264945983887e-01,-9.182092547416687012e-01,-5.965046286582946777e-01,-2.282750159502029419e-01,3.126872479915618896e-01,7.471896409988403320e-01
-4.976190626621246338e-01,-1.041448235511779785e+00,-6.664797067642211914e-01,-2.586617469787597656e-01,3.017084002494812012e-01,7.374523878097534180e-01
-4.948621690273284912e-01,-1.101996302604675293e+00,-7.168161273002624512e-01,-2.818370163440704346e-01,2.926341891288757324e-01,7.280398011207580566e-01
-4.921052753925323486e-01,-1.112226009368896484e+00,-7.481678724288940430e-01,-2.978289425373077393e-01,2.854410111904144287e-01,7.189450860023498535e-01
-4.893483817577362061e-01,-1.084289669990539551e+00,-7.612023949623107910e-01,-3.066662251949310303e-01,2.801028788089752197e-01,7.101613283157348633e-01
-4.865914881229400635e-01,-1.028819799423217773e+00,-7.565866112709045410e-01,-3.083775341510772705e-01,2.765921652317047119e-01,7.016822695732116699e-01
-4.838345944881439209e-01,-9.538771510124206543e-01,-7.349705696105957031e-01,-3.029915690422058105e-01,2.748763263225555420e-01,6.935018897056579590e-01
-4.810777008533477783e-01,-8.645284175872802734e-01,-6.969692111015319824e-01,-2.905367910861968994e-01,2.749218046665191650e-01,6.856120824813842773e-01
-4.783208072185516357e-01,-7.630873918533325195e-01,-6.431416273117065430e-01,-2.710419297218322754e-01,2.766900658607482910e-01,6.780064702033996582e-01
-4.755639135837554932e-01,-6.497207283973693848e-01,-5.739721655845642090e-01,-2.445365339517593384e-01,2.801375687122344971e-01,6.706780195236206055e-01
-4.728070199489593506e-01,-5.230241417884826660e-01,-4.898509383201599121e-01,-2.110513448715209961e-01,2.852185368537902832e-01,6.636185050010681152e-01
-4.700501263141632080e-01,-3.803526163101196289e-01,-3.910595476627349854e-01,-1.706194430589675903e-01,2.918805181980133057e-01,6.568206548690795898e-01
-4.672932326793670654e-01,-2.178963273763656616e-01,-2.777596116065979004e-01,-1.232755929231643677e-01,3.000678122043609619e-01,6.502779126167297363e-01
-4.645363390445709229e-01,-3.062771260738372803e-02,-1.499881297349929810e-01,-6.905984878540039062e-02,3.097165226936340332e-01,6.439824104309082031e-01
-4.617794752120971680e-01,1.877059638500213623e-01,-7.660279981791973114e-03,-8.020688779652118683e-03,3.207590281963348389e-01,6.379246711730957031e-01
-4.590225815773010254e-01,4.444120824337005615e-01,1.494285911321640015e-01,5.978665500879287720e-02,3.331206738948822021e-01,6.320994496345520020e-01
-4.562656879425048828e-01,7.473927140235900879e-01,3.215826749801635742e-01,1.342866867780685425e-01,3.467198908329010010e-01,6.264966130256652832e-01
-4.535087943077087402e-01,1.104479193687438965e+00,5.091935396194458008e-01,2.153836488723754883e-01,3.614678382873535156e-01,6.211079955101013184e-01
-4.507519006729125977e-01,1.522664785385131836e+00,7.127196192741394043e-01,3.029480278491973877e-01,3.772677183151245117e-01,6.159271001815795898e-01
-4.479950070381164551e-01,2.007432937622070312e+00,9.326670169830322266e-01,3.968037664890289307e-01,3.940164148807525635e-01,6.109442710876464844e-01
-4.452381134033203125e-01,2.562324523925781250e+00,1.169566512107849121e+00,4.967054128646850586e-01,4.116017222404479980e-01,6.061516404151916504e-01
-4.424812197685241699e-01,3.188775062561035156e+00,1.423950910568237305e+00,6.023133993148803711e-01,4.299044311046600342e-01,6.015408039093017578e-01
-4.397243261337280273e-01,3.886081695556640625e+00,1.696326851844787598e+00,7.131541371345520020e-01,4.487965106964111328e-01,5.971023440361022949e-01
-4.369674324989318848e-01,4.651037693023681641e+00,1.987127780914306641e+00,8.285677433013916016e-01,4.681439399719238281e-01,5.928289890289306641e-01
-4.342105388641357422e-01,5.476045131683349609e+00,2.296624660491943359e+00,9.476408362388610840e-01,4.878042638301849365e-01,5.887108445167541504e-01
-4.314536452293395996e-01,6.342770099639892578e+00,2.624718904495239258e+00,1.069122195243835449e+00,5.076293945312500000e-01,5.847401618957519531e-01
-4.286967515945434570e-01,7.205320358276367188e+00,2.970463037490844727e+00,1.191321849822998047e+00,5.274670124053955078e-01,5.809080600738525391e-01
-4.259398579597473145e-01,7.962602615356445312e+00,3.330915927886962891e+00,1.312007904052734375e+00,5.471584200859069824e-01,5.772051811218261719e-01
-4.231829643249511719e-01,8.474602699279785156e+00,3.698505163192749023e+00,1.428321480751037598e+00,5.665450096130371094e-01,5.736222863197326660e-01
-4.204260706901550293e-01,8.696294784545898438e+00,4.055506706237792969e+00,1.536757469177246094e+00,5.854656100273132324e-01,5.701521039009094238e-01
-4.176691770553588867e-01,8.723190307617187500e+00,4.365203857421875000e+00,1.633272409439086914e+00,6.037623882293701172e-01,5.667842626571655273e-01
-4.149122834205627441e-01,8.651352882385253906e+00,4.567813873291015625e+00,1.713583946228027344e+00,6.212798953056335449e-01,5.635104775428771973e-01
-4.121553897857666016e-01,8.513884544372558594e+00,4.605009078979492188e+00,1.773690223693847656e+00,6.378687024116516113e-01,5.603226423263549805e-01
-4.093984961509704590e-01,8.300127029418945312e+00,4.470911502838134766e+00,1.810532689094543457e+00,6.533900499343872070e-01,5.572109222412109375e-01
-4.066416025161743164e-01,7.979026317596435547e+00,4.218290805816650391e+00,1.822618007659912109e+00,6.677163839340209961e-01,5.541667938232421875e-01
-4.038847088813781738e-01,7.523291587829589844e+00,3.909316778182983398e+00,1.810350298881530762e+00,6.807318329811096191e-01,5.511817336082458496e-01
-4.011278450489044189e-01,6.937266349792480469e+00,3.584528446197509766e+00,1.775930047035217285e+00,6.923412084579467773e-01,5.482470393180847168e-01
-3.983709514141082764e-01,6.263015747070312500e+00,3.264062404632568359e+00,1.722860217094421387e+00,7.024635076522827148e-01,5.453537106513977051e-01
-3.956140577793121338e-01,5.555468082427978516e+00,2.956690549850463867e+00,1.655276417732238770e+00,7.110407948493957520e-01,5.424932241439819336e-01
-3.928571641445159912e-01,4.858179092407226562e+00,2.665923595428466797e+00,1.577332854270935059e+00,7.180340290069580078e-01,5.396586060523986816e-01
-3.901002705097198486e-01,4.197715282440185547e+00,2.393008232116699219e+00,1.492779731750488281e+00,7.234275937080383301e-01,5.368392467498779297e-01
-3.873433768749237061e-01,3.588072299957275391e+00,2.138233184814453125e+00,1.404756307601928711e+00,7.272260189056396484e-01,5.340287089347839355e-01
-3.845864832401275635e-01,3.035851240158081055e+00,1.901474714279174805e+00,1.315751075744628906e+00,7.294553518295288086e-01,5.312181115150451660e-01
-3.818295896053314209e-01,2.543450832366943359e+00,1.682422995567321777e+00,1.227654933929443359e+00,7.301607728004455566e-01,5.283997058868408203e-01
-3.790726959705352783e-01,2.110576152801513672e+00,1.480676054954528809e+00,1.141859650611877441e+00,7.294063568115234375e-01,5.255653858184814453e-01
-3.763158023357391357e-01,1.734883069992065430e+00,1.295780420303344727e+00,1.059361100196838379e+00,7.272707819938659668e-01,5.227081179618835449e-01
-3.735589087009429932e-01,1.412401080131530762e+00,1.127249717712402344e+00,9.808523654937744141e-01,7.238455414772033691e-01,5.198192000389099121e-01
-3.708020150661468506e-01,1.138030886650085449e+00,9.745737314224243164e-01,9.068002104759216309e-01,7.192345261573791504e-01,5.168914198875427246e-01
-3.680451214313507080e-01,9.061640501022338867e-01,8.372251391410827637e-01,8.375045657157897949e-01,7.135481834411621094e-01,5.139191150665283203e-01
-3.652882277965545654e-01,7.112945318222045898e-01,7.146615386009216309e-01,7.731440663337707520e-01,7.069036364555358887e-01,5.108941197395324707e-01
-3.625313341617584229e-01,5.484774112701416016e-01,6.063289642333984375e-01,7.138080000877380371e-01,6.994189620018005371e-01,5.078098177909851074e-01
-3.597744405269622803e-01,4.135585427284240723e-01,5.116616487503051758e-01,6.595201492309570312e-01,6.912142634391784668e-01,5.046593546867370605e-01
-3.570175468921661377e-01,3.031906187534332275e-01,4.300830364227294922e-01,6.102547645568847656e-01,6.824070811271667480e-01,5.014370083808898926e-01
-3.542606532573699951e-01,2.147120237350463867e-01,3.610033690929412842e-01,5.659500360488891602e-01,6.731126904487609863e-01,4.981361627578735352e-01
-3.515037596225738525e-01,1.459850668907165527e-01,3.038182854652404785e-01,5.265136361122131348e-01,6.634398102760314941e-01,4.947504997253417969e-01
-3.487468659877777100e-01,9.525750577449798584e-02,2.579051256179809570e-01,4.918303787708282471e-01,6.534912586212158203e-01,4.912758469581604004e-01
-3.459899723529815674e-01,6.106228381395339966e-02,2.226184308528900146e-01,4.617650806903839111e-01,6.433641314506530762e-01,4.877048134803771973e-01
-3.432331085205078125e-01,4.212671890854835510e-02,1.972857117652893066e-01,4.361650347709655762e-01,6.331456899642944336e-01,4.840339720249176025e-01
-3.404762148857116699e-01,3.726581484079360962e-02,1.812035888433456421e-01,4.148599207401275635e-01,6.229155659675598145e-01,4.802571535110473633e-01
-3.377193212509155273e-01,4.524534568190574646e-02,1.736356616020202637e-01,3.976658284664154053e-01,6.127451658248901367e-01,4.763695299625396729e-01
-3.349624276161193848e-01,6.462758779525756836e-02,1.738095432519912720e-01,3.843822777271270752e-01,6.026965975761413574e-01,4.723671078681945801e-01
-3.322055339813232422e-01,9.363598376512527466e-02,1.809200644493103027e-01,3.747954070568084717e-01,5.928237438201904297e-01,4.682453572750091553e-01
-3.294486403465270996e-01,1.300985813140869141e-01,1.941335350275039673e-01,3.686757683753967285e-01,5.831717252731323242e-01,4.640011787414550781e-01
-3.266917467117309570e-01,1.715249717235565186e-01,2.125955373048782349e-01,3.657789826393127441e-01,5.737776160240173340e-01,4.596293866634368896e-01
-3.239348530769348145e-01,2.153608947992324829e-01,2.354425936937332153e-01,3.658462464809417725e-01,5.646715760231018066e-01,4.551275074481964111e-01
-3.211779594421386719e-01,2.593761086463928223e-01,2.618172466754913330e-01,3.686056435108184814e-01,5.558745861053466797e-01,4.504915773868560791e-01
-3.184210658073425293e-01,3.020336329936981201e-01,2.908825278282165527e-01,3.737697899341583252e-01,5.474025011062622070e-01,4.457199275493621826e-01
-3.156641721725463867e-01,3.426374793052673340e-01,3.218374252319335938e-01,3.810404241085052490e-01,5.392641425132751465e-01,4.408091902732849121e-01
-3.129072785377502441e-01,3.811808228492736816e-01,3.539303243160247803e-01,3.901058733463287354e-01,5.314628481864929199e-01,4.357564151287078857e-01
-3.101503849029541016e-01,4.179978966712951660e-01,3.864682912826538086e-01,4.006476104259490967e-01,5.239964723587036133e-01,4.305597841739654541e-01
-3.073934912681579590e-01,4.534290432929992676e-01,4.188220500946044922e-01,4.123385846614837646e-01,5.168585181236267090e-01,4.252167344093322754e-01
-3.046365976333618164e-01,4.876358807086944580e-01,4.504259526729583740e-01,4.248480796813964844e-01,5.100376009941101074e-01,4.197267293930053711e-01
-3.018797039985656738e-01,5.205683708190917969e-01,4.807754755020141602e-01,4.378446638584136963e-01,5.035187602043151855e-01,4.140875041484832764e-01
-2.991228103637695312e-01,5.520057082176208496e-01,5.094206333160400391e-01,4.510019123554229736e-01,4.972852468490600586e-01,4.082982242107391357e-01
-2.963659167289733887e-01,5.815991759300231934e-01,5.359613895416259766e-01,4.640007317066192627e-01,4.913159310817718506e-01,4.023571312427520752e-01
-2.936090230941772461e-01,6.088929772377014160e-01,5.600433349609375000e-01,4.765357971191406250e-01,4.855879545211791992e-01,3.962638378143310547e-01
-2.908521294593811035e-01,6.333398818969726562e-01,5.813571214675903320e-01,4.883218407630920410e-01,4.800789654254913330e-01,3.900185823440551758e-01
-2.880952358245849609e-01,6.543321013450622559e-01,5.996416807174682617e-01,4.990961551666259766e-01,4.747626483440399170e-01,3.836203217506408691e-01
-2.853383421897888184e-01,6.712639927864074707e-01,6.146875619888305664e-01,5.086261034011840820e-01,4.696120917797088623e-01,3.770693242549896240e-01
-2.825814783573150635e-01,6.836196184158325195e-01,6.263458132743835449e-01,5.167124271392822266e-01,4.646022021770477295e-01,3.703652024269104004e-01
-2.798245847225189209e-01,6.910734772682189941e-01,6.345319747924804688e-01,5.231927037239074707e-01,4.597055017948150635e-01,3.635084927082061768e-01
-2.770676910877227783e-01,6.935703158378601074e-01,6.392285227775573730e-01,5.279444456100463867e-01,4.548966288566589355e-01,3.565002381801605225e-01
-2.743107974529266357e-01,6.913626790046691895e-01,6.404859423637390137e-01,5.308871269226074219e-01,4.501501619815826416e-01,3.493411839008331299e-01
-2.715539038181304932e-01,6.849877238273620605e-01,6.384153962135314941e-01,5.319802761077880859e-01,4.454410672187805176e-01,3.420323133468627930e-01
-2.687970101833343506e-01,6.751855611801147461e-01,6.331822276115417480e-01,5.312252640724182129e-01,4.407461583614349365e-01,3.345743715763092041e-01
-2.660401165485382080e-01,6.627667546272277832e-01,6.249961853027343750e-01,5.286605954170227051e-01,4.360436499118804932e-01,3.269699513912200928e-01
-2.632832229137420654e-01,6.484555006027221680e-01,6.140993833541870117e-01,5.243596434593200684e-01,4.313130378723144531e-01,3.192189335823059082e-01
-2.605263292789459229e-01,6.327357888221740723e-01,6.007595658302307129e-01,5.184264183044433594e-01,4.265343248844146729e-01,3.113244771957397461e-01
-2.577694356441497803e-01,6.157482862472534180e-01,5.852617621421813965e-01,5.109905004501342773e-01,4.216909706592559814e-01,3.032882213592529297e-01
-2.550125420093536377e-01,5.972862243652343750e-01,5.679038763046264648e-01,5.022019147872924805e-01,4.167679250240325928e-01,2.951120138168334961e-01
-2.522556483745574951e-01,5.769236087799072266e-01,5.489935278892517090e-01,4.922267496585845947e-01,4.117506444454193115e-01,2.867990434169769287e-01
-2.494987547397613525e-01,5.542473196983337402e-01,5.288446545600891113e-01,4.812407195568084717e-01,4.066270887851715088e-01,2.783518135547637939e-01
-2.467418611049652100e-01,5.291106700897216797e-01,5.077744126319885254e-01,4.694256782531738281e-01,4.013873040676116943e-01,2.697725594043731689e-01
-2.439849674701690674e-01,5.017995834350585938e-01,4.860974550247192383e-01,4.569653570652008057e-01,3.960218727588653564e-01,2.610639631748199463e-01
-2.412280738353729248e-01,4.730475842952728271e-01,4.641191065311431885e-01,4.440402090549468994e-01,3.905233740806579590e-01,2.522297203540802002e-01
-2.384711951017379761e-01,4.439092576503753662e-01,4.421280324459075928e-01,4.308267533779144287e-01,3.848854601383209229e-01,2.432735413312911987e-01
-2.357143014669418335e-01,4.155467450618743896e-01,4.203889667987823486e-01,4.174914062023162842e-01,3.791033327579498291e-01,2.341986596584320068e-01
-2.329574078321456909e-01,3.890028297901153564e-01,3.991351723670959473e-01,4.041917026042938232e-01,3.731720745563507080e-01,2.250079363584518433e-01
-2.302005141973495483e-01,3.650118410587310791e-01,3.785672783851623535e-01,3.910723626613616943e-01,3.670885860919952393e-01,2.157060950994491577e-01
-2.274436205625534058e-01,3.438893258571624756e-01,3.588514924049377441e-01,3.782646656036376953e-01,3.608494400978088379e-01,2.062968462705612183e-01
-2.246867269277572632e-01,3.255048394203186035e-01,3.401252031326293945e-01,3.658855855464935303e-01,3.544524312019348145e-01,1.967831254005432129e-01
-2.219298332929611206e-01,3.093373179435729980e-01,3.225037157535552979e-01,3.540361821651458740e-01,3.478944599628448486e-01,1.871712207794189453e-01
-2.191729396581649780e-01,2.946021854877471924e-01,3.060899674892425537e-01,3.428019881248474121e-01,3.411736190319061279e-01,1.774649769067764282e-01
-2.164160460233688354e-01,2.804409265518188477e-01,2.909840345382690430e-01,3.322523832321166992e-01,3.342864513397216797e-01,1.676678657531738281e-01
-2.136591523885726929e-01,2.661372721195220947e-01,2.772914469242095947e-01,3.224400579929351807e-01,3.272304534912109375e-01,1.577854454517364502e-01
-2.109022736549377441e-01,2.513227164745330811e-01,2.651270627975463867e-01,3.133993744850158691e-01,3.200011253356933594e-01,1.478226035833358765e-01
-2.081453800201416016e-01,2.361176460981369019e-01,2.546146512031555176e-01,3.051504194736480713e-01,3.125938773155212402e-01,1.377843320369720459e-01
-2.053884863853454590e-01,2.211615741252899170e-01,2.458814382553100586e-01,2.976941764354705811e-01,3.050042092800140381e-01,1.276756227016448975e-01
-2.026315927505493164e-01,2.075139284133911133e-01,2.390474677085876465e-01,2.910165786743164062e-01,2.972252666950225830e-01,1.175014525651931763e-01
-1.998746991157531738e-01,1.964502483606338501e-01,2.342096716165542603e-01,2.850869297981262207e-01,2.892499566078186035e-01,1.072670519351959229e-01
-1.971178054809570312e-01,1.892111599445343018e-01,2.314269989728927612e-01,2.798586189746856689e-01,2.810710072517395020e-01,9.697899222373962402e-02
-1.943609118461608887e-01,1.867613941431045532e-01,2.307019978761672974e-01,2.752705216407775879e-01,2.726780474185943604e-01,8.664150536060333252e-02
-1.916040182113647461e-01,1.896067112684249878e-01,2.319678664207458496e-01,2.712475657463073730e-01,2.640611529350280762e-01,7.626068592071533203e-02
-1.888471245765686035e-01,1.976965367794036865e-01,2.350767850875854492e-01,2.677026391029357910e-01,2.552096545696258545e-01,6.584259122610092163e-02
-1.860902309417724609e-01,2.104268372058868408e-01,2.397967725992202759e-01,2.645372748374938965e-01,2.461109012365341187e-01,5.539296939969062805e-02
-1.833333373069763184e-01,2.267342209815979004e-01,2.458116114139556885e-01,2.616447806358337402e-01,2.367518097162246704e-01,4.491767287254333496e-02
-1.805764585733413696e-01,2.452482581138610840e-01,2.527303099632263184e-01,2.589110732078552246e-01,2.271189391613006592e-01,3.442206978797912598e-02
-1.778195649385452271e-01,2.644754052162170410e-01,2.601036727428436279e-01,2.562188804149627686e-01,2.171973139047622681e-01,2.391349524259567261e-02
-1.750626713037490845e-01,2.829749286174774170e-01,2.674435675144195557e-01,2.534489333629608154e-01,2.069721072912216187e-01,1.339714135974645615e-02
-1.723057776689529419e-01,2.994998395442962646e-01,2.742491662502288818e-01,2.504835426807403564e-01,1.964282542467117310e-01,2.879384905099868774e-03
-1.695488840341567993e-01,3.130808472633361816e-01,2.800352275371551514e-01,2.472091168165206909e-01,1.855497658252716064e-01,-7.633253466337919235e-03
-1.667919903993606567e-01,3.230512142181396484e-01,2.843578755855560303e-01,2.435197383165359497e-01,1.743214130401611328e-01,-1.813437230885028839e-02
-1.640350967645645142e-01,3.290339708328247070e-01,2.868388295173645020e-01,2.393184751272201538e-01,1.627281010150909424e-01,-2.861887402832508087e-02
-1.612782031297683716e-01,3.309098780155181885e-01,2.871851921081542969e-01,2.345211952924728394e-01,1.507545560598373413e-01,-3.907921537756919861e-02
-1.585213094949722290e-01,3.287824094295501709e-01,2.852025330066680908e-01,2.290562838315963745e-01,1.383873522281646729e-01,-4.950904846191406250e-02
-1.557644158601760864e-01,3.229295611381530762e-01,2.807986736297607422e-01,2.228680998086929321e-01,1.256127059459686279e-01,-5.990267544984817505e-02
-1.530075371265411377e-01,3.137453496456146240e-01,2.739850878715515137e-01,2.159162312746047974e-01,1.124192029237747192e-01,-7.025323063135147095e-02
-1.502506434917449951e-01,3.016638457775115967e-01,2.648680210113525391e-01,2.081754058599472046e-01,9.879601746797561646e-02,-8.055456727743148804e-02
-1.474937498569488525e-01,2.870787978172302246e-01,2.536381781101226807e-01,1.996363252401351929e-01,8.473435789346694946e-02,-9.080009907484054565e-02
-1.447368562221527100e-01,2.702812552452087402e-01,2.405570596456527710e-01,1.903021931648254395e-01,7.022672146558761597e-02,-1.009835004806518555e-01
-1.419799625873565674e-01,2.514418959617614746e-01,2.259375005960464478e-01,1.801894307136535645e-01,5.526864156126976013e-02,-1.110987663269042969e-01
-1.392230689525604248e-01,2.306619137525558472e-01,2.101271152496337891e-01,1.693226695060729980e-01,3.985754027962684631e-02,-1.211392655968666077e-01
-1.364661753177642822e-01,2.080852985382080078e-01,1.934870928525924683e-01,1.577352285385131836e-01,2.399300038814544678e-02,-1.310995668172836304e-01
-1.337092816829681396e-01,1.840366274118423462e-01,1.763710379600524902e-01,1.454646885395050049e-01,7.677423302084207535e-03,-1.409717053174972534e-01
-1.309523880481719971e-01,1.591278314590454102e-01,1.591045111417770386e-01,1.325507313013076782e-01,-9.083966724574565887e-03,-1.507506519556045532e-01
-1.281954944133758545e-01,1.342857033014297485e-01,1.419632136821746826e-01,1.190325990319252014e-01,-2.628227509558200836e-02,-1.604303717613220215e-01
-1.254386007785797119e-01,1.106707453727722168e-01,1.251555234193801880e-01,1.049460694193840027e-01,-4.390770196914672852e-02,-1.700042188167572021e-01
-1.226817145943641663e-01,8.949622511863708496e-02,1.088082119822502136e-01,9.032265841960906982e-02,-6.194546818733215332e-02,-1.794665604829788208e-01
-1.199248209595680237e-01,7.179059088230133057e-02,9.295918047428131104e-02,7.518607378005981445e-02,-8.037839829921722412e-02,-1.888114511966705322e-01
-1.171679273247718811e-01,5.817504972219467163e-02,7.755685597658157349e-02,5.955193936824798584e-02,-9.918655455112457275e-02,-1.980328857898712158e-01
-1.144110411405563354e-01,4.870381951332092285e-02,6.247303262352943420e-02,4.342516884207725525e-02,-1.183467954397201538e-01,-2.071250677108764648e-01
-1.116541475057601929e-01,4.279448837041854858e-02,4.752352833747863770e-02,2.680089883506298065e-02,-1.378329396247863770e-01,-2.160822451114654541e-01
-1.088972538709640503e-01,3.923550248146057129e-02,3.249847516417503357e-02,9.662003256380558014e-03,-1.576165109872817993e-01,-2.248995751142501831e-01
-1.061403602361679077e-01,3.626850619912147522e-02,1.719771698117256165e-02,-8.020116016268730164e-03,-1.776659786701202393e-01,-2.335705012083053589e-01
-1.033834666013717651e-01,3.174284100532531738e-02,1.466710353270173073e-03,-2.628589235246181488e-02,-1.979471147060394287e-01,-2.420899718999862671e-01
-1.006265804171562195e-01,2.336002886295318604e-02,-1.477531343698501587e-02,-4.518581181764602661e-02,-2.184237390756607056e-01,-2.504530847072601318e-01
-9.786968678236007690e-02,9.025719016790390015e-03,-3.152217715978622437e-02,-6.478126347064971924e-02,-2.390573769807815552e-01,-2.586535811424255371e-01
-9.511279314756393433e-02,-1.268131285905838013e-02,-4.868272691965103149e-02,-8.514181524515151978e-02,-2.598076760768890381e-01,-2.666875720024108887e-01
-9.235589951276779175e-02,-4.198201745748519897e-02,-6.610830128192901611e-02,-1.063439473509788513e-01,-2.806329131126403809e-01,-2.745493650436401367e-01
-8.959900587797164917e-02,-7.745787501335144043e-02,-8.363254368305206299e-02,-1.284679770469665527e-01,-3.014894127845764160e-01,-2.822348177433013916e-01
-8.684211969375610352e-02,-1.159105598926544189e-01,-1.011210083961486816e-01,-1.515961885452270508e-01,-3.223326802253723145e-01,-2.897375226020812988e-01
-8.408522605895996094e-02,-1.526741981506347656e-01,-1.185234338045120239e-01,-1.758084595203399658e-01,-3.431168794631958008e-01,-2.970547974109649658e-01
-8.132833242416381836e-02,-1.823695898056030273e-01,-1.359094232320785522e-01,-2.011793404817581177e-01,-3.637959957122802734e-01,-3.041809499263763428e-01
-7.857143878936767578e-02,-1.999804973602294922e-01,-1.534883826971054077e-01,-2.277723699808120728e-01,-3.843229711055755615e-01,-3.111124932765960693e-01
-7.581454515457153320e-02,-2.021602243185043335e-01,-1.715994775295257568e-01,-2.556382715702056885e-01,-4.046510159969329834e-01,-3.178442120552062988e-01
-7.305765151977539062e-02,-1.887782812118530273e-01,-1.906787753105163574e-01,-2.848077416419982910e-01,-4.247333407402038574e-01,-3.243729174137115479e-01
-7.030076533555984497e-02,-1.646123826503753662e-01,-2.112064957618713379e-01,-3.152889013290405273e-01,-4.445228278636932373e-01,-3.306932747364044189e-01
-6.754387170076370239e-02,-1.405080258846282959e-01,-2.336468696594238281e-01,-3.470628559589385986e-01,-4.639737606048583984e-01,-3.368028402328491211e-01
-6.478697806596755981e-02,-1.322131752967834473e-01,-2.583948373794555664e-01,-3.800821006298065186e-01,-4.830398559570312500e-01,-3.426970243453979492e-01
-6.203008443117141724e-02,-1.546814739704132080e-01,-2.857432365417480469e-01,-4.142654836177825928e-01,-5.016771554946899414e-01,-3.483731746673583984e-01
-5.927319452166557312e-02,-2.129307389259338379e-01,-3.158754408359527588e-01,-4.494993984699249268e-01,-5.198410749435424805e-01,-3.538269400596618652e-01
-5.651630088686943054e-02,-2.965684533119201660e-01,-3.488806188106536865e-01,-4.856371879577636719e-01,-5.374896526336669922e-01,-3.590557873249053955e-01
-5.375941097736358643e-02,-3.839779496192932129e-01,-3.847858905792236328e-01,-5.224996805191040039e-01,-5.545806884765625000e-01,-3.640558123588562012e-01
-5.100251734256744385e-02,-4.523389935493469238e-01,-4.235847294330596924e-01,-5.598783493041992188e-01,-5.710747838020324707e-01,-3.688243925571441650e-01
-4.824562370777130127e-02,-4.860115051269531250e-01,-4.652578830718994141e-01,-5.975386500358581543e-01,-5.869338512420654297e-01,-3.733593225479125977e-01
-4.548873379826545715e-02,-4.815832972526550293e-01,-5.097759962081909180e-01,-6.352235078811645508e-01,-6.021203398704528809e-01,-3.776568174362182617e-01
-4.273184016346931458e-02,-4.520655870437622070e-01,-5.570883750915527344e-01,-6.726588010787963867e-01,-6.165994405746459961e-01,-3.817149102687835693e-01
-3.997494652867317200e-02,-4.295769333839416504e-01,-6.071023941040039062e-01,-7.095589637756347656e-01,-6.303381919860839844e-01,-3.855311870574951172e-01
-3.721805661916732788e-02,-4.562673270702362061e-01,-6.596601605415344238e-01,-7.456308007240295410e-01,-6.433052420616149902e-01,-3.891033232212066650e-01
-3.446116298437118530e-02,-5.541921854019165039e-01,-7.145155668258666992e-01,-7.805808186531066895e-01,-6.554706096649169922e-01,-3.924284577369689941e-01
-3.170426934957504272e-02,-7.007955908775329590e-01,-7.713094949722290039e-01,-8.141182065010070801e-01,-6.668069958686828613e-01,-3.955059349536895752e-01
-2.894737944006919861e-02,-8.460918664932250977e-01,-8.295413255691528320e-01,-8.459612131118774414e-01,-6.772891879081726074e-01,-3.983334600925445557e-01
-2.619048580527305603e-02,-9.464854598045349121e-01,-8.885399699211120605e-01,-8.758397698402404785e-01,-6.868936419486999512e-01,-4.009089767932891846e-01
-2.343359403312206268e-02,-9.804799556732177734e-01,-9.474320411682128906e-01,-9.035000801086425781e-01,-6.955984830856323242e-01,-4.032315015792846680e-01
-2.067670226097106934e-02,-9.521980285644531250e-01,-1.005129456520080566e+00,-9.287069439888000488e-01,-7.033852338790893555e-01,-4.052990376949310303e-01
-1.791981048882007599e-02,-8.969507217407226562e-01,-1.060339927673339844e+00,-9.512466788291931152e-01,-7.102361321449279785e-01,-4.071111679077148438e-01
-1.516291778534650803e-02,-8.828577995300292969e-01,-1.111612796783447266e+00,-9.709287285804748535e-01,-7.161363959312438965e-01,-4.086663722991943359e-01
-1.240602508187294006e-02,-9.745450615882873535e-01,-1.157417058944702148e+00,-9.875876307487487793e-01,-7.210729718208312988e-01,-4.099633693695068359e-01
-9.649133309721946716e-03,-1.166311383247375488e+00,-1.196245551109313965e+00,-1.001083970069885254e+00,-7.250355482101440430e-01,-4.110020995140075684e-01
-6.892241071909666061e-03,-1.386745929718017578e+00,-1.226724624633789062e+00,-1.011305332183837891e+00,-7.280145287513732910e-01,-4.117816090583801270e-01
-4.135348834097385406e-03,-1.565515279769897461e+00,-1.247721076011657715e+00,-1.018167138099670410e+00,-7.300041317939758301e-01,-4.123017489910125732e-01
-1.378456596285104752e-03,-1.662758469581604004e+00,-1.258428812026977539e+00,-1.021612167358398438e+00,-7.310003042221069336e-01,-4.125617146492004395e-01
1.378456596285104752e-03,-1.662758946418762207e+00,-1.258428812026977539e+00,-1.021612167358398438e+00,-7.310002446174621582e-01,-4.125615060329437256e-01
4.135348834097385406e-03,-1.565516948699951172e+00,-1.247721314430236816e+00,-1.018167257308959961e+00,-7.300044894218444824e-01,-4.123016595840454102e-01
6.892241071909666061e-03,-1.386749029159545898e+00,-1.226725220680236816e+00,-1.011305570602416992e+00,-7.280144095420837402e-01,-4.117815196514129639e-01
9.649133309721946716e-03,-1.166314840316772461e+00,-1.196246027946472168e+00,-1.001083970069885254e+00,-7.250354290008544922e-01,-4.110020995140075684e-01
1.240602508187294006e-02,-9.745483994483947754e-01,-1.157418131828308105e+00,-9.875878691673278809e-01,-7.210732102394104004e-01,-4.099634587764739990e-01
1.516291778534650803e-02,-8.828603625297546387e-01,-1.111613869667053223e+00,-9.709289669990539551e-01,-7.161361575126647949e-01,-4.086662828922271729e-01
1.791981048882007599e-02,-8.969520330429077148e-01,-1.060341000556945801e+00,-9.512468576431274414e-01,-7.102361321449279785e-01,-4.071113169193267822e-01
2.067670226097106934e-02,-9.521988630294799805e-01,-1.005130290985107422e+00,-9.287072420120239258e-01,-7.033853530883789062e-01,-4.052991867065429688e-01
2.343359403312206268e-02,-9.804803729057312012e-01,-9.474329948425292969e-01,-9.035005569458007812e-01,-6.955982446670532227e-01,-4.032312631607055664e-01
2.619048580527305603e-02,-9.464858174324035645e-01,-8.885406851768493652e-01,-8.758401870727539062e-01,-6.868934631347656250e-01,-4.009087383747100830e-01
2.894737944006919861e-02,-8.460919857025146484e-01,-8.295422792434692383e-01,-8.459617495536804199e-01,-6.772892475128173828e-01,-3.983336091041564941e-01
3.170426934957504272e-02,-7.007957100868225098e-01,-7.713098526000976562e-01,-8.141186833381652832e-01,-6.668071746826171875e-01,-3.955060839653015137e-01
3.446116298437118530e-02,-5.541921854019165039e-01,-7.145160436630249023e-01,-7.805809378623962402e-01,-6.554704308509826660e-01,-3.924286067485809326e-01
3.721805661916732788e-02,-4.562675058841705322e-01,-6.596603989601135254e-01,-7.456313371658325195e-01,-6.433049440383911133e-01,-3.891030251979827881e-01
3.997494652867317200e-02,-4.295768737792968750e-01,-6.071026921272277832e-01,-7.095593214035034180e-01,-6.303383111953735352e-01,-3.855310976505279541e-01
4.273184016346931458e-02,-4.520655870437622070e-01,-5.570886135101318359e-01,-6.726592779159545898e-01,-6.165996193885803223e-01,-3.817149996757507324e-01
4.548873379826545715e-02,-4.815831780433654785e-01,-5.097762942314147949e-01,-6.352236270904541016e-01,-6.021204590797424316e-01,-3.776564002037048340e-01
4.824562370777130127e-02,-4.860115051269531250e-01,-4.652580916881561279e-01,-5.975388884544372559e-01,-5.869337916374206543e-01,-3.733589053153991699e-01
5.100251734256744385e-02,-4.523391127586364746e-01,-4.235848188400268555e-01,-5.598788261413574219e-01,-5.710749626159667969e-01,-3.688243031501770020e-01
5.375941097736358643e-02,-3.839778602123260498e-01,-3.847859501838684082e-01,-5.224998593330383301e-01,-5.545808076858520508e-01,-3.640558123588562012e-01
5.651630088686943054e-02,-2.965685427188873291e-01,-3.488807976245880127e-01,-4.856373965740203857e-01,-5.374898314476013184e-01,-3.590555489063262939e-01
5.927319452166557312e-02,-2.129306495189666748e-01,-3.158751726150512695e-01,-4.494997859001159668e-01,-5.198412537574768066e-01,-3.538272678852081299e-01
6.203008443117141724e-02,-1.546814739704132080e-01,-2.857431471347808838e-01,-4.142657816410064697e-01,-5.016775131225585938e-01,-3.483730852603912354e-01
6.478697806596755981e-02,-1.322132796049118042e-01,-2.583948373794555664e-01,-3.800823390483856201e-01,-4.830401539802551270e-01,-3.426972627639770508e-01
6.754387170076370239e-02,-1.405080258846282959e-01,-2.336467802524566650e-01,-3.470631241798400879e-01,-4.639737606048583984e-01,-3.368027508258819580e-01
7.030076533555984497e-02,-1.646122783422470093e-01,-2.112064063549041748e-01,-3.152889013290405273e-01,-4.445229470729827881e-01,-3.306932747364044189e-01
7.305765151977539062e-02,-1.887782812118530273e-01,-1.906787753105163574e-01,-2.848078310489654541e-01,-4.247333407402038574e-01,-3.243721425533294678e-01
7.581454515457153320e-02,-2.021602243185043335e-01,-1.715994775295257568e-01,-2.556383609771728516e-01,-4.046511650085449219e-01,-3.178441226482391357e-01
7.857143878936767578e-02,-1.999804079532623291e-01,-1.534883826971054077e-01,-2.277724593877792358e-01,-3.843230605125427246e-01,-3.111121356487274170e-01
8.132833242416381836e-02,-1.823694854974746704e-01,-1.359096318483352661e-01,-2.011792510747909546e-01,-3.637959957122802734e-01,-3.041813075542449951e-01
8.408522605895996094e-02,-1.526742875576019287e-01,-1.185234338045120239e-01,-1.758083552122116089e-01,-3.431171178817749023e-01,-2.970547080039978027e-01
8.684211969375610352e-02,-1.159106642007827759e-01,-1.011211201548576355e-01,-1.515959799289703369e-01,-3.223328590393066406e-01,-2.897379696369171143e-01
8.959900587797164917e-02,-7.745809108018875122e-02,-8.363221585750579834e-02,-1.284679770469665527e-01,-3.014895915985107422e-01,-2.822344601154327393e-01
9.235589951276779175e-02,-4.198210686445236206e-02,-6.610842049121856689e-02,-1.063438430428504944e-01,-2.806332707405090332e-01,-2.745497226715087891e-01
9.511279314756393433e-02,-1.268142834305763245e-02,-4.868272691965103149e-02,-8.514170348644256592e-02,-2.598078846931457520e-01,-2.666877508163452148e-01
9.786968678236007690e-02,9.025719016790390015e-03,-3.152194619178771973e-02,-6.478126347064971924e-02,-2.390579432249069214e-01,-2.586539387702941895e-01
1.006265804171562195e-01,2.335991710424423218e-02,-1.477531343698501587e-02,-4.518581181764602661e-02,-2.184239327907562256e-01,-2.504531741142272949e-01
1.033834666013717651e-01,3.174284100532531738e-02,1.466710353270173073e-03,-2.628589235246181488e-02,-1.979469209909439087e-01,-2.420902401208877563e-01
1.061403602361679077e-01,3.626850619912147522e-02,1.719777658581733704e-02,-8.020233362913131714e-03,-1.776658743619918823e-01,-2.335701137781143188e-01
1.088972538709640503e-01,3.923561424016952515e-02,3.249847516417503357e-02,9.661942720413208008e-03,-1.576168090105056763e-01,-2.248995751142501831e-01
1.116541475057601929e-01,4.279442876577377319e-02,4.752359166741371155e-02,2.680108323693275452e-02,-1.378333568572998047e-01,-2.160828262567520142e-01
1.144110411405563354e-01,4.870375618338584900e-02,6.247303262352943420e-02,4.342529177665710449e-02,-1.183467954397201538e-01,-2.071252614259719849e-01
1.171679273247718811e-01,5.817504972219467163e-02,7.755672931671142578e-02,5.955181270837783813e-02,-9.918677061796188354e-02,-1.980331838130950928e-01
1.199248209595680237e-01,7.179066538810729980e-02,9.295918047428131104e-02,7.518600672483444214e-02,-8.037862181663513184e-02,-1.888114511966705322e-01
1.226817145943641663e-01,8.949616551399230957e-02,1.088084131479263306e-01,9.032246470451354980e-02,-6.194524466991424561e-02,-1.794665604829788208e-01
1.254386007785797119e-01,1.106708049774169922e-01,1.251554638147354126e-01,1.049461290240287781e-01,-4.390770196914672852e-02,-1.700043231248855591e-01
1.281954944133758545e-01,1.342857033014297485e-01,1.419632136821746826e-01,1.190325990319252014e-01,-2.628239244222640991e-02,-1.604301631450653076e-01
1.309523880481719971e-01,1.591279059648513794e-01,1.591043025255203247e-01,1.325507313013076782e-01,-9.083731099963188171e-03,-1.507505476474761963e-01
1.337092816829681396e-01,1.840365529060363770e-01,1.763710975646972656e-01,1.454648971557617188e-01,7.677303627133369446e-03,-1.409713923931121826e-01
1.364661753177642822e-01,2.080852985382080078e-01,1.934870183467864990e-01,1.577352285385131836e-01,2.399293892085552216e-02,-1.310994625091552734e-01
1.392230689525604248e-01,2.306619137525558472e-01,2.101272642612457275e-01,1.693226099014282227e-01,3.985754027962684631e-02,-1.211396902799606323e-01
1.419799625873565674e-01,2.514418959617614746e-01,2.259375602006912231e-01,1.801890730857849121e-01,5.526876822113990784e-02,-1.110991910099983215e-01
1.447368562221527100e-01,2.702812552452087402e-01,2.405570596456527710e-01,1.903021931648254395e-01,7.022678852081298828e-02,-1.009837165474891663e-01
1.474937498569488525e-01,2.870788574218750000e-01,2.536383271217346191e-01,1.996364742517471313e-01,8.473416417837142944e-02,-9.080031514167785645e-02
1.502506434917449951e-01,3.016639053821563721e-01,2.648677825927734375e-01,2.081753313541412354e-01,9.879615157842636108e-02,-8.055490255355834961e-02
1.530075371265411377e-01,3.137454986572265625e-01,2.739850878715515137e-01,2.159160077571868896e-01,1.124191358685493469e-01,-7.025356590747833252e-02
1.557644158601760864e-01,3.229296207427978516e-01,2.807987332344055176e-01,2.228681743144989014e-01,1.256127059459686279e-01,-5.990278720855712891e-02
1.585213094949722290e-01,3.287823498249053955e-01,2.852024435997009277e-01,2.290564328432083130e-01,1.383872926235198975e-01,-4.950938746333122253e-02
1.612782031297683716e-01,3.309100270271301270e-01,2.871853709220886230e-01,2.345211952924728394e-01,1.507546156644821167e-01,-3.907944634556770325e-02
1.640350967645645142e-01,3.290338218212127686e-01,2.868386507034301758e-01,2.393186241388320923e-01,1.627278923988342285e-01,-2.861922234296798706e-02
1.667919903993606567e-01,3.230513632297515869e-01,2.843576371669769287e-01,2.435195147991180420e-01,1.743216216564178467e-01,-1.813507452607154846e-02
1.695488840341567993e-01,3.130807876586914062e-01,2.800352275371551514e-01,2.472089529037475586e-01,1.855497062206268311e-01,-7.633371744304895401e-03
1.723057776689529419e-01,2.994997501373291016e-01,2.742493152618408203e-01,2.504833936691284180e-01,1.964282542467117310e-01,2.879504347220063210e-03
1.750626713037490845e-01,2.829749286174774170e-01,2.674435675144195557e-01,2.534488439559936523e-01,2.069719582796096802e-01,1.339690014719963074e-02
1.778195649385452271e-01,2.644754946231842041e-01,2.601036727428436279e-01,2.562188804149627686e-01,2.171973139047622681e-01,2.391325123608112335e-02
1.805764585733413696e-01,2.452481389045715332e-01,2.527304589748382568e-01,2.589109241962432861e-01,2.271187156438827515e-01,3.442219272255897522e-02
1.833333373069763184e-01,2.267341315746307373e-01,2.458115369081497192e-01,2.616445422172546387e-01,2.367517203092575073e-01,4.491730034351348877e-02
1.860902309417724609e-01,2.104269117116928101e-01,2.397967725992202759e-01,2.645372152328491211e-01,2.461109012365341187e-01,5.539277940988540649e-02
1.888471245765686035e-01,1.976964771747589111e-01,2.350769937038421631e-01,2.677025794982910156e-01,2.552095949649810791e-01,6.584284454584121704e-02
1.916040182113647461e-01,1.896067857742309570e-01,2.319677919149398804e-01,2.712475657463073730e-01,2.640613019466400146e-01,7.626062631607055664e-02
1.943609118461608887e-01,1.867615282535552979e-01,2.307019978761672974e-01,2.752703428268432617e-01,2.726779878139495850e-01,8.664143830537796021e-02
1.971178054809570312e-01,1.892111003398895264e-01,2.314269989728927612e-01,2.798585593700408936e-01,2.810709178447723389e-01,9.697885811328887939e-02
1.998746991157531738e-01,1.964503079652786255e-01,2.342098206281661987e-01,2.850867509841918945e-01,2.892502546310424805e-01,1.072672531008720398e-01
2.026315927505493164e-01,2.075138539075851440e-01,2.390473186969757080e-01,2.910168170928955078e-01,2.972251772880554199e-01,1.175013184547424316e-01
2.053884863853454590e-01,2.211615741252899170e-01,2.458815127611160278e-01,2.976940870285034180e-01,3.050042986869812012e-01,1.276755481958389282e-01
2.081453800201416016e-01,2.361176460981369019e-01,2.546145021915435791e-01,3.051502704620361328e-01,3.125941157341003418e-01,1.377840042114257812e-01
2.109022736549377441e-01,2.513227164745330811e-01,2.651272118091583252e-01,3.133995532989501953e-01,3.200009763240814209e-01,1.478228121995925903e-01
2.136591523885726929e-01,2.661373317241668701e-01,2.772915959358215332e-01,3.224397301673889160e-01,3.272303044795989990e-01,1.577855050563812256e-01
2.164160460233688354e-01,2.804410159587860107e-01,2.909842133522033691e-01,3.322524726390838623e-01,3.342865407466888428e-01,1.676676571369171143e-01
2.191729396581649780e-01,2.946022748947143555e-01,3.060900568962097168e-01,3.428023159503936768e-01,3.411737978458404541e-01,1.774646937847137451e-01
2.219298332929611206e-01,3.093372583389282227e-01,3.225036561489105225e-01,3.540362715721130371e-01,3.478945493698120117e-01,1.871712207794189453e-01
2.246867269277572632e-01,3.255047500133514404e-01,3.401251435279846191e-01,3.658857345581054688e-01,3.544521033763885498e-01,1.967834085226058960e-01
2.274436205625534058e-01,3.438893258571624756e-01,3.588514924049377441e-01,3.782643973827362061e-01,3.608492910861968994e-01,2.062964886426925659e-01
2.302005141973495483e-01,3.650119304656982422e-01,3.785672783851623535e-01,3.910722732543945312e-01,3.670884966850280762e-01,2.157060205936431885e-01
2.329574078321456909e-01,3.890028297901153564e-01,3.991354405879974365e-01,4.041917622089385986e-01,3.731718957424163818e-01,2.250082343816757202e-01
2.357143014669418335e-01,4.155468344688415527e-01,4.203886985778808594e-01,4.174913167953491211e-01,3.791030645370483398e-01,2.341983616352081299e-01
2.384711951017379761e-01,4.439092576503753662e-01,4.421280324459075928e-01,4.308264851570129395e-01,3.848854601383209229e-01,2.432738542556762695e-01
2.412280738353729248e-01,4.730475842952728271e-01,4.641188979148864746e-01,4.440401196479797363e-01,3.905233740806579590e-01,2.522300779819488525e-01
2.439849674701690674e-01,5.017994642257690430e-01,4.860973656177520752e-01,4.569650888442993164e-01,3.960217833518981934e-01,2.610640525817871094e-01
2.467418611049652100e-01,5.291106700897216797e-01,5.077743530273437500e-01,4.694256782531738281e-01,4.013875722885131836e-01,2.697721719741821289e-01
2.494987547397613525e-01,5.542472600936889648e-01,5.288446545600891113e-01,4.812406301498413086e-01,4.066271781921386719e-01,2.783514857292175293e-01
2.522556483745574951e-01,5.769236087799072266e-01,5.489935278892517090e-01,4.922266304492950439e-01,4.117505550384521484e-01,2.867991328239440918e-01
2.550125420093536377e-01,5.972862839698791504e-01,5.679037570953369141e-01,5.022019743919372559e-01,4.167681038379669189e-01,2.951124310493469238e-01
2.577694356441497803e-01,6.157482862472534180e-01,5.852617621421813965e-01,5.109904408454895020e-01,4.216910600662231445e-01,3.032882213592529297e-01
2.605263292789459229e-01,6.327359080314636230e-01,6.007595062255859375e-01,5.184265375137329102e-01,4.265342354774475098e-01,3.113244771957397461e-01
2.632832229137420654e-01,6.484555006027221680e-01,6.140995025634765625e-01,5.243596434593200684e-01,4.313126802444458008e-01,3.192189335823059082e-01
2.660401165485382080e-01,6.627666354179382324e-01,6.249962449073791504e-01,5.286603569984436035e-01,4.360440075397491455e-01,3.269692659378051758e-01
2.687970101833343506e-01,6.751854419708251953e-01,6.331823468208312988e-01,5.312251448631286621e-01,4.407463371753692627e-01,3.345747292041778564e-01
2.715539038181304932e-01,6.849877238273620605e-01,6.384152770042419434e-01,5.319801568984985352e-01,4.454414248466491699e-01,3.420322239398956299e-01
2.743107974529266357e-01,6.913626790046691895e-01,6.404860615730285645e-01,5.308868288993835449e-01,4.501502513885498047e-01,3.493410944938659668e-01
2.770676910877227783e-01,6.935703158378601074e-01,6.392287015914916992e-01,5.279442667961120605e-01,4.548968970775604248e-01,3.565005064010620117e-01
2.798245847225189209e-01,6.910733580589294434e-01,6.345318555831909180e-01,5.231925845146179199e-01,4.597056806087493896e-01,3.635084033012390137e-01
2.825814783573150635e-01,6.836196184158325195e-01,6.263458132743835449e-01,5.167122483253479004e-01,4.646020829677581787e-01,3.703650236129760742e-01
2.853383421897888184e-01,6.712639927864074707e-01,6.146875619888305664e-01,5.086262822151184082e-01,4.696120321750640869e-01,3.770689070224761963e-01
2.880952358245849609e-01,6.543322205543518066e-01,5.996415615081787109e-01,4.990962445735931396e-01,4.747621715068817139e-01,3.836200535297393799e-01
2.908521294593811035e-01,6.333396434783935547e-01,5.813571214675903320e-01,4.883220195770263672e-01,4.800789654254913330e-01,3.900183141231536865e-01
2.936090230941772461e-01,6.088929772377014160e-01,5.600432157516479492e-01,4.765359759330749512e-01,4.855885505676269531e-01,3.962639272212982178e-01
2.963659167289733887e-01,5.815991759300231934e-01,5.359613895416259766e-01,4.640004634857177734e-01,4.913156330585479736e-01,4.023568630218505859e-01
2.991228103637695312e-01,5.520057082176208496e-01,5.094205737113952637e-01,4.510019123554229736e-01,4.972850680351257324e-01,4.082978665828704834e-01
3.018797039985656738e-01,5.205683112144470215e-01,4.807754755020141602e-01,4.378450214862823486e-01,5.035187005996704102e-01,4.140873253345489502e-01
3.046365976333618164e-01,4.876357913017272949e-01,4.504260420799255371e-01,4.248481690883636475e-01,5.100375413894653320e-01,4.197265505790710449e-01
3.073934912681579590e-01,4.534289836883544922e-01,4.188219606876373291e-01,4.123384952545166016e-01,5.168585181236267090e-01,4.252169430255889893e-01
3.101503849029541016e-01,4.179978966712951660e-01,3.864684700965881348e-01,4.006477892398834229e-01,5.239965915679931641e-01,4.305595755577087402e-01
3.129072785377502441e-01,3.811808228492736816e-01,3.539303243160247803e-01,3.901058733463287354e-01,5.314629077911376953e-01,4.357564151287078857e-01
3.156641721725463867e-01,3.426373898983001709e-01,3.218374252319335938e-01,3.810401558876037598e-01,5.392641425132751465e-01,4.408091008663177490e-01
3.184210658073425293e-01,3.020335435867309570e-01,2.908825874328613281e-01,3.737698793411254883e-01,5.474023818969726562e-01,4.457204043865203857e-01
3.211779594421386719e-01,2.593761980533599854e-01,2.618173360824584961e-01,3.686055541038513184e-01,5.558745861053466797e-01,4.504922330379486084e-01
3.239348530769348145e-01,2.153608947992324829e-01,2.354427427053451538e-01,3.658466041088104248e-01,5.646710991859436035e-01,4.551275074481964111e-01
3.266917467117309570e-01,1.715249717235565186e-01,2.125954777002334595e-01,3.657790720462799072e-01,5.737776756286621094e-01,4.596292674541473389e-01
3.294486403465270996e-01,1.300985068082809448e-01,1.941336095333099365e-01,3.686759471893310547e-01,5.831717252731323242e-01,4.640008807182312012e-01
3.322055339813232422e-01,9.363605082035064697e-02,1.809200644493103027e-01,3.747955560684204102e-01,5.928239822387695312e-01,4.682455360889434814e-01
3.349624276161193848e-01,6.462770700454711914e-02,1.738094687461853027e-01,3.843824267387390137e-01,6.026967167854309082e-01,4.723671078681945801e-01
3.377193212509155273e-01,4.524546861648559570e-02,1.736356616020202637e-01,3.976654708385467529e-01,6.127452850341796875e-01,4.763692319393157959e-01
3.404762148857116699e-01,3.726575151085853577e-02,1.812036633491516113e-01,4.148599207401275635e-01,6.229156851768493652e-01,4.802568852901458740e-01
3.432331085205078125e-01,4.212671890854835510e-02,1.972858458757400513e-01,4.361649453639984131e-01,6.331455111503601074e-01,4.840336143970489502e-01
3.459899723529815674e-01,6.106222048401832581e-02,2.226183563470840454e-01,4.617651998996734619e-01,6.433640122413635254e-01,4.877051115036010742e-01
3.487468659877777100e-01,9.525756537914276123e-02,2.579052150249481201e-01,4.918303191661834717e-01,6.534914970397949219e-01,4.912757575511932373e-01
3.515037596225738525e-01,1.459850072860717773e-01,3.038183748722076416e-01,5.265133976936340332e-01,6.634396910667419434e-01,4.947507381439208984e-01
3.542606532573699951e-01,2.147120982408523560e-01,3.610031902790069580e-01,5.659500956535339355e-01,6.731124520301818848e-01,4.981358945369720459e-01
3.570175468921661377e-01,3.031905293464660645e-01,4.300829470157623291e-01,6.102551817893981934e-01,6.824073195457458496e-01,5.014368891716003418e-01
3.597744405269622803e-01,4.135586023330688477e-01,5.116615891456604004e-01,6.595200300216674805e-01,6.912141442298889160e-01,5.046592354774475098e-01
3.625313341617584229e-01,5.484775304794311523e-01,6.063290834426879883e-01,7.138081789016723633e-01,6.994189620018005371e-01,5.078094601631164551e-01
3.652882277965545654e-01,7.112945318222045898e-01,7.146614193916320801e-01,7.731438875198364258e-01,7.069035768508911133e-01,5.108939409255981445e-01
3.680451214313507080e-01,9.061641693115234375e-01,8.372250795364379883e-01,8.375044465065002441e-01,7.135484814643859863e-01,5.139189362525939941e-01
3.708020150661468506e-01,1.138030886650085449e+00,9.745735526084899902e-01,9.068000316619873047e-01,7.192344665527343750e-01,5.168916583061218262e-01
3.735589087009429932e-01,1.412401199340820312e+00,1.127249598503112793e+00,9.808523654937744141e-01,7.238456010818481445e-01,5.198185443878173828e-01
3.763158023357391357e-01,1.734883189201354980e+00,1.295780420303344727e+00,1.059361219406127930e+00,7.272706031799316406e-01,5.227074623107910156e-01
3.790726959705352783e-01,2.110575914382934570e+00,1.480675935745239258e+00,1.141859650611877441e+00,7.294064760208129883e-01,5.255653262138366699e-01
3.818295896053314209e-01,2.543450832366943359e+00,1.682423114776611328e+00,1.227655172348022461e+00,7.301609516143798828e-01,5.283996462821960449e-01
3.845864832401275635e-01,3.035851240158081055e+00,1.901474595069885254e+00,1.315750956535339355e+00,7.294554710388183594e-01,5.312179923057556152e-01
3.873433768749237061e-01,3.588072299957275391e+00,2.138233184814453125e+00,1.404756188392639160e+00,7.272259593009948730e-01,5.340286493301391602e-01
3.901002705097198486e-01,4.197715282440185547e+00,2.393008232116699219e+00,1.492779612541198730e+00,7.234273552894592285e-01,5.368394851684570312e-01
3.928571641445159912e-01,4.858179092407226562e+00,2.665923595428466797e+00,1.577332854270935059e+00,7.180340886116027832e-01,5.396584272384643555e-01
3.956140577793121338e-01,5.555468082427978516e+00,2.956690788269042969e+00,1.655276536941528320e+00,7.110404968261718750e-01,5.424934029579162598e-01
3.983709514141082764e-01,6.263015747070312500e+00,3.264062404632568359e+00,1.722859978675842285e+00,7.024635672569274902e-01,5.453532934188842773e-01
4.011278450489044189e-01,6.937266349792480469e+00,3.584528446197509766e+00,1.775930166244506836e+00,6.923410892486572266e-01,5.482468008995056152e-01
4.038847088813781738e-01,7.523291587829589844e+00,3.909317016601562500e+00,1.810350179672241211e+00,6.807321310043334961e-01,5.511814355850219727e-01
4.066416025161743164e-01,7.979026317596435547e+00,4.218290805816650391e+00,1.822617888450622559e+00,6.677161455154418945e-01,5.541664361953735352e-01
4.093984961509704590e-01,8.300127029418945312e+00,4.470911979675292969e+00,1.810532689094543457e+00,6.533902883529663086e-01,5.572106242179870605e-01
4.121553897857666016e-01,8.513884544372558594e+00,4.605009078979492188e+00,1.773690223693847656e+00,6.378687024116516113e-01,5.603222846984863281e-01
4.149122834205627441e-01,8.651352882385253906e+00,4.567813873291015625e+00,1.713584065437316895e+00,6.212794780731201172e-01,5.635104775428771973e-01
4.176691770553588867e-01,8.723190307617187500e+00,4.365203857421875000e+00,1.633272528648376465e+00,6.037622690200805664e-01,5.667842030525207520e-01
4.204260706901550293e-01,8.696294784545898438e+00,4.055506706237792969e+00,1.536757469177246094e+00,5.854656696319580078e-01,5.701518058776855469e-01
4.231829643249511719e-01,8.474602699279785156e+00,3.698505401611328125e+00,1.428321361541748047e+00,5.665449500083923340e-01,5.736223459243774414e-01
4.259398579597473145e-01,7.962602615356445312e+00,3.330915689468383789e+00,1.312007784843444824e+00,5.471584200859069824e-01,5.772046446800231934e-01
4.286967515945434570e-01,7.205320835113525391e+00,2.970463037490844727e+00,1.191321849822998047e+00,5.274667143821716309e-01,5.809076428413391113e-01
4.314536452293395996e-01,6.342770099639892578e+00,2.624718666076660156e+00,1.069122076034545898e+00,5.076295137405395508e-01,5.847402811050415039e-01
4.342105388641357422e-01,5.476045608520507812e+00,2.296624422073364258e+00,9.476407170295715332e-01,4.878040552139282227e-01,5.887109041213989258e-01
4.369674324989318848e-01,4.651037693023681641e+00,1.987128138542175293e+00,8.285676836967468262e-01,4.681436419486999512e-01,5.928288102149963379e-01
4.397243261337280273e-01,3.886081695556640625e+00,1.696326732635498047e+00,7.131541967391967773e-01,4.487965106964111328e-01,5.971024036407470703e-01
4.424812197685241699e-01,3.188774824142456055e+00,1.423950910568237305e+00,6.023135185241699219e-01,4.299041330814361572e-01,6.015404462814331055e-01
4.452381134033203125e-01,2.562324285507202148e+00,1.169566392898559570e+00,4.967052340507507324e-01,4.116017222404479980e-01,6.061515212059020996e-01
4.479950070381164551e-01,2.007433176040649414e+00,9.326670169830322266e-01,3.968034088611602783e-01,3.940163552761077881e-01,6.109440922737121582e-01
4.507519006729125977e-01,1.522664904594421387e+00,7.127197384834289551e-01,3.029480278491973877e-01,3.772677183151245117e-01,6.159267425537109375e-01
4.535087943077087402e-01,1.104479312896728516e+00,5.091934800148010254e-01,2.153834998607635498e-01,3.614676594734191895e-01,6.211079955101013184e-01
4.562656879425048828e-01,7.473928332328796387e-01,3.215826749801635742e-01,1.342866271734237671e-01,3.467199504375457764e-01,6.264957189559936523e-01
4.590225815773010254e-01,4.444120824337005615e-01,1.494286656379699707e-01,5.978646501898765564e-02,3.331208229064941406e-01,6.320988535881042480e-01
4.617794752120971680e-01,1.877059042453765869e-01,-7.660397328436374664e-03,-8.020334877073764801e-03,3.207591176033020020e-01,6.379247903823852539e-01
4.645363390445709229e-01,-3.062760829925537109e-02,-1.499881297349929810e-01,-6.905984878540039062e-02,3.097165226936340332e-01,6.439818143844604492e-01
4.672932326793670654e-01,-2.178963273763656616e-01,-2.777597010135650635e-01,-1.232755929231643677e-01,3.000673949718475342e-01,6.502777934074401855e-01
4.700501263141632080e-01,-3.803525567054748535e-01,-3.910595476627349854e-01,-1.706195324659347534e-01,2.918806970119476318e-01,6.568207740783691406e-01
4.728070199489593506e-01,-5.230241417884826660e-01,-4.898509979248046875e-01,-2.110516279935836792e-01,2.852184474468231201e-01,6.636181473731994629e-01
4.755639135837554932e-01,-6.497207283973693848e-01,-5.739721059799194336e-01,-2.445366233587265015e-01,2.801375687122344971e-01,6.706775426864624023e-01
4.783208072185516357e-01,-7.630873918533325195e-01,-6.431417465209960938e-01,-2.710417509078979492e-01,2.766898274421691895e-01,6.780064702033996582e-01
4.810777008533477783e-01,-8.645284175872802734e-01,-6.969693303108215332e-01,-2.905366122722625732e-01,2.749219834804534912e-01,6.856120824813842773e-01
4.838345944881439209e-01,-9.538771510124206543e-01,-7.349708080291748047e-01,-3.029915690422058105e-01,2.748764753341674805e-01,6.935019493103027344e-01
4.865914881229400635e-01,-1.028819680213928223e+00,-7.565867304801940918e-01,-3.083776235580444336e-01,2.765919268131256104e-01,7.016825079917907715e-01
4.893483817577362061e-01,-1.084289789199829102e+00,-7.612023949623107910e-01,-3.066662251949310303e-01,2.801030278205871582e-01,7.101613879203796387e-01
4.921052753925323486e-01,-1.112226009368896484e+00,-7.481678724288940430e-01,-2.978288531303405762e-01,2.854409217834472656e-01,7.189447879791259766e-01
4.948621690273284912e-01,-1.101996302604675293e+00,-7.168161273002624512e-01,-2.818368375301361084e-01,2.926342487335205078e-01,7.280395627021789551e-01
4.976190626621246338e-01,-1.041448354721069336e+00,-6.664797067642211914e-01,-2.586617469787597656e-01,3.017086386680603027e-01,7.374524474143981934e-01
5.003759264945983887e-01,-9.182092547416687012e-01,-5.965046882629394531e-01,-2.282751947641372681e-01,3.126870095729827881e-01,7.471894025802612305e-01
5.031328201293945312e-01,-7.207857370376586914e-01,-5.062577128410339355e-01,-1.906478404998779297e-01,3.255902528762817383e-01,7.572573423385620117e-01
5.058897137641906738e-01,-4.392462074756622314e-01,-3.951387405395507812e-01,-1.457516103982925415e-01,3.404372036457061768e-01,7.676617503166198730e-01
5.086466073989868164e-01,-6.545794010162353516e-02,-2.625826001167297363e-01,-9.355783462524414062e-02,3.572447896003723145e-01,7.784088253974914551e-01
5.114035010337829590e-01,4.069766998291015625e-01,-1.080627888441085815e-01,-3.403845429420471191e-02,3.760282099246978760e-01,7.895046472549438477e-01
5.141603946685791016e-01,9.829462170600891113e-01,6.890797615051269531e-02,3.283490240573883057e-02,3.968012332916259766e-01,8.009547591209411621e-01
5.169172883033752441e-01,1.666108131408691406e+00,2.687768936157226562e-01,1.070899069309234619e-01,4.195764064788818359e-01,8.127645850181579590e-01
5.196741819381713867e-01,2.459158897399902344e+00,4.919532239437103271e-01,1.887541562318801880e-01,4.443648457527160645e-01,8.249396681785583496e-01
5.224310755729675293e-01,3.364064216613769531e+00,7.388100028038024902e-01,2.778547108173370361e-01,4.711766242980957031e-01,8.374856114387512207e-01
5.251879692077636719e-01,4.382248401641845703e+00,1.009685873985290527e+00,3.744180798530578613e-01,5.000208616256713867e-01,8.504073619842529297e-01
5.279448628425598145e-01,5.514734268188476562e+00,1.304887890815734863e+00,4.784707129001617432e-01,5.309059619903564453e-01,8.637099862098693848e-01
5.307017564773559570e-01,6.762257575988769531e+00,1.624693870544433594e+00,5.900380015373229980e-01,5.638393163681030273e-01,8.773984909057617188e-01
5.334586501121520996e-01,8.125345230102539062e+00,1.969355344772338867e+00,7.091453671455383301e-01,5.988276004791259766e-01,8.914775848388671875e-01
5.362155437469482422e-01,9.604369163513183594e+00,2.339098930358886719e+00,8.358172774314880371e-01,6.358768939971923828e-01,9.059520363807678223e-01
5.389724373817443848e-01,1.119959926605224609e+01,2.734130382537841797e+00,9.700776934623718262e-01,6.749930381774902344e-01,9.208266139030456543e-01
5.417293310165405273e-01,1.291122531890869141e+01,3.154634952545166016e+00,1.111949920654296875e+00,7.161808013916015625e-01,9.361052513122558594e-01
5.444862246513366699e-01,1.473938274383544922e+01,3.600779294967651367e+00,1.261456847190856934e+00,7.594448328018188477e-01,9.517928361892700195e-01
5.472431182861328125e-01,1.668416786193847656e+01,4.072715759277343750e+00,1.418620586395263672e+00,8.047891855239868164e-01,9.678931832313537598e-01
5.500000119209289551e-01,1.874564743041992188e+01,4.570580959320068359e+00,1.583462715148925781e+00,8.522179126739501953e-01,9.844106435775756836e-01


==> figures/shearlets/8/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,inf
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,inf
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,inf
-2.100799977779388428e-01,inf,inf,inf,inf,inf
-2.019999921321868896e-01,inf,inf,inf,inf,inf
-1.939199864864349365e-01,inf,inf,inf,inf,inf
-1.858399957418441772e-01,inf,inf,inf,inf,inf
-1.777599900960922241e-01,inf,inf,inf,inf,inf
-1.696799993515014648e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-1.615999937057495117e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-1.535199880599975586e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-1.454399824142456055e-01,inf,inf,inf,inf,-2.197224577336219564e+00
-1.373599916696548462e-01,inf,inf,inf,inf,-3.258096538021482136e+00
-1.292800009250640869e-01,inf,inf,inf,-0.000000000000000000e+00,-4.043051267834550266e+00
-1.211999952793121338e-01,inf,inf,inf,inf,-4.941642422609303864e+00
-1.131199896335601807e-01,inf,inf,inf,-1.386294361119890572e+00,-5.883322388488278598e+00
-1.050399988889694214e-01,inf,inf,inf,-1.791759469228054957e+00,-6.717804695023691153e+00
-9.695999324321746826e-02,inf,-1.386294361119890572e+00,-2.079441541679835748e+00,-2.995732273553990854e+00,-7.479864131165026464e+00
-8.887998759746551514e-02,-2.890371757896164517e+00,-2.833213344056216165e+00,-2.772588722239781145e+00,-3.713572066704307950e+00,-8.192847134592865288e+00
-8.079999685287475586e-02,-3.737669618283368411e+00,-3.688879454113936252e+00,-4.077537443905719705e+00,-4.356708826689591696e+00,-8.848078421168667163e+00
-7.271999120712280273e-02,-4.276666119016055312e+00,-4.442651256490316669e+00,-4.510859506516849748e+00,-5.204006687076795146e+00,-9.445807672979224634e+00
-6.463998556137084961e-02,-4.948759890378168436e+00,-4.882801922586370580e+00,-4.897839799950911122e+00,-6.206575926724927861e+00,-9.970491781316601632e+00
-5.655999109148979187e-02,-5.220355825078324408e+00,-5.361292165709425461e+00,-5.683579767338681421e+00,-7.364547014255641955e+00,-1.044624779483246435e+01
-4.847999289631843567e-02,-6.056784013228624808e+00,-6.142037405587355892e+00,-6.495265555937008273e+00,-8.622993610302449596e+00,-1.086149587776215242e+01
-4.039999097585678101e-02,-7.032624261028006529e+00,-7.162397497355717846e+00,-7.506591780070841047e+00,-9.771554881275301696e+00,-1.121372396460944465e+01
-3.231999278068542480e-02,-8.033658427886150477e+00,-8.130059039992795888e+00,-8.598588829620231522e+00,-1.078126612017691777e+01,-1.149801485223447450e+01
-2.423999086022377014e-02,-8.970813341411448150e+00,-9.116359308505288084e+00,-1.010414006601480530e+01,-1.160503963387740711e+01,-1.172602676120636822e+01
-1.615999266505241394e-02,-1.007348345963944602e+01,-1.056165501420004738e+01,-1.172127207958833317e+01,-1.219348880001935598e+01,-1.188868709370495047e+01
-8.079991675913333893e-03,-1.215176428407682963e+01,-1.271419662313445897e+01,-1.285236403980485598e+01,-1.254479235469186627e+01,-1.198585605647959085e+01
0.000000000000000000e+00,-1.398820845554207004e+01,-1.367733181167255196e+01,-1.324576614828280618e+01,-1.266821104982774493e+01,-1.201763844453444996e+01
8.079991675913333893e-03,-1.213307175264568372e+01,-1.269919142431320935e+01,-1.284714728079701018e+01,-1.254413290628762745e+01,-1.198226637466586553e+01
1.615999266505241394e-02,-1.013741277221501491e+01,-1.058673590091682648e+01,-1.171620094684696767e+01,-1.218692040668556409e+01,-1.188691366578227715e+01
2.423999086022377014e-02,-8.921457578947883604e+00,-9.103534367658372872e+00,-1.009551188479146866e+01,-1.159798326831020177e+01,-1.172243245964152791e+01
3.231999278068542480e-02,-7.980365765111246290e+00,-8.078067881815437445e+00,-8.575839386848970847e+00,-1.078421328100007770e+01,-1.150382417358102494e+01
4.039999097585678101e-02,-7.087573705557972836e+00,-7.170119543449628097e+00,-7.463936604468925040e+00,-9.785266921148696895e+00,-1.121660619912278456e+01
4.847999289631843567e-02,-6.061456918928016968e+00,-6.161207321695076899e+00,-6.522092798170151973e+00,-8.601534339849989053e+00,-1.086216705090206958e+01
5.655999109148979187e-02,-5.049856007249537093e+00,-5.093750200806762329e+00,-5.648974238161206252e+00,-7.353081920515432301e+00,-1.044630590733829223e+01
6.463998556137084961e-02,-4.779123493111529619e+00,-4.882801922586370580e+00,-4.919980925828125073e+00,-6.274762021241938825e+00,-9.960623743906937833e+00
7.271999120712280273e-02,-4.564348191467836102e+00,-4.553876891600540766e+00,-4.499809670330265021e+00,-5.198497031265826074e+00,-9.440975789048687616e+00
8.079999685287475586e-02,-3.970291913552121965e+00,-3.970291913552121965e+00,-4.077537443905719705e+00,-4.442651256490316669e+00,-8.831565879121063389e+00
8.887998759746551514e-02,-3.401197381662155461e+00,-3.583518938456109915e+00,-3.784189633918261020e+00,-4.127134385045091669e+00,-8.165363632473981781e+00
9.695999324321746826e-02,-3.583518938456109915e+00,-3.828641396489095072e+00,-3.784189633918261020e+00,-3.637586159726385659e+00,-7.452982329465459799e+00
1.050399988889694214e-01,-4.077537443905719705e+00,-3.784189633918261020e+00,-3.784189633918261020e+00,-3.433987204485146272e+00,-6.701960366002539971e+00
1.131199896335601807e-01,-2.079441541679835748e+00,-2.484906649788000355e+00,-2.302585092994045901e+00,-3.295836866004329124e+00,-5.872117789475415961e+00
1.211999952793121338e-01,inf,inf,-1.945910149055313232e+00,-2.302585092994045901e+00,-5.049856007249537093e+00
1.292800009250640869e-01,inf,inf,inf,-0.000000000000000000e+00,-4.317488113536310124e+00
1.373599916696548462e-01,inf,inf,inf,-1.098612288668109782e+00,-3.367295829986474143e+00
1.454399824142456055e-01,inf,inf,inf,-6.931471805599452862e-01,-2.484906649788000355e+00
1.535199880599975586e-01,inf,inf,inf,-0.000000000000000000e+00,-1.791759469228054957e+00
1.615999937057495117e-01,inf,inf,inf,inf,-2.079441541679835748e+00
1.696799993515014648e-01,inf,inf,inf,inf,inf
1.777599900960922241e-01,inf,inf,inf,inf,-6.931471805599452862e-01
1.858399957418441772e-01,inf,inf,inf,inf,-0.000000000000000000e+00
1.939199864864349365e-01,inf,inf,inf,inf,inf
2.019999921321868896e-01,inf,inf,inf,inf,inf
2.100799977779388428e-01,inf,inf,inf,inf,inf
2.181600034236907959e-01,inf,inf,inf,inf,inf
2.262399941682815552e-01,inf,inf,inf,inf,inf
2.343199849128723145e-01,inf,inf,inf,inf,inf
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/8/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689360961914062500e+02,-3.326874694824218750e+02,-1.291169738769531250e+02,-4.181520843505859375e+01,-1.226784610748291016e+01
-5.472431182861328125e-01,-7.266015625000000000e+02,-3.149279785156250000e+02,-1.229134597778320312e+02,-4.010972595214843750e+01,-1.180416297912597656e+01
-5.444862246513366699e-01,-6.842894287109375000e+02,-2.972393493652343750e+02,-1.167488784790039062e+02,-3.841059875488281250e+01,-1.134087181091308594e+01
-5.417293310165405273e-01,-6.420090942382812500e+02,-2.796335144042968750e+02,-1.106267242431640625e+02,-3.671800231933593750e+01,-1.087800598144531250e+01
-5.389724373817443848e-01,-5.997733764648437500e+02,-2.621243896484375000e+02,-1.045508575439453125e+02,-3.503213882446289062e+01,-1.041557788848876953e+01
-5.362155437469482422e-01,-5.576002807617187500e+02,-2.447284545898437500e+02,-9.852541351318359375e+01,-3.335321426391601562e+01,-9.953613281250000000e+00
-5.334586501121520996e-01,-5.155151977539062500e+02,-2.274651336669921875e+02,-9.255499267578125000e+01,-3.168143272399902344e+01,-9.492134094238281250e+00
-5.307017564773559570e-01,-4.735537109375000000e+02,-2.103572387695312500e+02,-8.664468383789062500e+01,-3.001697349548339844e+01,-9.031171798706054688e+00
-5.279448628425598145e-01,-4.317654418945312500e+02,-1.934318084716796875e+02,-8.079995727539062500e+01,-2.836005210876464844e+01,-8.570757865905761719e+00
-5.251879692077636719e-01,-3.902196960449218750e+02,-1.767206268310546875e+02,-7.502680969238281250e+01,-2.671086120605468750e+01,-8.110936164855957031e+00
-5.224310755729675293e-01,-3.490126647949218750e+02,-1.602613220214843750e+02,-6.933176422119140625e+01,-2.506960487365722656e+01,-7.651732444763183594e+00
-5.196741819381713867e-01,-3.082770690917968750e+02,-1.440980682373046875e+02,-6.372192001342773438e+01,-2.343643569946289062e+01,-7.193193912506103516e+00
-5.169172883033752441e-01,-2.681947937011718750e+02,-1.282826080322265625e+02,-5.820483779907226562e+01,-2.181157302856445312e+01,-6.735363960266113281e+00
-5.141603946685791016e-01,-2.290121612548828125e+02,-1.128753509521484375e+02,-5.278871917724609375e+01,-2.019517517089843750e+01,-6.278297901153564453e+00
-5.114035010337829590e-01,-1.910570373535156250e+02,-9.794592285156250000e+01,-4.748224639892578125e+01,-1.858740425109863281e+01,-5.822057723999023438e+00
-5.086466073989868164e-01,-1.547556762695312500e+02,-8.357388305664062500e+01,-4.229457855224609375e+01,-1.698842430114746094e+01,-5.366704463958740234e+00
-5.058897137641906738e-01,-1.206425933837890625e+02,-6.984824371337890625e+01,-3.723527526855468750e+01,-1.539838695526123047e+01,-4.912302017211914062e+00
-5.031328201293945312e-01,-8.935277557373046875e+01,-5.686626434326171875e+01,-3.231414031982421875e+01,-1.381741046905517578e+01,-4.458930492401123047e+00
-5.003759264945983887e-01,-6.157973480224609375e+01,-4.473036575317382812e+01,-2.754113006591796875e+01,-1.224561691284179688e+01,-4.006671428680419922e+00
-4.976190626621246338e-01,-3.798128128051757812e+01,-3.354314041137695312e+01,-2.292610740661621094e+01,-1.068312740325927734e+01,-3.555631637573242188e+00
-4.948621690273284912e-01,-1.902703094482421875e+01,-2.339919281005859375e+01,-1.847840881347656250e+01,-9.129993438720703125e+00,-3.105898857116699219e+00
-4.921052753925323486e-01,-4.823709964752197266e+00,-1.437566375732421875e+01,-1.420678520202636719e+01,-7.586281776428222656e+00,-2.657596349716186523e+00
-4.893483817577362061e-01,5.003849029541015625e+00,-6.520106792449951172e+00,-1.011878967285156250e+01,-6.052040100097656250e+00,-2.210846900939941406e+00
-4.865914881229400635e-01,1.127483940124511719e+01,1.608228832483291626e-01,-6.220400333404541016e+00,-4.527289390563964844e+00,-1.765794992446899414e+00
-4.838345944881439209e-01,1.503877735137939453e+01,5.709471225738525391e+00,-2.515492439270019531e+00,-3.012021541595458984e+00,-1.322593569755554199e+00
-4.810777008533477783e-01,1.729308128356933594e+01,1.021922206878662109e+01,9.946517348289489746e-01,-1.506199598312377930e+00,-8.814134001731872559e-01
-4.783208072185516357e-01,1.878697586059570312e+01,1.382838726043701172e+01,4.311826229095458984e+00,-9.770374745130538940e-03,-4.424436390399932861e-01
-4.755639135837554932e-01,1.998047637939453125e+01,1.670639419555664062e+01,7.441342353820800781e+00,1.477355122566223145e+00,-5.892703309655189514e-03
-4.728070199489593506e-01,2.111170959472656250e+01,1.903535079956054688e+01,1.039231300354003906e+01,2.955287933349609375e+00,4.280089437961578369e-01
-4.700501263141632080e-01,2.229005813598632812e+01,2.099157905578613281e+01,1.317783451080322266e+01,4.424167633056640625e+00,8.590075969696044922e-01
-4.672932326793670654e-01,2.356613540649414062e+01,2.273172950744628906e+01,1.581494140625000000e+01,5.884159564971923828e+00,1.286822676658630371e+00
-4.645363390445709229e-01,2.497001075744628906e+01,2.438585090637207031e+01,1.832431793212890625e+01,7.335450649261474609e+00,1.711145162582397461e+00
-4.617794752120971680e-01,2.652845764160156250e+01,2.605734825134277344e+01,2.072981071472167969e+01,8.778234481811523438e+00,2.131628990173339844e+00
-4.590225815773010254e-01,2.827242279052734375e+01,2.782791137695312500e+01,2.305784034729003906e+01,1.021277427673339844e+01,2.547909975051879883e+00
-4.562656879425048828e-01,3.024085235595703125e+01,2.976461410522460938e+01,2.533635711669921875e+01,1.163928890228271484e+01,2.959568977355957031e+00
-4.535087943077087402e-01,3.248451614379882812e+01,3.192733001708984375e+01,2.759403610229492188e+01,1.305801391601562500e+01,3.366152763366699219e+00
-4.507519006729125977e-01,3.507110977172851562e+01,3.437459945678710938e+01,2.985925292968750000e+01,1.446917343139648438e+01,3.767161607742309570e+00
-4.479950070381164551e-01,3.809239578247070312e+01,3.716759109497070312e+01,3.215915679931640625e+01,1.587300682067871094e+01,4.162046909332275391e+00
-4.452381134033203125e-01,4.167474365234375000e+01,4.037171173095703125e+01,3.451882553100585938e+01,1.726967811584472656e+01,4.550212860107421875e+00
-4.424812197685241699e-01,4.599322891235351562e+01,4.405596923828125000e+01,3.696064376831054688e+01,1.865931701660156250e+01,4.930988311767578125e+00
-4.397243261337280273e-01,5.128733444213867188e+01,4.829031372070312500e+01,3.950382232666015625e+01,2.004195213317871094e+01,5.303669452667236328e+00
-4.369674324989318848e-01,5.787196350097656250e+01,5.314129638671875000e+01,4.216397094726562500e+01,2.141751289367675781e+01,5.667459011077880859e+00
-4.342105388641357422e-01,6.613116455078125000e+01,5.866660690307617188e+01,4.495303344726562500e+01,2.278576660156250000e+01,6.021503448486328125e+00
-4.314536452293395996e-01,7.647874450683593750e+01,6.490939331054687500e+01,4.787911605834960938e+01,2.414621925354003906e+01,6.364869594573974609e+00
-4.286967515945434570e-01,8.927858734130859375e+01,7.189241027832031250e+01,5.094647979736328125e+01,2.549816322326660156e+01,6.696539402008056641e+00
-4.259398579597473145e-01,1.047349319458007812e+02,7.961299133300781250e+01,5.415545654296875000e+01,2.684043884277343750e+01,7.015424251556396484e+00
-4.231829643249511719e-01,1.227791900634765625e+02,8.803741455078125000e+01,5.750218582153320312e+01,2.817138290405273438e+01,7.320340156555175781e+00
-4.204260706901550293e-01,1.429738311767578125e+02,9.709354400634765625e+01,6.097824096679687500e+01,2.948871231079101562e+01,7.610006809234619141e+00
-4.176691770553588867e-01,1.644137420654296875e+02,1.066576766967773438e+02,6.456980895996093750e+01,3.078922271728515625e+01,7.883067607879638672e+00
-4.149122834205627441e-01,1.855144653320312500e+02,1.165299911499023438e+02,6.825614929199218750e+01,3.206858062744140625e+01,8.138054847717285156e+00
-4.121553897857666016e-01,2.034335021972656250e+02,1.263864364624023438e+02,7.200735473632812500e+01,3.332101440429687500e+01,8.373424530029296875e+00
-4.093984961509704590e-01,2.127735443115234375e+02,1.356890411376953125e+02,7.578031921386718750e+01,3.453871154785156250e+01,8.587539672851562500e+00
-4.066416025161743164e-01,2.039990692138671875e+02,1.435290069580078125e+02,7.951268005371093750e+01,3.571150588989257812e+01,8.778665542602539062e+00
-4.038847088813781738e-01,1.663283386230468750e+02,1.483855285644531250e+02,8.311322784423828125e+01,3.682588958740234375e+01,8.945024490356445312e+00
-4.011278450489044189e-01,1.034770584106445312e+02,1.478703308105468750e+02,8.644718933105468750e+01,3.786423110961914062e+01,9.084747314453125000e+00
-3.983709514141082764e-01,4.279809951782226562e+01,1.388239746093750000e+02,8.931438446044921875e+01,3.880369186401367188e+01,9.195934295654296875e+00
-3.956140577793121338e-01,5.507669925689697266e+00,1.186204071044921875e+02,9.141809844970703125e+01,3.961471939086914062e+01,9.276654243469238281e+00
-3.928571641445159912e-01,-1.104832172393798828e+01,8.814174652099609375e+01,9.232595062255859375e+01,4.025961303710937500e+01,9.324972152709960938e+00
-3.901002705097198486e-01,-1.691595077514648438e+01,5.373336029052734375e+01,9.143181610107421875e+01,4.069076156616210938e+01,9.339001655578613281e+00
-3.873433768749237061e-01,-1.861504936218261719e+01,2.372479820251464844e+01,8.794718170166015625e+01,4.084910583496093750e+01,9.316897392272949219e+00
-3.845864832401275635e-01,-1.900864219665527344e+01,2.489125728607177734e+00,8.098637390136718750e+01,4.066291046142578125e+01,9.256952285766601562e+00
-3.818295896053314209e-01,-1.917251205444335938e+01,-1.066004276275634766e+01,6.983156585693359375e+01,4.004788208007812500e+01,9.157599449157714844e+00
-3.790726959705352783e-01,-1.953546333312988281e+01,-1.854229927062988281e+01,5.440575027465820312e+01,3.890918350219726562e+01,9.017486572265625000e+00
-3.763158023357391357e-01,-2.036540794372558594e+01,-2.374021530151367188e+01,3.574215698242187500e+01,3.714697265625000000e+01,8.835541725158691406e+00
-3.735589087009429932e-01,-2.193196868896484375e+01,-2.790981483459472656e+01,1.597404575347900391e+01,3.466679382324218750e+01,8.611002922058105469e+00
-3.708020150661468506e-01,-2.450705337524414062e+01,-3.190112686157226562e+01,-2.419919729232788086e+00,3.139528656005859375e+01,8.343514442443847656e+00
-3.680451214313507080e-01,-2.826556205749511719e+01,-3.602764129638671875e+01,-1.763424110412597656e+01,2.730100822448730469e+01,8.033153533935546875e+00
-3.652882277965545654e-01,-3.314673233032226562e+01,-4.028208541870117188e+01,-2.902556610107421875e+01,2.241633224487304688e+01,7.680502891540527344e+00
-3.625313341617584229e-01,-3.877264404296875000e+01,-4.448610687255859375e+01,-3.689028930664062500e+01,1.685400199890136719e+01,7.286697864532470703e+00
-3.597744405269622803e-01,-4.451666259765625000e+01,-4.839518356323242188e+01,-4.195925521850585938e+01,1.081017780303955078e+01,6.853439807891845703e+00
-3.570175468921661377e-01,-4.972885131835937500e+01,-5.177108764648437500e+01,-4.500670623779296875e+01,4.547516822814941406e+00,6.383040428161621094e+00
-3.542606532573699951e-01,-5.399949645996093750e+01,-5.442492294311523438e+01,-4.667207717895507812e+01,-1.640367746353149414e+00,5.878419876098632812e+00
-3.515037596225738525e-01,-5.728324508666992188e+01,-5.623503494262695312e+01,-4.742577362060546875e+01,-7.474192142486572266e+00,5.343056201934814453e+00
-3.487468659877777100e-01,-5.978443908691406250e+01,-5.714748001098632812e+01,-4.759605789184570312e+01,-1.272954845428466797e+01,4.781014442443847656e+00
-3.459899723529815674e-01,-6.167753601074218750e+01,-5.716879653930664062e+01,-4.740878677368164062e+01,-1.726113128662109375e+01,4.196811199188232422e+00
-3.432331085205078125e-01,-6.287417221069335938e+01,-5.635763931274414062e+01,-4.702072143554687500e+01,-2.100662422180175781e+01,3.595391750335693359e+00
-3.404762148857116699e-01,-6.302848815917968750e+01,-5.481770706176757812e+01,-4.654262542724609375e+01,-2.397430992126464844e+01,2.981986045837402344e+00
-3.377193212509155273e-01,-6.177573776245117188e+01,-5.269178009033203125e+01,-4.605314254760742188e+01,-2.622200202941894531e+01,2.362029314041137695e+00
-3.349624276161193848e-01,-5.899923706054687500e+01,-5.015581130981445312e+01,-4.560663223266601562e+01,-2.783560562133789062e+01,1.741032361984252930e+00
-3.322055339813232422e-01,-5.492558288574218750e+01,-4.741261672973632812e+01,-4.523682785034179688e+01,-2.891133117675781250e+01,1.124456286430358887e+00
-3.294486403465270996e-01,-5.003133392333984375e+01,-4.468498229980468750e+01,-4.495881652832031250e+01,-2.954353141784667969e+01,5.175674557685852051e-01
-3.266917467117309570e-01,-4.488129043579101562e+01,-4.220736312866210938e+01,-4.477027130126953125e+01,-2.981769561767578125e+01,-7.465261965990066528e-02
-3.239348530769348145e-01,-4.000301742553710938e+01,-4.021425628662109375e+01,-4.465314102172851562e+01,-2.980726242065429688e+01,-6.476155519485473633e-01
-3.211779594421386719e-01,-3.582637023925781250e+01,-3.892170715332031250e+01,-4.457632064819335938e+01,-2.957313919067382812e+01,-1.197214365005493164e+00
-3.184210658073425293e-01,-3.268065261840820312e+01,-3.849843215942382812e+01,-4.449919128417968750e+01,-2.916454315185546875e+01,-1.719902992248535156e+00
-3.156641721725463867e-01,-3.084557914733886719e+01,-3.902713775634765625e+01,-4.437639617919921875e+01,-2.862045478820800781e+01,-2.212714672088623047e+00
-3.129072785377502441e-01,-3.063067245483398438e+01,-4.046331405639648438e+01,-4.416249847412109375e+01,-2.797144508361816406e+01,-2.673310041427612305e+00
-3.101503849029541016e-01,-3.239311599731445312e+01,-4.260964965820312500e+01,-4.381669235229492188e+01,-2.724120330810546875e+01,-3.099957466125488281e+00
-3.073934912681579590e-01,-3.636631774902343750e+01,-4.512654113769531250e+01,-4.330634307861328125e+01,-2.644803810119628906e+01,-3.491543054580688477e+00
-3.046365976333618164e-01,-4.228917694091796875e+01,-4.758987808227539062e+01,-4.260931396484375000e+01,-2.560601806640625000e+01,-3.847523689270019531e+00
-3.018797039985656738e-01,-4.911619567871093750e+01,-4.958213806152343750e+01,-4.171471786499023438e+01,-2.472601890563964844e+01,-4.167879581451416016e+00
-2.991228103637695312e-01,-5.523014068603515625e+01,-5.078232192993164062e+01,-4.062253189086914062e+01,-2.381641197204589844e+01,-4.453080177307128906e+00
-2.963659167289733887e-01,-5.917042541503906250e+01,-5.101988601684570312e+01,-3.934209442138671875e+01,-2.288368988037109375e+01,-4.704017162322998047e+00
-2.936090230941772461e-01,-6.028702926635742188e+01,-5.027907943725585938e+01,-3.789006042480468750e+01,-2.193296432495117188e+01,-4.921939849853515625e+00
-2.908521294593811035e-01,-5.881387329101562500e+01,-4.866481018066406250e+01,-3.628823089599609375e+01,-2.096826934814453125e+01,-5.108409404754638672e+00
-2.880952358245849609e-01,-5.548365402221679688e+01,-4.635249710083007812e+01,-3.456137847900390625e+01,-1.999280357360839844e+01,-5.265224933624267578e+00
-2.853383421897888184e-01,-5.110343933105468750e+01,-4.354149627685546875e+01,-3.273537063598632812e+01,-1.900921249389648438e+01,-5.394378662109375000e+00
-2.825814783573150635e-01,-4.631859588623046875e+01,-4.042169952392578125e+01,-3.083584594726562500e+01,-1.801968193054199219e+01,-5.498011112213134766e+00
-2.798245847225189209e-01,-4.155286026000976562e+01,-3.715442657470703125e+01,-2.888684654235839844e+01,-1.702599143981933594e+01,-5.578361034393310547e+00
-2.770676910877227783e-01,-3.703895950317382812e+01,-3.386538696289062500e+01,-2.691031074523925781e+01,-1.602975082397460938e+01,-5.637717247009277344e+00
-2.743107974529266357e-01,-3.287548065185546875e+01,-3.064480972290039062e+01,-2.492548942565917969e+01,-1.503235721588134766e+01,-5.678402900695800781e+00
-2.715539038181304932e-01,-2.908155441284179688e+01,-2.755185317993164062e+01,-2.294875717163085938e+01,-1.403502559661865234e+01,-5.702732563018798828e+00
-2.687970101833343506e-01,-2.563792610168457031e+01,-2.462065505981445312e+01,-2.099356460571289062e+01,-1.303893089294433594e+01,-5.713000297546386719e+00
-2.660401165485382080e-01,-2.251254081726074219e+01,-2.186661338806152344e+01,-1.907048797607421875e+01,-1.204514884948730469e+01,-5.711455821990966797e+00
-2.632832229137420654e-01,-1.967223548889160156e+01,-1.929178428649902344e+01,-1.718744850158691406e+01,-1.105474758148193359e+01,-5.700288295745849609e+00
-2.605263292789459229e-01,-1.708502769470214844e+01,-1.688939666748046875e+01,-1.534989738464355469e+01,-1.006877422332763672e+01,-5.681617736816406250e+00
-2.577694356441497803e-01,-1.471940517425537109e+01,-1.464721107482910156e+01,-1.356109905242919922e+01,-9.088313102722167969e+00,-5.657485008239746094e+00
-2.550125420093536377e-01,-1.254397392272949219e+01,-1.254991626739501953e+01,-1.182239437103271484e+01,-8.114498138427734375e+00,-5.629845619201660156e+00
-2.522556483745574951e-01,-1.052824020385742188e+01,-1.058075523376464844e+01,-1.013348388671875000e+01,-7.148548126220703125e+00,-5.600559234619140625e+00
-2.494987547397613525e-01,-8.643916130065917969e+00,-8.722688674926757812e+00,-8.492725372314453125e+00,-6.191802978515625000e+00,-5.571397304534912109e+00
-2.467418611049652100e-01,-6.865995883941650391e+00,-6.959052562713623047e+00,-6.897373676300048828e+00,-5.245763778686523438e+00,-5.544025421142578125e+00
-2.439849674701690674e-01,-5.172836303710937500e+00,-5.274002075195312500e+00,-5.343832015991210938e+00,-4.312122821807861328e+00,-5.520020008087158203e+00
-2.412280738353729248e-01,-3.545863628387451172e+00,-3.652771472930908203e+00,-3.827903032302856445e+00,-3.392825126647949219e+00,-5.500837326049804688e+00
-2.384711951017379761e-01,-1.969185829162597656e+00,-2.081767559051513672e+00,-2.345000743865966797e+00,-2.490109682083129883e+00,-5.487841606140136719e+00
-2.357143014669418335e-01,-4.288001358509063721e-01,-5.485194325447082520e-01,-8.902913331985473633e-01,-1.606561303138732910e+00,-5.482279777526855469e+00
-2.329574078321456909e-01,1.087760925292968750e+00,9.582884907722473145e-01,5.410699248313903809e-01,-7.451902031898498535e-01,-5.485295772552490234e+00
-2.302005141973495483e-01,2.591809511184692383e+00,2.448989152908325195e+00,1.953803300857543945e+00,9.051546454429626465e-02,-5.497905731201171875e+00
-2.274436205625534058e-01,4.093775749206542969e+00,3.933004140853881836e+00,3.352379560470581055e+00,8.965194821357727051e-01,-5.521019458770751953e+00
-2.246867269277572632e-01,5.603420257568359375e+00,5.418925285339355469e+00,4.740839958190917969e+00,1.668166279792785645e+00,-5.555418968200683594e+00
-2.219298332929611206e-01,7.129798412322998047e+00,6.914573192596435547e+00,6.122673511505126953e+00,2.400120019912719727e+00,-5.601753711700439453e+00
-2.191729396581649780e-01,8.681445121765136719e+00,8.427018165588378906e+00,7.500645637512207031e+00,3.086288213729858398e+00,-5.660552501678466797e+00
-2.164160460233688354e-01,1.026636123657226562e+01,9.962524414062500000e+00,8.876608848571777344e+00,3.719802379608154297e+00,-5.732196331024169922e+00
-2.136591523885726929e-01,1.189190578460693359e+01,1.152641201019287109e+01,1.025126266479492188e+01,4.292978763580322266e+00,-5.816932201385498047e+00
-2.109022736549377441e-01,1.356472969055175781e+01,1.312287998199462891e+01,1.162383079528808594e+01,4.797326087951660156e+00,-5.914864540100097656e+00
-2.081453800201416016e-01,1.529066181182861328e+01,1.475465679168701172e+01,1.299173545837402344e+01,5.223614215850830078e+00,-6.025949001312255859e+00
-2.053884863853454590e-01,1.707412338256835938e+01,1.642257118225097656e+01,1.434992122650146484e+01,5.561995983123779297e+00,-6.149987220764160156e+00
-2.026315927505493164e-01,1.891769218444824219e+01,1.812489318847656250e+01,1.569022750854492188e+01,5.802186489105224609e+00,-6.286638736724853516e+00
-1.998746991157531738e-01,2.082104492187500000e+01,1.985661888122558594e+01,1.700027275085449219e+01,5.933795452117919922e+00,-6.435415744781494141e+00
-1.971178054809570312e-01,2.277934074401855469e+01,2.160846519470214844e+01,1.826214599609375000e+01,5.946688175201416016e+00,-6.595669746398925781e+00
-1.943609118461608887e-01,2.478080368041992188e+01,2.336579895019531250e+01,1.945049476623535156e+01,5.831555843353271484e+00,-6.766628742218017578e+00
-1.916040182113647461e-01,2.680344009399414062e+01,2.510721397399902344e+01,2.053015899658203125e+01,5.580540657043457031e+00,-6.947366237640380859e+00
-1.888471245765686035e-01,2.881126403808593750e+01,2.680292892456054688e+01,2.145307350158691406e+01,5.187950134277343750e+00,-7.136845111846923828e+00
-1.860902309417724609e-01,3.075177574157714844e+01,2.841254234313964844e+01,2.215470695495605469e+01,4.651098251342773438e+00,-7.333895206451416016e+00
-1.833333373069763184e-01,3.255653381347656250e+01,2.988199234008789062e+01,2.255019950866699219e+01,3.971041440963745117e+00,-7.537252426147460938e+00
-1.805764585733413696e-01,3.414513397216796875e+01,3.113893318176269531e+01,2.253111076354980469e+01,3.153303623199462891e+00,-7.745552539825439453e+00
-1.778195649385452271e-01,3.542954254150390625e+01,3.208624267578125000e+01,2.196430206298828125e+01,2.208338260650634766e+00,-7.957370758056640625e+00
-1.750626713037490845e-01,3.631087493896484375e+01,3.259226608276367188e+01,2.069570350646972656e+01,1.151746869087219238e+00,-8.171203613281250000e+00
-1.723057776689529419e-01,3.666274642944335938e+01,3.247813034057617188e+01,1.856281661987304688e+01,4.038922488689422607e-03,-8.385529518127441406e+00
-1.695488840341567993e-01,3.630570220947265625e+01,3.150265502929687500e+01,1.541991233825683594e+01,-1.210000157356262207e+00,-8.598784446716308594e+00
-1.667919903993606567e-01,3.498840713500976562e+01,2.934958267211914062e+01,1.117769622802734375e+01,-2.462374448776245117e+00,-8.809418678283691406e+00
-1.640350967645645142e-01,3.239084625244140625e+01,2.562865829467773438e+01,5.852919578552246094e+00,-3.723335027694702148e+00,-9.015893936157226562e+00
-1.612782031297683716e-01,2.815305137634277344e+01,1.991292953491210938e+01,-3.871682286262512207e-01,-4.963037490844726562e+00,-9.216707229614257812e+00
-1.585213094949722290e-01,2.191558837890625000e+01,1.184346008300781250e+01,-7.209356784820556641e+00,-6.153226375579833984e+00,-9.410407066345214844e+00
-1.557644158601760864e-01,1.336024856567382812e+01,1.319021940231323242e+00,-1.414819049835205078e+01,-7.268817901611328125e+00,-9.595612525939941406e+00
-1.530075371265411377e-01,2.269073963165283203e+00,-1.127377414703369141e+01,-2.068901062011718750e+01,-8.289164543151855469e+00,-9.771007537841796875e+00
-1.502506434917449951e-01,-1.134476280212402344e+01,-2.493519210815429688e+01,-2.637190437316894531e+01,-9.198925018310546875e+00,-9.935403823852539062e+00
-1.474937498569488525e-01,-2.699974441528320312e+01,-3.820361328125000000e+01,-3.087408638000488281e+01,-9.988470077514648438e+00,-1.008767604827880859e+01
-1.447368562221527100e-01,-4.351121902465820312e+01,-4.958873748779296875e+01,-3.404333877563476562e+01,-1.065390491485595703e+01,-1.022684383392333984e+01
-1.419799625873565674e-01,-5.904491424560546875e+01,-5.803578186035156250e+01,-3.588160705566406250e+01,-1.119668865203857422e+01,-1.035202693939208984e+01
-1.392230689525604248e-01,-7.164431762695312500e+01,-6.313721084594726562e+01,-3.649997711181640625e+01,-1.162307071685791016e+01,-1.046245670318603516e+01
-1.364661753177642822e-01,-7.994644927978515625e+01,-6.504052734375000000e+01,-3.606837844848632812e+01,-1.194328784942626953e+01,-1.055749988555908203e+01
-1.337092816829681396e-01,-8.354564666748046875e+01,-6.420989990234375000e+01,-3.477536773681640625e+01,-1.217076969146728516e+01,-1.063662910461425781e+01
-1.309523880481719971e-01,-8.283166503906250000e+01,-6.120807266235351562e+01,-3.280247497558593750e+01,-1.232131290435791016e+01,-1.069945907592773438e+01
-1.281954944133758545e-01,-7.858506011962890625e+01,-5.656562805175781250e+01,-3.031153488159179688e+01,-1.241232013702392578e+01,-1.074566936492919922e+01
-1.254386007785797119e-01,-7.164126586914062500e+01,-5.072895431518554688e+01,-2.744079399108886719e+01,-1.246212768554687500e+01,-1.077508735656738281e+01
-1.226817145943641663e-01,-6.272322845458984375e+01,-4.405491256713867188e+01,-2.430626106262207031e+01,-1.248937034606933594e+01,-1.078763198852539062e+01
-1.199248209595680237e-01,-5.240364837646484375e+01,-3.682576751708984375e+01,-2.100526046752929688e+01,-1.251243019104003906e+01,-1.078330802917480469e+01
-1.171679273247718811e-01,-4.113751983642578125e+01,-2.926990890502929688e+01,-1.762090682983398438e+01,-1.254893970489501953e+01,-1.076218986511230469e+01
-1.144110411405563354e-01,-2.931416893005371094e+01,-2.158133506774902344e+01,-1.422643566131591797e+01,-1.261529827117919922e+01,-1.072447299957275391e+01
-1.116541475057601929e-01,-1.729821395874023438e+01,-1.393590450286865234e+01,-1.088904953002929688e+01,-1.272619438171386719e+01,-1.067037200927734375e+01
-1.088972538709640503e-01,-5.458167552947998047e+00,-6.504130363464355469e+00,-7.673292636871337891e+00,-1.289411449432373047e+01,-1.060018634796142578e+01
-1.061403602361679077e-01,5.801009654998779297e+00,5.399025678634643555e-01,-4.643658638000488281e+00,-1.312889289855957031e+01,-1.051426601409912109e+01
-1.033834666013717651e-01,1.599823760986328125e+01,7.013344287872314453e+00,-1.866517305374145508e+00,-1.343723583221435547e+01,-1.041300296783447266e+01
-1.006265804171562195e-01,2.455822944641113281e+01,1.272366428375244141e+01,5.888745188713073730e-01,-1.382231426239013672e+01,-1.029682064056396484e+01
-9.786968678236007690e-02,3.085732078552246094e+01,1.747211837768554688e+01,2.650511503219604492e+00,-1.428344058990478516e+01,-1.016618347167968750e+01
-9.511279314756393433e-02,3.436478424072265625e+01,2.106084251403808594e+01,4.245195865631103516e+00,-1.481588554382324219e+01,-1.002157020568847656e+01
-9.235589951276779175e-02,3.488055038452148438e+01,2.330216407775878906e+01,5.301952838897705078e+00,-1.541087627410888672e+01,-9.863474845886230469e+00
-8.959900587797164917e-02,3.278468322753906250e+01,2.402821350097656250e+01,5.757375240325927734e+00,-1.605578994750976562e+01,-9.692414283752441406e+00
-8.684211969375610352e-02,2.907428550720214844e+01,2.310258865356445312e+01,5.562768459320068359e+00,-1.673461723327636719e+01,-9.508902549743652344e+00
-8.408522605895996094e-02,2.495680236816406250e+01,2.044261741638183594e+01,4.692259788513183594e+00,-1.742868423461914062e+01,-9.313480377197265625e+00
-8.132833242416381836e-02,2.108819198608398438e+01,1.606747055053710938e+01,3.150282621383666992e+00,-1.811749267578125000e+01,-9.106653213500976562e+00
-7.857143878936767578e-02,1.693607711791992188e+01,1.017858982086181641e+01,9.762934446334838867e-01,-1.877973747253417969e+01,-8.888952255249023438e+00
-7.581454515457153320e-02,1.078023052215576172e+01,3.244419574737548828e+00,-1.755501747131347656e+00,-1.939436340332031250e+01,-8.660889625549316406e+00
-7.305765151977539062e-02,6.784402132034301758e-01,-3.984609842300415039e+00,-4.942573547363281250e+00,-1.994159507751464844e+01,-8.422976493835449219e+00
-7.030076533555984497e-02,-1.361029338836669922e+01,-1.060474395751953125e+01,-8.465833663940429688e+00,-2.040374755859375000e+01,-8.175713539123535156e+00
-6.754387170076370239e-02,-2.900391387939453125e+01,-1.581839752197265625e+01,-1.220402526855468750e+01,-2.076594161987304688e+01,-7.919588565826416016e+00
-6.478697806596755981e-02,-4.019549942016601562e+01,-1.919935226440429688e+01,-1.604631042480468750e+01,-2.101648902893066406e+01,-7.655081748962402344e+00
-6.203008443117141724e-02,-4.322336578369140625e+01,-2.082424354553222656e+01,-1.989960861206054688e+01,-2.114707756042480469e+01,-7.382656574249267578e+00
-5.927319452166557312e-02,-3.760912322998046875e+01,-2.122591400146484375e+01,-2.368868637084960938e+01,-2.115274620056152344e+01,-7.102769374847412109e+00
-5.651630088686943054e-02,-2.557779312133789062e+01,-2.121745872497558594e+01,-2.735000610351562500e+01,-2.103162384033203125e+01,-6.815865516662597656e+00
-5.375941097736358643e-02,-1.067921257019042969e+01,-2.165036582946777344e+01,-3.082234001159667969e+01,-2.078456878662109375e+01,-6.522361278533935547e+00
-5.100251734256744385e-02,2.426751375198364258e+00,-2.314871597290039062e+01,-3.403831863403320312e+01,-2.041477775573730469e+01,-6.222674369812011719e+00
-4.824562370777130127e-02,7.442996025085449219e+00,-2.587837982177734375e+01,-3.692008972167968750e+01,-1.992722320556640625e+01,-5.917211055755615234e+00
-4.548873379826545715e-02,-2.311534166336059570e+00,-2.946875762939453125e+01,-3.938094711303710938e+01,-1.932826614379882812e+01,-5.606353759765625000e+00
-4.273184016346931458e-02,-2.735707855224609375e+01,-3.320403671264648438e+01,-4.133222579956054688e+01,-1.862522315979003906e+01,-5.290481090545654297e+00
-3.997494652867317200e-02,-5.544363784790039062e+01,-3.644728469848632812e+01,-4.269334793090820312e+01,-1.782596778869628906e+01,-4.969957351684570312e+00
-3.721805661916732788e-02,-7.052539062500000000e+01,-3.905820465087890625e+01,-4.340156173706054688e+01,-1.693864059448242188e+01,-4.645145416259765625e+00
-3.446116298437118530e-02,-6.759513854980468750e+01,-4.153586959838867188e+01,-4.341900253295898438e+01,-1.597142219543457031e+01,-4.316371917724609375e+00
-3.170426934957504272e-02,-5.140160751342773438e+01,-4.478041458129882812e+01,-4.273544692993164062e+01,-1.493233776092529297e+01,-3.983983039855957031e+00
-2.894737944006919861e-02,-2.877580261230468750e+01,-4.954270172119140625e+01,-4.136696243286132812e+01,-1.382913589477539062e+01,-3.648295640945434570e+00
-2.619048580527305603e-02,-6.810291767120361328e+00,-5.578242874145507812e+01,-3.935146331787109375e+01,-1.266920089721679688e+01,-3.309630393981933594e+00
-2.343359403312206268e-02,3.958209037780761719e+00,-6.233834075927734375e+01,-3.674295043945312500e+01,-1.145952224731445312e+01,-2.968288898468017578e+00
-2.067670226097106934e-02,-1.288216114044189453e+01,-6.729460144042968750e+01,-3.360541534423828125e+01,-1.020666980743408203e+01,-2.624576330184936523e+00
-1.791981048882007599e-02,-6.488015747070312500e+01,-6.889048004150390625e+01,-3.000776863098144531e+01,-8.916796684265136719e+00,-2.278784036636352539e+00
-1.516291778534650803e-02,-1.210841217041015625e+02,-6.626271057128906250e+01,-2.601983451843261719e+01,-7.595681667327880859e+00,-1.931202530860900879e+00
-1.240602508187294006e-02,-1.427405395507812500e+02,-5.953496932983398438e+01,-2.170986175537109375e+01,-6.248741626739501953e+00,-1.582114934921264648e+00
-9.649133309721946716e-03,-1.300585174560546875e+02,-4.943719100952148438e+01,-1.714307403564453125e+01,-4.881109714508056641e+00,-1.231800317764282227e+00
-6.892241071909666061e-03,-9.934066772460937500e+01,-3.688251113891601562e+01,-1.238118457794189453e+01,-3.497644901275634766e+00,-8.805349469184875488e-01
-4.135348834097385406e-03,-6.129948043823242188e+01,-2.272123146057128906e+01,-7.482615947723388672e+00,-2.103016138076782227e+00,-5.285927057266235352e-01
-1.378456596285104752e-03,-2.064492797851562500e+01,-7.668527126312255859e+00,-2.503160715103149414e+00,-7.017489075660705566e-01,-1.762445122003555298e-01
1.378456596285104752e-03,2.064447021484375000e+01,7.668337345123291016e+00,2.503098726272583008e+00,7.017338275909423828e-01,1.762412935495376587e-01
4.135348834097385406e-03,6.129903411865234375e+01,2.272105789184570312e+01,7.482553005218505859e+00,2.103003025054931641e+00,5.285898447036743164e-01
6.892241071909666061e-03,9.934024047851562500e+01,3.688235092163085938e+01,1.238112258911132812e+01,3.497629880905151367e+00,8.805317282676696777e-01
9.649133309721946716e-03,1.300581665039062500e+02,4.943703460693359375e+01,1.714302062988281250e+01,4.881093978881835938e+00,1.231797456741333008e+00
1.240602508187294006e-02,1.427404022216796875e+02,5.953483963012695312e+01,2.170980834960937500e+01,6.248727321624755859e+00,1.582112193107604980e+00
1.516291778534650803e-02,1.210843582153320312e+02,6.626262664794921875e+01,2.601978111267089844e+01,7.595664978027343750e+00,1.931200265884399414e+00
1.791981048882007599e-02,6.488072967529296875e+01,6.889045715332031250e+01,3.000772857666015625e+01,8.916783332824707031e+00,2.278782367706298828e+00
2.067670226097106934e-02,1.288271045684814453e+01,6.729465484619140625e+01,3.360538864135742188e+01,1.020665550231933594e+01,2.624573469161987305e+00
2.343359403312206268e-02,-3.957917690277099609e+00,6.233844757080078125e+01,3.674293136596679688e+01,1.145951271057128906e+01,2.968286275863647461e+00
2.619048580527305603e-02,6.810416221618652344e+00,5.578256607055664062e+01,3.935145568847656250e+01,1.266918754577636719e+01,3.309624433517456055e+00
2.894737944006919861e-02,2.877585411071777344e+01,4.954285812377929688e+01,4.136694717407226562e+01,1.382912540435791016e+01,3.648292541503906250e+00
3.170426934957504272e-02,5.140163421630859375e+01,4.478054046630859375e+01,4.273545074462890625e+01,1.493233013153076172e+01,3.983981847763061523e+00
3.446116298437118530e-02,6.759513854980468750e+01,4.153599166870117188e+01,4.341902160644531250e+01,1.597141742706298828e+01,4.316371917724609375e+00
3.721805661916732788e-02,7.052539062500000000e+01,3.905828857421875000e+01,4.340158843994140625e+01,1.693863868713378906e+01,4.645141124725341797e+00
3.997494652867317200e-02,5.544365310668945312e+01,3.644733428955078125e+01,4.269337081909179688e+01,1.782596778869628906e+01,4.969961643218994141e+00
4.273184016346931458e-02,2.735707855224609375e+01,3.320406723022460938e+01,4.133227157592773438e+01,1.862522888183593750e+01,5.290481567382812500e+00
4.548873379826545715e-02,2.311528921127319336e+00,2.946877670288085938e+01,3.938098144531250000e+01,1.932827568054199219e+01,5.606352806091308594e+00
4.824562370777130127e-02,-7.442996978759765625e+00,2.587839126586914062e+01,3.692015075683593750e+01,1.992721557617187500e+01,5.917210578918457031e+00
5.100251734256744385e-02,-2.426753044128417969e+00,2.314871597290039062e+01,3.403836441040039062e+01,2.041477394104003906e+01,6.222674369812011719e+00
5.375941097736358643e-02,1.067921257019042969e+01,2.165036964416503906e+01,3.082237052917480469e+01,2.078458213806152344e+01,6.522360801696777344e+00
5.651630088686943054e-02,2.557779502868652344e+01,2.121746444702148438e+01,2.735004234313964844e+01,2.103162193298339844e+01,6.815868377685546875e+00
5.927319452166557312e-02,3.760912322998046875e+01,2.122591209411621094e+01,2.368872833251953125e+01,2.115274620056152344e+01,7.102776527404785156e+00
6.203008443117141724e-02,4.322337341308593750e+01,2.082424163818359375e+01,1.989964103698730469e+01,2.114707374572753906e+01,7.382658004760742188e+00
6.478697806596755981e-02,4.019549942016601562e+01,1.919935226440429688e+01,1.604632949829101562e+01,2.101649284362792969e+01,7.655077457427978516e+00
6.754387170076370239e-02,2.900391769409179688e+01,1.581840419769287109e+01,1.220404529571533203e+01,2.076594734191894531e+01,7.919585704803466797e+00
7.030076533555984497e-02,1.361029529571533203e+01,1.060474300384521484e+01,8.465844154357910156e+00,2.040375709533691406e+01,8.175715446472167969e+00
7.305765151977539062e-02,-6.784367561340332031e-01,3.984610557556152344e+00,4.942580699920654297e+00,1.994160461425781250e+01,8.422973632812500000e+00
7.581454515457153320e-02,-1.078023338317871094e+01,-3.244418621063232422e+00,1.755504965782165527e+00,1.939437484741210938e+01,8.660888671875000000e+00
7.857143878936767578e-02,-1.693607711791992188e+01,-1.017859458923339844e+01,-9.762882590293884277e-01,1.877974319458007812e+01,8.888950347900390625e+00
8.132833242416381836e-02,-2.108819580078125000e+01,-1.606747436523437500e+01,-3.150280714035034180e+00,1.811750030517578125e+01,9.106654167175292969e+00
8.408522605895996094e-02,-2.495679664611816406e+01,-2.044261360168457031e+01,-4.692257404327392578e+00,1.742870903015136719e+01,9.313478469848632812e+00
8.684211969375610352e-02,-2.907428741455078125e+01,-2.310258674621582031e+01,-5.562770843505859375e+00,1.673462867736816406e+01,9.508907318115234375e+00
8.959900587797164917e-02,-3.278467559814453125e+01,-2.402821350097656250e+01,-5.757374286651611328e+00,1.605579948425292969e+01,9.692414283752441406e+00
9.235589951276779175e-02,-3.488055038452148438e+01,-2.330215835571289062e+01,-5.301954746246337891e+00,1.541088771820068359e+01,9.863472938537597656e+00
9.511279314756393433e-02,-3.436478042602539062e+01,-2.106084632873535156e+01,-4.245197296142578125e+00,1.481589698791503906e+01,1.002156829833984375e+01
9.786968678236007690e-02,-3.085731697082519531e+01,-1.747211456298828125e+01,-2.650512218475341797e+00,1.428345012664794922e+01,1.016618061065673828e+01
1.006265804171562195e-01,-2.455823135375976562e+01,-1.272366333007812500e+01,-5.888741612434387207e-01,1.382232093811035156e+01,1.029682540893554688e+01
1.033834666013717651e-01,-1.599824047088623047e+01,-7.013345241546630859e+00,1.866517901420593262e+00,1.343724250793457031e+01,1.041300106048583984e+01
1.061403602361679077e-01,-5.801008701324462891e+00,-5.399033427238464355e-01,4.643659591674804688e+00,1.312890052795410156e+01,1.051426506042480469e+01
1.088972538709640503e-01,5.458165168762207031e+00,6.504129409790039062e+00,7.673294544219970703e+00,1.289412307739257812e+01,1.060019302368164062e+01
1.116541475057601929e-01,1.729821205139160156e+01,1.393590831756591797e+01,1.088905239105224609e+01,1.272620582580566406e+01,1.067037105560302734e+01
1.144110411405563354e-01,2.931416511535644531e+01,2.158133506774902344e+01,1.422643947601318359e+01,1.261530590057373047e+01,1.072447204589843750e+01
1.171679273247718811e-01,4.113752365112304688e+01,2.926990890502929688e+01,1.762091255187988281e+01,1.254894161224365234e+01,1.076219844818115234e+01
1.199248209595680237e-01,5.240364837646484375e+01,3.682575988769531250e+01,2.100526046752929688e+01,1.251243114471435547e+01,1.078330421447753906e+01
1.226817145943641663e-01,6.272322845458984375e+01,4.405490875244140625e+01,2.430626487731933594e+01,1.248937416076660156e+01,1.078763198852539062e+01
1.254386007785797119e-01,7.164126586914062500e+01,5.072895431518554688e+01,2.744079399108886719e+01,1.246213531494140625e+01,1.077508163452148438e+01
1.281954944133758545e-01,7.858503723144531250e+01,5.656563568115234375e+01,3.031152534484863281e+01,1.241232109069824219e+01,1.074566936492919922e+01
1.309523880481719971e-01,8.283166503906250000e+01,6.120806121826171875e+01,3.280247879028320312e+01,1.232131099700927734e+01,1.069945430755615234e+01
1.337092816829681396e-01,8.354564666748046875e+01,6.420990753173828125e+01,3.477536392211914062e+01,1.217077541351318359e+01,1.063663673400878906e+01
1.364661753177642822e-01,7.994645690917968750e+01,6.504053497314453125e+01,3.606837463378906250e+01,1.194328594207763672e+01,1.055749988555908203e+01
1.392230689525604248e-01,7.164431762695312500e+01,6.313722229003906250e+01,3.649997329711914062e+01,1.162306976318359375e+01,1.046245384216308594e+01
1.419799625873565674e-01,5.904491806030273438e+01,5.803578186035156250e+01,3.588160324096679688e+01,1.119668865203857422e+01,1.035202407836914062e+01
1.447368562221527100e-01,4.351121520996093750e+01,4.958874130249023438e+01,3.404332733154296875e+01,1.065389919281005859e+01,1.022684383392333984e+01
1.474937498569488525e-01,2.699974441528320312e+01,3.820361709594726562e+01,3.087408828735351562e+01,9.988473892211914062e+00,1.008767986297607422e+01
1.502506434917449951e-01,1.134476757049560547e+01,2.493518638610839844e+01,2.637190437316894531e+01,9.198925018310546875e+00,9.935398101806640625e+00
1.530075371265411377e-01,-2.269071340560913086e+00,1.127377796173095703e+01,2.068900871276855469e+01,8.289163589477539062e+00,9.771015167236328125e+00
1.557644158601760864e-01,-1.336024856567382812e+01,-1.319020748138427734e+00,1.414818191528320312e+01,7.268819332122802734e+00,9.595611572265625000e+00
1.585213094949722290e-01,-2.191559219360351562e+01,-1.184345626831054688e+01,7.209360122680664062e+00,6.153225898742675781e+00,9.410414695739746094e+00
1.612782031297683716e-01,-2.815305519104003906e+01,-1.991293525695800781e+01,3.871681392192840576e-01,4.963037014007568359e+00,9.216708183288574219e+00
1.640350967645645142e-01,-3.239083862304687500e+01,-2.562866401672363281e+01,-5.852920055389404297e+00,3.723335504531860352e+00,9.015896797180175781e+00
1.667919903993606567e-01,-3.498839950561523438e+01,-2.934959220886230469e+01,-1.117768669128417969e+01,2.462374925613403320e+00,8.809421539306640625e+00
1.695488840341567993e-01,-3.630570220947265625e+01,-3.150265884399414062e+01,-1.541991424560546875e+01,1.210000276565551758e+00,8.598787307739257812e+00
1.723057776689529419e-01,-3.666274642944335938e+01,-3.247813034057617188e+01,-1.856281852722167969e+01,-4.039089195430278778e-03,8.385529518127441406e+00
1.750626713037490845e-01,-3.631088256835937500e+01,-3.259226608276367188e+01,-2.069569587707519531e+01,-1.151744961738586426e+00,8.171207427978515625e+00
1.778195649385452271e-01,-3.542954635620117188e+01,-3.208624267578125000e+01,-2.196429634094238281e+01,-2.208338737487792969e+00,7.957371234893798828e+00
1.805764585733413696e-01,-3.414513397216796875e+01,-3.113893318176269531e+01,-2.253111267089843750e+01,-3.153302907943725586e+00,7.745561599731445312e+00
1.833333373069763184e-01,-3.255654525756835938e+01,-2.988198089599609375e+01,-2.255020332336425781e+01,-3.971039772033691406e+00,7.537254333496093750e+00
1.860902309417724609e-01,-3.075177764892578125e+01,-2.841254806518554688e+01,-2.215470695495605469e+01,-4.651098251342773438e+00,7.333901882171630859e+00
1.888471245765686035e-01,-2.881126403808593750e+01,-2.680292701721191406e+01,-2.145307540893554688e+01,-5.187952041625976562e+00,7.136847972869873047e+00
1.916040182113647461e-01,-2.680343818664550781e+01,-2.510721206665039062e+01,-2.053015518188476562e+01,-5.580538749694824219e+00,6.947369575500488281e+00
1.943609118461608887e-01,-2.478080177307128906e+01,-2.336579704284667969e+01,-1.945049667358398438e+01,-5.831556320190429688e+00,6.766630649566650391e+00
1.971178054809570312e-01,-2.277934646606445312e+01,-2.160846710205078125e+01,-1.826214218139648438e+01,-5.946686267852783203e+00,6.595675468444824219e+00
1.998746991157531738e-01,-2.082104301452636719e+01,-1.985662078857421875e+01,-1.700027084350585938e+01,-5.933794975280761719e+00,6.435416698455810547e+00
2.026315927505493164e-01,-1.891769027709960938e+01,-1.812489128112792969e+01,-1.569022464752197266e+01,-5.802187919616699219e+00,6.286640167236328125e+00
2.053884863853454590e-01,-1.707412147521972656e+01,-1.642256927490234375e+01,-1.434992504119873047e+01,-5.561992168426513672e+00,6.149990558624267578e+00
2.081453800201416016e-01,-1.529066276550292969e+01,-1.475465393066406250e+01,-1.299173545837402344e+01,-5.223615646362304688e+00,6.025947093963623047e+00
2.109022736549377441e-01,-1.356472587585449219e+01,-1.312287330627441406e+01,-1.162383651733398438e+01,-4.797324657440185547e+00,5.914866924285888672e+00
2.136591523885726929e-01,-1.189190864562988281e+01,-1.152641391754150391e+01,-1.025125694274902344e+01,-4.292980194091796875e+00,5.816932201385498047e+00
2.164160460233688354e-01,-1.026636505126953125e+01,-9.962522506713867188e+00,-8.876607894897460938e+00,-3.719803333282470703e+00,5.732194423675537109e+00
2.191729396581649780e-01,-8.681447982788085938e+00,-8.427020072937011719e+00,-7.500648021697998047e+00,-3.086288452148437500e+00,5.660551548004150391e+00
2.219298332929611206e-01,-7.129800319671630859e+00,-6.914571285247802734e+00,-6.122672557830810547e+00,-2.400118112564086914e+00,5.601754665374755859e+00
2.246867269277572632e-01,-5.603417873382568359e+00,-5.418924808502197266e+00,-4.740838050842285156e+00,-1.668166399002075195e+00,5.555419445037841797e+00
2.274436205625534058e-01,-4.093775749206542969e+00,-3.933004140853881836e+00,-3.352378845214843750e+00,-8.965193033218383789e-01,5.521019935607910156e+00
2.302005141973495483e-01,-2.591810226440429688e+00,-2.448989868164062500e+00,-1.953804373741149902e+00,-9.051609784364700317e-02,5.497905254364013672e+00
2.329574078321456909e-01,-1.087761044502258301e+00,-9.582871198654174805e-01,-5.410691499710083008e-01,7.451905608177185059e-01,5.485295772552490234e+00
2.357143014669418335e-01,4.287981986999511719e-01,5.485197305679321289e-01,8.902908563613891602e-01,1.606560826301574707e+00,5.482281684875488281e+00
2.384711951017379761e-01,1.969186902046203613e+00,2.081767797470092773e+00,2.345002889633178711e+00,2.490109682083129883e+00,5.487840175628662109e+00
2.412280738353729248e-01,3.545861482620239258e+00,3.652771949768066406e+00,3.827903509140014648e+00,3.392824649810791016e+00,5.500837326049804688e+00
2.439849674701690674e-01,5.172834396362304688e+00,5.274001121520996094e+00,5.343833446502685547e+00,4.312122821807861328e+00,5.520020961761474609e+00
2.467418611049652100e-01,6.865997791290283203e+00,6.959052085876464844e+00,6.897372722625732422e+00,5.245765686035156250e+00,5.544026374816894531e+00
2.494987547397613525e-01,8.643918037414550781e+00,8.722688674926757812e+00,8.492727279663085938e+00,6.191801548004150391e+00,5.571396350860595703e+00
2.522556483745574951e-01,1.052824020385742188e+01,1.058075714111328125e+01,1.013348388671875000e+01,7.148547172546386719e+00,5.600560665130615234e+00
2.550125420093536377e-01,1.254397392272949219e+01,1.254991912841796875e+01,1.182239627838134766e+01,8.114497184753417969e+00,5.629843711853027344e+00
2.577694356441497803e-01,1.471940898895263672e+01,1.464721584320068359e+01,1.356109714508056641e+01,9.088316917419433594e+00,5.657486915588378906e+00
2.605263292789459229e-01,1.708502769470214844e+01,1.688939857482910156e+01,1.534989929199218750e+01,1.006877613067626953e+01,5.681619644165039062e+00
2.632832229137420654e-01,1.967223930358886719e+01,1.929178619384765625e+01,1.718745040893554688e+01,1.105475044250488281e+01,5.700287818908691406e+00
2.660401165485382080e-01,2.251254272460937500e+01,2.186662101745605469e+01,1.907048988342285156e+01,1.204514884948730469e+01,5.711455821990966797e+00
2.687970101833343506e-01,2.563792610168457031e+01,2.462065696716308594e+01,2.099356460571289062e+01,1.303892803192138672e+01,5.713000774383544922e+00
2.715539038181304932e-01,2.908155441284179688e+01,2.755184745788574219e+01,2.294875526428222656e+01,1.403502655029296875e+01,5.702731132507324219e+00
2.743107974529266357e-01,3.287548065185546875e+01,3.064480972290039062e+01,2.492548942565917969e+01,1.503234577178955078e+01,5.678398609161376953e+00
2.770676910877227783e-01,3.703896713256835938e+01,3.386539077758789062e+01,2.691030693054199219e+01,1.602975273132324219e+01,5.637717723846435547e+00
2.798245847225189209e-01,4.155285644531250000e+01,3.715442657470703125e+01,2.888684082031250000e+01,1.702599143981933594e+01,5.578362464904785156e+00
2.825814783573150635e-01,4.631858444213867188e+01,4.042170333862304688e+01,3.083584594726562500e+01,1.801966857910156250e+01,5.498015880584716797e+00
2.853383421897888184e-01,5.110345458984375000e+01,4.354151916503906250e+01,3.273537826538085938e+01,1.900921440124511719e+01,5.394378185272216797e+00
2.880952358245849609e-01,5.548364639282226562e+01,4.635250473022460938e+01,3.456137466430664062e+01,1.999280738830566406e+01,5.265224933624267578e+00
2.908521294593811035e-01,5.881388092041015625e+01,4.866481399536132812e+01,3.628823471069335938e+01,2.096826553344726562e+01,5.108408451080322266e+00
2.936090230941772461e-01,6.028703308105468750e+01,5.027907943725585938e+01,3.789006423950195312e+01,2.193297195434570312e+01,4.921940803527832031e+00
2.963659167289733887e-01,5.917042541503906250e+01,5.101987075805664062e+01,3.934208679199218750e+01,2.288368988037109375e+01,4.704016685485839844e+00
2.991228103637695312e-01,5.523013305664062500e+01,5.078232192993164062e+01,4.062253952026367188e+01,2.381641769409179688e+01,4.453080177307128906e+00
3.018797039985656738e-01,4.911617660522460938e+01,4.958213806152343750e+01,4.171471023559570312e+01,2.472602462768554688e+01,4.167878627777099609e+00
3.046365976333618164e-01,4.228917694091796875e+01,4.758988952636718750e+01,4.260931396484375000e+01,2.560603141784667969e+01,3.847523450851440430e+00
3.073934912681579590e-01,3.636631774902343750e+01,4.512654113769531250e+01,4.330635833740234375e+01,2.644802474975585938e+01,3.491542816162109375e+00
3.101503849029541016e-01,3.239312362670898438e+01,4.260965728759765625e+01,4.381670761108398438e+01,2.724121093750000000e+01,3.099960803985595703e+00
3.129072785377502441e-01,3.063067245483398438e+01,4.046332550048828125e+01,4.416250228881835938e+01,2.797145652770996094e+01,2.673305511474609375e+00
3.156641721725463867e-01,3.084558486938476562e+01,3.902713775634765625e+01,4.437639999389648438e+01,2.862046432495117188e+01,2.212713718414306641e+00
3.184210658073425293e-01,3.268064880371093750e+01,3.849843978881835938e+01,4.449920272827148438e+01,2.916453742980957031e+01,1.719904303550720215e+00
3.211779594421386719e-01,3.582636260986328125e+01,3.892170715332031250e+01,4.457631683349609375e+01,2.957313728332519531e+01,1.197216391563415527e+00
3.239348530769348145e-01,4.000302124023437500e+01,4.021426010131835938e+01,4.465315246582031250e+01,2.980727195739746094e+01,6.476164460182189941e-01
3.266917467117309570e-01,4.488129043579101562e+01,4.220736312866210938e+01,4.477028656005859375e+01,2.981769371032714844e+01,7.465294003486633301e-02
3.294486403465270996e-01,5.003134155273437500e+01,4.468498229980468750e+01,4.495882415771484375e+01,2.954355239868164062e+01,-5.175648927688598633e-01
3.322055339813232422e-01,5.492557144165039062e+01,4.741261672973632812e+01,4.523683547973632812e+01,2.891133117675781250e+01,-1.124455690383911133e+00
3.349624276161193848e-01,5.899923706054687500e+01,5.015582656860351562e+01,4.560663604736328125e+01,2.783560752868652344e+01,-1.741033673286437988e+00
3.377193212509155273e-01,6.177573776245117188e+01,5.269176864624023438e+01,4.605315017700195312e+01,2.622200584411621094e+01,-2.362030029296875000e+00
3.404762148857116699e-01,6.302848815917968750e+01,5.481771087646484375e+01,4.654262161254882812e+01,2.397431182861328125e+01,-2.981982707977294922e+00
3.432331085205078125e-01,6.287418365478515625e+01,5.635764312744140625e+01,4.702073287963867188e+01,2.100662994384765625e+01,-3.595390796661376953e+00
3.459899723529815674e-01,6.167754364013671875e+01,5.716879272460937500e+01,4.740877532958984375e+01,1.726112937927246094e+01,-4.196811676025390625e+00
3.487468659877777100e-01,5.978442764282226562e+01,5.714746093750000000e+01,4.759605407714843750e+01,1.272954750061035156e+01,-4.781013011932373047e+00
3.515037596225738525e-01,5.728324127197265625e+01,5.623502731323242188e+01,4.742576599121093750e+01,7.474190711975097656e+00,-5.343058109283447266e+00
3.542606532573699951e-01,5.399951553344726562e+01,5.442490768432617188e+01,4.667207717895507812e+01,1.640366077423095703e+00,-5.878413200378417969e+00
3.570175468921661377e-01,4.972886276245117188e+01,5.177108764648437500e+01,4.500670623779296875e+01,-4.547518730163574219e+00,-6.383038997650146484e+00
3.597744405269622803e-01,4.451665878295898438e+01,4.839520263671875000e+01,4.195925521850585938e+01,-1.081018066406250000e+01,-6.853438377380371094e+00
3.625313341617584229e-01,3.877263641357421875e+01,4.448610687255859375e+01,3.689029693603515625e+01,-1.685399818420410156e+01,-7.286695003509521484e+00
3.652882277965545654e-01,3.314673614501953125e+01,4.028209304809570312e+01,2.902555274963378906e+01,-2.241632080078125000e+01,-7.680503845214843750e+00
3.680451214313507080e-01,2.826556396484375000e+01,3.602764511108398438e+01,1.763423538208007812e+01,-2.730101394653320312e+01,-8.033152580261230469e+00
3.708020150661468506e-01,2.450705528259277344e+01,3.190113639831542969e+01,2.419919729232788086e+00,-3.139529037475585938e+01,-8.343514442443847656e+00
3.735589087009429932e-01,2.193196296691894531e+01,2.790982055664062500e+01,-1.597404575347900391e+01,-3.466679000854492188e+01,-8.611005783081054688e+00
3.763158023357391357e-01,2.036540985107421875e+01,2.374021530151367188e+01,-3.574215316772460938e+01,-3.714697647094726562e+01,-8.835540771484375000e+00
3.790726959705352783e-01,1.953546524047851562e+01,1.854230117797851562e+01,-5.440573883056640625e+01,-3.890917587280273438e+01,-9.017487525939941406e+00
3.818295896053314209e-01,1.917251014709472656e+01,1.066004657745361328e+01,-6.983154296875000000e+01,-4.004788589477539062e+01,-9.157598495483398438e+00
3.845864832401275635e-01,1.900864410400390625e+01,-2.489128589630126953e+00,-8.098638916015625000e+01,-4.066292190551757812e+01,-9.256952285766601562e+00
3.873433768749237061e-01,1.861504936218261719e+01,-2.372478866577148438e+01,-8.794719696044921875e+01,-4.084909820556640625e+01,-9.316899299621582031e+00
3.901002705097198486e-01,1.691595649719238281e+01,-5.373336029052734375e+01,-9.143178558349609375e+01,-4.069077301025390625e+01,-9.338998794555664062e+00
3.928571641445159912e-01,1.104832077026367188e+01,-8.814174652099609375e+01,-9.232596588134765625e+01,-4.025961685180664062e+01,-9.324972152709960938e+00
3.956140577793121338e-01,-5.507671356201171875e+00,-1.186204223632812500e+02,-9.141808319091796875e+01,-3.961472702026367188e+01,-9.276651382446289062e+00
3.983709514141082764e-01,-4.279809188842773438e+01,-1.388239898681640625e+02,-8.931436920166015625e+01,-3.880368423461914062e+01,-9.195932388305664062e+00
4.011278450489044189e-01,-1.034770507812500000e+02,-1.478703002929687500e+02,-8.644719696044921875e+01,-3.786423873901367188e+01,-9.084746360778808594e+00
4.038847088813781738e-01,-1.663283538818359375e+02,-1.483855133056640625e+02,-8.311321258544921875e+01,-3.682588577270507812e+01,-8.945023536682128906e+00
4.066416025161743164e-01,-2.039990539550781250e+02,-1.435290374755859375e+02,-7.951266479492187500e+01,-3.571150588989257812e+01,-8.778667449951171875e+00
4.093984961509704590e-01,-2.127734832763671875e+02,-1.356890258789062500e+02,-7.578031921386718750e+01,-3.453872299194335938e+01,-8.587535858154296875e+00
4.121553897857666016e-01,-2.034335021972656250e+02,-1.263864059448242188e+02,-7.200734710693359375e+01,-3.332099914550781250e+01,-8.373424530029296875e+00
4.149122834205627441e-01,-1.855144653320312500e+02,-1.165300216674804688e+02,-6.825615692138671875e+01,-3.206858825683593750e+01,-8.138054847717285156e+00
4.176691770553588867e-01,-1.644137420654296875e+02,-1.066576614379882812e+02,-6.456980895996093750e+01,-3.078922080993652344e+01,-7.883066177368164062e+00
4.204260706901550293e-01,-1.429738006591796875e+02,-9.709352111816406250e+01,-6.097824859619140625e+01,-2.948871040344238281e+01,-7.610009193420410156e+00
4.231829643249511719e-01,-1.227791824340820312e+02,-8.803742218017578125e+01,-5.750218582153320312e+01,-2.817138671875000000e+01,-7.320339679718017578e+00
4.259398579597473145e-01,-1.047349166870117188e+02,-7.961301422119140625e+01,-5.415545272827148438e+01,-2.684043121337890625e+01,-7.015425205230712891e+00
4.286967515945434570e-01,-8.927857208251953125e+01,-7.189241790771484375e+01,-5.094648742675781250e+01,-2.549815750122070312e+01,-6.696540832519531250e+00
4.314536452293395996e-01,-7.647874450683593750e+01,-6.490937805175781250e+01,-4.787910842895507812e+01,-2.414622116088867188e+01,-6.364866733551025391e+00
4.342105388641357422e-01,-6.613114929199218750e+01,-5.866661453247070312e+01,-4.495302200317382812e+01,-2.278575897216796875e+01,-6.021502017974853516e+00
4.369674324989318848e-01,-5.787197113037109375e+01,-5.314128875732421875e+01,-4.216396713256835938e+01,-2.141751289367675781e+01,-5.667459011077880859e+00
4.397243261337280273e-01,-5.128733825683593750e+01,-4.829030990600585938e+01,-3.950381851196289062e+01,-2.004195404052734375e+01,-5.303669452667236328e+00
4.424812197685241699e-01,-4.599322891235351562e+01,-4.405597305297851562e+01,-3.696064758300781250e+01,-1.865931701660156250e+01,-4.930991649627685547e+00
4.452381134033203125e-01,-4.167475509643554688e+01,-4.037171173095703125e+01,-3.451882171630859375e+01,-1.726968193054199219e+01,-4.550210952758789062e+00
4.479950070381164551e-01,-3.809239578247070312e+01,-3.716759109497070312e+01,-3.215914916992187500e+01,-1.587301063537597656e+01,-4.162048816680908203e+00
4.507519006729125977e-01,-3.507110214233398438e+01,-3.437459564208984375e+01,-2.985925865173339844e+01,-1.446917915344238281e+01,-3.767161607742309570e+00
4.535087943077087402e-01,-3.248451995849609375e+01,-3.192732238769531250e+01,-2.759403800964355469e+01,-1.305801105499267578e+01,-3.366153001785278320e+00
4.562656879425048828e-01,-3.024085426330566406e+01,-2.976461601257324219e+01,-2.533635711669921875e+01,-1.163928604125976562e+01,-2.959568977355957031e+00
4.590225815773010254e-01,-2.827241897583007812e+01,-2.782790946960449219e+01,-2.305783843994140625e+01,-1.021277523040771484e+01,-2.547909498214721680e+00
4.617794752120971680e-01,-2.652846336364746094e+01,-2.605735206604003906e+01,-2.072980880737304688e+01,-8.778237342834472656e+00,-2.131628990173339844e+00
4.645363390445709229e-01,-2.497000885009765625e+01,-2.438585090637207031e+01,-1.832431411743164062e+01,-7.335450172424316406e+00,-1.711144328117370605e+00
4.672932326793670654e-01,-2.356613540649414062e+01,-2.273172569274902344e+01,-1.581494140625000000e+01,-5.884159088134765625e+00,-1.286822080612182617e+00
4.700501263141632080e-01,-2.229005241394042969e+01,-2.099157524108886719e+01,-1.317783832550048828e+01,-4.424167156219482422e+00,-8.590070009231567383e-01
4.728070199489593506e-01,-2.111170578002929688e+01,-1.903535270690917969e+01,-1.039231300354003906e+01,-2.955287456512451172e+00,-4.280091524124145508e-01
4.755639135837554932e-01,-1.998047447204589844e+01,-1.670639419555664062e+01,-7.441342830657958984e+00,-1.477355480194091797e+00,5.892697721719741821e-03
4.783208072185516357e-01,-1.878697776794433594e+01,-1.382838153839111328e+01,-4.311826705932617188e+00,9.769821539521217346e-03,4.424433112144470215e-01
4.810777008533477783e-01,-1.729308128356933594e+01,-1.021921730041503906e+01,-9.946511387825012207e-01,1.506200194358825684e+00,8.814131617546081543e-01
4.838345944881439209e-01,-1.503878211975097656e+01,-5.709470748901367188e+00,2.515492677688598633e+00,3.012020826339721680e+00,1.322593569755554199e+00
4.865914881229400635e-01,-1.127483749389648438e+01,-1.608234345912933350e-01,6.220400810241699219e+00,4.527290821075439453e+00,1.765795111656188965e+00
4.893483817577362061e-01,-5.003847599029541016e+00,6.520106792449951172e+00,1.011878967285156250e+01,6.052041530609130859e+00,2.210847616195678711e+00
4.921052753925323486e-01,4.823709487915039062e+00,1.437566566467285156e+01,1.420678138732910156e+01,7.586279869079589844e+00,2.657595396041870117e+00
4.948621690273284912e-01,1.902703475952148438e+01,2.339919090270996094e+01,1.847840881347656250e+01,9.129990577697753906e+00,3.105898618698120117e+00
4.976190626621246338e-01,3.798127746582031250e+01,3.354314422607421875e+01,2.292610740661621094e+01,1.068312835693359375e+01,3.555631399154663086e+00
5.003759264945983887e-01,6.157974243164062500e+01,4.473036956787109375e+01,2.754112815856933594e+01,1.224561882019042969e+01,4.006672382354736328e+00
5.031328201293945312e-01,8.935277557373046875e+01,5.686626815795898438e+01,3.231414413452148438e+01,1.381740951538085938e+01,4.458928585052490234e+00
5.058897137641906738e-01,1.206425857543945312e+02,6.984825134277343750e+01,3.723527908325195312e+01,1.539838600158691406e+01,4.912301063537597656e+00
5.086466073989868164e-01,1.547556762695312500e+02,8.357389068603515625e+01,4.229458618164062500e+01,1.698842620849609375e+01,5.366703987121582031e+00
5.114035010337829590e-01,1.910570373535156250e+02,9.794593048095703125e+01,4.748225784301757812e+01,1.858740615844726562e+01,5.822060585021972656e+00
5.141603946685791016e-01,2.290121612548828125e+02,1.128753509521484375e+02,5.278873062133789062e+01,2.019517135620117188e+01,6.278301239013671875e+00
5.169172883033752441e-01,2.681947937011718750e+02,1.282826232910156250e+02,5.820483779907226562e+01,2.181157302856445312e+01,6.735363960266113281e+00
5.196741819381713867e-01,3.082770690917968750e+02,1.440980682373046875e+02,6.372190856933593750e+01,2.343644142150878906e+01,7.193190574645996094e+00
5.224310755729675293e-01,3.490126342773437500e+02,1.602613372802734375e+02,6.933177185058593750e+01,2.506959915161132812e+01,7.651729583740234375e+00
5.251879692077636719e-01,3.902196960449218750e+02,1.767206115722656250e+02,7.502680206298828125e+01,2.671087074279785156e+01,8.110932350158691406e+00
5.279448628425598145e-01,4.317654113769531250e+02,1.934317779541015625e+02,8.079995727539062500e+01,2.836005592346191406e+01,8.570759773254394531e+00
5.307017564773559570e-01,4.735536499023437500e+02,2.103572235107421875e+02,8.664467620849609375e+01,3.001697731018066406e+01,9.031170845031738281e+00
5.334586501121520996e-01,5.155151977539062500e+02,2.274651031494140625e+02,9.255500030517578125e+01,3.168142700195312500e+01,9.492130279541015625e+00
5.362155437469482422e-01,5.576001586914062500e+02,2.447284545898437500e+02,9.852538299560546875e+01,3.335322189331054688e+01,9.953608512878417969e+00
5.389724373817443848e-01,5.997733764648437500e+02,2.621243591308593750e+02,1.045508422851562500e+02,3.503214263916015625e+01,1.041557693481445312e+01
5.417293310165405273e-01,6.420090332031250000e+02,2.796335144042968750e+02,1.106267395019531250e+02,3.671799850463867188e+01,1.087800502777099609e+01
5.444862246513366699e-01,6.842894287109375000e+02,2.972393798828125000e+02,1.167488784790039062e+02,3.841059494018554688e+01,1.134087467193603516e+01
5.472431182861328125e-01,7.266015014648437500e+02,3.149279785156250000e+02,1.229134597778320312e+02,4.010972976684570312e+01,1.180416011810302734e+01
5.500000119209289551e-01,7.689361572265625000e+02,3.326874694824218750e+02,1.291169738769531250e+02,4.181520843505859375e+01,1.226784610748291016e+01


==> figures/shearlets/8/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.895276641845703125e+01,8.355630874633789062e+00,3.353790283203125000e+00,1.212789416313171387e+00,7.827121615409851074e-01
-5.472431182861328125e-01,1.689125442504882812e+01,7.462943077087402344e+00,3.006388664245605469e+00,1.099861621856689453e+00,7.495306730270385742e-01
-5.444862246513366699e-01,1.494642066955566406e+01,6.619120597839355469e+00,2.676036119461059570e+00,9.916269779205322266e-01,7.176262140274047852e-01
-5.417293310165405273e-01,1.311819744110107422e+01,5.823952674865722656e+00,2.362621068954467773e+00,8.880677819252014160e-01,6.869986057281494141e-01
-5.389724373817443848e-01,1.140647888183593750e+01,5.077192306518554688e+00,2.066021680831909180e+00,7.891656756401062012e-01,6.576468944549560547e-01
-5.362155437469482422e-01,9.811117172241210938e+00,4.378550529479980469e+00,1.786103725433349609e+00,6.949017047882080078e-01,6.295692920684814453e-01
-5.334586501121520996e-01,8.331909179687500000e+00,3.727689743041992188e+00,1.522722840309143066e+00,6.052566766738891602e-01,6.027643084526062012e-01
-5.307017564773559570e-01,6.968563079833984375e+00,3.124213457107543945e+00,1.275720000267028809e+00,5.202102065086364746e-01,5.772309303283691406e-01
-5.279448628425598145e-01,5.720676422119140625e+00,2.567657470703125000e+00,1.044922232627868652e+00,4.397423863410949707e-01,5.529675483703613281e-01
-5.251879692077636719e-01,4.587678909301757812e+00,2.057475328445434570e+00,8.301404714584350586e-01,3.638317584991455078e-01,5.299733281135559082e-01
-5.224310755729675293e-01,3.568777322769165039e+00,1.593025922775268555e+00,6.311686038970947266e-01,2.924570441246032715e-01,5.082452893257141113e-01
-5.196741819381713867e-01,2.662865400314331055e+00,1.173556566238403320e+00,4.477817714214324951e-01,2.255957722663879395e-01,4.877826273441314697e-01
-5.169172883033752441e-01,1.868404746055603027e+00,7.981806397438049316e-01,2.797342538833618164e-01,1.632257550954818726e-01,4.685827195644378662e-01
-5.141603946685791016e-01,1.183271884918212891e+00,4.658586382865905762e-01,1.267596185207366943e-01,1.053238213062286377e-01,4.506437778472900391e-01
-5.114035010337829590e-01,6.045553684234619141e-01,1.753711402416229248e-01,-1.143236458301544189e-02,5.186606198549270630e-02,4.339646100997924805e-01
-5.086466073989868164e-01,1.283077597618103027e-01,-7.470634579658508301e-02,-1.351566165685653687e-01,2.828501164913177490e-03,4.185419976711273193e-01
-5.058897137641906738e-01,-2.507421672344207764e-01,-2.860313355922698975e-01,-2.447535842657089233e-01,-4.181258752942085266e-02,4.043731391429901123e-01
-5.031328201293945312e-01,-5.394824147224426270e-01,-4.605180919170379639e-01,-3.405909538269042969e-01,-8.208309859037399292e-02,3.914558887481689453e-01
-5.003759264945983887e-01,-7.466471195220947266e-01,-6.003572940826416016e-01,-4.230629503726959229e-01,-1.180075109004974365e-01,3.797863423824310303e-01
-4.976190626621246338e-01,-8.828604817390441895e-01,-7.080227732658386230e-01,-4.925912320613861084e-01,-1.496109664440155029e-01,3.693627417087554932e-01
-4.948621690273284912e-01,-9.603455066680908203e-01,-7.862651348114013672e-01,-5.496256947517395020e-01,-1.769199818372726440e-01,3.601803183555603027e-01
-4.921052753925323486e-01,-9.921528697013854980e-01,-8.380713462829589844e-01,-5.946390032768249512e-01,-1.999604851007461548e-01,3.522361218929290771e-01
-4.893483817577362061e-01,-9.909778237342834473e-01,-8.666040897369384766e-01,-6.281275749206542969e-01,-2.187581211328506470e-01,3.455256819725036621e-01
-4.865914881229400635e-01,-9.678385257720947266e-01,-8.751028180122375488e-01,-6.506061553955078125e-01,-2.333390116691589355e-01,3.400443494319915771e-01
-4.838345944881439209e-01,-9.311126470565795898e-01,-8.667594194412231445e-01,-6.626034379005432129e-01,-2.437290847301483154e-01,3.357877135276794434e-01
-4.810777008533477783e-01,-8.862968087196350098e-01,-8.445780277252197266e-01,-6.646552681922912598e-01,-2.499554157257080078e-01,3.327499926090240479e-01
-4.783208072185516357e-01,-8.364519476890563965e-01,-8.112412691116333008e-01,-6.572966575622558594e-01,-2.520427107810974121e-01,3.309258818626403809e-01
-4.755639135837554932e-01,-7.829785943031311035e-01,-7.690038084983825684e-01,-6.410531997680664062e-01,-2.500174045562744141e-01,3.303082883358001709e-01
-4.728070199489593506e-01,-7.263371348381042480e-01,-7.196303606033325195e-01,-6.164309382438659668e-01,-2.439052909612655640e-01,3.308906555175781250e-01
-4.700501263141632080e-01,-6.665281057357788086e-01,-6.643887162208557129e-01,-5.839044451713562012e-01,-2.337312400341033936e-01,3.326655030250549316e-01
-4.672932326793670654e-01,-6.033441424369812012e-01,-6.040847897529602051e-01,-5.439075231552124023e-01,-2.195197045803070068e-01,3.356244564056396484e-01
-4.645363390445709229e-01,-5.364719629287719727e-01,-5.391289591789245605e-01,-4.968216717243194580e-01,-2.012950778007507324e-01,3.397575616836547852e-01
-4.617794752120971680e-01,-4.655237197875976562e-01,-4.696107208728790283e-01,-4.429673254489898682e-01,-1.790817379951477051e-01,3.450553715229034424e-01
-4.590225815773010254e-01,-3.900302648544311523e-01,-3.953635990619659424e-01,-3.825937211513519287e-01,-1.529015898704528809e-01,3.515071570873260498e-01
-4.562656879425048828e-01,-3.094296455383300781e-01,-3.160206079483032227e-01,-3.158768713474273682e-01,-1.227778568863868713e-01,3.590998351573944092e-01
-4.535087943077087402e-01,-2.230363041162490845e-01,-2.310400158166885376e-01,-2.429137080907821655e-01,-8.873208612203598022e-02,3.678208887577056885e-01
-4.507519006729125977e-01,-1.300024837255477905e-01,-1.397186517715454102e-01,-1.637223213911056519e-01,-5.078595131635665894e-02,3.776547610759735107e-01
-4.479950070381164551e-01,-2.926315367221832275e-02,-4.118841513991355896e-02,-7.824399322271347046e-02,-8.958973921835422516e-03,3.885862231254577637e-01
-4.452381134033203125e-01,8.054503798484802246e-02,6.559325009584426880e-02,1.365162990987300873e-02,3.672810271382331848e-02,4.005976021289825439e-01
-4.424812197685241699e-01,2.011969089508056641e-01,1.818538904190063477e-01,1.121609508991241455e-01,8.625587075948715210e-02,4.136683940887451172e-01
-4.397243261337280273e-01,3.350360393524169922e-01,3.090141415596008301e-01,2.175380289554595947e-01,1.396051347255706787e-01,4.277782440185546875e-01
-4.369674324989318848e-01,4.851680696010589600e-01,4.486835598945617676e-01,3.300842642784118652e-01,1.967565566301345825e-01,4.429037272930145264e-01
-4.342105388641357422e-01,6.556676030158996582e-01,6.026439070701599121e-01,4.501397311687469482e-01,2.576903104782104492e-01,4.590189754962921143e-01
-4.314536452293395996e-01,8.517218828201293945e-01,7.728185653686523438e-01,5.780717730522155762e-01,3.223851025104522705e-01,4.760954082012176514e-01
-4.286967515945434570e-01,1.079613566398620605e+00,9.612215757369995117e-01,7.142647504806518555e-01,3.908195495605468750e-01,4.941025972366333008e-01
-4.259398579597473145e-01,1.346434831619262695e+00,1.169896602630615234e+00,8.591101765632629395e-01,4.629679024219512939e-01,5.130066275596618652e-01
-4.231829643249511719e-01,1.659489154815673828e+00,1.400838613510131836e+00,1.012993335723876953e+00,5.388013124465942383e-01,5.327712893486022949e-01
-4.204260706901550293e-01,2.025403261184692383e+00,1.655898332595825195e+00,1.176283717155456543e+00,6.182863712310791016e-01,5.533553361892700195e-01
-4.176691770553588867e-01,2.448980331420898438e+00,1.936661005020141602e+00,1.349320769309997559e+00,7.013803720474243164e-01,5.747158527374267578e-01
-4.149122834205627441e-01,2.931669712066650391e+00,2.244272947311401367e+00,1.532395243644714355e+00,7.880319952964782715e-01,5.968043208122253418e-01
-4.121553897857666016e-01,3.469018936157226562e+00,2.579174041748046875e+00,1.725730657577514648e+00,8.781753182411193848e-01,6.195691227912902832e-01
-4.093984961509704590e-01,4.045612335205078125e+00,2.940642833709716797e+00,1.929449319839477539e+00,9.717251062393188477e-01,6.429544091224670410e-01
-4.066416025161743164e-01,4.625658035278320312e+00,3.326009035110473633e+00,2.143530607223510742e+00,1.068573117256164551e+00,6.668978929519653320e-01
-4.038847088813781738e-01,5.143435955047607422e+00,3.729317188262939453e+00,2.367745161056518555e+00,1.168577432632446289e+00,6.913351416587829590e-01
-4.011278450489044189e-01,5.518646717071533203e+00,4.139262676239013672e+00,2.601553678512573242e+00,1.271552205085754395e+00,7.161942124366760254e-01
-3.983709514141082764e-01,5.716254711151123047e+00,4.536789894104003906e+00,2.843968391418457031e+00,1.377260804176330566e+00,7.413999438285827637e-01
-3.956140577793121338e-01,5.777025222778320312e+00,4.894346714019775391e+00,3.093316793441772461e+00,1.485389947891235352e+00,7.668707966804504395e-01
-3.928571641445159912e-01,5.765839576721191406e+00,5.181202411651611328e+00,3.346934556961059570e+00,1.595535635948181152e+00,7.925197482109069824e-01
-3.901002705097198486e-01,5.725781440734863281e+00,5.376656055450439453e+00,3.600732326507568359e+00,1.707176685333251953e+00,8.182552456855773926e-01
-3.873433768749237061e-01,5.676285743713378906e+00,5.481667041778564453e+00,3.848692893981933594e+00,1.819645524024963379e+00,8.439794182777404785e-01
-3.845864832401275635e-01,5.624290943145751953e+00,5.515702724456787109e+00,4.082455635070800781e+00,1.932093858718872070e+00,8.695916533470153809e-01
-3.818295896053314209e-01,5.571669101715087891e+00,5.502882957458496094e+00,4.291360855102539062e+00,2.043458461761474609e+00,8.949844241142272949e-01
-3.790726959705352783e-01,5.518390178680419922e+00,5.461751461029052734e+00,4.463531017303466797e+00,2.152428150177001953e+00,9.200472235679626465e-01
-3.763158023357391357e-01,5.463526725769042969e+00,5.403080463409423828e+00,4.588330745697021484e+00,2.257422208786010742e+00,9.446665644645690918e-01
-3.735589087009429932e-01,5.405423641204833984e+00,5.331773281097412109e+00,4.659579277038574219e+00,2.356588125228881836e+00,9.687253236770629883e-01
-3.708020150661468506e-01,5.341668605804443359e+00,5.249339103698730469e+00,4.677693843841552734e+00,2.447839021682739258e+00,9.921061396598815918e-01
-3.680451214313507080e-01,5.269202232360839844e+00,5.155743122100830078e+00,4.649196624755859375e+00,2.528937339782714844e+00,1.014690518379211426e+00
-3.652882277965545654e-01,5.184776306152343750e+00,5.050568103790283203e+00,4.584004878997802734e+00,2.597642421722412109e+00,1.036360740661621094e+00
-3.625313341617584229e-01,5.085745334625244141e+00,4.933680534362792969e+00,4.492409229278564453e+00,2.651910781860351562e+00,1.057001471519470215e+00
-3.597744405269622803e-01,4.970882892608642578e+00,4.805552482604980469e+00,4.383169651031494141e+00,2.690126895904541016e+00,1.076501727104187012e+00
-3.570175468921661377e-01,4.840785980224609375e+00,4.667331695556640625e+00,4.262908458709716797e+00,2.711313486099243164e+00,1.094755291938781738e+00
-3.542606532573699951e-01,4.697566032409667969e+00,4.520763397216796875e+00,4.136277198791503906e+00,2.715270519256591797e+00,1.111665010452270508e+00
-3.515037596225738525e-01,4.543959617614746094e+00,4.368021488189697266e+00,4.006401538848876953e+00,2.702596426010131836e+00,1.127139568328857422e+00
-3.487468659877777100e-01,4.382436275482177734e+00,4.211522102355957031e+00,3.875314474105834961e+00,2.674593448638916016e+00,1.141100645065307617e+00
-3.459899723529815674e-01,4.214871406555175781e+00,4.053742885589599609e+00,3.744293451309204102e+00,2.633076190948486328e+00,1.153480887413024902e+00
-3.432331085205078125e-01,4.042992591857910156e+00,3.897073507308959961e+00,3.614097118377685547e+00,2.580144405364990234e+00,1.164225220680236816e+00
-3.404762148857116699e-01,3.869154930114746094e+00,3.743671417236328125e+00,3.485114574432373047e+00,2.517966508865356445e+00,1.173293828964233398e+00
-3.377193212509155273e-01,3.696768045425415039e+00,3.595359802246093750e+00,3.357480525970458984e+00,2.448617458343505859e+00,1.180661201477050781e+00
-3.349624276161193848e-01,3.529948472976684570e+00,3.453517913818359375e+00,3.231147050857543945e+00,2.373967409133911133e+00,1.186316967010498047e+00
-3.322055339813232422e-01,3.372658967971801758e+00,3.319002151489257812e+00,3.105944395065307617e+00,2.295632123947143555e+00,1.190264940261840820e+00
-3.294486403465270996e-01,3.227857112884521484e+00,3.192080974578857422e+00,2.981635808944702148e+00,2.214963436126708984e+00,1.192525386810302734e+00
-3.266917467117309570e-01,3.097030639648437500e+00,3.072389364242553711e+00,2.857968091964721680e+00,2.133063793182373047e+00,1.193132400512695312e+00
-3.239348530769348145e-01,2.980138301849365234e+00,2.958912849426269531e+00,2.734715938568115234e+00,2.050816297531127930e+00,1.192131638526916504e+00
-3.211779594421386719e-01,2.875814199447631836e+00,2.850011110305786133e+00,2.611722946166992188e+00,1.968918085098266602e+00,1.189582705497741699e+00
-3.184210658073425293e-01,2.781650543212890625e+00,2.743505239486694336e+00,2.488931894302368164e+00,1.887916326522827148e+00,1.185555219650268555e+00
-3.156641721725463867e-01,2.694416522979736328e+00,2.636860370635986328e+00,2.366405725479125977e+00,1.808235168457031250e+00,1.180127024650573730e+00
-3.129072785377502441e-01,2.610087633132934570e+00,2.527479171752929688e+00,2.244333744049072266e+00,1.730205297470092773e+00,1.173384666442871094e+00
-3.101503849029541016e-01,2.523705720901489258e+00,2.413096904754638672e+00,2.123024702072143555e+00,1.654081344604492188e+00,1.165418028831481934e+00
-3.073934912681579590e-01,2.429431915283203125e+00,2.292195320129394531e+00,2.002889156341552734e+00,1.580060958862304688e+00,1.156323671340942383e+00
-3.046365976333618164e-01,2.321371555328369141e+00,2.164328098297119141e+00,1.884414553642272949e+00,1.508297324180603027e+00,1.146199345588684082e+00
-3.018797039985656738e-01,2.195407629013061523e+00,2.030230998992919922e+00,1.768132686614990234e+00,1.438909530639648438e+00,1.135142326354980469e+00
-2.991228103637695312e-01,2.051216125488281250e+00,1.891675472259521484e+00,1.654590368270874023e+00,1.371990442276000977e+00,1.123250365257263184e+00
-2.963659167289733887e-01,1.892905592918395996e+00,1.751117587089538574e+00,1.544321775436401367e+00,1.307611823081970215e+00,1.110620379447937012e+00
-2.936090230941772461e-01,1.727586627006530762e+00,1.611265301704406738e+00,1.437824130058288574e+00,1.245830893516540527e+00,1.097343921661376953e+00
-2.908521294593811035e-01,1.562890648841857910e+00,1.474694132804870605e+00,1.335541725158691406e+00,1.186691403388977051e+00,1.083510994911193848e+00
-2.880952358245849609e-01,1.405007362365722656e+00,1.343580007553100586e+00,1.237853646278381348e+00,1.130226492881774902e+00,1.069205164909362793e+00
-2.853383421897888184e-01,1.257924795150756836e+00,1.219574093818664551e+00,1.145068645477294922e+00,1.076462626457214355e+00,1.054504871368408203e+00
-2.825814783573150635e-01,1.123600244522094727e+00,1.103785634040832520e+00,1.057426095008850098e+00,1.025419950485229492e+00,1.039484620094299316e+00
-2.798245847225189209e-01,1.002512097358703613e+00,9.968332052230834961e-01,9.750930070877075195e-01,9.771102666854858398e-01,1.024211406707763672e+00
-2.770676910877227783e-01,8.942509293556213379e-01,8.989430665969848633e-01,8.981754183769226074e-01,9.315441846847534180e-01,1.008746147155761719e+00
-2.743107974529266357e-01,7.979626655578613281e-01,8.100428581237792969e-01,8.267225623130798340e-01,8.887268900871276855e-01,9.931437969207763672e-01
-2.715539038181304932e-01,7.126417756080627441e-01,7.298560738563537598e-01,7.607341408729553223e-01,8.486590385437011719e-01,9.774519801139831543e-01
-2.687970101833343506e-01,6.372909545898437500e-01,6.579785346984863281e-01,7.001683712005615234e-01,8.113394379615783691e-01,9.617129564285278320e-01
-2.660401165485382080e-01,5.709872841835021973e-01,5.939397215843200684e-01,6.449506282806396484e-01,7.767630815505981445e-01,9.459625482559204102e-01
-2.632832229137420654e-01,5.128996372222900391e-01,5.372458696365356445e-01,5.949807763099670410e-01,7.449218630790710449e-01,9.302300810813903809e-01
-2.605263292789459229e-01,4.622861146926879883e-01,4.874101579189300537e-01,5.501406192779541016e-01,7.158053517341613770e-01,9.145392179489135742e-01
-2.577694356441497803e-01,4.184927940368652344e-01,4.439738392829895020e-01,5.102998018264770508e-01,6.893996000289916992e-01,8.989077806472778320e-01
-2.550125420093536377e-01,3.809517621994018555e-01,4.065155088901519775e-01,4.753217399120330811e-01,6.656883358955383301e-01,8.833484649658203125e-01
-2.522556483745574951e-01,3.491813540458679199e-01,3.746584951877593994e-01,4.450678527355194092e-01,6.446511149406433105e-01,8.678675293922424316e-01
-2.494987547397613525e-01,3.227807879447937012e-01,3.480733036994934082e-01,4.194031953811645508e-01,6.262641549110412598e-01,8.524680137634277344e-01
-2.467418611049652100e-01,3.014228940010070801e-01,3.264768123626708984e-01,3.981992006301879883e-01,6.105006933212280273e-01,8.371462821960449219e-01
-2.439849674701690674e-01,2.848453521728515625e-01,3.096303641796112061e-01,3.813342452049255371e-01,5.973287224769592285e-01,8.218963742256164551e-01
-2.412280738353729248e-01,2.728403210639953613e-01,2.973384857177734375e-01,3.686997294425964355e-01,5.867114663124084473e-01,8.067058324813842773e-01
-2.384711951017379761e-01,2.652480006217956543e-01,2.894437313079833984e-01,3.601975739002227783e-01,5.786062479019165039e-01,7.915602922439575195e-01
-2.357143014669418335e-01,2.619493305683135986e-01,2.858253717422485352e-01,3.557440042495727539e-01,5.729641318321228027e-01,7.764403223991394043e-01
-2.329574078321456909e-01,2.628618478775024414e-01,2.863950133323669434e-01,3.552672863006591797e-01,5.697277188301086426e-01,7.613243460655212402e-01
-2.302005141973495483e-01,2.679355144500732422e-01,2.910944223403930664e-01,3.587101399898529053e-01,5.688316226005554199e-01,7.461867928504943848e-01
-2.274436205625534058e-01,2.771506905555725098e-01,2.998922169208526611e-01,3.660275340080261230e-01,5.701994895935058594e-01,7.310001254081726074e-01
-2.246867269277572632e-01,2.905150353908538818e-01,3.127819299697875977e-01,3.771854341030120850e-01,5.737432241439819336e-01,7.157344818115234375e-01
-2.219298332929611206e-01,3.080620765686035156e-01,3.297798335552215576e-01,3.921610713005065918e-01,5.793612003326416016e-01,7.003577351570129395e-01
-2.191729396581649780e-01,3.298504352569580078e-01,3.509228825569152832e-01,4.109407067298889160e-01,5.869349837303161621e-01,6.848362684249877930e-01
-2.164160460233688354e-01,3.559602200984954834e-01,3.762658536434173584e-01,4.335164129734039307e-01,5.963296890258789062e-01,6.691353917121887207e-01
-2.136591523885726929e-01,3.864942789077758789e-01,4.058802127838134766e-01,4.598834514617919922e-01,6.073898077011108398e-01,6.532183289527893066e-01
-2.109022736549377441e-01,4.215731024742126465e-01,4.398499429225921631e-01,4.900376498699188232e-01,6.199373006820678711e-01,6.370495557785034180e-01
-2.081453800201416016e-01,4.613358378410339355e-01,4.782693386077880859e-01,5.239703059196472168e-01,6.337692141532897949e-01,6.205930113792419434e-01
-2.053884863853454590e-01,5.059355497360229492e-01,5.212372541427612305e-01,5.616622567176818848e-01,6.486580967903137207e-01,6.038118004798889160e-01
-2.026315927505493164e-01,5.555343627929687500e-01,5.688517093658447266e-01,6.030766367912292480e-01,6.643469333648681641e-01,5.866712331771850586e-01
-1.998746991157531738e-01,6.102986931800842285e-01,6.212010979652404785e-01,6.481474041938781738e-01,6.805503964424133301e-01,5.691377520561218262e-01
-1.971178054809570312e-01,6.703877449035644531e-01,6.783553361892700195e-01,6.967684626579284668e-01,6.969553828239440918e-01,5.511773228645324707e-01
-1.943609118461608887e-01,7.359389662742614746e-01,7.403509616851806641e-01,7.487736344337463379e-01,7.132213711738586426e-01,5.327606797218322754e-01
-1.916040182113647461e-01,8.070437312126159668e-01,8.071749210357666016e-01,8.039146065711975098e-01,7.289843559265136719e-01,5.138586163520812988e-01
-1.888471245765686035e-01,8.837143182754516602e-01,8.787450194358825684e-01,8.618291020393371582e-01,7.438611984252929688e-01,4.944462776184082031e-01
-1.860902309417724609e-01,9.658415913581848145e-01,9.548819065093994141e-01,9.219998717308044434e-01,7.574571371078491211e-01,4.745007157325744629e-01
-1.833333373069763184e-01,1.053148627281188965e+00,1.035277605056762695e+00,9.837045669555664062e-01,7.693746089935302734e-01,4.540029466152191162e-01
-1.805764585733413696e-01,1.145152568817138672e+00,1.119449853897094727e+00,1.045956254005432129e+00,7.792256474494934082e-01,4.329373240470886230e-01
-1.778195649385452271e-01,1.241137981414794922e+00,1.206686973571777344e+00,1.107433676719665527e+00,7.866441011428833008e-01,4.112923145294189453e-01
-1.750626713037490845e-01,1.340133905410766602e+00,1.295962691307067871e+00,1.166418075561523438e+00,7.912995815277099609e-01,3.890601992607116699e-01
-1.723057776689529419e-01,1.440863490104675293e+00,1.385825753211975098e+00,1.220750331878662109e+00,7.929107546806335449e-01,3.662377893924713135e-01
-1.695488840341567993e-01,1.541635155677795410e+00,1.474250793457031250e+00,1.267839670181274414e+00,7.912606596946716309e-01,3.428254425525665283e-01
-1.667919903993606567e-01,1.640165328979492188e+00,1.558444857597351074e+00,1.304759383201599121e+00,7.862038612365722656e-01,3.188281357288360596e-01
-1.640350967645645142e-01,1.733378529548645020e+00,1.634638786315917969e+00,1.328471422195434570e+00,7.776757478713989258e-01,2.942558228969573975e-01
-1.612782031297683716e-01,1.817253947257995605e+00,1.697921037673950195e+00,1.336184620857238770e+00,7.656937837600708008e-01,2.691218852996826172e-01
-1.585213094949722290e-01,1.886769652366638184e+00,1.742263793945312500e+00,1.325797438621520996e+00,7.503559589385986328e-01,2.434434890747070312e-01
-1.557644158601760864e-01,1.935959219932556152e+00,1.760952234268188477e+00,1.296324968338012695e+00,7.318347096443176270e-01,2.172426432371139526e-01
-1.530075371265411377e-01,1.958098292350769043e+00,1.747615933418273926e+00,1.248155236244201660e+00,7.103653550148010254e-01,1.905442476272583008e-01
-1.502506434917449951e-01,1.946137666702270508e+00,1.697793483734130859e+00,1.183043003082275391e+00,6.862320899963378906e-01,1.633774042129516602e-01
-1.474937498569488525e-01,1.893647193908691406e+00,1.610488772392272949e+00,1.103836536407470703e+00,6.597549319267272949e-01,1.357736885547637939e-01
-1.447368562221527100e-01,1.796457886695861816e+00,1.488891959190368652e+00,1.014039874076843262e+00,6.312720179557800293e-01,1.077682375907897949e-01
-1.419799625873565674e-01,1.654629468917846680e+00,1.339787960052490234e+00,9.173553586006164551e-01,6.011244654655456543e-01,7.939790934324264526e-02
-1.392230689525604248e-01,1.473612904548645020e+00,1.171987056732177734e+00,8.173190355300903320e-01,5.696430206298828125e-01,5.070298537611961365e-02
-1.364661753177642822e-01,1.263578534126281738e+00,9.946112632751464844e-01,7.170677185058593750e-01,5.371350646018981934e-01,2.172454819083213806e-02
-1.337092816829681396e-01,1.037152409553527832e+00,8.158824443817138672e-01,6.192369461059570312e-01,5.038755536079406738e-01,-7.494508288800716400e-03
-1.309523880481719971e-01,8.069009184837341309e-01,6.425657272338867188e-01,5.259478688240051270e-01,4.700989425182342529e-01,-3.690838068723678589e-02
-1.281954944133758545e-01,5.836836695671081543e-01,4.798991382122039795e-01,4.388464987277984619e-01,4.359930753707885742e-01,-6.647354364395141602e-02
-1.254386007785797119e-01,3.760742843151092529e-01,3.317694962024688721e-01,3.591648638248443604e-01,4.016975760459899902e-01,-9.614276885986328125e-02
-1.226817145943641663e-01,1.904787719249725342e-01,2.009579390287399292e-01,2.877858281135559082e-01,3.673003017902374268e-01,-1.258695572614669800e-01
-1.199248209595680237e-01,3.151654452085494995e-02,8.936884999275207520e-02,2.252980321645736694e-01,3.328379988670349121e-01,-1.556074917316436768e-01
-1.171679273247718811e-01,-9.759599715471267700e-02,-1.792296767234802246e-03,1.720433831214904785e-01,2.982971072196960449e-01,-1.853114068508148193e-01
-1.144110411405563354e-01,-1.947953850030899048e-01,-7.189762592315673828e-02,1.281492114067077637e-01,2.636183500289916992e-01,-2.149329185485839844e-01
-1.116541475057601929e-01,-2.590506672859191895e-01,-1.208268553018569946e-01,9.354954957962036133e-02,2.286983430385589600e-01,-2.444282919168472290e-01
-1.088972538709640503e-01,-2.903346121311187744e-01,-1.489333659410476685e-01,6.799763441085815430e-02,1.933963298797607422e-01,-2.737521231174468994e-01
-1.061403602361679077e-01,-2.896773219108581543e-01,-1.570453047752380371e-01,5.106966570019721985e-02,1.575411558151245117e-01,-3.028610646724700928e-01
-1.033834666013717651e-01,-2.593217790126800537e-01,-1.464806199073791504e-01,4.216158390045166016e-02,1.209386438131332397e-01,-3.317115008831024170e-01
-1.006265804171562195e-01,-2.029693126678466797e-01,-1.190762221813201904e-01,4.048238694667816162e-02,8.338068425655364990e-02,-3.602624237537384033e-01
-9.786968678236007690e-02,-1.259931772947311401e-01,-7.720914483070373535e-02,4.504675045609474182e-02,4.465536028146743774e-02,-3.884728848934173584e-01
-9.511279314756393433e-02,-3.540388122200965881e-02,-2.380476333200931549e-02,5.466782674193382263e-02,4.559010267257690430e-03,-4.163034856319427490e-01
-9.235589951276779175e-02,6.071888282895088196e-02,3.767723962664604187e-02,6.795908510684967041e-02,-3.709391877055168152e-02,-4.437169432640075684e-01
-8.959900587797164917e-02,1.544992923736572266e-01,1.032850891351699829e-01,8.334846049547195435e-02,-8.045908063650131226e-02,-4.706768691539764404e-01
-8.684211969375610352e-02,2.399948388338088989e-01,1.686440855264663696e-01,9.910593181848526001e-02,-1.256531178951263428e-01,-4.971475899219512939e-01
-8.408522605895996094e-02,3.144518136978149414e-01,2.290707528591156006e-01,1.133982613682746887e-01,-1.727444827556610107e-01,-5.230957269668579102e-01
-8.132833242416381836e-02,3.778689503669738770e-01,2.797786593437194824e-01,1.243600770831108093e-01,-2.217465192079544067e-01,-5.484895110130310059e-01
-7.857143878936767578e-02,4.305069744586944580e-01,3.162639439105987549e-01,1.301863938570022583e-01,-2.726158797740936279e-01,-5.732977986335754395e-01
-7.581454515457153320e-02,4.694204926490783691e-01,3.349313437938690186e-01,1.292296051979064941e-01,-3.252501487731933594e-01,-5.974916815757751465e-01
-7.305765151977539062e-02,4.862687289714813232e-01,3.338767290115356445e-01,1.200880184769630432e-01,-3.794901967048645020e-01,-6.210432052612304688e-01
-7.030076533555984497e-02,4.692002832889556885e-01,3.135238885879516602e-01,1.016684398055076599e-01,-4.351254403591156006e-01,-6.439256668090820312e-01
-6.754387170076370239e-02,4.101286232471466064e-01,2.767088413238525391e-01,7.321207970380783081e-02,-4.918999075889587402e-01,-6.661142110824584961e-01
-6.478697806596755981e-02,3.131891191005706787e-01,2.280047833919525146e-01,3.428294509649276733e-02,-5.495216250419616699e-01,-6.875848770141601562e-01
-6.203008443117141724e-02,1.961215138435363770e-01,1.724759489297866821e-01,-1.527341827750205994e-02,-6.076701283454895020e-01,-7.083154916763305664e-01
-5.927319452166557312e-02,8.289061486721038818e-02,1.143175363540649414e-01,-7.537989318370819092e-02,-6.660071015357971191e-01,-7.282846570014953613e-01
-5.651630088686943054e-02,-5.314840469509363174e-03,5.581898987293243408e-02,-1.457700878381729126e-01,-7.241851091384887695e-01,-7.474721074104309082e-01
-5.375941097736358643e-02,-5.547467246651649475e-02,-3.083635121583938599e-03,-2.260084152221679688e-01,-7.818553447723388672e-01,-7.658594250679016113e-01
-5.100251734256744385e-02,-6.578993797302246094e-02,-6.455001980066299438e-02,-3.154825568199157715e-01,-8.386740088462829590e-01,-7.834294438362121582e-01
-4.824562370777130127e-02,-4.949336126446723938e-02,-1.318697631359100342e-01,-4.133816957473754883e-01,-8.943095207214355469e-01,-8.001649975776672363e-01
-4.548873379826545715e-02,-3.849910199642181396e-02,-2.080402970314025879e-01,-5.186653137207031250e-01,-9.484461545944213867e-01,-8.160505294799804688e-01
-4.273184016346931458e-02,-7.675977051258087158e-02,-2.944849729537963867e-01,-6.300510764122009277e-01,-1.000786066055297852e+00,-8.310728073120117188e-01
-3.997494652867317200e-02,-1.922883987426757812e-01,-3.906520009040832520e-01,-7.460194826126098633e-01,-1.051053166389465332e+00,-8.452171087265014648e-01
-3.721805661916732788e-02,-3.700808584690093994e-01,-4.948453605175018311e-01,-8.648521304130554199e-01,-1.098993659019470215e+00,-8.584713339805603027e-01
-3.446116298437118530e-02,-5.642817616462707520e-01,-6.058745384216308594e-01,-9.846906065940856934e-01,-1.144375801086425781e+00,-8.708258867263793945e-01
-3.170426934957504272e-02,-7.305644154548645020e-01,-7.245739698410034180e-01,-1.103610277175903320e+00,-1.186990499496459961e+00,-8.822676539421081543e-01
-2.894737944006919861e-02,-8.417984247207641602e-01,-8.542039990425109863e-01,-1.219694495201110840e+00,-1.226650595664978027e+00,-8.927894234657287598e-01
-2.619048580527305603e-02,-8.897330760955810547e-01,-9.991367459297180176e-01,-1.331103801727294922e+00,-1.263189315795898438e+00,-9.023809432983398438e-01
-2.343359403312206268e-02,-8.894030451774597168e-01,-1.162092447280883789e+00,-1.436124801635742188e+00,-1.296460270881652832e+00,-9.110353589057922363e-01
-2.067670226097106934e-02,-8.934079408645629883e-01,-1.341381430625915527e+00,-1.533210277557373047e+00,-1.326334834098815918e+00,-9.187452793121337891e-01
-1.791981048882007599e-02,-9.942378997802734375e-01,-1.530021786689758301e+00,-1.620995044708251953e+00,-1.352703690528869629e+00,-9.255049824714660645e-01
-1.516291778534650803e-02,-1.255380868911743164e+00,-1.717315077781677246e+00,-1.698307633399963379e+00,-1.375471353530883789e+00,-9.313086867332458496e-01
-1.240602508187294006e-02,-1.628482103347778320e+00,-1.891593933105468750e+00,-1.764166831970214844e+00,-1.394560694694519043e+00,-9.361516237258911133e-01
-9.649133309721946716e-03,-2.010477781295776367e+00,-2.042476415634155273e+00,-1.817775487899780273e+00,-1.409906506538391113e+00,-9.400310516357421875e-01
-6.892241071909666061e-03,-2.329276561737060547e+00,-2.161924839019775391e+00,-1.858511090278625488e+00,-1.421459555625915527e+00,-9.429428577423095703e-01
-4.135348834097385406e-03,-2.551676988601684570e+00,-2.244366407394409180e+00,-1.885917186737060547e+00,-1.429181933403015137e+00,-9.448853731155395508e-01
-1.378456596285104752e-03,-2.664944171905517578e+00,-2.286389112472534180e+00,-1.899694323539733887e+00,-1.433048963546752930e+00,-9.458569288253784180e-01
1.378456596285104752e-03,-2.664944887161254883e+00,-2.286389350891113281e+00,-1.899694323539733887e+00,-1.433049082756042480e+00,-9.458572268486022949e-01
4.135348834097385406e-03,-2.551678895950317383e+00,-2.244367122650146484e+00,-1.885917425155639648e+00,-1.429181575775146484e+00,-9.448851943016052246e-01
6.892241071909666061e-03,-2.329279422760009766e+00,-2.161925792694091797e+00,-1.858511567115783691e+00,-1.421459674835205078e+00,-9.429429173469543457e-01
9.649133309721946716e-03,-2.010481834411621094e+00,-2.042478084564208984e+00,-1.817775845527648926e+00,-1.409906864166259766e+00,-9.400310516357421875e-01
1.240602508187294006e-02,-1.628486990928649902e+00,-1.891596078872680664e+00,-1.764167666435241699e+00,-1.394561052322387695e+00,-9.361516237258911133e-01
1.516291778534650803e-02,-1.255385756492614746e+00,-1.717317581176757812e+00,-1.698308706283569336e+00,-1.375471830368041992e+00,-9.313083887100219727e-01
1.791981048882007599e-02,-9.942414760589599609e-01,-1.530024647712707520e+00,-1.620995998382568359e+00,-1.352703690528869629e+00,-9.255048632621765137e-01
2.067670226097106934e-02,-8.934100866317749023e-01,-1.341383695602416992e+00,-1.533211231231689453e+00,-1.326335310935974121e+00,-9.187454581260681152e-01
2.343359403312206268e-02,-8.894040584564208984e-01,-1.162094831466674805e+00,-1.436126112937927246e+00,-1.296460509300231934e+00,-9.110355973243713379e-01
2.619048580527305603e-02,-8.897335529327392578e-01,-9.991386532783508301e-01,-1.331104874610900879e+00,-1.263189673423767090e+00,-9.023813009262084961e-01
2.894737944006919861e-02,-8.417985439300537109e-01,-8.542053699493408203e-01,-1.219695925712585449e+00,-1.226651191711425781e+00,-8.927898406982421875e-01
3.170426934957504272e-02,-7.305641770362854004e-01,-7.245751023292541504e-01,-1.103611707687377930e+00,-1.186990857124328613e+00,-8.822676539421081543e-01
3.446116298437118530e-02,-5.642817616462707520e-01,-6.058750748634338379e-01,-9.846917986869812012e-01,-1.144376039505004883e+00,-8.708254694938659668e-01
3.721805661916732788e-02,-3.700808584690093994e-01,-4.948457181453704834e-01,-8.648534417152404785e-01,-1.098993778228759766e+00,-8.584721684455871582e-01
3.997494652867317200e-02,-1.922882944345474243e-01,-3.906522393226623535e-01,-7.460207343101501465e-01,-1.051053524017333984e+00,-8.452166914939880371e-01
4.273184016346931458e-02,-7.675977051258087158e-02,-2.944850623607635498e-01,-6.300521492958068848e-01,-1.000786185264587402e+00,-8.310726284980773926e-01
4.548873379826545715e-02,-3.849899768829345703e-02,-2.080405056476593018e-01,-5.186663866043090820e-01,-9.484466314315795898e-01,-8.160510659217834473e-01
4.824562370777130127e-02,-4.949324578046798706e-02,-1.318699717521667480e-01,-4.133823513984680176e-01,-8.943102955818176270e-01,-8.001647591590881348e-01
5.100251734256744385e-02,-6.578993797302246094e-02,-6.455023586750030518e-02,-3.154835104942321777e-01,-8.386745452880859375e-01,-7.834292054176330566e-01
5.375941097736358643e-02,-5.547467246651649475e-02,-3.083635121583938599e-03,-2.260091751813888550e-01,-7.818553447723388672e-01,-7.658594846725463867e-01
5.651630088686943054e-02,-5.314840469509363174e-03,5.581905320286750793e-02,-1.457706093788146973e-01,-7.241857647895812988e-01,-7.474719882011413574e-01
5.927319452166557312e-02,8.289067447185516357e-02,1.143174618482589722e-01,-7.538010925054550171e-02,-6.660076379776000977e-01,-7.282841801643371582e-01
6.203008443117141724e-02,1.961215734481811523e-01,1.724757999181747437e-01,-1.527376845479011536e-02,-6.076709032058715820e-01,-7.083152532577514648e-01
6.478697806596755981e-02,3.131890296936035156e-01,2.280047833919525146e-01,3.428269922733306885e-02,-5.495221614837646484e-01,-6.875852942466735840e-01
6.754387170076370239e-02,4.101286828517913818e-01,2.767089307308197021e-01,7.321213930845260620e-02,-4.919006824493408203e-01,-6.661143898963928223e-01
7.030076533555984497e-02,4.692002832889556885e-01,3.135238885879516602e-01,1.016682460904121399e-01,-4.351259768009185791e-01,-6.439257264137268066e-01
7.305765151977539062e-02,4.862687289714813232e-01,3.338767290115356445e-01,1.200879514217376709e-01,-3.794907629489898682e-01,-6.210432648658752441e-01
7.581454515457153320e-02,4.694204330444335938e-01,3.349311053752899170e-01,1.292296648025512695e-01,-3.252505064010620117e-01,-5.974919795989990234e-01
7.857143878936767578e-02,4.305069744586944580e-01,3.162640035152435303e-01,1.301862597465515137e-01,-2.726164162158966064e-01,-5.732980966567993164e-01
8.132833242416381836e-02,3.778688907623291016e-01,2.797785699367523193e-01,1.243600770831108093e-01,-2.217469960451126099e-01,-5.484896898269653320e-01
8.408522605895996094e-02,3.144517242908477783e-01,2.290707528591156006e-01,1.133982613682746887e-01,-1.727442890405654907e-01,-5.230962038040161133e-01
8.684211969375610352e-02,2.399949133396148682e-01,1.686440855264663696e-01,9.910613298416137695e-02,-1.256534308195114136e-01,-4.971475899219512939e-01
8.959900587797164917e-02,1.544992327690124512e-01,1.032849550247192383e-01,8.334846049547195435e-02,-8.045963197946548462e-02,-4.706768691539764404e-01
9.235589951276779175e-02,6.071899831295013428e-02,3.767712041735649109e-02,6.795914471149444580e-02,-3.709414973855018616e-02,-4.437172710895538330e-01
9.511279314756393433e-02,-3.540399298071861267e-02,-2.380464784801006317e-02,5.466763675212860107e-02,4.558890592306852341e-03,-4.163036346435546875e-01
9.786968678236007690e-02,-1.259931772947311401e-01,-7.720924913883209229e-02,4.504681378602981567e-02,4.465523362159729004e-02,-3.884729444980621338e-01
1.006265804171562195e-01,-2.029693126678466797e-01,-1.190763115882873535e-01,4.048244655132293701e-02,8.338035643100738525e-02,-3.602623343467712402e-01
1.033834666013717651e-01,-2.593218684196472168e-01,-1.464805155992507935e-01,4.216164723038673401e-02,1.209383681416511536e-01,-3.317118585109710693e-01
1.061403602361679077e-01,-2.896773219108581543e-01,-1.570452004671096802e-01,5.106960237026214600e-02,1.575410813093185425e-01,-3.028616011142730713e-01
1.088972538709640503e-01,-2.903346121311187744e-01,-1.489334702491760254e-01,6.799770146608352661e-02,1.933961212635040283e-01,-2.737524807453155518e-01
1.116541475057601929e-01,-2.590507566928863525e-01,-1.208267509937286377e-01,9.354961663484573364e-02,2.286982685327529907e-01,-2.444285750389099121e-01
1.144110411405563354e-01,-1.947954893112182617e-01,-7.189751416444778442e-02,1.281493455171585083e-01,2.636182010173797607e-01,-2.149333059787750244e-01
1.171679273247718811e-01,-9.759599715471267700e-02,-1.792296767234802246e-03,1.720435321331024170e-01,2.982971668243408203e-01,-1.853109151124954224e-01
1.199248209595680237e-01,3.151654452085494995e-02,8.936879038810729980e-02,2.252980321645736694e-01,3.328375816345214844e-01,-1.556081175804138184e-01
1.226817145943641663e-01,1.904787719249725342e-01,2.009578794240951538e-01,2.877857387065887451e-01,3.673005700111389160e-01,-1.258696615695953369e-01
1.254386007785797119e-01,3.760742843151092529e-01,3.317694962024688721e-01,3.591648638248443604e-01,4.016975760459899902e-01,-9.614373743534088135e-02
1.281954944133758545e-01,5.836835503578186035e-01,4.798992574214935303e-01,4.388462901115417480e-01,4.359929859638214111e-01,-6.647376716136932373e-02
1.309523880481719971e-01,8.069009184837341309e-01,6.425656080245971680e-01,5.259477496147155762e-01,4.700986742973327637e-01,-3.690906986594200134e-02
1.337092816829681396e-01,1.037152290344238281e+00,8.158825039863586426e-01,6.192368268966674805e-01,5.038755536079406738e-01,-7.494272664189338684e-03
1.364661753177642822e-01,1.263578534126281738e+00,9.946112632751464844e-01,7.170675992965698242e-01,5.371347665786743164e-01,2.172436565160751343e-02
1.392230689525604248e-01,1.473613023757934570e+00,1.171987175941467285e+00,8.173189759254455566e-01,5.696427226066589355e-01,5.070254951715469360e-02
1.419799625873565674e-01,1.654629468917846680e+00,1.339787960052490234e+00,9.173552989959716797e-01,6.011242270469665527e-01,7.939778268337249756e-02
1.447368562221527100e-01,1.796458005905151367e+00,1.488892078399658203e+00,1.014039635658264160e+00,6.312717795372009277e-01,1.077677756547927856e-01
1.474937498569488525e-01,1.893647193908691406e+00,1.610488772392272949e+00,1.103836655616760254e+00,6.597552895545959473e-01,1.357736140489578247e-01
1.502506434917449951e-01,1.946137785911560059e+00,1.697793483734130859e+00,1.183043003082275391e+00,6.862320899963378906e-01,1.633770465850830078e-01
1.530075371265411377e-01,1.958098292350769043e+00,1.747615933418273926e+00,1.248154997825622559e+00,7.103651762008666992e-01,1.905444711446762085e-01
1.557644158601760864e-01,1.935959219932556152e+00,1.760952115058898926e+00,1.296324968338012695e+00,7.318346500396728516e-01,2.172424197196960449e-01
1.585213094949722290e-01,1.886769890785217285e+00,1.742263674736022949e+00,1.325797557830810547e+00,7.503561973571777344e-01,2.434432655572891235e-01
1.612782031297683716e-01,1.817254066467285156e+00,1.697921156883239746e+00,1.336184620857238770e+00,7.656937837600708008e-01,2.691213488578796387e-01
1.640350967645645142e-01,1.733378529548645020e+00,1.634638905525207520e+00,1.328471183776855469e+00,7.776757478713989258e-01,2.942553460597991943e-01
1.667919903993606567e-01,1.640165209770202637e+00,1.558444976806640625e+00,1.304759144783020020e+00,7.862039208412170410e-01,3.188282847404479980e-01
1.695488840341567993e-01,1.541635274887084961e+00,1.474250912666320801e+00,1.267839789390563965e+00,7.912603616714477539e-01,3.428251147270202637e-01
1.723057776689529419e-01,1.440863490104675293e+00,1.385825872421264648e+00,1.220750451087951660e+00,7.929108142852783203e-01,3.662375211715698242e-01
1.750626713037490845e-01,1.340134024620056152e+00,1.295962572097778320e+00,1.166417956352233887e+00,7.912992835044860840e-01,3.890600204467773438e-01
1.778195649385452271e-01,1.241138100624084473e+00,1.206686973571777344e+00,1.107433557510375977e+00,7.866441607475280762e-01,4.112921357154846191e-01
1.805764585733413696e-01,1.145152449607849121e+00,1.119449853897094727e+00,1.045956134796142578e+00,7.792258262634277344e-01,4.329375028610229492e-01
1.833333373069763184e-01,1.053148865699768066e+00,1.035277485847473145e+00,9.837047457695007324e-01,7.693746685981750488e-01,4.540027678012847900e-01
1.860902309417724609e-01,9.658415317535400391e-01,9.548819661140441895e-01,9.219996929168701172e-01,7.574571371078491211e-01,4.745004475116729736e-01
1.888471245765686035e-01,8.837143182754516602e-01,8.787450194358825684e-01,8.618291616439819336e-01,7.438610792160034180e-01,4.944463968276977539e-01
1.916040182113647461e-01,8.070437312126159668e-01,8.071749210357666016e-01,8.039146661758422852e-01,7.289844155311584473e-01,5.138583779335021973e-01
1.943609118461608887e-01,7.359390258789062500e-01,7.403509616851806641e-01,7.487736344337463379e-01,7.132214903831481934e-01,5.327607393264770508e-01
1.971178054809570312e-01,6.703878641128540039e-01,6.783553361892700195e-01,6.967683434486389160e-01,6.969553828239440918e-01,5.511776208877563477e-01
1.998746991157531738e-01,6.102985739707946777e-01,6.212010979652404785e-01,6.481474041938781738e-01,6.805502772331237793e-01,5.691376328468322754e-01
2.026315927505493164e-01,5.555342435836791992e-01,5.688515901565551758e-01,6.030766367912292480e-01,6.643469333648681641e-01,5.866712331771850586e-01
2.053884863853454590e-01,5.059355497360229492e-01,5.212372541427612305e-01,5.616622567176818848e-01,6.486579775810241699e-01,6.038119196891784668e-01
2.081453800201416016e-01,4.613358378410339355e-01,4.782691597938537598e-01,5.239704251289367676e-01,6.337694525718688965e-01,6.205924749374389648e-01
2.109022736549377441e-01,4.215731024742126465e-01,4.398499429225921631e-01,4.900378584861755371e-01,6.199370622634887695e-01,6.370496749877929688e-01
2.136591523885726929e-01,3.864943683147430420e-01,4.058802127838134766e-01,4.598834514617919922e-01,6.073898077011108398e-01,6.532177329063415527e-01
2.164160460233688354e-01,3.559603989124298096e-01,3.762658536434173584e-01,4.335163235664367676e-01,5.963299274444580078e-01,6.691346764564514160e-01
2.191729396581649780e-01,3.298504352569580078e-01,3.509227931499481201e-01,4.109408855438232422e-01,5.869351625442504883e-01,6.848360300064086914e-01
2.219298332929611206e-01,3.080621361732482910e-01,3.297798931598663330e-01,3.921609818935394287e-01,5.793610811233520508e-01,7.003576755523681641e-01
2.246867269277572632e-01,2.905150353908538818e-01,3.127818703651428223e-01,3.771852552890777588e-01,5.737432241439819336e-01,7.157343626022338867e-01
2.274436205625534058e-01,2.771506905555725098e-01,2.998920679092407227e-01,3.660272657871246338e-01,5.701994895935058594e-01,7.310002446174621582e-01
2.302005141973495483e-01,2.679355740547180176e-01,2.910944223403930664e-01,3.587101995944976807e-01,5.688317418098449707e-01,7.461863756179809570e-01
2.329574078321456909e-01,2.628619074821472168e-01,2.863950133323669434e-01,3.552674353122711182e-01,5.697278380393981934e-01,7.613239288330078125e-01
2.357143014669418335e-01,2.619494199752807617e-01,2.858253717422485352e-01,3.557439446449279785e-01,5.729640126228332520e-01,7.764402627944946289e-01
2.384711951017379761e-01,2.652480006217956543e-01,2.894438207149505615e-01,3.601978421211242676e-01,5.786063075065612793e-01,7.915599346160888672e-01
2.412280738353729248e-01,2.728402614593505859e-01,2.973385751247406006e-01,3.686996400356292725e-01,5.867115855216979980e-01,8.067055940628051758e-01
2.439849674701690674e-01,2.848452925682067871e-01,3.096302747726440430e-01,3.813343346118927002e-01,5.973288416862487793e-01,8.218963146209716797e-01
2.467418611049652100e-01,3.014228940010070801e-01,3.264767229557037354e-01,3.981989026069641113e-01,6.105010509490966797e-01,8.371462821960449219e-01
2.494987547397613525e-01,3.227806091308593750e-01,3.480733633041381836e-01,4.194034636020660400e-01,6.262641549110412598e-01,8.524677753448486328e-01
2.522556483745574951e-01,3.491812348365783691e-01,3.746585845947265625e-01,4.450677633285522461e-01,6.446509957313537598e-01,8.678673505783081055e-01
2.550125420093536377e-01,3.809518218040466309e-01,4.065155982971191406e-01,4.753214716911315918e-01,6.656879782676696777e-01,8.833479881286621094e-01
2.577694356441497803e-01,4.184927940368652344e-01,4.439738988876342773e-01,5.102996826171875000e-01,6.893998384475708008e-01,8.989076018333435059e-01
2.605263292789459229e-01,4.622862935066223145e-01,4.874101579189300537e-01,5.501406192779541016e-01,7.158054709434509277e-01,9.145392775535583496e-01
2.632832229137420654e-01,5.128996372222900391e-01,5.372458696365356445e-01,5.949808955192565918e-01,7.449220418930053711e-01,9.302297234535217285e-01
2.660401165485382080e-01,5.709872841835021973e-01,5.939397811889648438e-01,6.449505090713500977e-01,7.767628431320190430e-01,9.459624886512756348e-01
2.687970101833343506e-01,6.372909545898437500e-01,6.579783558845520020e-01,7.001681327819824219e-01,8.113393783569335938e-01,9.617129564285278320e-01
2.715539038181304932e-01,7.126417756080627441e-01,7.298560142517089844e-01,7.607340812683105469e-01,8.486590385437011719e-01,9.774517416954040527e-01
2.743107974529266357e-01,7.979626655578613281e-01,8.100428581237792969e-01,8.267228007316589355e-01,8.887265920639038086e-01,9.931436181068420410e-01
2.770676910877227783e-01,8.942509889602661133e-01,8.989430665969848633e-01,8.981754183769226074e-01,9.315441250801086426e-01,1.008746385574340820e+00
2.798245847225189209e-01,1.002511978149414062e+00,9.968333244323730469e-01,9.750928282737731934e-01,9.771102666854858398e-01,1.024211645126342773e+00
2.825814783573150635e-01,1.123600244522094727e+00,1.103785634040832520e+00,1.057426095008850098e+00,1.025419592857360840e+00,1.039484977722167969e+00
2.853383421897888184e-01,1.257924914360046387e+00,1.219574332237243652e+00,1.145068764686584473e+00,1.076462626457214355e+00,1.054504871368408203e+00
2.880952358245849609e-01,1.405007362365722656e+00,1.343580126762390137e+00,1.237853527069091797e+00,1.130226373672485352e+00,1.069205045700073242e+00
2.908521294593811035e-01,1.562890768051147461e+00,1.474694252014160156e+00,1.335541725158691406e+00,1.186691284179687500e+00,1.083511114120483398e+00
2.936090230941772461e-01,1.727586746215820312e+00,1.611265540122985840e+00,1.437824130058288574e+00,1.245830893516540527e+00,1.097344517707824707e+00
2.963659167289733887e-01,1.892905473709106445e+00,1.751117348670959473e+00,1.544321775436401367e+00,1.307612061500549316e+00,1.110620379447937012e+00
2.991228103637695312e-01,2.051215887069702148e+00,1.891675472259521484e+00,1.654590487480163574e+00,1.371990323066711426e+00,1.123250484466552734e+00
3.018797039985656738e-01,2.195407629013061523e+00,2.030230998992919922e+00,1.768132328987121582e+00,1.438909411430358887e+00,1.135142445564270020e+00
3.046365976333618164e-01,2.321371555328369141e+00,2.164328098297119141e+00,1.884414434432983398e+00,1.508297324180603027e+00,1.146199107170104980e+00
3.073934912681579590e-01,2.429431915283203125e+00,2.292195320129394531e+00,2.002889633178710938e+00,1.580060601234436035e+00,1.156324028968811035e+00
3.101503849029541016e-01,2.523705720901489258e+00,2.413096904754638672e+00,2.123024940490722656e+00,1.654081344604492188e+00,1.165418267250061035e+00
3.129072785377502441e-01,2.610087633132934570e+00,2.527479410171508789e+00,2.244333744049072266e+00,1.730205774307250977e+00,1.173384428024291992e+00
3.156641721725463867e-01,2.694416522979736328e+00,2.636860132217407227e+00,2.366405725479125977e+00,1.808235526084899902e+00,1.180127263069152832e+00
3.184210658073425293e-01,2.781650304794311523e+00,2.743505239486694336e+00,2.488931894302368164e+00,1.887916207313537598e+00,1.185554981231689453e+00
3.211779594421386719e-01,2.875814199447631836e+00,2.850011110305786133e+00,2.611722946166992188e+00,1.968918204307556152e+00,1.189582705497741699e+00
3.239348530769348145e-01,2.980138540267944336e+00,2.958912849426269531e+00,2.734716176986694336e+00,2.050816297531127930e+00,1.192131280899047852e+00
3.266917467117309570e-01,3.097030639648437500e+00,3.072389125823974609e+00,2.857968330383300781e+00,2.133063793182373047e+00,1.193132162094116211e+00
3.294486403465270996e-01,3.227857351303100586e+00,3.192080974578857422e+00,2.981635808944702148e+00,2.214963674545288086e+00,1.192525506019592285e+00
3.322055339813232422e-01,3.372658967971801758e+00,3.319002389907836914e+00,3.105944395065307617e+00,2.295632123947143555e+00,1.190264821052551270e+00
3.349624276161193848e-01,3.529948472976684570e+00,3.453518152236938477e+00,3.231147050857543945e+00,2.373967409133911133e+00,1.186316609382629395e+00
3.377193212509155273e-01,3.696768045425415039e+00,3.595359802246093750e+00,3.357480764389038086e+00,2.448617458343505859e+00,1.180661082267761230e+00
3.404762148857116699e-01,3.869155168533325195e+00,3.743671417236328125e+00,3.485114574432373047e+00,2.517966985702514648e+00,1.173293828964233398e+00
3.432331085205078125e-01,4.042992591857910156e+00,3.897073507308959961e+00,3.614097118377685547e+00,2.580144405364990234e+00,1.164225220680236816e+00
3.459899723529815674e-01,4.214871406555175781e+00,4.053742885589599609e+00,3.744293451309204102e+00,2.633075952529907227e+00,1.153480768203735352e+00
3.487468659877777100e-01,4.382435798645019531e+00,4.211521625518798828e+00,3.875314474105834961e+00,2.674593448638916016e+00,1.141100764274597168e+00
3.515037596225738525e-01,4.543959617614746094e+00,4.368021488189697266e+00,4.006401062011718750e+00,2.702596187591552734e+00,1.127139568328857422e+00
3.542606532573699951e-01,4.697566032409667969e+00,4.520763397216796875e+00,4.136277198791503906e+00,2.715270280838012695e+00,1.111664652824401855e+00
3.570175468921661377e-01,4.840786457061767578e+00,4.667331695556640625e+00,4.262908458709716797e+00,2.711313486099243164e+00,1.094755411148071289e+00
3.597744405269622803e-01,4.970882892608642578e+00,4.805552482604980469e+00,4.383170127868652344e+00,2.690127134323120117e+00,1.076501488685607910e+00
3.625313341617584229e-01,5.085745334625244141e+00,4.933680534362792969e+00,4.492409229278564453e+00,2.651910781860351562e+00,1.057001352310180664e+00
3.652882277965545654e-01,5.184776306152343750e+00,5.050568103790283203e+00,4.584004878997802734e+00,2.597642183303833008e+00,1.036360502243041992e+00
3.680451214313507080e-01,5.269202232360839844e+00,5.155743122100830078e+00,4.649196624755859375e+00,2.528937339782714844e+00,1.014690518379211426e+00
3.708020150661468506e-01,5.341668605804443359e+00,5.249339103698730469e+00,4.677693843841552734e+00,2.447839260101318359e+00,9.921061396598815918e-01
3.735589087009429932e-01,5.405423641204833984e+00,5.331773281097412109e+00,4.659579277038574219e+00,2.356588363647460938e+00,9.687255620956420898e-01
3.763158023357391357e-01,5.463526725769042969e+00,5.403080463409423828e+00,4.588330745697021484e+00,2.257422447204589844e+00,9.446665644645690918e-01
3.790726959705352783e-01,5.518390655517578125e+00,5.461750984191894531e+00,4.463531017303466797e+00,2.152428388595581055e+00,9.200472235679626465e-01
3.818295896053314209e-01,5.571669101715087891e+00,5.502882957458496094e+00,4.291360855102539062e+00,2.043458461761474609e+00,8.949844837188720703e-01
3.845864832401275635e-01,5.624290943145751953e+00,5.515702724456787109e+00,4.082455635070800781e+00,1.932093858718872070e+00,8.695917725563049316e-01
3.873433768749237061e-01,5.676285743713378906e+00,5.481667041778564453e+00,3.848693132400512695e+00,1.819645524024963379e+00,8.439797759056091309e-01
3.901002705097198486e-01,5.725781440734863281e+00,5.376656055450439453e+00,3.600732088088989258e+00,1.707176804542541504e+00,8.182551264762878418e-01
3.928571641445159912e-01,5.765839576721191406e+00,5.181202411651611328e+00,3.346934556961059570e+00,1.595535635948181152e+00,7.925196886062622070e-01
3.956140577793121338e-01,5.777025222778320312e+00,4.894347190856933594e+00,3.093316793441772461e+00,1.485389947891235352e+00,7.668706774711608887e-01
3.983709514141082764e-01,5.716254711151123047e+00,4.536789894104003906e+00,2.843968152999877930e+00,1.377260804176330566e+00,7.414000034332275391e-01
4.011278450489044189e-01,5.518646240234375000e+00,4.139262676239013672e+00,2.601553678512573242e+00,1.271552443504333496e+00,7.161943316459655762e-01
4.038847088813781738e-01,5.143435955047607422e+00,3.729317188262939453e+00,2.367745161056518555e+00,1.168577313423156738e+00,6.913351416587829590e-01
4.066416025161743164e-01,4.625658035278320312e+00,3.326009035110473633e+00,2.143530607223510742e+00,1.068573117256164551e+00,6.668981313705444336e-01
4.093984961509704590e-01,4.045612335205078125e+00,2.940642833709716797e+00,1.929449439048767090e+00,9.717252254486083984e-01,6.429542303085327148e-01
4.121553897857666016e-01,3.469018936157226562e+00,2.579173803329467773e+00,1.725730538368225098e+00,8.781751394271850586e-01,6.195693612098693848e-01
4.149122834205627441e-01,2.931669712066650391e+00,2.244272947311401367e+00,1.532395362854003906e+00,7.880320549011230469e-01,5.968044996261596680e-01
4.176691770553588867e-01,2.448980331420898438e+00,1.936660885810852051e+00,1.349320769309997559e+00,7.013804316520690918e-01,5.747158527374267578e-01
4.204260706901550293e-01,2.025403022766113281e+00,1.655898332595825195e+00,1.176283836364746094e+00,6.182862520217895508e-01,5.533555746078491211e-01
4.231829643249511719e-01,1.659489154815673828e+00,1.400838613510131836e+00,1.012993335723876953e+00,5.388014316558837891e-01,5.327712893486022949e-01
4.259398579597473145e-01,1.346434593200683594e+00,1.169896841049194336e+00,8.591099977493286133e-01,4.629676043987274170e-01,5.130067467689514160e-01
4.286967515945434570e-01,1.079613566398620605e+00,9.612216353416442871e-01,7.142648696899414062e-01,3.908193707466125488e-01,4.941025972366333008e-01
4.314536452293395996e-01,8.517219424247741699e-01,7.728185057640075684e-01,5.780715346336364746e-01,3.223851025104522705e-01,4.760951995849609375e-01
4.342105388641357422e-01,6.556674838066101074e-01,6.026440262794494629e-01,4.501396119594573975e-01,2.576901614665985107e-01,4.590187072753906250e-01
4.369674324989318848e-01,4.851681590080261230e-01,4.486834704875946045e-01,3.300841748714447021e-01,1.967564821243286133e-01,4.429037272930145264e-01
4.397243261337280273e-01,3.350361585617065430e-01,3.090140521526336670e-01,2.175379544496536255e-01,1.396051347255706787e-01,4.277784228324890137e-01
4.424812197685241699e-01,2.011969834566116333e-01,1.818539500236511230e-01,1.121610179543495178e-01,8.625593781471252441e-02,4.136685729026794434e-01
4.452381134033203125e-01,8.054509758949279785e-02,6.559319049119949341e-02,1.365157030522823334e-02,3.672810271382331848e-02,4.005974829196929932e-01
4.479950070381164551e-01,-2.926325798034667969e-02,-4.118841513991355896e-02,-7.824410498142242432e-02,-8.958973921835422516e-03,3.885864913463592529e-01
4.507519006729125977e-01,-1.300024837255477905e-01,-1.397187560796737671e-01,-1.637221276760101318e-01,-5.078572407364845276e-02,3.776549398899078369e-01
4.535087943077087402e-01,-2.230363041162490845e-01,-2.310401946306228638e-01,-2.429136186838150024e-01,-8.873219788074493408e-02,3.678208291530609131e-01
4.562656879425048828e-01,-3.094296455383300781e-01,-3.160206079483032227e-01,-3.158767819404602051e-01,-1.227778568863868713e-01,3.590998351573944092e-01
4.590225815773010254e-01,-3.900302648544311523e-01,-3.953635990619659424e-01,-3.825936317443847656e-01,-1.529015898704528809e-01,3.515070080757141113e-01
4.617794752120971680e-01,-4.655236303806304932e-01,-4.696106314659118652e-01,-4.429673254489898682e-01,-1.790815442800521851e-01,3.450555503368377686e-01
4.645363390445709229e-01,-5.364720225334167480e-01,-5.391289591789245605e-01,-4.968217313289642334e-01,-2.012951672077178955e-01,3.397575020790100098e-01
4.672932326793670654e-01,-6.033441424369812012e-01,-6.040849089622497559e-01,-5.439076423645019531e-01,-2.195196151733398438e-01,3.356242179870605469e-01
4.700501263141632080e-01,-6.665283441543579102e-01,-6.643887162208557129e-01,-5.839044451713562012e-01,-2.337311506271362305e-01,3.326654136180877686e-01
4.728070199489593506e-01,-7.263371348381042480e-01,-7.196302413940429688e-01,-6.164308190345764160e-01,-2.439053803682327271e-01,3.308906555175781250e-01
4.755639135837554932e-01,-7.829785943031311035e-01,-7.690036892890930176e-01,-6.410532593727111816e-01,-2.500175833702087402e-01,3.303082883358001709e-01
4.783208072185516357e-01,-8.364518284797668457e-01,-8.112413287162780762e-01,-6.572965383529663086e-01,-2.520428895950317383e-01,3.309257030487060547e-01
4.810777008533477783e-01,-8.862968087196350098e-01,-8.445780873298645020e-01,-6.646552085876464844e-01,-2.499552369117736816e-01,3.327499926090240479e-01
4.838345944881439209e-01,-9.311126470565795898e-01,-8.667594194412231445e-01,-6.626034379005432129e-01,-2.437292784452438354e-01,3.357876539230346680e-01
4.865914881229400635e-01,-9.678385257720947266e-01,-8.751028776168823242e-01,-6.506062746047973633e-01,-2.333389073610305786e-01,3.400443494319915771e-01
4.893483817577362061e-01,-9.909778237342834473e-01,-8.666040897369384766e-01,-6.281276345252990723e-01,-2.187580317258834839e-01,3.455255925655364990e-01
4.921052753925323486e-01,-9.921528697013854980e-01,-8.380713462829589844e-01,-5.946391224861145020e-01,-1.999604851007461548e-01,3.522360622882843018e-01
4.948621690273284912e-01,-9.603453874588012695e-01,-7.862651348114013672e-01,-5.496256351470947266e-01,-1.769201904535293579e-01,3.601803183555603027e-01
4.976190626621246338e-01,-8.828605413436889648e-01,-7.080226540565490723e-01,-4.925912320613861084e-01,-1.496110707521438599e-01,3.693626523017883301e-01
5.003759264945983887e-01,-7.466471195220947266e-01,-6.003572940826416016e-01,-4.230630993843078613e-01,-1.180073991417884827e-01,3.797865211963653564e-01
5.031328201293945312e-01,-5.394824147224426270e-01,-4.605180919170379639e-01,-3.405908942222595215e-01,-8.208309859037399292e-02,3.914554715156555176e-01
5.058897137641906738e-01,-2.507422268390655518e-01,-2.860312461853027344e-01,-2.447535246610641479e-01,-4.181269928812980652e-02,4.043730497360229492e-01
5.086466073989868164e-01,1.283077001571655273e-01,-7.470634579658508301e-02,-1.351565122604370117e-01,2.828616648912429810e-03,4.185419082641601562e-01
5.114035010337829590e-01,6.045553684234619141e-01,1.753711402416229248e-01,-1.143226027488708496e-02,5.186612159013748169e-02,4.339647293090820312e-01
5.141603946685791016e-01,1.183271884918212891e+00,4.658585488796234131e-01,1.267597228288650513e-01,1.053237020969390869e-01,4.506442248821258545e-01
5.169172883033752441e-01,1.868404626846313477e+00,7.981806397438049316e-01,2.797342538833618164e-01,1.632258892059326172e-01,4.685827195644378662e-01
5.196741819381713867e-01,2.662865400314331055e+00,1.173556566238403320e+00,4.477816522121429443e-01,2.255959063768386841e-01,4.877823293209075928e-01
5.224310755729675293e-01,3.568777322769165039e+00,1.593026041984558105e+00,6.311686038970947266e-01,2.924569249153137207e-01,5.082451701164245605e-01
5.251879692077636719e-01,4.587678909301757812e+00,2.057475328445434570e+00,8.301404118537902832e-01,3.638318181037902832e-01,5.299729704856872559e-01
5.279448628425598145e-01,5.720675945281982422e+00,2.567657470703125000e+00,1.044922232627868652e+00,4.397422969341278076e-01,5.529677271842956543e-01
5.307017564773559570e-01,6.968563079833984375e+00,3.124213457107543945e+00,1.275719881057739258e+00,5.202102065086364746e-01,5.772308707237243652e-01
5.334586501121520996e-01,8.331909179687500000e+00,3.727689743041992188e+00,1.522722840309143066e+00,6.052564382553100586e-01,6.027641296386718750e-01
5.362155437469482422e-01,9.811117172241210938e+00,4.378550529479980469e+00,1.786103725433349609e+00,6.949017047882080078e-01,6.295689344406127930e-01
5.389724373817443848e-01,1.140647888183593750e+01,5.077191829681396484e+00,2.066021680831909180e+00,7.891656160354614258e-01,6.576467752456665039e-01
5.417293310165405273e-01,1.311819744110107422e+01,5.823952674865722656e+00,2.362621068954467773e+00,8.880677223205566406e-01,6.869986057281494141e-01
5.444862246513366699e-01,1.494642066955566406e+01,6.619120597839355469e+00,2.676036119461059570e+00,9.916269779205322266e-01,7.176260948181152344e-01
5.472431182861328125e-01,1.689125442504882812e+01,7.462943077087402344e+00,3.006388664245605469e+00,1.099861621856689453e+00,7.495301961898803711e-01
5.500000119209289551e-01,1.895276641845703125e+01,8.355630874633789062e+00,3.353790521621704102e+00,1.212789416313171387e+00,7.827121019363403320e-01


==> figures/shearlets/9/hists.csv <==
x,a,b,c,d,e
-5.009599924087524414e-01,inf,inf,inf,inf,inf
-4.928799867630004883e-01,inf,inf,inf,inf,inf
-4.847999811172485352e-01,inf,inf,inf,inf,inf
-4.767200052738189697e-01,inf,inf,inf,inf,inf
-4.686399996280670166e-01,inf,inf,inf,inf,inf
-4.605599939823150635e-01,inf,inf,inf,inf,inf
-4.524799883365631104e-01,inf,inf,inf,inf,inf
-4.444000124931335449e-01,inf,inf,inf,inf,inf
-4.363200068473815918e-01,inf,inf,inf,inf,inf
-4.282400012016296387e-01,inf,inf,inf,inf,inf
-4.201599955558776855e-01,inf,inf,inf,inf,inf
-4.120799899101257324e-01,inf,inf,inf,inf,inf
-4.039999842643737793e-01,inf,inf,inf,inf,inf
-3.959199786186218262e-01,inf,inf,inf,inf,inf
-3.878400027751922607e-01,inf,inf,inf,inf,inf
-3.797599971294403076e-01,inf,inf,inf,inf,inf
-3.716799914836883545e-01,inf,inf,inf,inf,inf
-3.635999858379364014e-01,inf,inf,inf,inf,inf
-3.555200099945068359e-01,inf,inf,inf,inf,inf
-3.474400043487548828e-01,inf,inf,inf,inf,inf
-3.393599987030029297e-01,inf,inf,inf,inf,inf
-3.312799930572509766e-01,inf,inf,inf,inf,inf
-3.231999874114990234e-01,inf,inf,inf,inf,inf
-3.151199817657470703e-01,inf,inf,inf,inf,inf
-3.070399761199951172e-01,inf,inf,inf,inf,inf
-2.989600002765655518e-01,inf,inf,inf,inf,inf
-2.908799946308135986e-01,inf,inf,inf,inf,inf
-2.827999889850616455e-01,inf,inf,inf,inf,inf
-2.747199833393096924e-01,inf,inf,inf,inf,inf
-2.666400074958801270e-01,inf,inf,inf,inf,inf
-2.585600018501281738e-01,inf,inf,inf,inf,inf
-2.504799962043762207e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-2.423999905586242676e-01,inf,inf,inf,inf,inf
-2.343199849128723145e-01,inf,inf,inf,inf,-0.000000000000000000e+00
-2.262399941682815552e-01,inf,inf,inf,inf,inf
-2.181600034236907959e-01,inf,inf,inf,inf,-1.386294361119890572e+00
-2.100799977779388428e-01,inf,inf,inf,inf,-1.098612288668109782e+00
-2.019999921321868896e-01,inf,inf,inf,inf,-1.791759469228054957e+00
-1.939199864864349365e-01,inf,inf,inf,inf,-2.708050201102210064e+00
-1.858399957418441772e-01,inf,inf,inf,inf,-3.367295829986474143e+00
-1.777599900960922241e-01,inf,inf,inf,inf,-3.970291913552121965e+00
-1.696799993515014648e-01,inf,inf,inf,inf,-4.744932128363250179e+00
-1.615999937057495117e-01,inf,inf,inf,inf,-5.455321115357701700e+00
-1.535199880599975586e-01,inf,inf,inf,inf,-6.063785208687607842e+00
-1.454399824142456055e-01,inf,inf,inf,inf,-6.664409020350407609e+00
-1.373599916696548462e-01,inf,inf,inf,inf,-7.149131598557406875e+00
-1.292800009250640869e-01,inf,inf,inf,inf,-7.736743682453495197e+00
-1.211999952793121338e-01,inf,inf,inf,-0.000000000000000000e+00,-8.198914444986989736e+00
-1.131199896335601807e-01,inf,inf,inf,-2.197224577336219564e+00,-8.624252263709644595e+00
-1.050399988889694214e-01,inf,inf,inf,-3.178053830347945752e+00,-9.042158378735948077e+00
-9.695999324321746826e-02,inf,inf,-6.931471805599452862e-01,-4.290459441148390951e+00,-9.422867770827203060e+00
-8.887998759746551514e-02,inf,inf,-0.000000000000000000e+00,-5.438079308923195576e+00,-9.785041797329645519e+00
-8.079999685287475586e-02,inf,inf,-1.386294361119890572e+00,-6.416732282512326080e+00,-1.010569343263545861e+01
-7.271999120712280273e-02,-1.945910149055313232e+00,-1.386294361119890572e+00,-3.178053830347945752e+00,-7.577121930876678846e+00,-1.038760979346756841e+01
-6.463998556137084961e-02,-3.218875824868200564e+00,-3.496507561466480229e+00,-4.595119850134589790e+00,-8.632305998516741852e+00,-1.065457339801651848e+01
-5.655999109148979187e-02,-4.143134726391532574e+00,-4.574710978503382819e+00,-5.796057750765371885e+00,-9.461643689084249687e+00,-1.089620214425333522e+01
-4.847999289631843567e-02,-5.505331535932362463e+00,-5.955837369464830999e+00,-7.074963197966043893e+00,-1.021478849058654248e+01,-1.109881812008067392e+01
-4.039999097585678101e-02,-6.932447891572508958e+00,-7.138866999945523872e+00,-8.405143687607614211e+00,-1.084242001489110763e+01,-1.126903058648639089e+01
-3.231999278068542480e-02,-7.927685045615778137e+00,-8.215006432761574828e+00,-9.850508627745242052e+00,-1.138182539998608078e+01,-1.141019482149841835e+01
-2.423999086022377014e-02,-8.983941527941301075e+00,-9.549238235812234521e+00,-1.112984787573969392e+01,-1.179119336281139141e+01,-1.150680678396205181e+01
-1.615999266505241394e-02,-1.032999634757264218e+01,-1.133067190586437789e+01,-1.211988819926633987e+01,-1.208392761017067230e+01,-1.158771748882151620e+01
-8.079991675913333893e-03,-1.244948930168393986e+01,-1.285490737199722666e+01,-1.272797766548540821e+01,-1.226426136175962078e+01,-1.164109877869321075e+01
0.000000000000000000e+00,-1.386172216240896127e+01,-1.341821449218616102e+01,-1.293219511558407042e+01,-1.231859296848606533e+01,-1.165508453194510885e+01
8.079991675913333893e-03,-1.242558159969123643e+01,-1.284282141749065609e+01,-1.272468487484452915e+01,-1.225733118931392873e+01,-1.163551471005398064e+01
1.615999266505241394e-02,-1.038548150963341676e+01,-1.132842553724822388e+01,-1.211215199987596236e+01,-1.208032233022421664e+01,-1.159584096529753694e+01
2.423999086022377014e-02,-8.911395107245690284e+00,-9.538276277575109319e+00,-1.112549671934816331e+01,-1.178785658849657558e+01,-1.151484362412613294e+01
3.231999278068542480e-02,-7.835183755266748484e+00,-8.131824785007195189e+00,-9.852299515766695492e+00,-1.137642968288169065e+01,-1.140450471601580773e+01
4.039999097585678101e-02,-6.944087208229527519e+00,-7.184629152717314504e+00,-8.397282894743680615e+00,-1.084787971452115762e+01,-1.126552764248001104e+01
4.847999289631843567e-02,-6.171700597410914924e+00,-6.343880434126330847e+00,-7.065613363597717189e+00,-1.021574027892211411e+01,-1.108824695593792597e+01
5.655999109148979187e-02,-5.442417710521793239e+00,-5.552959584921617342e+00,-6.120297418950950252e+00,-9.466376966592418896e+00,-1.089031130259552249e+01
6.463998556137084961e-02,-3.931825632724325725e+00,-4.454347296253507338e+00,-5.159055299214529100e+00,-8.584664906531250139e+00,-1.065490364122004863e+01
7.271999120712280273e-02,-2.397895272798370669e+00,-3.044522437723423014e+00,-3.871201010907891149e+00,-7.643482907077200572e+00,-1.039399821778670940e+01
8.079999685287475586e-02,-0.000000000000000000e+00,-6.931471805599452862e-01,-3.135494215929149675e+00,-6.639875833826535789e+00,-1.010744828443356447e+01
8.887998759746551514e-02,inf,inf,-1.609437912434100282e+00,-5.472270673671475016e+00,-9.784253464612429951e+00
9.695999324321746826e-02,inf,inf,inf,-4.276666119016055312e+00,-9.424241341923460524e+00
1.050399988889694214e-01,inf,inf,inf,-2.890371757896164517e+00,-9.036819971135296115e+00
1.131199896335601807e-01,inf,inf,inf,-1.609437912434100282e+00,-8.612685172875458761e+00
1.211999952793121338e-01,inf,inf,inf,-0.000000000000000000e+00,-8.192847134592865288e+00
1.292800009250640869e-01,inf,inf,inf,inf,-7.680637427560935926e+00
1.373599916696548462e-01,inf,inf,inf,inf,-7.181591944611865230e+00
1.454399824142456055e-01,inf,inf,inf,inf,-6.721425700790643276e+00
1.535199880599975586e-01,inf,inf,inf,inf,-6.104793232414984949e+00
1.615999937057495117e-01,inf,inf,inf,inf,-5.537334267018536593e+00
1.696799993515014648e-01,inf,inf,inf,inf,-4.927253685157205076e+00
1.777599900960922241e-01,inf,inf,inf,inf,-4.290459441148390951e+00
1.858399957418441772e-01,inf,inf,inf,inf,-3.737669618283368411e+00
1.939199864864349365e-01,inf,inf,inf,inf,-2.639057329615258407e+00
2.019999921321868896e-01,inf,inf,inf,inf,-2.079441541679835748e+00
2.100799977779388428e-01,inf,inf,inf,inf,-1.609437912434100282e+00
2.181600034236907959e-01,inf,inf,inf,inf,-1.098612288668109782e+00
2.262399941682815552e-01,inf,inf,inf,inf,-0.000000000000000000e+00
2.343199849128723145e-01,inf,inf,inf,inf,-0.000000000000000000e+00
2.423999905586242676e-01,inf,inf,inf,inf,inf
2.504799962043762207e-01,inf,inf,inf,inf,inf
2.585600018501281738e-01,inf,inf,inf,inf,inf
2.666400074958801270e-01,inf,inf,inf,inf,inf
2.747199833393096924e-01,inf,inf,inf,inf,inf
2.827999889850616455e-01,inf,inf,inf,inf,inf
2.908799946308135986e-01,inf,inf,inf,inf,inf
2.989600002765655518e-01,inf,inf,inf,inf,inf
3.070399761199951172e-01,inf,inf,inf,inf,inf
3.151199817657470703e-01,inf,inf,inf,inf,inf
3.231999874114990234e-01,inf,inf,inf,inf,inf
3.312799930572509766e-01,inf,inf,inf,inf,inf
3.393599987030029297e-01,inf,inf,inf,inf,inf
3.474400043487548828e-01,inf,inf,inf,inf,inf
3.555200099945068359e-01,inf,inf,inf,inf,inf
3.635999858379364014e-01,inf,inf,inf,inf,inf
3.716799914836883545e-01,inf,inf,inf,inf,inf
3.797599971294403076e-01,inf,inf,inf,inf,inf
3.878400027751922607e-01,inf,inf,inf,inf,inf
3.959199786186218262e-01,inf,inf,inf,inf,inf
4.039999842643737793e-01,inf,inf,inf,inf,inf
4.120799899101257324e-01,inf,inf,inf,inf,inf
4.201599955558776855e-01,inf,inf,inf,inf,inf
4.282400012016296387e-01,inf,inf,inf,inf,inf
4.363200068473815918e-01,inf,inf,inf,inf,inf
4.444000124931335449e-01,inf,inf,inf,inf,inf
4.524799883365631104e-01,inf,inf,inf,inf,inf
4.605599939823150635e-01,inf,inf,inf,inf,inf
4.686399996280670166e-01,inf,inf,inf,inf,inf
4.767200052738189697e-01,inf,inf,inf,inf,inf
4.847999811172485352e-01,inf,inf,inf,inf,inf
4.928799867630004883e-01,inf,inf,inf,inf,inf
5.009599924087524414e-01,inf,inf,inf,inf,inf


==> figures/shearlets/9/potentials-prime.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,-7.689367065429687500e+02,-1.858736419677734375e+02,-6.278554153442382812e+01,-1.937653732299804688e+01,-6.114065647125244141e+00
-5.472431182861328125e-01,-7.266022949218750000e+02,-1.765068206787109375e+02,-6.009636688232421875e+01,-1.865207481384277344e+01,-5.947079181671142578e+00
-5.444862246513366699e-01,-6.842905273437500000e+02,-1.671951904296875000e+02,-5.742235183715820312e+01,-1.792888069152832031e+01,-5.781143188476562500e+00
-5.417293310165405273e-01,-6.420105590820312500e+02,-1.579448394775390625e+02,-5.476431655883789062e+01,-1.720698165893554688e+01,-5.616296768188476562e+00
-5.389724373817443848e-01,-5.997753906250000000e+02,-1.487627716064453125e+02,-5.212312316894531250e+01,-1.648642349243164062e+01,-5.452569007873535156e+00
-5.362155437469482422e-01,-5.576032104492187500e+02,-1.396568298339843750e+02,-4.949970626831054688e+01,-1.576724624633789062e+01,-5.289999961853027344e+00
-5.334586501121520996e-01,-5.155194091796875000e+02,-1.306356964111328125e+02,-4.689498138427734375e+01,-1.504950237274169922e+01,-5.128633975982666016e+00
-5.307017564773559570e-01,-4.735596313476562500e+02,-1.217094116210937500e+02,-4.430996322631835938e+01,-1.433324337005615234e+01,-4.968508720397949219e+00
-5.279448628425598145e-01,-4.317738342285156250e+02,-1.128890609741210938e+02,-4.174570846557617188e+01,-1.361853694915771484e+01,-4.809656620025634766e+00
-5.251879692077636719e-01,-3.902315063476562500e+02,-1.041871566772460938e+02,-3.920326232910156250e+01,-1.290543174743652344e+01,-4.652126312255859375e+00
-5.224310755729675293e-01,-3.490292663574218750e+02,-9.561773681640625000e+01,-3.668378067016601562e+01,-1.219400501251220703e+01,-4.495962142944335938e+00
-5.196741819381713867e-01,-3.083003845214843750e+02,-8.719647979736328125e+01,-3.418837738037109375e+01,-1.148433971405029297e+01,-4.341206550598144531e+00
-5.169172883033752441e-01,-2.682275390625000000e+02,-7.894081115722656250e+01,-3.171825218200683594e+01,-1.077651405334472656e+01,-4.187901020050048828e+00
-5.141603946685791016e-01,-2.290580749511718750e+02,-7.087004089355468750e+01,-2.927461624145507812e+01,-1.007062911987304688e+01,-4.036092758178710938e+00
-5.114035010337829590e-01,-1.911211853027343750e+02,-6.300536727905273438e+01,-2.685869979858398438e+01,-9.366781234741210938e+00,-3.885828256607055664e+00
-5.086466073989868164e-01,-1.548450469970703125e+02,-5.536981964111328125e+01,-2.447174072265625000e+01,-8.665110588073730469e+00,-3.737156867980957031e+00
-5.058897137641906738e-01,-1.207664794921875000e+02,-4.798820495605468750e+01,-2.211496925354003906e+01,-7.965728282928466797e+00,-3.590123176574707031e+00
-5.031328201293945312e-01,-8.952325439453125000e+01,-4.088669204711914062e+01,-1.978963470458984375e+01,-7.268792152404785156e+00,-3.444784641265869141e+00
-5.003759264945983887e-01,-6.181176376342773438e+01,-3.409248733520507812e+01,-1.749692916870117188e+01,-6.574460983276367188e+00,-3.301181554794311523e+00
-4.976190626621246338e-01,-3.829225540161132812e+01,-2.763302612304687500e+01,-1.523804187774658203e+01,-5.882929801940917969e+00,-3.159370422363281250e+00
-4.948621690273284912e-01,-1.943547439575195312e+01,-2.153490257263183594e+01,-1.301404285430908203e+01,-5.194392204284667969e+00,-3.019403219223022461e+00
-4.921052753925323486e-01,-5.347200870513916016e+00,-1.582289314270019531e+01,-1.082598495483398438e+01,-4.509085178375244141e+00,-2.881330728530883789e+00
-4.893483817577362061e-01,4.350505352020263672e+00,-1.051829147338867188e+01,-8.674800872802734375e+00,-3.827269077301025391e+00,-2.745205879211425781e+00
-4.865914881229400635e-01,1.047983264923095703e+01,-5.637204170227050781e+00,-6.561309337615966797e+00,-3.149235725402832031e+00,-2.611084938049316406e+00
-4.838345944881439209e-01,1.409137535095214844e+01,-1.188860535621643066e+00,-4.486175060272216797e+00,-2.475313186645507812e+00,-2.479020357131958008e+00
-4.810777008533477783e-01,1.618037986755371094e+01,2.826051950454711914e+00,-2.449905395507812500e+00,-1.805871486663818359e+00,-2.349064588546752930e+00
-4.783208072185516357e-01,1.749108314514160156e+01,6.416649341583251953e+00,-4.528031349182128906e-01,-1.141322731971740723e+00,-2.221279144287109375e+00
-4.755639135837554932e-01,1.847682952880859375e+01,9.602552413940429688e+00,1.505041241645812988e+00,-4.821346998214721680e-01,-2.095711946487426758e+00
-4.728070199489593506e-01,1.936835861206054688e+01,1.241378116607666016e+01,3.423776865005493164e+00,1.711720377206802368e-01,-1.972420692443847656e+00
-4.700501263141632080e-01,2.026686477661132812e+01,1.488980007171630859e+01,5.303806304931640625e+00,8.180091977119445801e-01,-1.851462364196777344e+00
-4.672932326793670654e-01,2.121353530883789062e+01,1.707768630981445312e+01,7.145811557769775391e+00,1.457717418670654297e+00,-1.732890844345092773e+00
-4.645363390445709229e-01,2.222692871093750000e+01,1.902975845336914062e+01,8.950735092163085938e+00,2.089556455612182617e+00,-1.616761445999145508e+00
-4.617794752120971680e-01,2.331926918029785156e+01,2.080080223083496094e+01,1.071978187561035156e+01,2.712691307067871094e+00,-1.503130078315734863e+00
-4.590225815773010254e-01,2.450249481201171875e+01,2.244553565979003906e+01,1.245446777343750000e+01,3.326204299926757812e+00,-1.392044782638549805e+00
-4.562656879425048828e-01,2.579024887084960938e+01,2.401630973815917969e+01,1.415648078918457031e+01,3.929050445556640625e+00,-1.283563971519470215e+00
-4.535087943077087402e-01,2.719895362854003906e+01,2.556162261962890625e+01,1.582771205902099609e+01,4.520063877105712891e+00,-1.177737832069396973e+00
-4.507519006729125977e-01,2.874874496459960938e+01,2.712532806396484375e+01,1.747016143798828125e+01,5.097949028015136719e+00,-1.074617624282836914e+00
-4.479950070381164551e-01,3.046458435058593750e+01,2.874644088745117188e+01,1.908585357666015625e+01,5.661261081695556641e+00,-9.742541313171386719e-01
-4.452381134033203125e-01,3.237790679931640625e+01,3.045956039428710938e+01,2.067671394348144531e+01,6.208388328552246094e+00,-8.766940832138061523e-01
-4.424812197685241699e-01,3.452908706665039062e+01,3.229544448852539062e+01,2.224441146850585938e+01,6.737551212310791016e+00,-7.819850444793701172e-01
-4.397243261337280273e-01,3.697063827514648438e+01,3.428171920776367188e+01,2.379010963439941406e+01,7.246783733367919922e+00,-6.901717185974121094e-01
-4.369674324989318848e-01,3.977196884155273438e+01,3.644348144531250000e+01,2.531430053710937500e+01,7.733908176422119141e+00,-6.012959480285644531e-01
-4.342105388641357422e-01,4.302592468261718750e+01,3.880361175537109375e+01,2.681633758544921875e+01,8.196544647216796875e+00,-5.153978466987609863e-01
-4.314536452293395996e-01,4.685692214965820312e+01,4.138285446166992188e+01,2.829410362243652344e+01,8.632091522216796875e+00,-4.325164258480072021e-01
-4.286967515945434570e-01,5.143009185791015625e+01,4.419948959350585938e+01,2.974343490600585938e+01,9.037713050842285156e+00,-3.526850938796997070e-01
-4.259398579597473145e-01,5.695893478393554688e+01,4.726878356933593750e+01,3.115741348266601562e+01,9.410353660583496094e+00,-2.759360074996948242e-01
-4.231829643249511719e-01,6.370846939086914062e+01,5.060164642333984375e+01,3.252551269531250000e+01,9.746726989746093750e+00,-2.022981047630310059e-01
-4.204260706901550293e-01,7.199147033691406250e+01,5.420278549194335938e+01,3.383253097534179688e+01,1.004333400726318359e+01,-1.317952722311019897e-01
-4.176691770553588867e-01,8.215781402587890625e+01,5.806742095947265625e+01,3.505715179443359375e+01,1.029651641845703125e+01,-6.444762647151947021e-02
-4.149122834205627441e-01,9.457665252685546875e+01,6.217549896240234375e+01,3.617041397094726562e+01,1.050242042541503906e+01,-2.751591091509908438e-04
-4.121553897857666016e-01,1.096076812744140625e+02,6.648168182373046875e+01,3.713368988037109375e+01,1.065711879730224609e+01,6.071126833558082581e-02
-4.093984961509704590e-01,1.275529632568359375e+02,7.089708709716796875e+01,3.789664459228515625e+01,1.075664234161376953e+01,1.185034736990928650e-01
-4.066416025161743164e-01,1.485776977539062500e+02,7.525700378417968750e+01,3.839514923095703125e+01,1.079706954956054688e+01,1.730981171131134033e-01
-4.038847088813781738e-01,1.725868225097656250e+02,7.926467895507812500e+01,3.854970932006835938e+01,1.077462673187255859e+01,2.244955152273178101e-01
-4.011278450489044189e-01,1.989830474853515625e+02,8.239807128906250000e+01,3.826504135131835938e+01,1.068582820892333984e+01,2.727015614509582520e-01
-3.983709514141082764e-01,2.258918151855468750e+02,8.377169036865234375e+01,3.743241882324218750e+01,1.052760887145996094e+01,3.177284300327301025e-01
-3.956140577793121338e-01,2.468646392822265625e+02,8.198093414306640625e+01,3.593597793579101562e+01,1.029748725891113281e+01,3.595964312553405762e-01
-3.928571641445159912e-01,2.375162353515625000e+02,7.507498168945312500e+01,3.366503143310546875e+01,9.993753433227539062e+00,3.983241617679595947e-01
-3.901002705097198486e-01,1.315599517822265625e+02,6.102975845336914062e+01,3.053370475769042969e+01,9.615641593933105469e+00,4.339406788349151611e-01
-3.873433768749237061e-01,-6.818011474609375000e+01,3.914960098266601562e+01,2.650625228881835938e+01,9.163506507873535156e+00,4.664830565452575684e-01
-3.845864832401275635e-01,-1.796650848388671875e+02,1.187145233154296875e+01,2.162424850463867188e+01,8.638961791992187500e+00,4.959887862205505371e-01
-3.818295896053314209e-01,-1.959001922607421875e+02,-1.532071876525878906e+01,1.602560615539550781e+01,8.045051574707031250e+00,5.225040316581726074e-01
-3.790726959705352783e-01,-1.822502899169921875e+02,-3.704916000366210938e+01,9.945565223693847656e+00,7.386301517486572266e+00,5.460811257362365723e-01
-3.763158023357391357e-01,-1.625305023193359375e+02,-5.107204055786132812e+01,3.691939115524291992e+00,6.668758869171142578e+00,5.667795538902282715e-01
-3.735589087009429932e-01,-1.426656646728515625e+02,-5.819708251953125000e+01,-2.402050733566284180e+00,5.899919986724853516e+00,5.846611261367797852e-01
-3.708020150661468506e-01,-1.241817474365234375e+02,-6.045404434204101562e+01,-8.033443450927734375e+00,5.088662624359130859e+00,5.997959375381469727e-01
-3.680451214313507080e-01,-1.075393676757812500e+02,-5.974908447265625000e+01,-1.297499465942382812e+01,4.245000362396240234e+00,6.122590899467468262e-01
-3.652882277965545654e-01,-9.290476989746093750e+01,-5.743559646606445312e+01,-1.709734153747558594e+01,3.379842281341552734e+00,6.221342682838439941e-01
-3.625313341617584229e-01,-8.031880950927734375e+01,-5.435744857788085938e+01,-2.036590385437011719e+01,2.504647493362426758e+00,6.295041441917419434e-01
-3.597744405269622803e-01,-6.971413421630859375e+01,-5.100650787353515625e+01,-2.282050132751464844e+01,1.631101012229919434e+00,6.344607472419738770e-01
-3.570175468921661377e-01,-6.091701889038085938e+01,-4.765910339355468750e+01,-2.454819488525390625e+01,7.706910371780395508e-01,6.371017694473266602e-01
-3.542606532573699951e-01,-5.367464828491210938e+01,-4.446628189086914062e+01,-2.565831565856933594e+01,-6.561502069234848022e-02,6.375285387039184570e-01
-3.515037596225738525e-01,-4.770205688476562500e+01,-4.150800704956054688e+01,-2.626375389099121094e+01,-8.677247166633605957e-01,6.358442902565002441e-01
-3.487468659877777100e-01,-4.272794723510742188e+01,-3.882345962524414062e+01,-2.646932029724121094e+01,-1.626669883728027344e+00,6.321597099304199219e-01
-3.459899723529815674e-01,-3.852574920654296875e+01,-3.642751693725585938e+01,-2.636590766906738281e+01,-2.334831476211547852e+00,6.265884041786193848e-01
-3.432331085205078125e-01,-3.492996978759765625e+01,-3.431921005249023438e+01,-2.602874565124511719e+01,-2.986054658889770508e+00,6.192449331283569336e-01
-3.404762148857116699e-01,-3.184687042236328125e+01,-3.248606109619140625e+01,-2.551791000366210938e+01,-3.575718402862548828e+00,6.102494597434997559e-01
-3.377193212509155273e-01,-2.926392555236816406e+01,-3.090649414062500000e+01,-2.488010978698730469e+01,-4.100685596466064453e+00,5.997223854064941406e-01
-3.349624276161193848e-01,-2.724731063842773438e+01,-2.955125808715820312e+01,-2.415080451965332031e+01,-4.559254646301269531e+00,5.877876877784729004e-01
-3.322055339813232422e-01,-2.590681266784667969e+01,-2.838488960266113281e+01,-2.335642814636230469e+01,-4.951014041900634766e+00,5.745695829391479492e-01
-3.294486403465270996e-01,-2.531515502929687500e+01,-2.736755180358886719e+01,-2.251627731323242188e+01,-5.276709079742431641e+00,5.601942539215087891e-01
-3.266917467117309570e-01,-2.540793609619140625e+01,-2.645723152160644531e+01,-2.164415931701660156e+01,-5.538038730621337891e+00,5.447856187820434570e-01
-3.239348530769348145e-01,-2.593433570861816406e+01,-2.561224746704101562e+01,-2.074976348876953125e+01,-5.737507820129394531e+00,5.284726023674011230e-01
-3.211779594421386719e-01,-2.652106857299804688e+01,-2.479374504089355469e+01,-1.983971023559570312e+01,-5.878220081329345703e+00,5.113801360130310059e-01
-3.184210658073425293e-01,-2.682625770568847656e+01,-2.396792411804199219e+01,-1.891842269897460938e+01,-5.963752746582031250e+00,4.936301112174987793e-01
-3.156641721725463867e-01,-2.667312240600585938e+01,-2.310761451721191406e+01,-1.798872947692871094e+01,-5.997961997985839844e+00,4.753476977348327637e-01
-3.129072785377502441e-01,-2.607026672363281250e+01,-2.219319343566894531e+01,-1.705239677429199219e+01,-5.984916210174560547e+00,4.566538333892822266e-01
-3.101503849029541016e-01,-2.512791061401367188e+01,-2.121258735656738281e+01,-1.611048316955566406e+01,-5.928731918334960938e+00,4.376667439937591553e-01
-3.073934912681579590e-01,-2.395560073852539062e+01,-2.016073608398437500e+01,-1.516360092163085938e+01,-5.833526611328125000e+00,4.185017347335815430e-01
-3.046365976333618164e-01,-2.261280632019042969e+01,-1.903843498229980469e+01,-1.421213340759277344e+01,-5.703335285186767578e+00,3.992696702480316162e-01
-3.018797039985656738e-01,-2.112063598632812500e+01,-1.785103034973144531e+01,-1.325635623931884766e+01,-5.542066574096679688e+00,3.800812065601348877e-01
-2.991228103637695312e-01,-1.949716377258300781e+01,-1.660692977905273438e+01,-1.229655075073242188e+01,-5.353465557098388672e+00,3.610412776470184326e-01
-2.963659167289733887e-01,-1.777846336364746094e+01,-1.531630516052246094e+01,-1.133304786682128906e+01,-5.141085624694824219e+00,3.422487974166870117e-01
-2.936090230941772461e-01,-1.601448249816894531e+01,-1.398990631103515625e+01,-1.036627769470214844e+01,-4.908290863037109375e+00,3.237996101379394531e-01
-2.908521294593811035e-01,-1.425294971466064453e+01,-1.263820266723632812e+01,-9.396799087524414062e+00,-4.658230781555175781e+00,3.057846128940582275e-01
-2.880952358245849609e-01,-1.252710151672363281e+01,-1.127072238922119141e+01,-8.425304412841796875e+00,-4.393859386444091797e+00,2.882885932922363281e-01
-2.853383421897888184e-01,-1.085294818878173828e+01,-9.895673751831054688e+00,-7.452637195587158203e+00,-4.117924213409423828e+00,2.713904082775115967e-01
-2.825814783573150635e-01,-9.233285903930664062e+00,-8.519740104675292969e+00,-6.479790687561035156e+00,-3.832993984222412109e+00,2.551646828651428223e-01
-2.798245847225189209e-01,-7.663605213165283203e+00,-7.148012161254882812e+00,-5.507894992828369141e+00,-3.541447162628173828e+00,2.396803647279739380e-01
-2.770676910877227783e-01,-6.136553287506103516e+00,-5.784144878387451172e+00,-4.538259983062744141e+00,-3.245500087738037109e+00,2.250013053417205811e-01
-2.743107974529266357e-01,-4.644235610961914062e+00,-4.430489063262939453e+00,-3.572375297546386719e+00,-2.947218179702758789e+00,2.111823856830596924e-01
-2.715539038181304932e-01,-3.179428100585937500e+00,-3.088338613510131836e+00,-2.611917495727539062e+00,-2.648517847061157227e+00,1.982732713222503662e-01
-2.687970101833343506e-01,-1.735728979110717773e+00,-1.758171439170837402e+00,-1.658782601356506348e+00,-2.351191043853759766e+00,1.863194257020950317e-01
-2.660401165485382080e-01,-3.075616061687469482e-01,-4.399329721927642822e-01,-7.151116728782653809e-01,-2.056901931762695312e+00,1.753632128238677979e-01
-2.632832229137420654e-01,1.109793066978454590e+00,8.666977286338806152e-01,2.166607975959777832e-01,-1.767206788063049316e+00,1.654322594404220581e-01
-2.605263292789459229e-01,2.520285367965698242e+00,2.162048816680908203e+00,1.133775591850280762e+00,-1.483556866645812988e+00,1.565559357404708862e-01
-2.577694356441497803e-01,3.927135467529296875e+00,3.446216583251953125e+00,2.033091545104980469e+00,-1.207308411598205566e+00,1.487536132335662842e-01
-2.550125420093536377e-01,5.332694530487060547e+00,4.718822002410888672e+00,2.911019802093505859e+00,-9.397236108779907227e-01,1.420438885688781738e-01
-2.522556483745574951e-01,6.738349437713623047e+00,5.978779315948486328e+00,3.763477802276611328e+00,-6.819775104522705078e-01,1.364344954490661621e-01
-2.494987547397613525e-01,8.144496917724609375e+00,7.224011421203613281e+00,4.585811138153076172e+00,-4.351570308208465576e-01,1.319320350885391235e-01
-2.467418611049652100e-01,9.550144195556640625e+00,8.451263427734375000e+00,5.372738838195800781e+00,-2.002672702074050903e-01,1.285362839698791504e-01
-2.439849674701690674e-01,1.095278358459472656e+01,9.655712127685546875e+00,6.118290901184082031e+00,2.177800610661506653e-02,1.262397021055221558e-01
-2.412280738353729248e-01,1.234805774688720703e+01,1.083073234558105469e+01,6.815755367279052734e+00,2.301512062549591064e-01,1.250347346067428589e-01
-2.384711951017379761e-01,1.372910404205322266e+01,1.196744060516357422e+01,7.457660198211669922e+00,4.241134822368621826e-01,1.249073147773742676e-01
-2.357143014669418335e-01,1.508604431152343750e+01,1.305430698394775391e+01,8.035778999328613281e+00,6.030289530754089355e-01,1.258392930030822754e-01
-2.329574078321456909e-01,1.640517234802246094e+01,1.407668781280517578e+01,8.541139602661132812e+00,7.663583159446716309e-01,1.278068125247955322e-01
-2.302005141973495483e-01,1.766800117492675781e+01,1.501633167266845703e+01,8.964149475097656250e+00,9.136641025543212891e-01,1.307845860719680786e-01
-2.274436205625534058e-01,1.885020446777343750e+01,1.585088443756103516e+01,9.294754028320312500e+00,1.044631123542785645e+00,1.347433924674987793e-01
-2.246867269277572632e-01,1.992053794860839844e+01,1.655350685119628906e+01,9.522685050964355469e+00,1.159055471420288086e+00,1.396494805812835693e-01
-2.219298332929611206e-01,2.083943367004394531e+01,1.709268569946289062e+01,9.637813568115234375e+00,1.256860017776489258e+00,1.454673111438751221e-01
-2.191729396581649780e-01,2.155786514282226562e+01,1.743230247497558594e+01,9.630638122558593750e+00,1.338095068931579590e+00,1.521594375371932983e-01
-2.164160460233688354e-01,2.201676559448242188e+01,1.753239440917968750e+01,9.492839813232421875e+00,1.402946352958679199e+00,1.596834808588027954e-01
-2.136591523885726929e-01,2.214705657958984375e+01,1.735058784484863281e+01,9.217967987060546875e+00,1.451733469963073730e+00,1.679963469505310059e-01
-2.109022736549377441e-01,2.187155151367187500e+01,1.684468078613281250e+01,8.802246093750000000e+00,1.484915614128112793e+00,1.770526021718978882e-01
-2.081453800201416016e-01,2.110943222045898438e+01,1.597645950317382812e+01,8.245260238647460938e+00,1.503091096878051758e+00,1.868085563182830811e-01
-2.053884863853454590e-01,1.978389549255371094e+01,1.471688556671142578e+01,7.550764560699462891e+00,1.506987094879150391e+00,1.972095221281051636e-01
-2.026315927505493164e-01,1.783394622802734375e+01,1.305228614807128906e+01,6.727217674255371094e+00,1.497473001480102539e+00,2.082101255655288696e-01
-1.998746991157531738e-01,1.522962856292724609e+01,1.099071216583251953e+01,5.788105010986328125e+00,1.475526571273803711e+00,2.197587043046951294e-01
-1.971178054809570312e-01,1.198840618133544922e+01,8.567367553710937500e+00,4.751938343048095703e+00,1.442255377769470215e+00,2.318011969327926636e-01
-1.943609118461608887e-01,8.188460350036621094e+00,5.847296237945556641e+00,3.641822576522827148e+00,1.398856401443481445e+00,2.442851513624191284e-01
-1.916040182113647461e-01,3.973412752151489258e+00,2.923891305923461914e+00,2.484604597091674805e+00,1.346628904342651367e+00,2.571583390235900879e-01
-1.888471245765686035e-01,-4.564490914344787598e-01,-8.744792640209197998e-02,1.309666752815246582e+00,1.286926388740539551e+00,2.703683674335479736e-01
-1.860902309417724609e-01,-4.867198467254638672e+00,-3.060049772262573242e+00,1.473927348852157593e-01,1.221176743507385254e+00,2.838587760925292969e-01
-1.833333373069763184e-01,-9.023502349853515625e+00,-5.869092464447021484e+00,-9.724457859992980957e-01,1.150830507278442383e+00,2.975770235061645508e-01
-1.805764585733413696e-01,-1.272128582000732422e+01,-8.404316902160644531e+00,-2.022246360778808594e+00,1.077357411384582520e+00,3.114676773548126221e-01
-1.778195649385452271e-01,-1.581180191040039062e+01,-1.057986450195312500e+01,-2.977972269058227539e+00,1.002225399017333984e+00,3.254784345626831055e-01
-1.750626713037490845e-01,-1.821140289306640625e+01,-1.233929920196533203e+01,-3.820105791091918945e+00,9.268688559532165527e-01,3.395559787750244141e-01
-1.723057776689529419e-01,-1.989787673950195312e+01,-1.365600585937500000e+01,-4.534280776977539062e+00,8.526898026466369629e-01,3.536464869976043701e-01
-1.695488840341567993e-01,-2.089785194396972656e+01,-1.452967548370361328e+01,-5.111432552337646484e+00,7.810170054435729980e-01,3.676990270614624023e-01
-1.667919903993606567e-01,-2.127048492431640625e+01,-1.498060417175292969e+01,-5.547603607177734375e+00,7.131016254425048828e-01,3.816608786582946777e-01
-1.640350967645645142e-01,-2.109210777282714844e+01,-1.504327392578125000e+01,-5.843457221984863281e+00,6.501001119613647461e-01,3.954818844795227051e-01
-1.612782031297683716e-01,-2.044434928894042969e+01,-1.476056957244873047e+01,-6.003581047058105469e+00,5.930557847023010254e-01,4.091131389141082764e-01
-1.585213094949722290e-01,-1.940622520446777344e+01,-1.417898273468017578e+01,-6.035734653472900391e+00,5.428982973098754883e-01,4.225050806999206543e-01
-1.557644158601760864e-01,-1.804949378967285156e+01,-1.334529399871826172e+01,-5.950053215026855469e+00,5.004242658615112305e-01,4.356107413768768311e-01
-1.530075371265411377e-01,-1.643699455261230469e+01,-1.230447196960449219e+01,-5.758326530456542969e+00,4.662971198558807373e-01,4.483819901943206787e-01
-1.502506434917449951e-01,-1.462272644042968750e+01,-1.109852027893066406e+01,-5.473344802856445312e+00,4.410468041896820068e-01,4.607747197151184082e-01
-1.474937498569488525e-01,-1.265282630920410156e+01,-9.766186714172363281e+00,-5.108376502990722656e+00,4.250596165657043457e-01,4.727453887462615967e-01
-1.447368562221527100e-01,-1.056728649139404297e+01,-8.343070983886718750e+00,-4.676749229431152344e+00,4.185903370380401611e-01,4.842515289783477783e-01
-1.419799625873565674e-01,-8.401970863342285156e+00,-6.861991882324218750e+00,-4.191494464874267578e+00,4.217601418495178223e-01,4.952501952648162842e-01
-1.392230689525604248e-01,-6.190406322479248047e+00,-5.353525161743164062e+00,-3.665130615234375000e+00,4.345623850822448730e-01,5.057042241096496582e-01
-1.364661753177642822e-01,-3.965763568878173828e+00,-3.846466779708862305e+00,-3.109492778778076172e+00,4.568684101104736328e-01,5.155742764472961426e-01
-1.337092816829681396e-01,-1.762856006622314453e+00,-2.368219137191772461e+00,-2.535600185394287109e+00,4.884378314018249512e-01,5.248241424560546875e-01
-1.309523880481719971e-01,3.803681135177612305e-01,-9.449751377105712891e-01,-1.953583955764770508e+00,5.289243459701538086e-01,5.334187746047973633e-01
-1.281954944133758545e-01,2.421301126480102539e+00,3.983135819435119629e-01,-1.372636795043945312e+00,5.778850317001342773e-01,5.413264632225036621e-01
-1.254386007785797119e-01,4.311557292938232422e+00,1.638262629508972168e+00,-8.009601235389709473e-01,6.347939968109130859e-01,5.485144853591918945e-01
-1.226817145943641663e-01,5.996903896331787109e+00,2.753634214401245117e+00,-2.457438856363296509e-01,6.990462541580200195e-01,5.549541711807250977e-01
-1.199248209595680237e-01,7.418559551239013672e+00,3.726166963577270508e+00,2.868717908859252930e-01,7.699739933013916016e-01,5.606154799461364746e-01
-1.171679273247718811e-01,8.516230583190917969e+00,4.541517734527587891e+00,7.918066978454589844e-01,8.468466401100158691e-01,5.654777884483337402e-01
-1.144110411405563354e-01,9.234191894531250000e+00,5.190250396728515625e+00,1.265074133872985840e+00,9.288910031318664551e-01,5.695115327835083008e-01
-1.116541475057601929e-01,9.530429840087890625e+00,5.668593883514404297e+00,1.703779578208923340e+00,1.015290021896362305e+00,5.726987123489379883e-01
-1.088972538709640503e-01,9.388187408447265625e+00,5.978798389434814453e+00,2.106124877929687500e+00,1.105198740959167480e+00,5.750170946121215820e-01
-1.061403602361679077e-01,8.828883171081542969e+00,6.128923892974853516e+00,2.471390724182128906e+00,1.197744846343994141e+00,5.764498710632324219e-01
-1.033834666013717651e-01,7.922872066497802734e+00,6.131910800933837891e+00,2.799885272979736328e+00,1.292041301727294922e+00,5.769822597503662109e-01
-1.006265804171562195e-01,6.792981147766113281e+00,6.004204273223876953e+00,3.092890262603759766e+00,1.387189269065856934e+00,5.765984654426574707e-01
-9.786968678236007690e-02,5.606835365295410156e+00,5.764026165008544922e+00,3.352537393569946289e+00,1.482286930084228516e+00,5.752860307693481445e-01
-9.511279314756393433e-02,4.555575847625732422e+00,5.430009841918945312e+00,3.581689596176147461e+00,1.576432347297668457e+00,5.730381011962890625e-01
-9.235589951276779175e-02,3.819885253906250000e+00,5.020598411560058594e+00,3.783765077590942383e+00,1.668734312057495117e+00,5.698457956314086914e-01
-8.959900587797164917e-02,3.528850555419921875e+00,4.554680347442626953e+00,3.962553501129150391e+00,1.758307576179504395e+00,5.657033920288085938e-01
-8.684211969375610352e-02,3.718623399734497070e+00,4.053536891937255859e+00,4.121974945068359375e+00,1.844281792640686035e+00,5.606079101562500000e-01
-8.408522605895996094e-02,4.296457767486572266e+00,3.543664932250976562e+00,4.265903949737548828e+00,1.925814628601074219e+00,5.545598864555358887e-01
-8.132833242416381836e-02,5.014346122741699219e+00,3.059511184692382812e+00,4.397889137268066406e+00,2.002079010009765625e+00,5.475597381591796875e-01
-7.857143878936767578e-02,5.462674140930175781e+00,2.644907474517822266e+00,4.520991325378417969e+00,2.072283744812011719e+00,5.396098494529724121e-01
-7.581454515457153320e-02,5.107320308685302734e+00,2.351754426956176758e+00,4.637573242187500000e+00,2.135666131973266602e+00,5.307184457778930664e-01
-7.305765151977539062e-02,3.410194396972656250e+00,2.235414266586303711e+00,4.749160766601562500e+00,2.191501379013061523e+00,5.208908319473266602e-01
-7.030076533555984497e-02,7.359337061643600464e-02,2.346878290176391602e+00,4.856366634368896484e+00,2.239104032516479492e+00,5.101389288902282715e-01
-6.754387170076370239e-02,-4.618538379669189453e+00,2.722975254058837891e+00,4.958817481994628906e+00,2.277837276458740234e+00,4.984741210937500000e-01
-6.478697806596755981e-02,-9.548949241638183594e+00,3.376611232757568359e+00,5.055179119110107422e+00,2.307111024856567383e+00,4.859110414981842041e-01
-6.203008443117141724e-02,-1.289081859588623047e+01,4.289101600646972656e+00,5.143231391906738281e+00,2.326389789581298828e+00,4.724699854850769043e-01
-5.927319452166557312e-02,-1.268367481231689453e+01,5.406454563140869141e+00,5.219971656799316406e+00,2.335199832916259766e+00,4.581639170646667480e-01
-5.651630088686943054e-02,-7.537159919738769531e+00,6.640589237213134766e+00,5.281801223754882812e+00,2.333126068115234375e+00,4.430181682109832764e-01
-5.375941097736358643e-02,2.944929838180541992e+00,7.875964641571044922e+00,5.324712276458740234e+00,2.319824934005737305e+00,4.270550310611724854e-01
-5.100251734256744385e-02,1.806381416320800781e+01,8.981379508972167969e+00,5.344527721405029297e+00,2.295025348663330078e+00,4.102982878684997559e-01
-4.824562370777130127e-02,3.590225982666015625e+01,9.826432228088378906e+00,5.337124824523925781e+00,2.258535861968994141e+00,3.927774429321289062e-01
-4.548873379826545715e-02,5.268514633178710938e+01,1.030099487304687500e+01,5.298682212829589844e+00,2.210238218307495117e+00,3.745184242725372314e-01
-4.273184016346931458e-02,6.139514923095703125e+01,1.033483123779296875e+01,5.225928783416748047e+00,2.150109291076660156e+00,3.555575013160705566e-01
-3.997494652867317200e-02,5.152580642700195312e+01,9.912797927856445312e+00,5.116270065307617188e+00,2.078211545944213867e+00,3.359208106994628906e-01
-3.721805661916732788e-02,1.737290954589843750e+01,9.080593109130859375e+00,4.968016624450683594e+00,1.994696736335754395e+00,3.156478106975555420e-01
-3.446116298437118530e-02,-2.530647468566894531e+01,7.937142372131347656e+00,4.780396461486816406e+00,1.899815440177917480e+00,2.947725653648376465e-01
-3.170426934957504272e-02,-4.889645004272460938e+01,6.614290237426757812e+00,4.553652286529541016e+00,1.793908715248107910e+00,2.733336389064788818e-01
-2.894737944006919861e-02,-4.520656204223632812e+01,5.249149322509765625e+00,4.288985729217529297e+00,1.677419543266296387e+00,2.513705492019653320e-01
-2.619048580527305603e-02,-2.353587532043457031e+01,3.958316564559936523e+00,3.988461017608642578e+00,1.550880074501037598e+00,2.289234697818756104e-01
-2.343359403312206268e-02,5.221835613250732422e+00,2.821782827377319336e+00,3.654881000518798828e+00,1.414914846420288086e+00,2.060343474149703979e-01
-2.067670226097106934e-02,3.224298477172851562e+01,1.879971981048583984e+00,3.291604757308959961e+00,1.270245432853698730e+00,1.827479004859924316e-01
-1.791981048882007599e-02,4.777752685546875000e+01,1.141414403915405273e+00,2.902360439300537109e+00,1.117670893669128418e+00,1.591071784496307373e-01
-1.516291778534650803e-02,3.996540069580078125e+01,5.951244235038757324e-01,2.491043090820312500e+00,9.580709934234619141e-01,1.351578980684280396e-01
-1.240602508187294006e-02,5.410725116729736328e+00,2.214103788137435913e-01,2.061555624008178711e+00,7.923969030380249023e-01,1.109440177679061890e-01
-9.649133309721946716e-03,-3.418610763549804688e+01,-2.147525083273649216e-03,1.617667794227600098e+00,6.216589808464050293e-01,8.651416748762130737e-02
-6.892241071909666061e-03,-5.077362442016601562e+01,-1.001472920179367065e-01,1.162941932678222656e+00,4.469322860240936279e-01,6.191758811473846436e-02
-4.135348834097385406e-03,-4.065880966186523438e+01,-1.014235392212867737e-01,7.007005810737609863e-01,2.693215012550354004e-01,3.719867020845413208e-02
-1.378456596285104752e-03,-1.508129787445068359e+01,-4.093448072671890259e-02,2.340493053197860718e-01,8.996770530939102173e-02,1.240679807960987091e-02
1.378456596285104752e-03,1.508087253570556641e+01,4.087738320231437683e-02,-2.340592443943023682e-01,-8.996853977441787720e-02,-1.240721717476844788e-02
4.135348834097385406e-03,4.065842437744140625e+01,1.013689488172531128e-01,-7.007089257240295410e-01,-2.693240642547607422e-01,-3.719905763864517212e-02
6.892241071909666061e-03,5.077338409423828125e+01,1.001013666391372681e-01,-1.162949323654174805e+00,-4.469326734542846680e-01,-6.191734597086906433e-02
9.649133309721946716e-03,3.418613433837890625e+01,2.111686160787940025e-03,-1.617674589157104492e+00,-6.216595768928527832e-01,-8.651449531316757202e-02
1.240602508187294006e-02,-5.410445690155029297e+00,-2.214293628931045532e-01,-2.061561584472656250e+00,-7.923972606658935547e-01,-1.109439581632614136e-01
1.516291778534650803e-02,-3.996508789062500000e+01,-5.951287746429443359e-01,-2.491047620773315430e+00,-9.580706357955932617e-01,-1.351581811904907227e-01
1.791981048882007599e-02,-4.777731704711914062e+01,-1.141409516334533691e+00,-2.902363777160644531e+00,-1.117671966552734375e+00,-1.591071784496307373e-01
2.067670226097106934e-02,-3.224287033081054688e+01,-1.879956960678100586e+00,-3.291606903076171875e+00,-1.270245671272277832e+00,-1.827484965324401855e-01
2.343359403312206268e-02,-5.221788406372070312e+00,-2.821761369705200195e+00,-3.654883861541748047e+00,-1.414915919303894043e+00,-2.060349285602569580e-01
2.619048580527305603e-02,2.353589057922363281e+01,-3.958291292190551758e+00,-3.988460302352905273e+00,-1.550880432128906250e+00,-2.289234846830368042e-01
2.894737944006919861e-02,4.520656967163085938e+01,-5.249122142791748047e+00,-4.288984298706054688e+00,-1.677420735359191895e+00,-2.513712644577026367e-01
3.170426934957504272e-02,4.889645004272460938e+01,-6.614260196685791016e+00,-4.553651809692382812e+00,-1.793910980224609375e+00,-2.733337581157684326e-01
3.446116298437118530e-02,2.530648231506347656e+01,-7.937122344970703125e+00,-4.780395030975341797e+00,-1.899815559387207031e+00,-2.947729229927062988e-01
3.721805661916732788e-02,-1.737290573120117188e+01,-9.080571174621582031e+00,-4.968010902404785156e+00,-1.994696736335754395e+00,-3.156477808952331543e-01
3.997494652867317200e-02,-5.152581024169921875e+01,-9.912785530090332031e+00,-5.116271018981933594e+00,-2.078212261199951172e+00,-3.359215855598449707e-01
4.273184016346931458e-02,-6.139514541625976562e+01,-1.033481788635253906e+01,-5.225924968719482422e+00,-2.150109052658081055e+00,-3.555565178394317627e-01
4.548873379826545715e-02,-5.268514633178710938e+01,-1.030098628997802734e+01,-5.298682689666748047e+00,-2.210238695144653320e+00,-3.745187819004058838e-01
4.824562370777130127e-02,-3.590225219726562500e+01,-9.826423645019531250e+00,-5.337116718292236328e+00,-2.258535385131835938e+00,-3.927772641181945801e-01
5.100251734256744385e-02,-1.806381988525390625e+01,-8.981373786926269531e+00,-5.344522476196289062e+00,-2.295025825500488281e+00,-4.102982878684997559e-01
5.375941097736358643e-02,-2.944931983947753906e+00,-7.875963687896728516e+00,-5.324711799621582031e+00,-2.319826841354370117e+00,-4.270550012588500977e-01
5.651630088686943054e-02,7.537161827087402344e+00,-6.640591621398925781e+00,-5.281798839569091797e+00,-2.333126068115234375e+00,-4.430184066295623779e-01
5.927319452166557312e-02,1.268367767333984375e+01,-5.406451225280761719e+00,-5.219968795776367188e+00,-2.335199832916259766e+00,-4.581644833087921143e-01
6.203008443117141724e-02,1.289081859588623047e+01,-4.289101123809814453e+00,-5.143226623535156250e+00,-2.326390266418457031e+00,-4.724691212177276611e-01
6.478697806596755981e-02,9.548947334289550781e+00,-3.376612424850463867e+00,-5.055178165435791016e+00,-2.307109355926513672e+00,-4.859110414981842041e-01
6.754387170076370239e-02,4.618545055389404297e+00,-2.722975492477416992e+00,-4.958816528320312500e+00,-2.277837038040161133e+00,-4.984743595123291016e-01
7.030076533555984497e-02,-7.359499484300613403e-02,-2.346878528594970703e+00,-4.856364250183105469e+00,-2.239104270935058594e+00,-5.101385116577148438e-01
7.305765151977539062e-02,-3.410197734832763672e+00,-2.235413789749145508e+00,-4.749157905578613281e+00,-2.191500902175903320e+00,-5.208905935287475586e-01
7.581454515457153320e-02,-5.107317447662353516e+00,-2.351755380630493164e+00,-4.637567996978759766e+00,-2.135665893554687500e+00,-5.307179093360900879e-01
7.857143878936767578e-02,-5.462677478790283203e+00,-2.644905805587768555e+00,-4.520989894866943359e+00,-2.072283744812011719e+00,-5.396093726158142090e-01
8.132833242416381836e-02,-5.014350414276123047e+00,-3.059507369995117188e+00,-4.397887229919433594e+00,-2.002079248428344727e+00,-5.475592613220214844e-01
8.408522605895996094e-02,-4.296457290649414062e+00,-3.543662309646606445e+00,-4.265901565551757812e+00,-1.925814032554626465e+00,-5.545604228973388672e-01
8.684211969375610352e-02,-3.718625307083129883e+00,-4.053534984588623047e+00,-4.121976852416992188e+00,-1.844281911849975586e+00,-5.606078505516052246e-01
8.959900587797164917e-02,-3.528850078582763672e+00,-4.554679870605468750e+00,-3.962550640106201172e+00,-1.758306741714477539e+00,-5.657030344009399414e-01
9.235589951276779175e-02,-3.819887161254882812e+00,-5.020600318908691406e+00,-3.783764123916625977e+00,-1.668733835220336914e+00,-5.698455572128295898e-01
9.511279314756393433e-02,-4.555574417114257812e+00,-5.430009841918945312e+00,-3.581687450408935547e+00,-1.576433539390563965e+00,-5.730386972427368164e-01
9.786968678236007690e-02,-5.606836318969726562e+00,-5.764025688171386719e+00,-3.352536678314208984e+00,-1.482285618782043457e+00,-5.752865672111511230e-01
1.006265804171562195e-01,-6.792983055114746094e+00,-6.004203796386718750e+00,-3.092888832092285156e+00,-1.387188434600830078e+00,-5.765976905822753906e-01
1.033834666013717651e-01,-7.922872543334960938e+00,-6.131911754608154297e+00,-2.799884557723999023e+00,-1.292040228843688965e+00,-5.769827961921691895e-01
1.061403602361679077e-01,-8.828883171081542969e+00,-6.128921031951904297e+00,-2.471390724182128906e+00,-1.197744488716125488e+00,-5.764511823654174805e-01
1.088972538709640503e-01,-9.388187408447265625e+00,-5.978799819946289062e+00,-2.106125354766845703e+00,-1.105198860168457031e+00,-5.750178098678588867e-01
1.116541475057601929e-01,-9.530427932739257812e+00,-5.668592453002929688e+00,-1.703781127929687500e+00,-1.015289902687072754e+00,-5.726988911628723145e-01
1.144110411405563354e-01,-9.234190940856933594e+00,-5.190248489379882812e+00,-1.265075564384460449e+00,-9.288912415504455566e-01,-5.695122480392456055e-01
1.171679273247718811e-01,-8.516230583190917969e+00,-4.541518688201904297e+00,-7.918063998222351074e-01,-8.468472957611083984e-01,-5.654769539833068848e-01
1.199248209595680237e-01,-7.418556690216064453e+00,-3.726166486740112305e+00,-2.868718504905700684e-01,-7.699729204177856445e-01,-5.606154203414916992e-01
1.226817145943641663e-01,-5.996901988983154297e+00,-2.753633499145507812e+00,2.457447499036788940e-01,-6.990450620651245117e-01,-5.549533367156982422e-01
1.254386007785797119e-01,-4.311556816101074219e+00,-1.638262867927551270e+00,8.009615540504455566e-01,-6.347932219505310059e-01,-5.485143661499023438e-01
1.281954944133758545e-01,-2.421300649642944336e+00,-3.983131349086761475e-01,1.372637033462524414e+00,-5.778841376304626465e-01,-5.413258075714111328e-01
1.309523880481719971e-01,-3.803665935993194580e-01,9.449735283851623535e-01,1.953583955764770508e+00,-5.289233326911926270e-01,-5.334193706512451172e-01
1.337092816829681396e-01,1.762855291366577148e+00,2.368217468261718750e+00,2.535599708557128906e+00,-4.884370565414428711e-01,-5.248236656188964844e-01
1.364661753177642822e-01,3.965763568878173828e+00,3.846466302871704102e+00,3.109493494033813477e+00,-4.568679928779602051e-01,-5.155732035636901855e-01
1.392230689525604248e-01,6.190407752990722656e+00,5.353526115417480469e+00,3.665129423141479492e+00,-4.345622360706329346e-01,-5.057038664817810059e-01
1.419799625873565674e-01,8.401970863342285156e+00,6.861991882324218750e+00,4.191494941711425781e+00,-4.217603206634521484e-01,-4.952507019042968750e-01
1.447368562221527100e-01,1.056728458404541016e+01,8.343070983886718750e+00,4.676749706268310547e+00,-4.185895621776580811e-01,-4.842514693737030029e-01
1.474937498569488525e-01,1.265282535552978516e+01,9.766187667846679688e+00,5.108378410339355469e+00,-4.250589907169342041e-01,-4.727450609207153320e-01
1.502506434917449951e-01,1.462272644042968750e+01,1.109851741790771484e+01,5.473343372344970703e+00,-4.410463869571685791e-01,-4.607751965522766113e-01
1.530075371265411377e-01,1.643699645996093750e+01,1.230447006225585938e+01,5.758325576782226562e+00,-4.662978649139404297e-01,-4.483823478221893311e-01
1.557644158601760864e-01,1.804949378967285156e+01,1.334529685974121094e+01,5.950055599212646484e+00,-5.004238486289978027e-01,-4.356107115745544434e-01
1.585213094949722290e-01,1.940622329711914062e+01,1.417898845672607422e+01,6.035737991333007812e+00,-5.428986549377441406e-01,-4.225046932697296143e-01
1.612782031297683716e-01,2.044434928894042969e+01,1.476056480407714844e+01,6.003583431243896484e+00,-5.930554270744323730e-01,-4.091133773326873779e-01
1.640350967645645142e-01,2.109210205078125000e+01,1.504327964782714844e+01,5.843455314636230469e+00,-6.500996351242065430e-01,-3.954812884330749512e-01
1.667919903993606567e-01,2.127049255371093750e+01,1.498060131072998047e+01,5.547604084014892578e+00,-7.131015062332153320e-01,-3.816602528095245361e-01
1.695488840341567993e-01,2.089785194396972656e+01,1.452967739105224609e+01,5.111430644989013672e+00,-7.810162305831909180e-01,-3.676984906196594238e-01
1.723057776689529419e-01,1.989787483215332031e+01,1.365600395202636719e+01,4.534280300140380859e+00,-8.526905775070190430e-01,-3.536457717418670654e-01
1.750626713037490845e-01,1.821139526367187500e+01,1.233930110931396484e+01,3.820105791091918945e+00,-9.268693923950195312e-01,-3.395552039146423340e-01
1.778195649385452271e-01,1.581180572509765625e+01,1.057986164093017578e+01,2.977972745895385742e+00,-1.002225160598754883e+00,-3.254784345626831055e-01
1.805764585733413696e-01,1.272128677368164062e+01,8.404315948486328125e+00,2.022245645523071289e+00,-1.077357769012451172e+00,-3.114674389362335205e-01
1.833333373069763184e-01,9.023502349853515625e+00,5.869096755981445312e+00,9.724466800689697266e-01,-1.150831460952758789e+00,-2.975762784481048584e-01
1.860902309417724609e-01,4.867198944091796875e+00,3.060051202774047852e+00,-1.473912447690963745e-01,-1.221176981925964355e+00,-2.838586270809173584e-01
1.888471245765686035e-01,4.564476013183593750e-01,8.744710683822631836e-02,-1.309667706489562988e+00,-1.286925673484802246e+00,-2.703678905963897705e-01
1.916040182113647461e-01,-3.973413228988647461e+00,-2.923889636993408203e+00,-2.484607219696044922e+00,-1.346628546714782715e+00,-2.571587562561035156e-01
1.943609118461608887e-01,-8.188462257385253906e+00,-5.847293853759765625e+00,-3.641819477081298828e+00,-1.398857116699218750e+00,-2.442846596240997314e-01
1.971178054809570312e-01,-1.198840522766113281e+01,-8.567365646362304688e+00,-4.751940250396728516e+00,-1.442255496978759766e+00,-2.318004518747329712e-01
1.998746991157531738e-01,-1.522962856292724609e+01,-1.099070835113525391e+01,-5.788105487823486328e+00,-1.475526571273803711e+00,-2.197581678628921509e-01
2.026315927505493164e-01,-1.783395195007324219e+01,-1.305228614807128906e+01,-6.727219581604003906e+00,-1.497472763061523438e+00,-2.082099020481109619e-01
2.053884863853454590e-01,-1.978390121459960938e+01,-1.471689033508300781e+01,-7.550766944885253906e+00,-1.506987214088439941e+00,-1.972095668315887451e-01
2.081453800201416016e-01,-2.110942459106445312e+01,-1.597645759582519531e+01,-8.245260238647460938e+00,-1.503091454505920410e+00,-1.868081390857696533e-01
2.109022736549377441e-01,-2.187155151367187500e+01,-1.684468269348144531e+01,-8.802243232727050781e+00,-1.484914422035217285e+00,-1.770529896020889282e-01
2.136591523885726929e-01,-2.214705657958984375e+01,-1.735059165954589844e+01,-9.217970848083496094e+00,-1.451732158660888672e+00,-1.679963767528533936e-01
2.164160460233688354e-01,-2.201676559448242188e+01,-1.753239631652832031e+01,-9.492836952209472656e+00,-1.402945637702941895e+00,-1.596829593181610107e-01
2.191729396581649780e-01,-2.155786705017089844e+01,-1.743229866027832031e+01,-9.630641937255859375e+00,-1.338095068931579590e+00,-1.521592587232589722e-01
2.219298332929611206e-01,-2.083943367004394531e+01,-1.709267997741699219e+01,-9.637814521789550781e+00,-1.256860136985778809e+00,-1.454674899578094482e-01
2.246867269277572632e-01,-1.992054367065429688e+01,-1.655350685119628906e+01,-9.522684097290039062e+00,-1.159055709838867188e+00,-1.396491676568984985e-01
2.274436205625534058e-01,-1.885020256042480469e+01,-1.585088825225830078e+01,-9.294755935668945312e+00,-1.044630885124206543e+00,-1.347435414791107178e-01
2.302005141973495483e-01,-1.766799736022949219e+01,-1.501633262634277344e+01,-8.964150428771972656e+00,-9.136639833450317383e-01,-1.307844668626785278e-01
2.329574078321456909e-01,-1.640517234802246094e+01,-1.407669067382812500e+01,-8.541138648986816406e+00,-7.663581967353820801e-01,-1.278068274259567261e-01
2.357143014669418335e-01,-1.508603858947753906e+01,-1.305430698394775391e+01,-8.035775184631347656e+00,-6.030296683311462402e-01,-1.258393973112106323e-01
2.384711951017379761e-01,-1.372910404205322266e+01,-1.196743297576904297e+01,-7.457662105560302734e+00,-4.241136610507965088e-01,-1.249072179198265076e-01
2.412280738353729248e-01,-1.234805774688720703e+01,-1.083073520660400391e+01,-6.815755844116210938e+00,-2.301505357027053833e-01,-1.250346004962921143e-01
2.439849674701690674e-01,-1.095278453826904297e+01,-9.655716896057128906e+00,-6.118287086486816406e+00,-2.177829481661319733e-02,-1.262399554252624512e-01
2.467418611049652100e-01,-9.550144195556640625e+00,-8.451260566711425781e+00,-5.372737407684326172e+00,2.002674043178558350e-01,-1.285358965396881104e-01
2.494987547397613525e-01,-8.144494056701660156e+00,-7.224011898040771484e+00,-4.585812091827392578e+00,4.351575970649719238e-01,-1.319319754838943481e-01
2.522556483745574951e-01,-6.738354206085205078e+00,-5.978778362274169922e+00,-3.763475894927978516e+00,6.819769740104675293e-01,-1.364346891641616821e-01
2.550125420093536377e-01,-5.332693099975585938e+00,-4.718823432922363281e+00,-2.911019563674926758e+00,9.397230148315429688e-01,-1.420440375804901123e-01
2.577694356441497803e-01,-3.927131414413452148e+00,-3.446216344833374023e+00,-2.033089399337768555e+00,1.207307815551757812e+00,-1.487539708614349365e-01
2.605263292789459229e-01,-2.520285367965698242e+00,-2.162050008773803711e+00,-1.133775711059570312e+00,1.483556985855102539e+00,-1.565555483102798462e-01
2.632832229137420654e-01,-1.109793186187744141e+00,-8.666960000991821289e-01,-2.166610062122344971e-01,1.767206072807312012e+00,-1.654324233531951904e-01
2.660401165485382080e-01,3.075624406337738037e-01,4.399340152740478516e-01,7.151120901107788086e-01,2.056900978088378906e+00,-1.753631979227066040e-01
2.687970101833343506e-01,1.735726833343505859e+00,1.758171200752258301e+00,1.658781766891479492e+00,2.351190090179443359e+00,-1.863205730915069580e-01
2.715539038181304932e-01,3.179427862167358398e+00,3.088337898254394531e+00,2.611919403076171875e+00,2.648519277572631836e+00,-1.982733756303787231e-01
2.743107974529266357e-01,4.644233703613281250e+00,4.430490016937255859e+00,3.572373390197753906e+00,2.947216987609863281e+00,-2.111817002296447754e-01
2.770676910877227783e-01,6.136554241180419922e+00,5.784146308898925781e+00,4.538258552551269531e+00,3.245498180389404297e+00,-2.250012457370758057e-01
2.798245847225189209e-01,7.663604736328125000e+00,7.148012638092041016e+00,5.507893085479736328e+00,3.541447401046752930e+00,-2.396799623966217041e-01
2.825814783573150635e-01,9.233281135559082031e+00,8.519737243652343750e+00,6.479789257049560547e+00,3.832994461059570312e+00,-2.551648914813995361e-01
2.853383421897888184e-01,1.085294628143310547e+01,9.895671844482421875e+00,7.452638149261474609e+00,4.117925167083740234e+00,-2.713906168937683105e-01
2.880952358245849609e-01,1.252710151672363281e+01,1.127072620391845703e+01,8.425304412841796875e+00,4.393858909606933594e+00,-2.882883846759796143e-01
2.908521294593811035e-01,1.425294971466064453e+01,1.263820457458496094e+01,9.396800041198730469e+00,4.658227920532226562e+00,-3.057842254638671875e-01
2.936090230941772461e-01,1.601447868347167969e+01,1.398990058898925781e+01,1.036627388000488281e+01,4.908291816711425781e+00,-3.237991631031036377e-01
2.963659167289733887e-01,1.777847290039062500e+01,1.531630706787109375e+01,1.133304500579833984e+01,5.141085624694824219e+00,-3.422481417655944824e-01
2.991228103637695312e-01,1.949716377258300781e+01,1.660693168640136719e+01,1.229655456542968750e+01,5.353461742401123047e+00,-3.610409200191497803e-01
3.018797039985656738e-01,2.112064170837402344e+01,1.785102844238281250e+01,1.325636291503906250e+01,5.542065620422363281e+00,-3.800812661647796631e-01
3.046365976333618164e-01,2.261281013488769531e+01,1.903843498229980469e+01,1.421213340759277344e+01,5.703337669372558594e+00,-3.992699086666107178e-01
3.073934912681579590e-01,2.395559692382812500e+01,2.016073226928710938e+01,1.516360473632812500e+01,5.833522796630859375e+00,-4.185015261173248291e-01
3.101503849029541016e-01,2.512791061401367188e+01,2.121258735656738281e+01,1.611048126220703125e+01,5.928731918334960938e+00,-4.376660287380218506e-01
3.129072785377502441e-01,2.607026481628417969e+01,2.219319725036621094e+01,1.705239677429199219e+01,5.984915733337402344e+00,-4.566534459590911865e-01
3.156641721725463867e-01,2.667312812805175781e+01,2.310761833190917969e+01,1.798873138427734375e+01,5.997964859008789062e+00,-4.753478169441223145e-01
3.184210658073425293e-01,2.682626152038574219e+01,2.396792411804199219e+01,1.891842651367187500e+01,5.963749885559082031e+00,-4.936299026012420654e-01
3.211779594421386719e-01,2.652106285095214844e+01,2.479374885559082031e+01,1.983970832824707031e+01,5.878223896026611328e+00,-5.113803148269653320e-01
3.239348530769348145e-01,2.593433570861816406e+01,2.561225128173828125e+01,2.074975776672363281e+01,5.737505435943603516e+00,-5.284731388092041016e-01
3.266917467117309570e-01,2.540793800354003906e+01,2.645723533630371094e+01,2.164415359497070312e+01,5.538038253784179688e+00,-5.447856187820434570e-01
3.294486403465270996e-01,2.531515312194824219e+01,2.736754989624023438e+01,2.251627540588378906e+01,5.276709079742431641e+00,-5.601941347122192383e-01
3.322055339813232422e-01,2.590681457519531250e+01,2.838488769531250000e+01,2.335643005371093750e+01,4.951014995574951172e+00,-5.745698809623718262e-01
3.349624276161193848e-01,2.724731636047363281e+01,2.955125617980957031e+01,2.415079879760742188e+01,4.559252738952636719e+00,-5.877877473831176758e-01
3.377193212509155273e-01,2.926392936706542969e+01,3.090650177001953125e+01,2.488010597229003906e+01,4.100685596466064453e+00,-5.997223258018493652e-01
3.404762148857116699e-01,3.184686851501464844e+01,3.248605346679687500e+01,2.551791381835937500e+01,3.575718402862548828e+00,-6.102495789527893066e-01
3.432331085205078125e-01,3.492996597290039062e+01,3.431920623779296875e+01,2.602875328063964844e+01,2.986053705215454102e+00,-6.192456483840942383e-01
3.459899723529815674e-01,3.852574157714843750e+01,3.642752838134765625e+01,2.636590385437011719e+01,2.334832429885864258e+00,-6.265887022018432617e-01
3.487468659877777100e-01,4.272794723510742188e+01,3.882347488403320312e+01,2.646931266784667969e+01,1.626670241355895996e+00,-6.321591734886169434e-01
3.515037596225738525e-01,4.770205688476562500e+01,4.150800704956054688e+01,2.626375389099121094e+01,8.677245974540710449e-01,-6.358440518379211426e-01
3.542606532573699951e-01,5.367464828491210938e+01,4.446628189086914062e+01,2.565831565856933594e+01,6.561543047428131104e-02,-6.375283598899841309e-01
3.570175468921661377e-01,6.091703414916992188e+01,4.765911102294921875e+01,2.454818725585937500e+01,-7.706913948059082031e-01,-6.371020078659057617e-01
3.597744405269622803e-01,6.971413421630859375e+01,5.100654220581054688e+01,2.282050132751464844e+01,-1.631100535392761230e+00,-6.344608664512634277e-01
3.625313341617584229e-01,8.031880187988281250e+01,5.435742187500000000e+01,2.036590957641601562e+01,-2.504647493362426758e+00,-6.295037269592285156e-01
3.652882277965545654e-01,9.290476226806640625e+01,5.743561935424804688e+01,1.709734153747558594e+01,-3.379841566085815430e+00,-6.221339106559753418e-01
3.680451214313507080e-01,1.075394058227539062e+02,5.974909591674804688e+01,1.297499465942382812e+01,-4.245000362396240234e+00,-6.122593283653259277e-01
3.708020150661468506e-01,1.241817474365234375e+02,6.045402908325195312e+01,8.033442497253417969e+00,-5.088663101196289062e+00,-5.997961163520812988e-01
3.735589087009429932e-01,1.426656494140625000e+02,5.819706726074218750e+01,2.402053594589233398e+00,-5.899919986724853516e+00,-5.846613645553588867e-01
3.763158023357391357e-01,1.625304870605468750e+02,5.107202148437500000e+01,-3.691939353942871094e+00,-6.668754100799560547e+00,-5.667797327041625977e-01
3.790726959705352783e-01,1.822502593994140625e+02,3.704915618896484375e+01,-9.945566177368164062e+00,-7.386304378509521484e+00,-5.460804104804992676e-01
3.818295896053314209e-01,1.959001617431640625e+02,1.532072257995605469e+01,-1.602560997009277344e+01,-8.045054435729980469e+00,-5.225039124488830566e-01
3.845864832401275635e-01,1.796651000976562500e+02,-1.187145233154296875e+01,-2.162424659729003906e+01,-8.638963699340820312e+00,-4.959886074066162109e-01
3.873433768749237061e-01,6.818009185791015625e+01,-3.914959335327148438e+01,-2.650625610351562500e+01,-9.163504600524902344e+00,-4.664829969406127930e-01
3.901002705097198486e-01,-1.315599822998046875e+02,-6.102972793579101562e+01,-3.053368759155273438e+01,-9.615646362304687500e+00,-4.339405596256256104e-01
3.928571641445159912e-01,-2.375162506103515625e+02,-7.507499694824218750e+01,-3.366503143310546875e+01,-9.993759155273437500e+00,-3.983241617679595947e-01
3.956140577793121338e-01,-2.468646392822265625e+02,-8.198093414306640625e+01,-3.593597030639648438e+01,-1.029748725891113281e+01,-3.595961630344390869e-01
3.983709514141082764e-01,-2.258918151855468750e+02,-8.377169799804687500e+01,-3.743242645263671875e+01,-1.052760791778564453e+01,-3.177290260791778564e-01
4.011278450489044189e-01,-1.989830627441406250e+02,-8.239807128906250000e+01,-3.826504516601562500e+01,-1.068582820892333984e+01,-2.727012634277343750e-01
4.038847088813781738e-01,-1.725868072509765625e+02,-7.926467895507812500e+01,-3.854970169067382812e+01,-1.077462863922119141e+01,-2.244954705238342285e-01
4.066416025161743164e-01,-1.485776519775390625e+02,-7.525701141357421875e+01,-3.839515686035156250e+01,-1.079707241058349609e+01,-1.730978786945343018e-01
4.093984961509704590e-01,-1.275529556274414062e+02,-7.089707946777343750e+01,-3.789663696289062500e+01,-1.075664520263671875e+01,-1.185035109519958496e-01
4.121553897857666016e-01,-1.096076965332031250e+02,-6.648167419433593750e+01,-3.713367843627929688e+01,-1.065712261199951172e+01,-6.071101129055023193e-02
4.149122834205627441e-01,-9.457664489746093750e+01,-6.217550277709960938e+01,-3.617041015625000000e+01,-1.050242233276367188e+01,2.752667351160198450e-04
4.176691770553588867e-01,-8.215781402587890625e+01,-5.806740951538085938e+01,-3.505715560913085938e+01,-1.029651546478271484e+01,6.444796919822692871e-02
4.204260706901550293e-01,-7.199144744873046875e+01,-5.420279312133789062e+01,-3.383253479003906250e+01,-1.004333972930908203e+01,1.317949742078781128e-01
4.231829643249511719e-01,-6.370846939086914062e+01,-5.060163879394531250e+01,-3.252552413940429688e+01,-9.746724128723144531e+00,2.022978663444519043e-01
4.259398579597473145e-01,-5.695894241333007812e+01,-4.726879119873046875e+01,-3.115741157531738281e+01,-9.410351753234863281e+00,2.759363949298858643e-01
4.286967515945434570e-01,-5.143008422851562500e+01,-4.419949722290039062e+01,-2.974343109130859375e+01,-9.037713050842285156e+00,3.526849448680877686e-01
4.314536452293395996e-01,-4.685692596435546875e+01,-4.138284683227539062e+01,-2.829410552978515625e+01,-8.632089614868164062e+00,4.325163066387176514e-01
4.342105388641357422e-01,-4.302591705322265625e+01,-3.880360412597656250e+01,-2.681633758544921875e+01,-8.196546554565429688e+00,5.153986811637878418e-01
4.369674324989318848e-01,-3.977196502685546875e+01,-3.644348144531250000e+01,-2.531430053710937500e+01,-7.733908176422119141e+00,6.012957692146301270e-01
4.397243261337280273e-01,-3.697063446044921875e+01,-3.428171539306640625e+01,-2.379011917114257812e+01,-7.246780872344970703e+00,6.901713609695434570e-01
4.424812197685241699e-01,-3.452909469604492188e+01,-3.229543685913085938e+01,-2.224440765380859375e+01,-6.737550258636474609e+00,7.819848060607910156e-01
4.452381134033203125e-01,-3.237791061401367188e+01,-3.045955276489257812e+01,-2.067671394348144531e+01,-6.208385467529296875e+00,8.766943216323852539e-01
4.479950070381164551e-01,-3.046458053588867188e+01,-2.874643135070800781e+01,-1.908585166931152344e+01,-5.661258220672607422e+00,9.742542505264282227e-01
4.507519006729125977e-01,-2.874874114990234375e+01,-2.712531852722167969e+01,-1.747015762329101562e+01,-5.097948074340820312e+00,1.074617981910705566e+00
4.535087943077087402e-01,-2.719895935058593750e+01,-2.556162452697753906e+01,-1.582770919799804688e+01,-4.520063400268554688e+00,1.177737951278686523e+00
4.562656879425048828e-01,-2.579025268554687500e+01,-2.401630783081054688e+01,-1.415647792816162109e+01,-3.929049730300903320e+00,1.283563733100891113e+00
4.590225815773010254e-01,-2.450249290466308594e+01,-2.244553184509277344e+01,-1.245446586608886719e+01,-3.326204776763916016e+00,1.392044901847839355e+00
4.617794752120971680e-01,-2.331927299499511719e+01,-2.080079841613769531e+01,-1.071978092193603516e+01,-2.712691307067871094e+00,1.503128886222839355e+00
4.645363390445709229e-01,-2.222692680358886719e+01,-1.902975654602050781e+01,-8.950733184814453125e+00,-2.089556694030761719e+00,1.616761684417724609e+00
4.672932326793670654e-01,-2.121353721618652344e+01,-1.707768821716308594e+01,-7.145811557769775391e+00,-1.457716822624206543e+00,1.732891559600830078e+00
4.700501263141632080e-01,-2.026686859130859375e+01,-1.488979911804199219e+01,-5.303807735443115234e+00,-8.180090785026550293e-01,1.851463317871093750e+00
4.728070199489593506e-01,-1.936836242675781250e+01,-1.241378116607666016e+01,-3.423776626586914062e+00,-1.711716949939727783e-01,1.972421407699584961e+00
4.755639135837554932e-01,-1.847683525085449219e+01,-9.602553367614746094e+00,-1.505041360855102539e+00,4.821343719959259033e-01,2.095711469650268555e+00
4.783208072185516357e-01,-1.749107933044433594e+01,-6.416649341583251953e+00,4.528024196624755859e-01,1.141323089599609375e+00,2.221278190612792969e+00
4.810777008533477783e-01,-1.618037796020507812e+01,-2.826051235198974609e+00,2.449905157089233398e+00,1.805871248245239258e+00,2.349066019058227539e+00
4.838345944881439209e-01,-1.409137821197509766e+01,1.188859105110168457e+00,4.486175537109375000e+00,2.475313425064086914e+00,2.479019880294799805e+00
4.865914881229400635e-01,-1.047983455657958984e+01,5.637204647064208984e+00,6.561307430267333984e+00,3.149235248565673828e+00,2.611085176467895508e+00
4.893483817577362061e-01,-4.350505352020263672e+00,1.051829147338867188e+01,8.674800872802734375e+00,3.827267885208129883e+00,2.745206594467163086e+00
4.921052753925323486e-01,5.347202301025390625e+00,1.582289505004882812e+01,1.082598400115966797e+01,4.509084701538085938e+00,2.881330251693725586e+00
4.948621690273284912e-01,1.943547630310058594e+01,2.153489875793457031e+01,1.301404190063476562e+01,5.194392204284667969e+00,3.019403219223022461e+00
4.976190626621246338e-01,3.829225921630859375e+01,2.763303184509277344e+01,1.523804187774658203e+01,5.882930755615234375e+00,3.159370660781860352e+00
5.003759264945983887e-01,6.181177520751953125e+01,3.409248352050781250e+01,1.749692535400390625e+01,6.574460506439208984e+00,3.301179885864257812e+00
5.031328201293945312e-01,8.952326202392578125e+01,4.088669586181640625e+01,1.978963279724121094e+01,7.268792629241943359e+00,3.444782018661499023e+00
5.058897137641906738e-01,1.207664947509765625e+02,4.798819732666015625e+01,2.211497306823730469e+01,7.965729236602783203e+00,3.590123653411865234e+00
5.086466073989868164e-01,1.548450469970703125e+02,5.536982345581054688e+01,2.447173881530761719e+01,8.665111541748046875e+00,3.737155437469482422e+00
5.114035010337829590e-01,1.911211700439453125e+02,6.300536346435546875e+01,2.685870170593261719e+01,9.366787910461425781e+00,3.885828256607055664e+00
5.141603946685791016e-01,2.290580291748046875e+02,7.087004852294921875e+01,2.927461814880371094e+01,1.007062911987304688e+01,4.036091804504394531e+00
5.169172883033752441e-01,2.682275390625000000e+02,7.894081115722656250e+01,3.171825408935546875e+01,1.077651405334472656e+01,4.187900066375732422e+00
5.196741819381713867e-01,3.083003845214843750e+02,8.719647216796875000e+01,3.418837356567382812e+01,1.148433876037597656e+01,4.341206550598144531e+00
5.224310755729675293e-01,3.490292663574218750e+02,9.561773681640625000e+01,3.668377685546875000e+01,1.219400787353515625e+01,4.495964527130126953e+00
5.251879692077636719e-01,3.902315063476562500e+02,1.041871490478515625e+02,3.920326995849609375e+01,1.290543079376220703e+01,4.652129173278808594e+00
5.279448628425598145e-01,4.317738342285156250e+02,1.128890609741210938e+02,4.174570846557617188e+01,1.361853504180908203e+01,4.809657096862792969e+00
5.307017564773559570e-01,4.735596618652343750e+02,1.217094116210937500e+02,4.430997467041015625e+01,1.433324623107910156e+01,4.968506813049316406e+00
5.334586501121520996e-01,5.155193481445312500e+02,1.306357269287109375e+02,4.689497756958007812e+01,1.504950332641601562e+01,5.128634452819824219e+00
5.362155437469482422e-01,5.576032714843750000e+02,1.396568145751953125e+02,4.949969863891601562e+01,1.576724433898925781e+01,5.290002346038818359e+00
5.389724373817443848e-01,5.997754516601562500e+02,1.487627868652343750e+02,5.212312316894531250e+01,1.648642158508300781e+01,5.452567100524902344e+00
5.417293310165405273e-01,6.420106201171875000e+02,1.579448547363281250e+02,5.476431655883789062e+01,1.720697975158691406e+01,5.616292476654052734e+00
5.444862246513366699e-01,6.842905273437500000e+02,1.671951904296875000e+02,5.742235183715820312e+01,1.792887687683105469e+01,5.781142234802246094e+00
5.472431182861328125e-01,7.266022949218750000e+02,1.765068511962890625e+02,6.009636688232421875e+01,1.865207672119140625e+01,5.947076797485351562e+00
5.500000119209289551e-01,7.689367065429687500e+02,1.858736419677734375e+02,6.278553771972656250e+01,1.937653732299804688e+01,6.114062786102294922e+00


==> figures/shearlets/9/potentials.csv <==
x,a,b,c,d,e
-5.500000119209289551e-01,1.859839248657226562e+01,4.406430244445800781e+00,1.341586947441101074e+00,4.253167212009429932e-01,4.872316122055053711e-01
-5.472431182861328125e-01,1.653687858581542969e+01,3.906919956207275391e+00,1.172204256057739258e+00,3.728962838649749756e-01,4.706060886383056641e-01
-5.444862246513366699e-01,1.459204292297363281e+01,3.433158636093139648e+00,1.010214567184448242e+00,3.224719762802124023e-01,4.544394910335540771e-01
-5.417293310165405273e-01,1.276381683349609375e+01,2.984985113143920898e+00,8.555749058723449707e-01,2.740392982959747314e-01,4.387291669845581055e-01
-5.389724373817443848e-01,1.105209255218505859e+01,2.562221288681030273e+00,7.082402706146240234e-01,2.275951206684112549e-01,4.234716892242431641e-01
-5.362155437469482422e-01,9.456724166870117188e+00,2.164668798446655273e+00,5.681629180908203125e-01,1.831354200839996338e-01,4.086633324623107910e-01
-5.334586501121520996e-01,7.977506637573242188e+00,1.792105555534362793e+00,4.352923631668090820e-01,1.406564712524414062e-01,3.943024873733520508e-01
-5.307017564773559570e-01,6.614146709442138672e+00,1.444284200668334961e+00,3.095757961273193359e-01,1.001542061567306519e-01,3.803848326206207275e-01
-5.279448628425598145e-01,5.366239547729492188e+00,1.120928525924682617e+00,1.909574866294860840e-01,6.162472814321517944e-02,3.669055104255676270e-01
-5.251879692077636719e-01,4.233215332031250000e+00,8.217293024063110352e-01,7.937875390052795410e-02,2.506313472986221313e-02,3.538635075092315674e-01
-5.224310755729675293e-01,3.214274406433105469e+00,5.463408827781677246e-01,-2.522191405296325684e-02,-9.534850716590881348e-03,3.412536084651947021e-01
-5.196741819381713867e-01,2.308308124542236328e+00,2.943772077560424805e-01,-1.229098290205001831e-01,-4.217376559972763062e-02,3.290722668170928955e-01
-5.169172883033752441e-01,1.513770818710327148e+00,6.540602445602416992e-02,-2.137529253959655762e-01,-7.285872101783752441e-02,3.173158466815948486e-01
-5.141603946685791016e-01,8.285306692123413086e-01,-1.410554349422454834e-01,-2.978219091892242432e-01,-1.015948951244354248e-01,3.059799671173095703e-01
-5.114035010337829590e-01,2.496637701988220215e-01,-3.255456089973449707e-01,-3.751923441886901855e-01,-1.283881217241287231e-01,2.950602173805236816e-01
-5.086466073989868164e-01,-2.267936468124389648e-01,-4.886642098426818848e-01,-4.459417164325714111e-01,-1.532433927059173584e-01,2.845530211925506592e-01
-5.058897137641906738e-01,-6.061351299285888672e-01,-6.310762763023376465e-01,-5.101519823074340820e-01,-1.761674731969833374e-01,2.744530141353607178e-01
-5.031328201293945312e-01,-8.952779769897460938e-01,-7.535182237625122070e-01,-5.679078102111816406e-01,-1.971668004989624023e-01,2.647564113140106201e-01
-5.003759264945983887e-01,-1.102993726730346680e+00,-8.567991852760314941e-01,-6.192978024482727051e-01,-2.162486165761947632e-01,2.554577291011810303e-01
-4.976190626621246338e-01,-1.239951491355895996e+00,-9.418036937713623047e-01,-6.644127964973449707e-01,-2.334194630384445190e-01,2.465526312589645386e-01
-4.948621690273284912e-01,-1.318423748016357422e+00,-1.009492874145507812e+00,-7.033485770225524902e-01,-2.486882507801055908e-01,2.380358129739761353e-01
-4.921052753925323486e-01,-1.351512074470520020e+00,-1.060897588729858398e+00,-7.362024784088134766e-01,-2.620632052421569824e-01,2.299024760723114014e-01
-4.893483817577362061e-01,-1.351956129074096680e+00,-1.097111701965332031e+00,-7.630746960639953613e-01,-2.735533714294433594e-01,2.221467941999435425e-01
-4.865914881229400635e-01,-1.330810904502868652e+00,-1.119282484054565430e+00,-7.840678691864013672e-01,-2.831693291664123535e-01,2.147639542818069458e-01
-4.838345944881439209e-01,-1.296484470367431641e+00,-1.128592014312744141e+00,-7.992879152297973633e-01,-2.909215092658996582e-01,2.077481299638748169e-01
-4.810777008533477783e-01,-1.254504799842834473e+00,-1.126236081123352051e+00,-8.088397979736328125e-01,-2.968216836452484131e-01,2.010930329561233521e-01
-4.783208072185516357e-01,-1.207975029945373535e+00,-1.113399982452392578e+00,-8.128318190574645996e-01,-3.008835315704345703e-01,1.947939246892929077e-01
-4.755639135837554932e-01,-1.158354520797729492e+00,-1.091228365898132324e+00,-8.113725185394287109e-01,-3.031197488307952881e-01,1.888437569141387939e-01
-4.728070199489593506e-01,-1.106180429458618164e+00,-1.060798287391662598e+00,-8.045691251754760742e-01,-3.035469651222229004e-01,1.832362264394760132e-01
-4.700501263141632080e-01,-1.051553368568420410e+00,-1.023089766502380371e+00,-7.925300598144531250e-01,-3.021821081638336182e-01,1.779657602310180664e-01
-4.672932326793670654e-01,-9.943885207176208496e-01,-9.789637923240661621e-01,-7.753601670265197754e-01,-2.990430891513824463e-01,1.730254441499710083e-01
-4.645363390445709229e-01,-9.345248341560363770e-01,-9.291438460350036621e-01,-7.531636357307434082e-01,-2.941517531871795654e-01,1.684092283248901367e-01
-4.617794752120971680e-01,-8.717620372772216797e-01,-8.742048740386962891e-01,-7.260410785675048828e-01,-2.875300347805023193e-01,1.641092747449874878e-01
-4.590225815773010254e-01,-8.058645725250244141e-01,-8.145691156387329102e-01,-6.940886974334716797e-01,-2.792035639286041260e-01,1.601186543703079224e-01
-4.562656879425048828e-01,-7.365644574165344238e-01,-7.505127787590026855e-01,-6.573998332023620605e-01,-2.691999375820159912e-01,1.564312279224395752e-01
-4.535087943077087402e-01,-6.635516881942749023e-01,-6.821716427803039551e-01,-6.160613894462585449e-01,-2.575502991676330566e-01,1.530387997627258301e-01
-4.507519006729125977e-01,-5.864657163619995117e-01,-6.095542907714843750e-01,-5.701556801795959473e-01,-2.442890405654907227e-01,1.499347388744354248e-01
-4.479950070381164551e-01,-5.048848390579223633e-01,-5.325553417205810547e-01,-5.197592973709106445e-01,-2.294541597366333008e-01,1.471113264560699463e-01
-4.452381134033203125e-01,-4.183092713356018066e-01,-4.509678184986114502e-01,-4.649431407451629639e-01,-2.130888998508453369e-01,1.445603221654891968e-01
-4.424812197685241699e-01,-3.261417150497436523e-01,-3.644949793815612793e-01,-4.057732820510864258e-01,-1.952395886182785034e-01,1.422747969627380371e-01
-4.397243261337280273e-01,-2.276568859815597534e-01,-2.727594077587127686e-01,-3.423126041889190674e-01,-1.759579777717590332e-01,1.402463614940643311e-01
-4.369674324989318848e-01,-1.219634711742401123e-01,-1.753117889165878296e-01,-2.746196985244750977e-01,-1.553025394678115845e-01,1.384667009115219116e-01
-4.342105388641357422e-01,-7.947676815092563629e-03,-7.163553684949874878e-02,-2.027550935745239258e-01,-1.333376616239547729e-01,1.369276195764541626e-01
-4.314536452293395996e-01,1.158012896776199341e-01,3.884460031986236572e-02,-1.267823725938796997e-01,-1.101333051919937134e-01,1.356217861175537109e-01
-4.286967515945434570e-01,2.510918378829956055e-01,1.567588150501251221e-01,-4.677348956465721130e-02,-8.576914668083190918e-02,1.345401406288146973e-01
-4.259398579597473145e-01,4.002524912357330322e-01,2.827836275100708008e-01,3.718429431319236755e-02,-6.033192574977874756e-02,1.336743384599685669e-01
-4.231829643249511719e-01,5.662716031074523926e-01,4.176313579082489014e-01,1.249796673655509949e-01,-3.391598910093307495e-02,1.330162137746810913e-01
-4.204260706901550293e-01,7.529354095458984375e-01,5.620369315147399902e-01,2.164670079946517944e-01,-6.627051159739494324e-03,1.325561106204986572e-01
-4.176691770553588867e-01,9.649474620819091797e-01,7.167366743087768555e-01,3.114500641822814941e-01,2.142080292105674744e-02,1.322862803936004639e-01
-4.149122834205627441e-01,1.208006501197814941e+00,8.824325799942016602e-01,4.096627831459045410e-01,5.010231584310531616e-02,1.321979314088821411e-01
-4.121553897857666016e-01,1.488824963569641113e+00,1.059742212295532227e+00,5.107486844062805176e-01,7.928198575973510742e-02,1.322820186614990234e-01
-4.093984961509704590e-01,1.815042257308959961e+00,1.249101400375366211e+00,6.142264604568481445e-01,1.088127791881561279e-01,1.325295567512512207e-01
-4.066416025161743164e-01,2.194962739944458008e+00,1.450606584548950195e+00,7.194596529006958008e-01,1.385374963283538818e-01,1.329328715801239014e-01
-4.038847088813781738e-01,2.637024164199829102e+00,1.663735389709472656e+00,8.256135582923889160e-01,1.682878136634826660e-01,1.334813833236694336e-01
-4.011278450489044189e-01,3.148790121078491211e+00,1.886860489845275879e+00,9.316102862358093262e-01,1.978852599859237671e-01,1.341674476861953735e-01
-3.983709514141082764e-01,3.734750747680664062e+00,2.116457462310791016e+00,1.036094427108764648e+00,2.271430045366287231e-01,1.349819302558898926e-01
-3.956140577793121338e-01,4.389308452606201172e+00,2.345870494842529297e+00,1.137394905090332031e+00,2.558660209178924561e-01,1.359160691499710083e-01
-3.928571641445159912e-01,5.069599151611328125e+00,2.563788175582885742e+00,1.233525156974792480e+00,2.838533818721771240e-01,1.369616836309432983e-01
-3.901002705097198486e-01,5.609644889831542969e+00,2.753219127655029297e+00,1.322224497795104980e+00,3.109010756015777588e-01,1.381096094846725464e-01
-3.873433768749237061e-01,5.697909355163574219e+00,2.892990350723266602e+00,1.401055574417114258e+00,3.368041217327117920e-01,1.393516361713409424e-01
-3.845864832401275635e-01,5.325575828552246094e+00,2.964012622833251953e+00,1.467585563659667969e+00,3.613602221012115479e-01,1.406790167093276978e-01
-3.818295896053314209e-01,4.795437812805175781e+00,2.958529710769653320e+00,1.519625544548034668e+00,3.843734860420227051e-01,1.420837491750717163e-01
-3.790726959705352783e-01,4.271327018737792969e+00,2.884669542312622070e+00,1.555502653121948242e+00,4.056590795516967773e-01,1.435573846101760864e-01
-3.763158023357391357e-01,3.795675039291381836e+00,2.761429786682128906e+00,1.574302911758422852e+00,4.250461161136627197e-01,1.450923979282379150e-01
-3.735589087009429932e-01,3.375197172164916992e+00,2.609442472457885742e+00,1.576006889343261719e+00,4.423822164535522461e-01,1.466799825429916382e-01
-3.708020150661468506e-01,3.007752180099487305e+00,2.445009469985961914e+00,1.561486244201660156e+00,4.575379788875579834e-01,1.483129560947418213e-01
-3.680451214313507080e-01,2.688785552978515625e+00,2.278815031051635742e+00,1.532349228858947754e+00,4.704101681709289551e-01,1.499844044446945190e-01
-3.652882277965545654e-01,2.412954330444335938e+00,2.117027759552001953e+00,1.490700364112854004e+00,4.809244573116302490e-01,1.516865342855453491e-01
-3.625313341617584229e-01,2.174642562866210938e+00,1.962819576263427734e+00,1.438865184783935547e+00,4.890363812446594238e-01,1.534126251935958862e-01
-3.597744405269622803e-01,1.968269467353820801e+00,1.817556500434875488e+00,1.379156827926635742e+00,4.947359561920166016e-01,1.551552861928939819e-01
-3.570175468921661377e-01,1.788589954376220703e+00,1.681573510169982910e+00,1.313706398010253906e+00,4.980423152446746826e-01,1.569087207317352295e-01
-3.542606532573699951e-01,1.630956292152404785e+00,1.554630398750305176e+00,1.244370698928833008e+00,4.990073740482330322e-01,1.586661785840988159e-01
-3.515037596225738525e-01,1.491473078727722168e+00,1.436179161071777344e+00,1.172695398330688477e+00,4.977118968963623047e-01,1.604219079017639160e-01
-3.487468659877777100e-01,1.367021322250366211e+00,1.325511693954467773e+00,1.099925041198730469e+00,4.942629039287567139e-01,1.621701270341873169e-01
-3.459899723529815674e-01,1.255172848701477051e+00,1.221848845481872559e+00,1.027032732963562012e+00,4.887894093990325928e-01,1.639056205749511719e-01
-3.432331085205078125e-01,1.154044389724731445e+00,1.124394655227661133e+00,9.547640085220336914e-01,4.814415276050567627e-01,1.656232476234436035e-01
-3.404762148857116699e-01,1.062108874320983887e+00,1.032368302345275879e+00,8.836756944656372070e-01,4.723818004131317139e-01,1.673187911510467529e-01
-3.377193212509155273e-01,9.779905676841735840e-01,9.450400471687316895e-01,8.141800761222839355e-01,4.617853164672851562e-01,1.689867228269577026e-01
-3.349624276161193848e-01,9.002347588539123535e-01,8.617500662803649902e-01,7.465758323669433594e-01,4.498326480388641357e-01,1.706239730119705200e-01
-3.322055339813232422e-01,8.271322250366210938e-01,7.819271087646484375e-01,6.810770034790039062e-01,4.367076754570007324e-01,1.722265034914016724e-01
-3.294486403465270996e-01,7.566976547241210938e-01,7.051046490669250488e-01,6.178355813026428223e-01,4.225946366786956787e-01,1.737908273935317993e-01
-3.266917467117309570e-01,6.869146227836608887e-01,6.309297680854797363e-01,5.569567084312438965e-01,4.076721370220184326e-01,1.753143817186355591e-01
-3.239348530769348145e-01,6.162011027336120605e-01,5.591652393341064453e-01,4.985145032405853271e-01,3.921159207820892334e-01,1.767938286066055298e-01
-3.211779594421386719e-01,5.438639521598815918e-01,4.896852076053619385e-01,4.425610303878784180e-01,3.760907948017120361e-01,1.782275289297103882e-01
-3.184210658073425293e-01,4.702338278293609619e-01,4.224647283554077148e-01,3.891328573226928711e-01,3.597556948661804199e-01,1.796133220195770264e-01
-3.156641721725463867e-01,3.963767290115356445e-01,3.575630486011505127e-01,3.382565975189208984e-01,3.432552218437194824e-01,1.809489428997039795e-01
-3.129072785377502441e-01,3.235803246498107910e-01,2.951040863990783691e-01,2.899529039859771729e-01,3.267273902893066406e-01,1.822333633899688721e-01
-3.101503849029541016e-01,2.529426217079162598e-01,2.352556139230728149e-01,2.442383766174316406e-01,3.102954328060150146e-01,1.834663301706314087e-01
-3.073934912681579590e-01,1.852399706840515137e-01,1.782082170248031616e-01,2.011276781558990479e-01,2.940732836723327637e-01,1.846465617418289185e-01
-3.046365976333618164e-01,1.210119724273681641e-01,1.241584569215774536e-01,1.606338024139404297e-01,2.781626880168914795e-01,1.857737898826599121e-01
-3.018797039985656738e-01,6.069500371813774109e-02,7.329430431127548218e-02,1.227688193321228027e-01,2.626549005508422852e-01,1.868483722209930420e-01
-2.991228103637695312e-01,4.678608849644660950e-03,2.578371204435825348e-02,8.754477649927139282e-02,2.476304024457931519e-01,1.878696382045745850e-01
-2.963659167289733887e-01,-4.672034829854965210e-02,-1.823021285235881805e-02,5.497168377041816711e-02,2.331587076187133789e-01,1.888393312692642212e-01
-2.936090230941772461e-01,-9.330645203590393066e-02,-5.863399431109428406e-02,2.505972981452941895e-02,2.193021029233932495e-01,1.897576004266738892e-01
-2.908521294593811035e-01,-1.350234001874923706e-01,-9.534416347742080688e-02,-2.183099742978811264e-03,2.061115205287933350e-01,1.906251013278961182e-01
-2.880952358245849609e-01,-1.719275414943695068e-01,-1.283039301633834839e-01,-2.675051987171173096e-02,1.936305761337280273e-01,1.914438158273696899e-01
-2.853383421897888184e-01,-2.041430473327636719e-01,-1.574817150831222534e-01,-4.863738268613815308e-02,1.818952262401580811e-01,1.922148019075393677e-01
-2.825814783573150635e-01,-2.318183034658432007e-01,-1.828655153512954712e-01,-6.784249097108840942e-02,1.709337830543518066e-01,1.929406374692916870e-01
-2.798245847225189209e-01,-2.550991177558898926e-01,-2.044613808393478394e-01,-8.436617255210876465e-02,1.607671380043029785e-01,1.936227679252624512e-01
-2.770676910877227783e-01,-2.741130590438842773e-01,-2.222854346036911011e-01,-9.821371734142303467e-02,1.514109522104263306e-01,1.942628473043441772e-01
-2.743107974529266357e-01,-2.889666259288787842e-01,-2.363632917404174805e-01,-1.093925684690475464e-01,1.428743004798889160e-01,1.948640942573547363e-01
-2.715539038181304932e-01,-2.997456490993499756e-01,-2.467247992753982544e-01,-1.179161220788955688e-01,1.351608932018280029e-01,1.954286694526672363e-01
-2.687970101833343506e-01,-3.065166473388671875e-01,-2.534027099609375000e-01,-1.238008886575698853e-01,1.282695978879928589e-01,1.959583908319473267e-01
-2.660401165485382080e-01,-3.093302249908447266e-01,-2.564302086830139160e-01,-1.270708292722702026e-01,1.221942454576492310e-01,1.964563876390457153e-01
-2.632832229137420654e-01,-3.082224726676940918e-01,-2.558391988277435303e-01,-1.277548670768737793e-01,1.169241070747375488e-01,1.969259083271026611e-01
-2.605263292789459229e-01,-3.032173216342926025e-01,-2.516616582870483398e-01,-1.258894503116607666e-01,1.124448925256729126e-01,1.973695904016494751e-01
-2.577694356441497803e-01,-2.943292260169982910e-01,-2.439284324645996094e-01,-1.215196549892425537e-01,1.087371930480003357e-01,1.977900415658950806e-01
-2.550125420093536377e-01,-2.815651893615722656e-01,-2.326705157756805420e-01,-1.146991625428199768e-01,1.057797595858573914e-01,1.981906443834304810e-01
-2.522556483745574951e-01,-2.649260163307189941e-01,-2.179213166236877441e-01,-1.054925173521041870e-01,1.035467982292175293e-01,1.985744535923004150e-01
-2.494987547397613525e-01,-2.444108873605728149e-01,-1.997184455394744873e-01,-9.397612512111663818e-02,1.020094454288482666e-01,1.989438384771347046e-01
-2.467418611049652100e-01,-2.200193703174591064e-01,-1.781059652566909790e-01,-8.023981004953384399e-02,1.011366173624992371e-01,1.993026882410049438e-01
-2.439849674701690674e-01,-1.917561590671539307e-01,-1.531409919261932373e-01,-6.438961625099182129e-02,1.008936092257499695e-01,1.996537894010543823e-01
-2.412280738353729248e-01,-1.596345603466033936e-01,-1.248936206102371216e-01,-4.654895886778831482e-02,1.012443006038665771e-01,1.999999731779098511e-01
-2.384711951017379761e-01,-1.236845925450325012e-01,-9.345763921737670898e-02,-2.686027623713016510e-02,1.021493598818778992e-01,2.003438919782638550e-01
-2.357143014669418335e-01,-8.395761251449584961e-02,-5.895345658063888550e-02,-5.487702786922454834e-03,1.035685166716575623e-01,2.006894499063491821e-01
-2.329574078321456909e-01,-4.053798317909240723e-02,-2.153815887868404388e-02,1.738040894269943237e-02,1.054598838090896606e-01,2.010386735200881958e-01
-2.302005141973495483e-01,6.445415318012237549e-03,1.858647540211677551e-02,4.153056070208549500e-02,1.077792868018150330e-01,2.013956755399703979e-01
-2.274436205625534058e-01,5.680562183260917664e-02,6.116222590208053589e-02,6.672184914350509644e-02,1.104826778173446655e-01,2.017610073089599609e-01
-2.246867269277572632e-01,1.102788522839546204e-01,1.058636307716369629e-01,9.268568456172943115e-02,1.135240867733955383e-01,2.021392434835433960e-01
-2.219298332929611206e-01,1.665044128894805908e-01,1.522846221923828125e-01,1.191242188215255737e-01,1.168579682707786560e-01,2.025319486856460571e-01
-2.191729396581649780e-01,2.249993085861206055e-01,1.999258846044540405e-01,1.457138806581497192e-01,1.204389929771423340e-01,2.029420584440231323e-01
-2.164160460233688354e-01,2.851316034793853760e-01,2.481826841831207275e-01,1.721056401729583740e-01,1.242212280631065369e-01,2.033718228340148926e-01
-2.136591523885726929e-01,3.460932672023773193e-01,2.963366806507110596e-01,1.979293227195739746e-01,1.281596422195434570e-01,2.038231939077377319e-01
-2.109022736549377441e-01,4.068728685379028320e-01,3.435519337654113770e-01,2.228018939495086670e-01,1.322111785411834717e-01,2.042986899614334106e-01
-2.081453800201416016e-01,4.662407934665679932e-01,3.888813555240631104e-01,2.463332116603851318e-01,1.363334208726882935e-01,2.047998905181884766e-01
-2.053884863853454590e-01,5.227472782135009766e-01,4.312825500965118408e-01,2.681379020214080811e-01,1.404857784509658813e-01,2.053293883800506592e-01
-2.026315927505493164e-01,5.747500061988830566e-01,4.696539044380187988e-01,2.878475785255432129e-01,1.446301639080047607e-01,2.058885991573333740e-01
-1.998746991157531738e-01,6.204771399497985840e-01,5.028846263885498047e-01,3.051238358020782471e-01,1.487312018871307373e-01,2.064779400825500488e-01
-1.971178054809570312e-01,6.581360101699829102e-01,5.299211740493774414e-01,3.196725249290466309e-01,1.527554243803024292e-01,2.071001827716827393e-01
-1.943609118461608887e-01,6.860631108283996582e-01,5.498493909835815430e-01,3.312571048736572266e-01,1.566739976406097412e-01,2.077562808990478516e-01
-1.916040182113647461e-01,7.029021382331848145e-01,5.619742274284362793e-01,3.397093415260314941e-01,1.604606360197067261e-01,2.084476351737976074e-01
-1.888471245765686035e-01,7.077732682228088379e-01,5.658900141716003418e-01,3.449401855468750000e-01,1.640922874212265015e-01,2.091747373342514038e-01
-1.860902309417724609e-01,7.004027962684631348e-01,5.615278482437133789e-01,3.469423353672027588e-01,1.675509214401245117e-01,2.099385708570480347e-01
-1.833333373069763184e-01,6.811711788177490234e-01,5.491682887077331543e-01,3.457919359207153320e-01,1.708211451768875122e-01,2.107401043176651001e-01
-1.805764585733413696e-01,6.510724425315856934e-01,5.294193625450134277e-01,3.416451215744018555e-01,1.738935559988021851e-01,2.115791887044906616e-01
-1.778195649385452271e-01,6.115891933441162109e-01,5.031602978706359863e-01,3.347285091876983643e-01,1.767600327730178833e-01,2.124572098255157471e-01
-1.750626713037490845e-01,5.645263791084289551e-01,4.714675247669219971e-01,3.253297209739685059e-01,1.794192939996719360e-01,2.133744657039642334e-01
-1.723057776689529419e-01,5.118323564529418945e-01,4.355316162109375000e-01,3.137830197811126709e-01,1.818716824054718018e-01,2.143297493457794189e-01
-1.695488840341567993e-01,4.554455578327178955e-01,3.965790867805480957e-01,3.004546463489532471e-01,1.841231286525726318e-01,2.153237015008926392e-01
-1.667919903993606567e-01,3.971830010414123535e-01,3.558071851730346680e-01,2.857293784618377686e-01,1.861813664436340332e-01,2.163569182157516479e-01
-1.640350967645645142e-01,3.386712074279785156e-01,3.143362104892730713e-01,2.699953913688659668e-01,1.880594044923782349e-01,2.174284905195236206e-01
-1.612782031297683716e-01,2.813169062137603760e-01,2.731790840625762939e-01,2.536346316337585449e-01,1.897715628147125244e-01,2.185371816158294678e-01
-1.585213094949722290e-01,2.263038456439971924e-01,2.332242131233215332e-01,2.370105385780334473e-01,1.913357973098754883e-01,2.196837961673736572e-01
-1.557644158601760864e-01,1.746075749397277832e-01,1.952308267354965210e-01,2.204630970954895020e-01,1.927722692489624023e-01,2.208665609359741211e-01
-1.530075371265411377e-01,1.270177960395812988e-01,1.598316431045532227e-01,2.043009549379348755e-01,1.941026449203491211e-01,2.220854759216308594e-01
-1.502506434917449951e-01,8.416292071342468262e-02,1.275386214256286621e-01,1.887987703084945679e-01,1.953511089086532593e-01,2.233387082815170288e-01
-1.474937498569488525e-01,4.653403535485267639e-02,9.875283390283584595e-02,1.741954982280731201e-01,1.965431421995162964e-01,2.246254980564117432e-01
-1.447368562221527100e-01,1.450402755290269852e-02,7.377299666404724121e-02,1.606934368610382080e-01,1.977038532495498657e-01,2.259444743394851685e-01
-1.419799625873565674e-01,-1.165847480297088623e-02,5.280406773090362549e-02,1.484582573175430298e-01,1.988600641489028931e-01,2.272948920726776123e-01
-1.392230689525604248e-01,-3.178009763360023499e-02,3.596273064613342285e-02,1.376203149557113647e-01,2.000382989645004272e-01,2.286747694015502930e-01
-1.364661753177642822e-01,-4.577897489070892334e-02,2.328453399240970612e-02,1.282763332128524780e-01,2.012647390365600586e-01,2.300831675529479980e-01
-1.337092816829681396e-01,-5.366644263267517090e-02,1.472754776477813721e-02,1.204918622970581055e-01,2.025657594203948975e-01,2.315171658992767334e-01
-1.309523880481719971e-01,-5.555378645658493042e-02,1.017605699598789215e-02,1.143029928207397461e-01,2.039661556482315063e-01,2.329758554697036743e-01
-1.281954944133758545e-01,-5.166302621364593506e-02,9.443568997085094452e-03,1.097192838788032532e-01,2.054898589849472046e-01,2.344575524330139160e-01
-1.254386007785797119e-01,-4.234141856431961060e-02,1.227727532386779785e-02,1.067259162664413452e-01,2.071597427129745483e-01,2.359600514173507690e-01
-1.226817145943641663e-01,-2.807803079485893250e-02,1.836203224956989288e-02,1.052877977490425110e-01,2.089967429637908936e-01,2.374816983938217163e-01
-1.199248209595680237e-01,-9.518027305603027344e-03,2.732886746525764465e-02,1.053503900766372681e-01,2.110201567411422729e-01,2.390193343162536621e-01
-1.171679273247718811e-01,1.252840459346771240e-02,3.876287490129470825e-02,1.068439483642578125e-01,2.132478207349777222e-01,2.405717074871063232e-01
-1.144110411405563354e-01,3.708922863006591797e-02,5.221659690141677856e-02,1.096870675683021545e-01,2.156942635774612427e-01,2.421364188194274902e-01
-1.116541475057601929e-01,6.305538862943649292e-02,6.722394376993179321e-02,1.137874871492385864e-01,2.183730602264404297e-01,2.437112927436828613e-01
-1.088972538709640503e-01,8.923384547233581543e-02,8.331705629825592041e-02,1.190478354692459106e-01,2.212956994771957397e-01,2.452930510044097900e-01
-1.061403602361679077e-01,1.144350469112396240e-01,1.000425294041633606e-01,1.253662407398223877e-01,2.244699597358703613e-01,2.468804419040679932e-01
-1.033834666013717651e-01,1.375942677259445190e-01,1.169754117727279663e-01,1.326406896114349365e-01,2.279012948274612427e-01,2.484706491231918335e-01
-1.006265804171562195e-01,1.579128056764602661e-01,1.337324082851409912e-01,1.407715231180191040e-01,2.315942943096160889e-01,2.500612735748291016e-01
-9.786968678236007690e-02,1.749966591596603394e-01,1.499780416488647461e-01,1.496635526418685913e-01,2.355500310659408569e-01,2.516495585441589355e-01
-9.511279314756393433e-02,1.889520883560180664e-01,1.654278039932250977e-01,1.592286527156829834e-01,2.397664338350296021e-01,2.532323300838470459e-01
-9.235589951276779175e-02,2.004066705703735352e-01,1.798486709594726562e-01,1.693873703479766846e-01,2.442401051521301270e-01,2.548085153102874756e-01
-8.959900587797164917e-02,2.104255408048629761e-01,1.930582821369171143e-01,1.800702661275863647e-01,2.489650994539260864e-01,2.563737332820892334e-01
-8.684211969375610352e-02,2.203098386526107788e-01,2.049294710159301758e-01,1.912181377410888672e-01,2.539317905902862549e-01,2.579265832901000977e-01
-8.408522605895996094e-02,2.312906533479690552e-01,2.154002785682678223e-01,2.027835547924041748e-01,2.591297924518585205e-01,2.594637870788574219e-01
-8.132833242416381836e-02,2.441334128379821777e-01,2.244919240474700928e-01,2.147286683320999146e-01,2.645455002784729004e-01,2.609831988811492920e-01
-7.857143878936767578e-02,2.586950063705444336e-01,2.323334515094757080e-01,2.270246148109436035e-01,2.701634168624877930e-01,2.624821364879608154e-01
-7.581454515457153320e-02,2.735155522823333740e-01,2.391868978738784790e-01,2.396504431962966919e-01,2.759656012058258057e-01,2.639580070972442627e-01
-7.305765151977539062e-02,2.856158316135406494e-01,2.454631328582763672e-01,2.525902986526489258e-01,2.819321453571319580e-01,2.654077112674713135e-01
-7.030076533555984497e-02,2.907938957214355469e-01,2.517220973968505859e-01,2.658320963382720947e-01,2.880414128303527832e-01,2.668291628360748291e-01
-6.754387170076370239e-02,2.847488522529602051e-01,2.586471140384674072e-01,2.793630659580230713e-01,2.942698001861572266e-01,2.682193815708160400e-01
-6.478697806596755981e-02,2.650855481624603271e-01,2.669922411441802979e-01,2.931684553623199463e-01,3.005923032760620117e-01,2.695765197277069092e-01
-6.203008443117141724e-02,2.335531115531921387e-01,2.775040268898010254e-01,3.072286844253540039e-01,3.069814443588256836e-01,2.708981633186340332e-01
-5.927319452166557312e-02,1.972884535789489746e-01,2.908306717872619629e-01,3.215166330337524414e-01,3.134100735187530518e-01,2.721811532974243164e-01
-5.651630088686943054e-02,1.681892573833465576e-01,3.074221909046173096e-01,3.359966278076171875e-01,3.198472857475280762e-01,2.734232246875762939e-01
-5.375941097736358643e-02,1.606671214103698730e-01,3.274471163749694824e-01,3.506219387054443359e-01,3.262636065483093262e-01,2.746227979660034180e-01
-5.100251734256744385e-02,1.887232661247253418e-01,3.507292270660400391e-01,3.653348684310913086e-01,3.326273858547210693e-01,2.757773101329803467e-01
-4.824562370777130127e-02,2.628196179866790771e-01,3.767286241054534912e-01,3.800656199455261230e-01,3.389075100421905518e-01,2.768844664096832275e-01
-4.548873379826545715e-02,3.858100771903991699e-01,4.045685231685638428e-01,3.947337269783020020e-01,3.450700342655181885e-01,2.779422402381896973e-01
-4.273184016346931458e-02,5.460315346717834473e-01,4.331191480159759521e-01,4.092498719692230225e-01,3.510834276676177979e-01,2.789488732814788818e-01
-3.997494652867317200e-02,7.071736454963684082e-01,4.611316025257110596e-01,4.235147535800933838e-01,3.569145500659942627e-01,2.799023687839508057e-01
-3.721805661916732788e-02,8.070470094680786133e-01,4.873976707458496094e-01,4.374240934848785400e-01,3.625315129756927490e-01,2.808004319667816162e-01
-3.446116298437118530e-02,7.946117520332336426e-01,5.109129548072814941e-01,4.508712589740753174e-01,3.679023385047912598e-01,2.816418111324310303e-01
-3.170426934957504272e-02,6.858698725700378418e-01,5.309965610504150391e-01,4.637464582920074463e-01,3.729963302612304688e-01,2.824249267578125000e-01
-2.894737944006919861e-02,5.506426692008972168e-01,5.473445653915405273e-01,4.759440124034881592e-01,3.777840435504913330e-01,2.831485569477081299e-01
-2.619048580527305603e-02,4.531178474426269531e-01,5.600085258483886719e-01,4.873619377613067627e-01,3.822362720966339111e-01,2.838107049465179443e-01
-2.343359403312206268e-02,4.272995293140411377e-01,5.693128705024719238e-01,4.979052543640136719e-01,3.863265216350555420e-01,2.844103872776031494e-01
-2.067670226097106934e-02,4.803465604782104492e-01,5.757471919059753418e-01,5.074868202209472656e-01,3.900298178195953369e-01,2.849461436271667480e-01
-1.791981048882007599e-02,5.946333408355712891e-01,5.798659920692443848e-01,5.160304903984069824e-01,3.933227956295013428e-01,2.854175865650177002e-01
-1.516291778534650803e-02,7.221344709396362305e-01,5.822175741195678711e-01,5.234696269035339355e-01,3.961857855319976807e-01,2.858233153820037842e-01
-1.240602508187294006e-02,7.894676923751831055e-01,5.833058357238769531e-01,5.297488570213317871e-01,3.986003100872039795e-01,2.861629426479339600e-01
-9.649133309721946716e-03,7.470514178276062012e-01,5.835765004158020020e-01,5.348232984542846680e-01,4.005501568317413330e-01,2.864350676536560059e-01
-6.892241071909666061e-03,6.231145858764648438e-01,5.834096670150756836e-01,5.386585593223571777e-01,4.020241498947143555e-01,2.866393029689788818e-01
-4.135348834097385406e-03,4.920724928379058838e-01,5.831133723258972168e-01,5.412288308143615723e-01,4.030117690563201904e-01,2.867760360240936279e-01
-1.378456596285104752e-03,4.130654633045196533e-01,5.829074978828430176e-01,5.425179600715637207e-01,4.035075902938842773e-01,2.868444323539733887e-01
1.378456596285104752e-03,4.130649268627166748e-01,5.829074382781982422e-01,5.425177812576293945e-01,4.035074710845947266e-01,2.868444323539733887e-01
4.135348834097385406e-03,4.920704960823059082e-01,5.831131339073181152e-01,5.412286520004272461e-01,4.030116796493530273e-01,2.867762148380279541e-01
6.892241071909666061e-03,6.231119036674499512e-01,5.834092497825622559e-01,5.386582612991333008e-01,4.020243287086486816e-01,2.866397798061370850e-01
9.649133309721946716e-03,7.470486164093017578e-01,5.835760831832885742e-01,5.348232984542846680e-01,4.005503356456756592e-01,2.864351570606231689e-01
1.240602508187294006e-02,7.894650697708129883e-01,5.833054184913635254e-01,5.297488570213317871e-01,3.986002206802368164e-01,2.861626148223876953e-01
1.516291778534650803e-02,7.221329808235168457e-01,5.822169780731201172e-01,5.234693884849548340e-01,3.961857855319976807e-01,2.858238816261291504e-01
1.791981048882007599e-02,5.946325659751892090e-01,5.798655748367309570e-01,5.160303711891174316e-01,3.933229744434356689e-01,2.854177355766296387e-01
2.067670226097106934e-02,4.803461134433746338e-01,5.757465362548828125e-01,5.074867606163024902e-01,3.900296390056610107e-01,2.849463820457458496e-01
2.343359403312206268e-02,4.272993505001068115e-01,5.693122744560241699e-01,4.979049563407897949e-01,3.863264322280883789e-01,2.844103872776031494e-01
2.619048580527305603e-02,4.531176686286926270e-01,5.600078701972961426e-01,4.873616397380828857e-01,3.822360932826995850e-01,2.838107943534851074e-01
2.894737944006919861e-02,5.506426692008972168e-01,5.473440885543823242e-01,4.759439229965209961e-01,3.777838647365570068e-01,2.831482291221618652e-01
3.170426934957504272e-02,6.858699917793273926e-01,5.309960246086120605e-01,4.637461900711059570e-01,3.729966878890991211e-01,2.824254930019378662e-01
3.446116298437118530e-02,7.946117520332336426e-01,5.109127759933471680e-01,4.508709609508514404e-01,3.679023385047912598e-01,2.816419601440429688e-01
3.721805661916732788e-02,8.070468902587890625e-01,4.873973131179809570e-01,4.374242722988128662e-01,3.625313639640808105e-01,2.808004319667816162e-01
3.997494652867317200e-02,7.071737647056579590e-01,4.611315131187438965e-01,4.235146641731262207e-01,3.569144606590270996e-01,2.799019813537597656e-01
4.273184016346931458e-02,5.460315346717834473e-01,4.331192374229431152e-01,4.092498719692230225e-01,3.510832488536834717e-01,2.789487242698669434e-01
4.548873379826545715e-02,3.858100771903991699e-01,4.045683443546295166e-01,3.947339951992034912e-01,3.450700938701629639e-01,2.779424786567687988e-01
4.824562370777130127e-02,2.628196179866790771e-01,3.767285346984863281e-01,3.800654411315917969e-01,3.389074504375457764e-01,2.768843770027160645e-01
5.100251734256744385e-02,1.887232065200805664e-01,3.507292270660400391e-01,3.653346896171569824e-01,3.326277136802673340e-01,2.757772505283355713e-01
5.375941097736358643e-02,1.606670618057250977e-01,3.274471163749694824e-01,3.506220281124114990e-01,3.262640833854675293e-01,2.746227085590362549e-01
5.651630088686943054e-02,1.681891828775405884e-01,3.074223697185516357e-01,3.359965682029724121e-01,3.198472261428833008e-01,2.734236121177673340e-01
5.927319452166557312e-02,1.972886025905609131e-01,2.908306717872619629e-01,3.215166330337524414e-01,3.134098947048187256e-01,2.721809148788452148e-01
6.203008443117141724e-02,2.335531115531921387e-01,2.775040268898010254e-01,3.072285354137420654e-01,3.069814443588256836e-01,2.708980143070220947e-01
6.478697806596755981e-02,2.650856077671051025e-01,2.669920921325683594e-01,2.931683659553527832e-01,3.005920648574829102e-01,2.695766687393188477e-01
6.754387170076370239e-02,2.847489118576049805e-01,2.586472630500793457e-01,2.793630659580230713e-01,2.942698895931243896e-01,2.682196199893951416e-01
7.030076533555984497e-02,2.907938957214355469e-01,2.517221570014953613e-01,2.658320963382720947e-01,2.880415618419647217e-01,2.668290138244628906e-01
7.305765151977539062e-02,2.856158912181854248e-01,2.454632073640823364e-01,2.525904476642608643e-01,2.819319069385528564e-01,2.654074728488922119e-01
7.581454515457153320e-02,2.735154032707214355e-01,2.391868233680725098e-01,2.396499961614608765e-01,2.759656012058258057e-01,2.639577686786651611e-01
7.857143878936767578e-02,2.586951553821563721e-01,2.323333770036697388e-01,2.270243167877197266e-01,2.701630294322967529e-01,2.624823153018951416e-01
8.132833242416381836e-02,2.441335618495941162e-01,2.244917750358581543e-01,2.147285938262939453e-01,2.645455002784729004e-01,2.609831988811492920e-01
8.408522605895996094e-02,2.312906533479690552e-01,2.154003530740737915e-01,2.027834057807922363e-01,2.591299414634704590e-01,2.594639360904693604e-01
8.684211969375610352e-02,2.203098982572555542e-01,2.049293220043182373e-01,1.912182718515396118e-01,2.539318501949310303e-01,2.579261958599090576e-01
8.959900587797164917e-02,2.104254662990570068e-01,1.930581331253051758e-01,1.800702661275863647e-01,2.489651739597320557e-01,2.563734054565429688e-01
9.235589951276779175e-02,2.004066705703735352e-01,1.798486709594726562e-01,1.693872362375259399e-01,2.442403286695480347e-01,2.548080682754516602e-01
9.511279314756393433e-02,1.889518648386001587e-01,1.654277294874191284e-01,1.592285186052322388e-01,2.397665083408355713e-01,2.532325685024261475e-01
9.786968678236007690e-02,1.749966591596603394e-01,1.499779671430587769e-01,1.496634781360626221e-01,2.355498075485229492e-01,2.516493201255798340e-01
1.006265804171562195e-01,1.579127460718154907e-01,1.337321996688842773e-01,1.407714635133743286e-01,2.315945178270339966e-01,2.500611841678619385e-01
1.033834666013717651e-01,1.375941187143325806e-01,1.169753447175025940e-01,1.326406151056289673e-01,2.279013693332672119e-01,2.484709620475769043e-01
1.061403602361679077e-01,1.144349202513694763e-01,1.000424027442932129e-01,1.253662407398223877e-01,2.244698107242584229e-01,2.468810528516769409e-01
1.088972538709640503e-01,8.923384547233581543e-02,8.331717550754547119e-02,1.190479695796966553e-01,2.212956249713897705e-01,2.452933490276336670e-01
1.116541475057601929e-01,6.305532157421112061e-02,6.722394376993179321e-02,1.137878224253654480e-01,2.183734327554702759e-01,2.437112182378768921e-01
1.144110411405563354e-01,3.708916530013084412e-02,5.221647396683692932e-02,1.096868664026260376e-01,2.156944125890731812e-01,2.421364784240722656e-01
1.171679273247718811e-01,1.252829283475875854e-02,3.876275569200515747e-02,1.068439483642578125e-01,2.132476121187210083e-01,2.405718564987182617e-01
1.199248209595680237e-01,-9.518144652247428894e-03,2.732886746525764465e-02,1.053503230214118958e-01,2.110205292701721191e-01,2.390192598104476929e-01
1.226817145943641663e-01,-2.807814255356788635e-02,1.836209371685981750e-02,1.052877381443977356e-01,2.089967429637908936e-01,2.374813109636306763e-01
1.254386007785797119e-01,-4.234141856431961060e-02,1.227715797722339630e-02,1.067260503768920898e-01,2.071597427129745483e-01,2.359601259231567383e-01
1.281954944133758545e-01,-5.166302621364593506e-02,9.443748742341995239e-03,1.097192838788032532e-01,2.054900079965591431e-01,2.344578504562377930e-01
1.309523880481719971e-01,-5.555378645658493042e-02,1.017605699598789215e-02,1.143031939864158630e-01,2.039660811424255371e-01,2.329760789871215820e-01
1.337092816829681396e-01,-5.366644263267517090e-02,1.472754776477813721e-02,1.204917281866073608e-01,2.025658339262008667e-01,2.315174639225006104e-01
1.364661753177642822e-01,-4.577897489070892334e-02,2.328453399240970612e-02,1.282763332128524780e-01,2.012646645307540894e-01,2.300827950239181519e-01
1.392230689525604248e-01,-3.178009763360023499e-02,3.596279397606849670e-02,1.376201212406158447e-01,2.000381499528884888e-01,2.286752164363861084e-01
1.419799625873565674e-01,-1.165847480297088623e-02,5.280394107103347778e-02,1.484582573175430298e-01,1.988598406314849854e-01,2.272949665784835815e-01
1.447368562221527100e-01,1.450396701693534851e-02,7.377319037914276123e-02,1.606934368610382080e-01,1.977035701274871826e-01,2.259446233510971069e-01
1.474937498569488525e-01,4.653409868478775024e-02,9.875290095806121826e-02,1.741954237222671509e-01,1.965432167053222656e-01,2.246254235506057739e-01
1.502506434917449951e-01,8.416286110877990723e-02,1.275384724140167236e-01,1.887986361980438232e-01,1.953512579202651978e-01,2.233387082815170288e-01
1.530075371265411377e-01,1.270178705453872681e-01,1.598315685987472534e-01,2.043008804321289062e-01,1.941027790307998657e-01,2.220852524042129517e-01
1.557644158601760864e-01,1.746075749397277832e-01,1.952308267354965210e-01,2.204630970954895020e-01,1.927722692489624023e-01,2.208665609359741211e-01
1.585213094949722290e-01,2.263037711381912231e-01,2.332245111465454102e-01,2.370106279850006104e-01,1.913357973098754883e-01,2.196835577487945557e-01
1.612782031297683716e-01,2.813169062137603760e-01,2.731791734695434570e-01,2.536346912384033203e-01,1.897714138031005859e-01,2.185371071100234985e-01
1.640350967645645142e-01,3.386712074279785156e-01,3.143363595008850098e-01,2.699955403804779053e-01,1.880594640970230103e-01,2.174281179904937744e-01
1.667919903993606567e-01,3.971830904483795166e-01,3.558070361614227295e-01,2.857293784618377686e-01,1.861817240715026855e-01,2.163567692041397095e-01
1.695488840341567993e-01,4.554456472396850586e-01,3.965791761875152588e-01,3.004544973373413086e-01,1.841229796409606934e-01,2.153239250183105469e-01
1.723057776689529419e-01,5.118323564529418945e-01,4.355317056179046631e-01,3.137828409671783447e-01,1.818718314170837402e-01,2.143295258283615112e-01
1.750626713037490845e-01,5.645263791084289551e-01,4.714674651622772217e-01,3.253297805786132812e-01,1.794192194938659668e-01,2.133739441633224487e-01
1.778195649385452271e-01,6.115891933441162109e-01,5.031601786613464355e-01,3.347285985946655273e-01,1.767602413892745972e-01,2.124572098255157471e-01
1.805764585733413696e-01,6.510725617408752441e-01,5.294193625450134277e-01,3.416448533535003662e-01,1.738931983709335327e-01,2.115791141986846924e-01
1.833333373069763184e-01,6.811714172363281250e-01,5.491684079170227051e-01,3.457921743392944336e-01,1.708212792873382568e-01,2.107397466897964478e-01
1.860902309417724609e-01,7.004027366638183594e-01,5.615278482437133789e-01,3.469423353672027588e-01,1.675508469343185425e-01,2.099381238222122192e-01
1.888471245765686035e-01,7.077732682228088379e-01,5.658901333808898926e-01,3.449402749538421631e-01,1.640920788049697876e-01,2.091744393110275269e-01
1.916040182113647461e-01,7.029020190238952637e-01,5.619741678237915039e-01,3.397096097469329834e-01,1.604607105255126953e-01,2.084475755691528320e-01
1.943609118461608887e-01,6.860631108283996582e-01,5.498496294021606445e-01,3.312568664550781250e-01,1.566739976406097412e-01,2.077563554048538208e-01
1.971178054809570312e-01,6.581357717514038086e-01,5.299210548400878906e-01,3.196726739406585693e-01,1.527557075023651123e-01,2.070998847484588623e-01
1.998746991157531738e-01,6.204770803451538086e-01,5.028843879699707031e-01,3.051239252090454102e-01,1.487310677766799927e-01,2.064777165651321411e-01
2.026315927505493164e-01,5.747503042221069336e-01,4.696542024612426758e-01,2.878476679325103760e-01,1.446302235126495361e-01,2.058880031108856201e-01
2.053884863853454590e-01,5.227475762367248535e-01,4.312826395034790039e-01,2.681379020214080811e-01,1.404857188463211060e-01,2.053293883800506592e-01
2.081453800201416016e-01,4.662405848503112793e-01,3.888811767101287842e-01,2.463330626487731934e-01,1.363332718610763550e-01,2.047998905181884766e-01
2.109022736549377441e-01,4.068728685379028320e-01,3.435520231723785400e-01,2.228017449378967285e-01,1.322109699249267578e-01,2.042986154556274414e-01
2.136591523885726929e-01,3.460932672023773193e-01,2.963366806507110596e-01,1.979294568300247192e-01,1.281595081090927124e-01,2.038232684135437012e-01
2.164160460233688354e-01,2.851316630840301514e-01,2.481827586889266968e-01,1.721055656671524048e-01,1.242209598422050476e-01,2.033713907003402710e-01
2.191729396581649780e-01,2.249993085861206055e-01,1.999258846044540405e-01,1.457139402627944946e-01,1.204388588666915894e-01,2.029419094324111938e-01
2.219298332929611206e-01,1.665044724941253662e-01,1.522847712039947510e-01,1.191242858767509460e-01,1.168580278754234314e-01,2.025320231914520264e-01
2.246867269277572632e-01,1.102789789438247681e-01,1.058636307716369629e-01,9.268542379140853882e-02,1.135239526629447937e-01,2.021390348672866821e-01
2.274436205625534058e-01,5.680568516254425049e-02,6.116234883666038513e-02,6.672197580337524414e-02,1.104825437068939209e-01,2.017610073089599609e-01
2.302005141973495483e-01,6.445415318012237549e-03,1.858635619282722473e-02,4.153068363666534424e-02,1.077794209122657776e-01,2.013953924179077148e-01
2.329574078321456909e-01,-4.053809493780136108e-02,-2.153815887868404388e-02,1.738028600811958313e-02,1.054598838090896606e-01,2.010388225317001343e-01
2.357143014669418335e-01,-8.395761251449584961e-02,-5.895345658063888550e-02,-5.488057620823383331e-03,1.035687774419784546e-01,2.006895989179611206e-01
2.384711951017379761e-01,-1.236846968531608582e-01,-9.345786273479461670e-02,-2.686016075313091278e-02,1.021490320563316345e-01,2.003444731235504150e-01
2.412280738353729248e-01,-1.596347689628601074e-01,-1.248935163021087646e-01,-4.654895886778831482e-02,1.012437045574188232e-01,1.999996751546859741e-01
2.439849674701690674e-01,-1.917560696601867676e-01,-1.531406790018081665e-01,-6.438983976840972900e-02,1.008935496211051941e-01,1.996540129184722900e-01
2.467418611049652100e-01,-2.200194597244262695e-01,-1.781062632799148560e-01,-8.023981004953384399e-02,1.011365503072738647e-01,1.993030458688735962e-01
2.494987547397613525e-01,-2.444108873605728149e-01,-1.997182518243789673e-01,-9.397569298744201660e-02,1.020096391439437866e-01,1.989441365003585815e-01
2.522556483745574951e-01,-2.649260163307189941e-01,-2.179214060306549072e-01,-1.054927259683609009e-01,1.035467982292175293e-01,1.985745280981063843e-01
2.550125420093536377e-01,-2.815651893615722656e-01,-2.326704263687133789e-01,-1.146991625428199768e-01,1.057796925306320190e-01,1.981907188892364502e-01
2.577694356441497803e-01,-2.943294942378997803e-01,-2.439282387495040894e-01,-1.215197592973709106e-01,1.087371259927749634e-01,1.977902650833129883e-01
2.605263292789459229e-01,-3.032175004482269287e-01,-2.516616582870483398e-01,-1.258895546197891235e-01,1.124445572495460510e-01,1.973695158958435059e-01
2.632832229137420654e-01,-3.082225322723388672e-01,-2.558392882347106934e-01,-1.277549713850021362e-01,1.169241666793823242e-01,1.969260424375534058e-01
2.660401165485382080e-01,-3.093302249908447266e-01,-2.564300894737243652e-01,-1.270705163478851318e-01,1.221941113471984863e-01,1.964566111564636230e-01
2.687970101833343506e-01,-3.065165579319000244e-01,-2.534027993679046631e-01,-1.238009929656982422e-01,1.282695978879928589e-01,1.959581077098846436e-01
2.715539038181304932e-01,-2.997456490993499756e-01,-2.467250674962997437e-01,-1.179156973958015442e-01,1.351609528064727783e-01,1.954281628131866455e-01
2.743107974529266357e-01,-2.889666259288787842e-01,-2.363632023334503174e-01,-1.093929931521415710e-01,1.428742408752441406e-01,1.948640346527099609e-01
2.770676910877227783e-01,-2.741130590438842773e-01,-2.222853451967239380e-01,-9.821371734142303467e-02,1.514108031988143921e-01,1.942627727985382080e-01
2.798245847225189209e-01,-2.550991177558898926e-01,-2.044614851474761963e-01,-8.436639606952667236e-02,1.607671380043029785e-01,1.936224848031997681e-01
2.825814783573150635e-01,-2.318183034658432007e-01,-1.828656196594238281e-01,-6.784249097108840942e-02,1.709336340427398682e-01,1.929405033588409424e-01
2.853383421897888184e-01,-2.041431367397308350e-01,-1.574817150831222534e-01,-4.863715544342994690e-02,1.818953007459640503e-01,1.922150850296020508e-01
2.880952358245849609e-01,-1.719275414943695068e-01,-1.283041387796401978e-01,-2.675040438771247864e-02,1.936306506395339966e-01,1.914437413215637207e-01
2.908521294593811035e-01,-1.350234001874923706e-01,-9.534405171871185303e-02,-2.183099742978811264e-03,2.061110883951187134e-01,1.906249523162841797e-01
2.936090230941772461e-01,-9.330654144287109375e-02,-5.863421782851219177e-02,2.505960874259471893e-02,2.193020433187484741e-01,1.897570341825485229e-01
2.963659167289733887e-01,-4.672012478113174438e-02,-1.823009736835956573e-02,5.497162416577339172e-02,2.331589311361312866e-01,1.888391822576522827e-01
2.991228103637695312e-01,4.678608849644660950e-03,2.578383311629295349e-02,8.754484355449676514e-02,2.476299554109573364e-01,1.878698617219924927e-01
3.018797039985656738e-01,6.069500371813774109e-02,7.329423725605010986e-02,1.227692216634750366e-01,2.626549005508422852e-01,1.868482381105422974e-01
3.046365976333618164e-01,1.210121065378189087e-01,1.241584569215774536e-01,1.606338024139404297e-01,2.781627774238586426e-01,1.857740134000778198e-01
3.073934912681579590e-01,1.852399706840515137e-01,1.782082170248031616e-01,2.011278271675109863e-01,2.940729558467864990e-01,1.846467107534408569e-01
3.101503849029541016e-01,2.529427707195281982e-01,2.352555394172668457e-01,2.442384660243988037e-01,3.102953732013702393e-01,1.834664046764373779e-01
3.129072785377502441e-01,3.235803842544555664e-01,2.951041758060455322e-01,2.899529039859771729e-01,3.267272114753723145e-01,1.822337210178375244e-01
3.156641721725463867e-01,3.963769078254699707e-01,3.575630486011505127e-01,3.382567465305328369e-01,3.432553708553314209e-01,1.809487938880920410e-01
3.184210658073425293e-01,4.702339172363281250e-01,4.224647283554077148e-01,3.891328573226928711e-01,3.597551882266998291e-01,1.796130388975143433e-01
3.211779594421386719e-01,5.438638329505920410e-01,4.896852076053619385e-01,4.425608515739440918e-01,3.760911524295806885e-01,1.782275289297103882e-01
3.239348530769348145e-01,6.162011027336120605e-01,5.591651201248168945e-01,4.985144138336181641e-01,3.921155631542205811e-01,1.767940521240234375e-01
3.266917467117309570e-01,6.869146227836608887e-01,6.309300065040588379e-01,5.569565892219543457e-01,4.076722264289855957e-01,1.753142327070236206e-01
3.294486403465270996e-01,7.566976547241210938e-01,7.051047682762145996e-01,6.178352832794189453e-01,4.225944578647613525e-01,1.737911105155944824e-01
3.322055339813232422e-01,8.271322250366210938e-01,7.819270491600036621e-01,6.810772418975830078e-01,4.367078542709350586e-01,1.722265779972076416e-01
3.349624276161193848e-01,9.002349376678466797e-01,8.617499470710754395e-01,7.465757727622985840e-01,4.498326480388641357e-01,1.706240475177764893e-01
3.377193212509155273e-01,9.779904484748840332e-01,9.450401663780212402e-01,8.141799569129943848e-01,4.617851972579956055e-01,1.689867228269577026e-01
3.404762148857116699e-01,1.062108874320983887e+00,1.032368063926696777e+00,8.836755752563476562e-01,4.723818004131317139e-01,1.673185825347900391e-01
3.432331085205078125e-01,1.154044270515441895e+00,1.124394536018371582e+00,9.547640681266784668e-01,4.814415276050567627e-01,1.656233221292495728e-01
3.459899723529815674e-01,1.255172729492187500e+00,1.221849203109741211e+00,1.027032613754272461e+00,4.887897074222564697e-01,1.639057546854019165e-01
3.487468659877777100e-01,1.367021203041076660e+00,1.325511813163757324e+00,1.099925041198730469e+00,4.942626059055328369e-01,1.621700674295425415e-01
3.515037596225738525e-01,1.491472959518432617e+00,1.436179041862487793e+00,1.172695279121398926e+00,4.977121055126190186e-01,1.604219824075698853e-01
3.542606532573699951e-01,1.630956292152404785e+00,1.554630398750305176e+00,1.244370818138122559e+00,4.990074932575225830e-01,1.586660295724868774e-01
3.570175468921661377e-01,1.788590192794799805e+00,1.681573510169982910e+00,1.313706278800964355e+00,4.980421960353851318e-01,1.569085717201232910e-01
3.597744405269622803e-01,1.968269467353820801e+00,1.817556738853454590e+00,1.379156589508056641e+00,4.947357475757598877e-01,1.551553606986999512e-01
3.625313341617584229e-01,2.174642562866210938e+00,1.962819218635559082e+00,1.438865184783935547e+00,4.890366792678833008e-01,1.534123569726943970e-01
3.652882277965545654e-01,2.412954330444335938e+00,2.117027997970581055e+00,1.490700483322143555e+00,4.809242486953735352e-01,1.516865342855453491e-01
3.680451214313507080e-01,2.688785791397094727e+00,2.278815269470214844e+00,1.532349228858947754e+00,4.704101681709289551e-01,1.499844044446945190e-01
3.708020150661468506e-01,3.007752180099487305e+00,2.445009231567382812e+00,1.561486005783081055e+00,4.575380682945251465e-01,1.483130902051925659e-01
3.735589087009429932e-01,3.375196933746337891e+00,2.609442234039306641e+00,1.576006889343261719e+00,4.423823058605194092e-01,1.466797739267349243e-01
3.763158023357391357e-01,3.795675039291381836e+00,2.761429548263549805e+00,1.574302792549133301e+00,4.250461161136627197e-01,1.450919806957244873e-01
3.790726959705352783e-01,4.271327018737792969e+00,2.884669542312622070e+00,1.555502653121948242e+00,4.056592583656311035e-01,1.435572504997253418e-01
3.818295896053314209e-01,4.795437812805175781e+00,2.958529710769653320e+00,1.519625306129455566e+00,3.843736350536346436e-01,1.420836150646209717e-01
3.845864832401275635e-01,5.325575828552246094e+00,2.964012622833251953e+00,1.467585682868957520e+00,3.613602221012115479e-01,1.406790167093276978e-01
3.873433768749237061e-01,5.697909355163574219e+00,2.892990350723266602e+00,1.401055455207824707e+00,3.368039727210998535e-01,1.393516361713409424e-01
3.901002705097198486e-01,5.609644889831542969e+00,2.753218889236450195e+00,1.322224140167236328e+00,3.109011650085449219e-01,1.381096690893173218e-01
3.928571641445159912e-01,5.069599628448486328e+00,2.563788414001464844e+00,1.233525156974792480e+00,2.838537096977233887e-01,1.369617581367492676e-01
3.956140577793121338e-01,4.389308452606201172e+00,2.345870256423950195e+00,1.137394666671752930e+00,2.558660805225372314e-01,1.359163522720336914e-01
3.983709514141082764e-01,3.734750747680664062e+00,2.116457462310791016e+00,1.036094427108764648e+00,2.271430790424346924e-01,1.349819302558898926e-01
4.011278450489044189e-01,3.148789882659912109e+00,1.886860489845275879e+00,9.316102862358093262e-01,1.978852599859237671e-01,1.341672390699386597e-01
4.038847088813781738e-01,2.637024164199829102e+00,1.663735270500183105e+00,8.256134986877441406e-01,1.682878136634826660e-01,1.334811002016067505e-01
4.066416025161743164e-01,2.194962501525878906e+00,1.450606584548950195e+00,7.194597125053405762e-01,1.385374963283538818e-01,1.329323202371597290e-01
4.093984961509704590e-01,1.815042138099670410e+00,1.249101400375366211e+00,6.142262816429138184e-01,1.088127791881561279e-01,1.325297653675079346e-01
4.121553897857666016e-01,1.488825082778930664e+00,1.059742093086242676e+00,5.107482671737670898e-01,7.928198575973510742e-02,1.322820186614990234e-01
4.149122834205627441e-01,1.208006501197814941e+00,8.824328184127807617e-01,4.096627831459045410e-01,5.010243877768516541e-02,1.321979314088821411e-01
4.176691770553588867e-01,9.649474620819091797e-01,7.167364954948425293e-01,3.114497959613800049e-01,2.142086252570152283e-02,1.322863548994064331e-01
4.204260706901550293e-01,7.529354691505432129e-01,5.620370507240295410e-01,2.164671570062637329e-01,-6.626932881772518158e-03,1.325561106204986572e-01
4.231829643249511719e-01,5.662716031074523926e-01,4.176312685012817383e-01,1.249798685312271118e-01,-3.391598910093307495e-02,1.330158710479736328e-01
4.259398579597473145e-01,4.002525806427001953e-01,2.827834784984588623e-01,3.718423470854759216e-02,-6.033169850707054138e-02,1.336745321750640869e-01
4.286967515945434570e-01,2.510918974876403809e-01,1.567588895559310913e-01,-4.677348956465721130e-02,-8.576937019824981689e-02,1.345403343439102173e-01
4.314536452293395996e-01,1.158012896776199341e-01,3.884460031986236572e-02,-1.267822682857513428e-01,-1.101335138082504272e-01,1.356219202280044556e-01
4.342105388641357422e-01,-7.947794161736965179e-03,-7.163553684949874878e-02,-2.027551829814910889e-01,-1.333373486995697021e-01,1.369277536869049072e-01
4.369674324989318848e-01,-1.219634711742401123e-01,-1.753115952014923096e-01,-2.746196091175079346e-01,-1.553025394678115845e-01,1.384664922952651978e-01
4.397243261337280273e-01,-2.276568859815597534e-01,-2.727596461772918701e-01,-3.423123359680175781e-01,-1.759579777717590332e-01,1.402460187673568726e-01
4.424812197685241699e-01,-3.261415362358093262e-01,-3.644950687885284424e-01,-4.057735204696655273e-01,-1.952394992113113403e-01,1.422747224569320679e-01
4.452381134033203125e-01,-4.183092713356018066e-01,-4.509679079055786133e-01,-4.649431407451629639e-01,-2.130891829729080200e-01,1.445604562759399414e-01
4.479950070381164551e-01,-5.048847198486328125e-01,-5.325556397438049316e-01,-5.197593569755554199e-01,-2.294547259807586670e-01,1.471111923456192017e-01
4.507519006729125977e-01,-5.864657163619995117e-01,-6.095544695854187012e-01,-5.701557993888854980e-01,-2.442892342805862427e-01,1.499348133802413940e-01
4.535087943077087402e-01,-6.635515689849853516e-01,-6.821716427803039551e-01,-6.160613894462585449e-01,-2.575502991676330566e-01,1.530389338731765747e-01
4.562656879425048828e-01,-7.365645766258239746e-01,-7.505127787590026855e-01,-6.573998928070068359e-01,-2.691998481750488281e-01,1.564310789108276367e-01
4.590225815773010254e-01,-8.058645129203796387e-01,-8.145692348480224609e-01,-6.940889358520507812e-01,-2.792033851146697998e-01,1.601186543703079224e-01
4.617794752120971680e-01,-8.717619180679321289e-01,-8.742048740386962891e-01,-7.260410785675048828e-01,-2.875300347805023193e-01,1.641088575124740601e-01
4.645363390445709229e-01,-9.345249533653259277e-01,-9.291438460350036621e-01,-7.531637549400329590e-01,-2.941516637802124023e-01,1.684088855981826782e-01
4.672932326793670654e-01,-9.943884015083312988e-01,-9.789638519287109375e-01,-7.753602862358093262e-01,-2.990434169769287109e-01,1.730257272720336914e-01
4.700501263141632080e-01,-1.051553249359130859e+00,-1.023089885711669922e+00,-7.925300002098083496e-01,-3.021821081638336182e-01,1.779659688472747803e-01
4.728070199489593506e-01,-1.106180429458618164e+00,-1.060798168182373047e+00,-8.045694231986999512e-01,-3.035470545291900635e-01,1.832363754510879517e-01
4.755639135837554932e-01,-1.158354401588439941e+00,-1.091228246688842773e+00,-8.113725185394287109e-01,-3.031199276447296143e-01,1.888435333967208862e-01
4.783208072185516357e-01,-1.207975149154663086e+00,-1.113399982452392578e+00,-8.128318786621093750e-01,-3.008832633495330811e-01,1.947938501834869385e-01
4.810777008533477783e-01,-1.254504799842834473e+00,-1.126236200332641602e+00,-8.088396787643432617e-01,-2.968218624591827393e-01,2.010933160781860352e-01
4.838345944881439209e-01,-1.296484470367431641e+00,-1.128592014312744141e+00,-7.992876768112182617e-01,-2.909215986728668213e-01,2.077481299638748169e-01
4.865914881229400635e-01,-1.330810904502868652e+00,-1.119282484054565430e+00,-7.840682268142700195e-01,-2.831695079803466797e-01,2.147640287876129150e-01
4.893483817577362061e-01,-1.351956248283386230e+00,-1.097111701965332031e+00,-7.630748152732849121e-01,-2.735536396503448486e-01,2.221469432115554810e-01
4.921052753925323486e-01,-1.351512074470520020e+00,-1.060897469520568848e+00,-7.362024784088134766e-01,-2.620632946491241455e-01,2.299023270606994629e-01
4.948621690273284912e-01,-1.318423748016357422e+00,-1.009492993354797363e+00,-7.033486962318420410e-01,-2.486883401870727539e-01,2.380358129739761353e-01
4.976190626621246338e-01,-1.239951491355895996e+00,-9.418036937713623047e-01,-6.644128561019897461e-01,-2.334195524454116821e-01,2.465524822473526001e-01
5.003759264945983887e-01,-1.102993726730346680e+00,-8.567993044853210449e-01,-6.192978024482727051e-01,-2.162485271692276001e-01,2.554574906826019287e-01
5.031328201293945312e-01,-8.952779173851013184e-01,-7.535182237625122070e-01,-5.679079294204711914e-01,-1.971669048070907593e-01,2.647560238838195801e-01
5.058897137641906738e-01,-6.061351299285888672e-01,-6.310763955116271973e-01,-5.101519823074340820e-01,-1.761675626039505005e-01,2.744528651237487793e-01
5.086466073989868164e-01,-2.267936468124389648e-01,-4.886641502380371094e-01,-4.459417760372161865e-01,-1.532433032989501953e-01,2.845527231693267822e-01
5.114035010337829590e-01,2.496637701988220215e-01,-3.255457282066345215e-01,-3.751923441886901855e-01,-1.283879280090332031e-01,2.950602173805236816e-01
5.141603946685791016e-01,8.285306096076965332e-01,-1.410554945468902588e-01,-2.978219985961914062e-01,-1.015948951244354248e-01,3.059797883033752441e-01
5.169172883033752441e-01,1.513770818710327148e+00,6.540602445602416992e-02,-2.137528359889984131e-01,-7.285861670970916748e-02,3.173158466815948486e-01
5.196741819381713867e-01,2.308308124542236328e+00,2.943772077560424805e-01,-1.229100078344345093e-01,-4.217376559972763062e-02,3.290725052356719971e-01
5.224310755729675293e-01,3.214274406433105469e+00,5.463408827781677246e-01,-2.522218227386474609e-02,-9.534738957881927490e-03,3.412536978721618652e-01
5.251879692077636719e-01,4.233215332031250000e+00,8.217291831970214844e-01,7.937875390052795410e-02,2.506303042173385620e-02,3.538635075092315674e-01
5.279448628425598145e-01,5.366239547729492188e+00,1.120928525924682617e+00,1.909573823213577271e-01,6.162461638450622559e-02,3.669057488441467285e-01
5.307017564773559570e-01,6.614146709442138672e+00,1.444284200668334961e+00,3.095757067203521729e-01,1.001542061567306519e-01,3.803841471672058105e-01
5.334586501121520996e-01,7.977506637573242188e+00,1.792105674743652344e+00,4.352922439575195312e-01,1.406564712524414062e-01,3.943022191524505615e-01
5.362155437469482422e-01,9.456724166870117188e+00,2.164668798446655273e+00,5.681628584861755371e-01,1.831353008747100830e-01,4.086635112762451172e-01
5.389724373817443848e-01,1.105209255218505859e+01,2.562221288681030273e+00,7.082402706146240234e-01,2.275949418544769287e-01,4.234712719917297363e-01
5.417293310165405273e-01,1.276381683349609375e+01,2.984985351562500000e+00,8.555749058723449707e-01,2.740392386913299561e-01,4.387288093566894531e-01
5.444862246513366699e-01,1.459204292297363281e+01,3.433158397674560547e+00,1.010214567184448242e+00,3.224718570709228516e-01,4.544393122196197510e-01
5.472431182861328125e-01,1.653687858581542969e+01,3.906920194625854492e+00,1.172204256057739258e+00,3.728964626789093018e-01,4.706058204174041748e-01
5.500000119209289551e-01,1.859839248657226562e+01,4.406430244445800781e+00,1.341586947441101074e+00,4.253166615962982178e-01,4.872312247753143311e-01

